Leveraging time and parameters for nonlinear model reduction methods

In this paper, we consider model order reduction (MOR) methods for problems with slowly decaying Kolmogorov $n$-widths as, e.g., certain wave-like or transport-dominated problems. To overcome this Kolmogorov barrier within MOR, nonlinear projections are used, which are often realized numerically using autoencoders. These autoencoders generally consist of a nonlinear encoder and a nonlinear decoder and involve costly training of the hyperparameters to obtain a good approximation quality of the reduced system. To facilitate the training process, we show that extending the to-be-reduced system and its corresponding training data makes it possible to replace the nonlinear encoder with a linear encoder without sacrificing accuracy, thus roughly halving the number of hyperparameters to be trained.

==> BurgersEquationLargeTime-FOM.dat <==
sampling,Ind-0,Ind-33,Ind-66,Ind-99
0.0,0.0,0.0,0.0,0.0
0.0019569471624266144,0.0019059517966304811,0.0008323288784716326,0.0005324178358194337,0.00039138943248532285
0.003913894324853229,0.0038119035932609622,0.0016646577569432652,0.0010648356716388674,0.0007827788649706457
0.005870841487279843,0.005717855389891444,0.002496986635414898,0.0015972535074583014,0.0011741682974559687
0.007827788649706457,0.0076238071865219244,0.0033293155138865303,0.002129671343277735,0.0015655577299412914
0.009784735812133072,0.009529758983152406,0.004161644392358163,0.002662089179097169,0.0019569471624266144
0.011741682974559686,0.011435710779782888,0.004993973270829796,0.0031945070149166028,0.0023483365949119373
0.0136986301369863,0.013341662576413367,0.005826302149301428,0.0037269248507360363,0.0027397260273972603
0.015655577299412915,0.015247614373043849,0.006658631027773061,0.00425934268655547,0.003131115459882583
0.01761252446183953,0.01715356616967433,0.007490959906244693,0.004791760522374904,0.003522504892367906
0.019569471624266144,0.019059517966304812,0.008323288784716327,0.005324178358194338,0.003913894324853229
0.021526418786692758,0.020965469762935292,0.009155617663187959,0.0058565961940137716,0.004305283757338551
0.023483365949119372,0.022871421559565775,0.009987946541659591,0.0063890140298332055,0.004696673189823875
0.025440313111545987,0.024777373356196255,0.010820275420131224,0.006921431865652639,0.005088062622309197
0.0273972602739726,0.026683325152826735,0.011652604298602856,0.0074538497014720725,0.005479452054794521
0.029354207436399216,0.028589276949457218,0.012484933177074489,0.007986267537291506,0.005870841487279843
0.03131115459882583,0.030495228746087698,0.013317262055546121,0.00851868537311094,0.006262230919765166
0.033268101761252444,0.03240118054271818,0.014149590934017754,0.009051103208930374,0.006653620352250489
0.03522504892367906,0.03430713233934866,0.014981919812489386,0.009583521044749807,0.007045009784735812
0.03718199608610567,0.036213084135979144,0.01581424869096102,0.010115938880569242,0.007436399217221135
0.03913894324853229,0.038119035932609624,0.016646577569432653,0.010648356716388675,0.007827788649706457
0.0410958904109589,0.040024987729240104,0.017478906447904285,0.011180774552208108,0.00821917808219178
0.043052837573385516,0.041930939525870584,0.018311235326375918,0.011713192388027543,0.008610567514677103
0.04500978473581213,0.04383689132250106,0.01914356420484755,0.012245610223846976,0.009001956947162427
0.046966731898238745,0.04574284311913155,0.019975893083319183,0.012778028059666411,0.00939334637964775
0.04892367906066536,0.04764879491576203,0.020808221961790815,0.013310445895485844,0.009784735812133072
0.050880626223091974,0.04955474671239251,0.021640550840262448,0.013842863731305277,0.010176125244618394
0.05283757338551859,0.05146069850902299,0.02247287971873408,0.014375281567124712,0.010567514677103717
0.0547945205479452,0.05336665030565347,0.023305208597205713,0.014907699402944145,0.010958904109589041
0.05675146771037182,0.055272602102283956,0.024137537475677345,0.015440117238763578,0.011350293542074364
0.05870841487279843,0.057178553898914436,0.024969866354148978,0.015972535074583013,0.011741682974559686
0.060665362035225046,0.059084505695544916,0.02580219523262061,0.016504952910402448,0.012133072407045009
0.06262230919765166,0.060990457492175396,0.026634524111092243,0.01703737074622188,0.012524461839530331
0.06457925636007827,0.06289640928880588,0.027466852989563875,0.017569788582041314,0.012915851272015656
0.06653620352250489,0.06480236108543636,0.028299181868035508,0.01810220641786075,0.013307240704500978
0.0684931506849315,0.06670831288206684,0.02913151074650714,0.01863462425368018,0.0136986301369863
0.07045009784735812,0.06861426467869731,0.029963839624978773,0.019167042089499615,0.014090019569471623
0.07240704500978473,0.0705202164753278,0.030796168503450405,0.01969945992531905,0.014481409001956946
0.07436399217221135,0.07242616827195829,0.03162849738192204,0.020231877761138484,0.01487279843444227
0.07632093933463796,0.07433212006858876,0.03246082626039367,0.020764295596957916,0.015264187866927592
0.07827788649706457,0.07623807186521925,0.033293155138865306,0.02129671343277735,0.015655577299412915
0.08023483365949119,0.07814402366184972,0.034125484017336935,0.021829131268596785,0.01604696673189824
0.0821917808219178,0.08004997545848021,0.03495781289580857,0.022361549104416217,0.01643835616438356
0.08414872798434442,0.0819559272551107,0.0357901417742802,0.02289396694023565,0.016829745596868884
0.08610567514677103,0.08386187905174117,0.036622470652751836,0.023426384776055086,0.017221135029354205
0.08806262230919765,0.08576783084837165,0.037454799531223465,0.023958802611874518,0.01761252446183953
0.09001956947162426,0.08767378264500213,0.0382871284096951,0.024491220447693952,0.018003913894324854
0.09197651663405088,0.08957973444163261,0.03911945728816673,0.025023638283513387,0.018395303326810174
0.09393346379647749,0.0914856862382631,0.039951786166638366,0.025556056119332822,0.0187866927592955
0.0958904109589041,0.09339163803489357,0.040784115045109995,0.026088473955152253,0.01917808219178082
0.09784735812133072,0.09529758983152406,0.04161644392358163,0.026620891790971688,0.019569471624266144
0.09980430528375733,0.09720354162815453,0.04244877280205326,0.027153309626791123,0.019960861056751468
0.10176125244618395,0.09910949342478502,0.043281101680524896,0.027685727462610554,0.02035225048923679
0.10371819960861056,0.1010154452214155,0.044113430558996525,0.02821814529842999,0.020743639921722113
0.10567514677103718,0.10292139701804598,0.04494575943746816,0.028750563134249424,0.021135029354207434
0.10763209393346379,0.10482734881467647,0.04577808831593979,0.029282980970068855,0.021526418786692758
0.1095890410958904,0.10673330061130694,0.046610417194411426,0.02981539880588829,0.021917808219178082
0.11154598825831702,0.10863925240793743,0.047442746072883055,0.030347816641707725,0.022309197651663403
0.11350293542074363,0.11054520420456791,0.04827507495135469,0.030880234477527156,0.022700587084148727
0.11545988258317025,0.11245115600119839,0.04910740382982632,0.03141265231334659,0.023091976516634048
0.11741682974559686,0.11435710779782887,0.049939732708297956,0.031945070149166026,0.023483365949119372
0.11937377690802348,0.11626305959445934,0.050772061586769585,0.03247748798498546,0.023874755381604697
0.12133072407045009,0.11816901139108983,0.05160439046524122,0.033009905820804895,0.024266144814090018
0.1232876712328767,0.1200749631877203,0.05243671934371285,0.03354232365662432,0.024657534246575342
0.12524461839530332,0.12198091498435079,0.053269048222184485,0.03407474149244376,0.025048923679060663
0.12720156555772993,0.12388686678098128,0.054101377100656114,0.03460715932826319,0.025440313111545987
0.12915851272015655,0.12579281857761176,0.05493370597912775,0.03513957716408263,0.02583170254403131
0.13111545988258316,0.12769877037424224,0.05576603485759938,0.03567199499990206,0.026223091976516632
0.13307240704500978,0.1296047221708727,0.056598363736071015,0.0362044128357215,0.026614481409001956
0.1350293542074364,0.1315106739675032,0.057430692614542644,0.03673683067154093,0.027005870841487277
0.136986301369863,0.13341662576413368,0.05826302149301428,0.03726924850736036,0.0273972602739726
0.13894324853228962,0.13532257756076416,0.059095350371485916,0.037801666343179795,0.027788649706457925
0.14090019569471623,0.13722852935739463,0.059927679249957545,0.03833408417899923,0.028180039138943246
0.14285714285714285,0.13913448115402513,0.06076000812842918,0.038866502014818664,0.02857142857142857
0.14481409001956946,0.1410404329506556,0.06159233700690081,0.0393989198506381,0.02896281800391389
0.14677103718199608,0.14294638474728608,0.062424665885372446,0.039931337686457534,0.029354207436399216
0.1487279843444227,0.14485233654391658,0.06325699476384408,0.04046375552227697,0.02974559686888454
0.1506849315068493,0.14675828834054705,0.0640893236423157,0.0409961733580964,0.03013698630136986
0.15264187866927592,0.14866424013717752,0.06492165252078734,0.04152859119391583,0.030528375733855185
0.15459882583170254,0.15057019193380802,0.06575398139925898,0.042061009029735266,0.030919765166340506
0.15655577299412915,0.1524761437304385,0.06658631027773061,0.0425934268655547,0.03131115459882583
0.15851272015655576,0.15438209552706897,0.06741863915620223,0.043125844701374136,0.031702544031311154
0.16046966731898238,0.15628804732369944,0.06825096803467387,0.04365826253719357,0.03209393346379648
0.162426614481409,0.15819399912032994,0.0690832969131455,0.044190680373013,0.032485322896281796
0.1643835616438356,0.16009995091696042,0.06991562579161714,0.04472309820883243,0.03287671232876712
0.16634050880626222,0.1620059027135909,0.07074795467008876,0.04525551604465187,0.033268101761252444
0.16829745596868884,0.1639118545102214,0.0715802835485604,0.0457879338804713,0.03365949119373777
0.17025440313111545,0.16581780630685186,0.07241261242703204,0.04632035171629074,0.03405088062622309
0.17221135029354206,0.16772375810348233,0.07324494130550367,0.04685276955211017,0.03444227005870841
0.17416829745596868,0.1696297099001128,0.0740772701839753,0.04738518738792961,0.034833659491193734
0.1761252446183953,0.1715356616967433,0.07490959906244693,0.047917605223749035,0.03522504892367906
0.1780821917808219,0.17344161349337378,0.07574192794091857,0.04845002305956847,0.03561643835616438
0.18003913894324852,0.17534756529000425,0.0765742568193902,0.048982440895387905,0.03600782778864971
0.18199608610567514,0.17725351708663475,0.07740658569786182,0.04951485873120734,0.036399217221135025
0.18395303326810175,0.17915946888326523,0.07823891457633346,0.050047276567026774,0.03679060665362035
0.18590998043052837,0.1810654206798957,0.0790712434548051,0.05057969440284621,0.03718199608610567
0.18786692759295498,0.1829713724765262,0.07990357233327673,0.051112112238665644,0.037573385518591
0.1898238747553816,0.18487732427315667,0.08073590121174835,0.05164453007448507,0.03796477495107632
0.1917808219178082,0.18678327606978715,0.08156823009021999,0.05217694791030451,0.03835616438356164
0.19373776908023482,0.18868922786641762,0.08240055896869163,0.05270936574612394,0.03874755381604696
0.19569471624266144,0.19059517966304812,0.08323288784716326,0.053241783581943376,0.03913894324853229
0.19765166340508805,0.1925011314596786,0.08406521672563488,0.05377420141776281,0.03953033268101761
0.19960861056751467,0.19440708325630907,0.08489754560410652,0.054306619253582246,0.039921722113502936
0.20156555772994128,0.19631303505293957,0.08572987448257816,0.054839037089401674,0.04031311154598825
0.2035225048923679,0.19821898684957004,0.08656220336104979,0.05537145492522111,0.04070450097847358
0.2054794520547945,0.2001249386462005,0.08739453223952141,0.05590387276104054,0.0410958904109589
0.20743639921722112,0.202030890442831,0.08822686111799305,0.05643629059685998,0.041487279843444226
0.20939334637964774,0.20393684223946149,0.08905918999646469,0.05696870843267941,0.04187866927592955
0.21135029354207435,0.20584279403609196,0.08989151887493632,0.05750112626849885,0.04227005870841487
0.21330724070450097,0.20774874583272243,0.09072384775340796,0.05803354410431828,0.04266144814090019
0.21526418786692758,0.20965469762935293,0.09155617663187958,0.05856596194013771,0.043052837573385516
0.2172211350293542,0.2115606494259834,0.09238850551035122,0.059098379775957145,0.04344422700587084
0.2191780821917808,0.21346660122261388,0.09322083438882285,0.05963079761177658,0.043835616438356165
0.22113502935420742,0.21537255301924438,0.09405316326729449,0.060163215447596015,0.04422700587084148
0.22309197651663404,0.21727850481587485,0.09488549214576611,0.06069563328341545,0.044618395303326806
0.22504892367906065,0.21918445661250532,0.09571782102423775,0.061228051119234884,0.04500978473581213
0.22700587084148727,0.22109040840913582,0.09655014990270938,0.06176046895505431,0.045401174168297455
0.22896281800391388,0.2229963602057663,0.09738247878118102,0.06229288679087375,0.04579256360078278
0.2309197651663405,0.22490231200239677,0.09821480765965264,0.06282530462669318,0.046183953033268096
0.2328767123287671,0.22680826379902724,0.09904713653812428,0.06335772246251262,0.04657534246575342
0.23483365949119372,0.22871421559565774,0.09987946541659591,0.06389014029833205,0.046966731898238745
0.23679060665362034,0.23062016739228822,0.10071179429506755,0.06442255813415149,0.04735812133072407
0.23874755381604695,0.2325261191889187,0.10154412317353917,0.06495497596997092,0.047749510763209393
0.24070450097847357,0.2344320709855492,0.1023764520520108,0.06548739380579036,0.04814090019569471
0.24266144814090018,0.23633802278217966,0.10320878093048244,0.06601981164160979,0.048532289628180035
0.2446183953033268,0.23824397457881014,0.10404110980895408,0.06655222947742923,0.04892367906066536
0.2465753424657534,0.2401499263754406,0.1048734386874257,0.06708464731324865,0.049315068493150684
0.24853228962818003,0.2420558781720711,0.10570576756589734,0.06761706514906808,0.04970645792563601
0.25048923679060664,0.24396182996870158,0.10653809644436897,0.06814948298488752,0.050097847358121325
0.25244618395303325,0.24586778176533206,0.1073704253228406,0.06868190082070695,0.05048923679060665
0.25440313111545987,0.24777373356196256,0.10820275420131223,0.06921431865652639,0.050880626223091974
0.2563600782778865,0.24967968535859303,0.10903508307978386,0.06974673649234582,0.0512720156555773
0.2583170254403131,0.25158563715522353,0.1098674119582555,0.07027915432816526,0.05166340508806262
0.2602739726027397,0.253491588951854,0.11069974083672714,0.07081157216398469,0.05205479452054794
0.2622309197651663,0.2553975407484845,0.11153206971519876,0.07134398999980412,0.052446183953033264
0.26418786692759294,0.257303492545115,0.1123643985936704,0.07187640783562356,0.05283757338551859
0.26614481409001955,0.2592094443417454,0.11319672747214203,0.072408825671443,0.05322896281800391
0.26810176125244617,0.2611153961383759,0.11402905635061367,0.07294124350726243,0.05362035225048924
0.2700587084148728,0.2630213479350064,0.11486138522908529,0.07347366134308186,0.054011741682974554
0.2720156555772994,0.26492729973163687,0.11569371410755692,0.0740060791789013,0.05440313111545988
0.273972602739726,0.26683325152826737,0.11652604298602856,0.07453849701472072,0.0547945205479452
0.2759295499021526,0.2687392033248978,0.1173583718645002,0.07507091485054015,0.05518590998043053
0.27788649706457924,0.2706451551215283,0.11819070074297183,0.07560333268635959,0.05557729941291585
0.27984344422700586,0.2725511069181588,0.11902302962144345,0.07613575052217902,0.05596868884540117
0.28180039138943247,0.27445705871478926,0.11985535849991509,0.07666816835799846,0.05636007827788649
0.2837573385518591,0.27636301051141976,0.12068768737838673,0.0772005861938179,0.05675146771037182
0.2857142857142857,0.27826896230805026,0.12152001625685836,0.07773300402963733,0.05714285714285714
0.2876712328767123,0.2801749141046807,0.12235234513532998,0.07826542186545676,0.057534246575342465
0.2896281800391389,0.2820808659013112,0.12318467401380162,0.0787978397012762,0.05792563600782778
0.29158512720156554,0.2839868176979417,0.12401700289227326,0.07933025753709563,0.05831702544031311
0.29354207436399216,0.28589276949457215,0.12484933177074489,0.07986267537291507,0.05870841487279843
0.29549902152641877,0.28779872129120265,0.12568166064921651,0.0803950932087345,0.059099804305283755
0.2974559686888454,0.28970467308783315,0.12651398952768816,0.08092751104455394,0.05949119373776908
0.299412915851272,0.2916106248844636,0.1273463184061598,0.08145992888037336,0.0598825831702544
0.3013698630136986,0.2935165766810941,0.1281786472846314,0.0819923467161928,0.06027397260273972
0.30332681017612523,0.2954225284777246,0.12901097616310306,0.08252476455201223,0.060665362035225046
0.30528375733855184,0.29732848027435504,0.12984330504157468,0.08305718238783166,0.06105675146771037
0.30724070450097846,0.29923443207098555,0.1306756339200463,0.0835896002236511,0.061448140900195694
0.30919765166340507,0.30114038386761605,0.13150796279851795,0.08412201805947053,0.06183953033268101
0.3111545988258317,0.3030463356642465,0.13234029167698957,0.08465443589528997,0.062230919765166336
0.3131115459882583,0.304952287460877,0.13317262055546122,0.0851868537311094,0.06262230919765166
0.3150684931506849,0.30685823925750744,0.13400494943393285,0.08571927156692884,0.06301369863013698
0.31702544031311153,0.30876419105413794,0.13483727831240447,0.08625168940274827,0.06340508806262231
0.31898238747553814,0.31067014285076844,0.13566960719087612,0.0867841072385677,0.06379647749510763
0.32093933463796476,0.3125760946473989,0.13650193606934774,0.08731652507438714,0.06418786692759296
0.32289628180039137,0.3144820464440294,0.13733426494781936,0.08784894291020658,0.06457925636007827
0.324853228962818,0.3163879982406599,0.138166593826291,0.088381360746026,0.06497064579256359
0.3268101761252446,0.3182939500372903,0.13899892270476263,0.08891377858184543,0.06536203522504892
0.3287671232876712,0.3201999018339208,0.13983125158323428,0.08944619641766487,0.06575342465753424
0.33072407045009783,0.3221058536305513,0.1406635804617059,0.0899786142534843,0.06614481409001957
0.33268101761252444,0.3240118054271816,0.14149590934017753,0.09051103208930374,0.06653620352250489
0.33463796477495106,0.3259177572238121,0.14232823821864918,0.09104344992512317,0.0669275929549902
0.33659491193737767,0.32782370902044256,0.1431605670971208,0.0915758677609426,0.06731898238747554
0.3385518590998043,0.32972966081707294,0.14399289597559242,0.09210828559676204,0.06771037181996085
0.3405088062622309,0.3316356126137033,0.14482522485406407,0.09264070343258148,0.06810176125244619
0.3424657534246575,0.3335415644103336,0.1456575537325357,0.09317312126840091,0.0684931506849315
0.34442270058708413,0.33544751620696384,0.14648988261100734,0.09370553910422035,0.06888454011741682
0.34637964774951074,0.33735346800359395,0.14732221148947897,0.09423795694003978,0.06927592954990215
0.34833659491193736,0.33925941980022395,0.1481545403679506,0.09477037477585921,0.06966731898238747
0.350293542074364,0.3411653715968538,0.14898686924642224,0.09530279261167864,0.0700587084148728
0.3522504892367906,0.34307132339348334,0.14981919812489386,0.09583521044749807,0.07045009784735812
0.3542074363992172,0.3449772751901124,0.1506515270033655,0.0963676282833175,0.07084148727984343
0.3561643835616438,0.346883226986741,0.15148385588183713,0.09690004611913694,0.07123287671232877
0.35812133072407043,0.3487891787833688,0.15231618476030875,0.09743246395495637,0.07162426614481408
0.36007827788649704,0.3506951305799954,0.1531485136387804,0.09796488179077581,0.07201565557729941
0.36203522504892366,0.35260108237662036,0.15398084251725203,0.09849729962659524,0.07240704500978473
0.3639921722113503,0.3545070341732431,0.15481317139572365,0.09902971746241468,0.07279843444227005
0.3659491193737769,0.3564129859698624,0.1556455002741953,0.09956213529823411,0.07318982387475538
0.3679060665362035,0.35831893776647683,0.15647782915266692,0.10009455313405355,0.0735812133072407
0.3698630136986301,0.36022488956308435,0.15731015803113857,0.10062697096987298,0.07397260273972603
0.37181996086105673,0.36213084135968165,0.1581424869096102,0.10115938880569242,0.07436399217221135
0.37377690802348335,0.3640367931562645,0.1589748157880818,0.10169180664151185,0.07475538160469666
0.37573385518590996,0.36594274495282625,0.15980714466655346,0.10222422447733129,0.075146771037182
0.3776908023483366,0.36784869674935744,0.16063947354502509,0.10275664231315071,0.07553816046966731
0.3796477495107632,0.36975464854584406,0.1614718024234967,0.10328906014897014,0.07592954990215264
0.3816046966731898,0.3716606003422659,0.16230413130196836,0.10382147798478958,0.07632093933463796
0.3835616438356164,0.3735665521385931,0.16313646018043998,0.10435389582060901,0.07671232876712328
0.38551859099804303,0.37547250393478204,0.16396878905891163,0.10488631365642845,0.07710371819960861
0.38747553816046965,0.3773784557307685,0.16480111793738325,0.10541873149224788,0.07749510763209393
0.38943248532289626,0.37928440752645803,0.16563344681585487,0.10595114932806732,0.07788649706457926
0.3913894324853229,0.3811903593217111,0.16646577569432652,0.10648356716388675,0.07827788649706457
0.3933463796477495,0.38309631111632125,0.16729810457279815,0.10701598499970619,0.07866927592954989
0.3953033268101761,0.38500226290998374,0.16813043345126977,0.10754840283552562,0.07906066536203522
0.3972602739726027,0.38690821470224546,0.16896276232974142,0.10808082067134506,0.07945205479452054
0.39921722113502933,0.388814166492434,0.16979509120821304,0.10861323850716449,0.07984344422700587
0.40117416829745595,0.3907201182795481,0.1706274200866847,0.10914565634298393,0.08023483365949119
0.40313111545988256,0.392626070062095,0.1714597489651563,0.10967807417880335,0.0806262230919765
0.4050880626223092,0.39453202183784447,0.17229207784362793,0.11021049201462278,0.08101761252446184
0.4070450097847358,0.3964379736034597,0.17312440672209958,0.11074290985044222,0.08140900195694716
0.4090019569471624,0.3983439253539383,0.1739567356005712,0.11127532768626165,0.08180039138943249
0.410958904109589,0.4002498770817675,0.17478906447904283,0.11180774552208109,0.0821917808219178
0.41291585127201563,0.40215582877564515,0.17562139335751448,0.11234016335790052,0.08258317025440312
0.41487279843444225,0.40406178041853735,0.1764537222359861,0.11287258119371996,0.08297455968688845
0.41682974559686886,0.4059677319847257,0.17728605111445775,0.11340499902953939,0.08336594911937377
0.4187866927592955,0.4078736834353107,0.17811837999292937,0.11393741686535883,0.0837573385518591
0.4207436399217221,0.4097796347113509,0.178950708871401,0.11446983470117826,0.08414872798434442
0.4227005870841487,0.41168558572337693,0.17978303774987264,0.1150022525369977,0.08454011741682974
0.4246575342465753,0.4135915363353374,0.18061536662834426,0.11553467037281713,0.08493150684931507
0.42661448140900193,0.4154974863399751,0.18144769550681591,0.11606708820863657,0.08532289628180038
0.42857142857142855,0.4174034354209955,0.18228002438528754,0.11659950604445599,0.08571428571428572
0.43052837573385516,0.4193093830948382,0.18311235326375916,0.11713192388027542,0.08610567514677103
0.4324853228962818,0.42121532862089617,0.1839446821422308,0.11766434171609486,0.08649706457925635
0.4344422700587084,0.4231212708628466,0.18477701102070243,0.11819675955191429,0.08688845401174168
0.436399217221135,0.42502720807408795,0.18560933989917405,0.11872917738773373,0.087279843444227
0.4383561643835616,0.4269331375651682,0.1864416687776457,0.11926159522355316,0.08767123287671233
0.44031311154598823,0.42883905518738635,0.18727399765611732,0.1197940130593726,0.08806262230919765
0.44227005870841485,0.43074495452954753,0.18810632653458897,0.12032643089519203,0.08845401174168296
0.44422700587084146,0.43265082566633095,0.1889386554130606,0.12085884873101146,0.0888454011741683
0.4461839530332681,0.4345566532045315,0.18977098429153222,0.1213912665668309,0.08923679060665361
0.4481409001956947,0.4364624132279238,0.19060331317000387,0.12192368440265033,0.08962818003913894
0.4500978473581213,0.4383680685114491,0.1914356420484755,0.12245610223846977,0.09001956947162426
0.4520547945205479,0.4402735610111102,0.1922679709269471,0.1229885200742892,0.09041095890410958
0.45401174168297453,0.4421788000580221,0.19310029980541876,0.12352093791010862,0.09080234833659491
0.45596868884540115,0.4440836437667135,0.19393262868389038,0.12405335574592806,0.09119373776908023
0.45792563600782776,0.4459878697060384,0.19476495756236203,0.1245857735817475,0.09158512720156556
0.4598825831702544,0.44789112855064983,0.19559728644083366,0.12511819141756694,0.09197651663405088
0.461839530332681,0.44979287070977336,0.19642961531930528,0.12565060925338636,0.09236790606653619
0.4637964774951076,0.45169222997909,0.19726194419777693,0.1261830270892058,0.09275929549902152
0.4657534246575342,0.45358783873185804,0.19809427307624855,0.12671544492502523,0.09315068493150684
0.46771037181996084,0.45547753388715523,0.19892660195472017,0.12724786276084465,0.09354207436399217
0.46966731898238745,0.45735788837832,0.19975893083319182,0.1277802805966641,0.09393346379647749
0.47162426614481406,0.4592234634972404,0.20059125971166344,0.12831269843248352,0.09432485322896281
0.4735812133072407,0.4610656143686917,0.2014235885901351,0.12884511626830297,0.09471624266144814
0.4755381604696673,0.46287057973688267,0.20225591746860672,0.1293775341041224,0.09510763209393346
0.4774951076320939,0.4646164260561855,0.20308824634707834,0.12990995193994184,0.09549902152641879
0.4794520547945205,0.4662681607557315,0.20392057522555,0.13044236977576126,0.0958904109589041
0.48140900195694714,0.46776993122657395,0.2047529041040216,0.1309747876115807,0.09628180039138942
0.48336594911937375,0.46903261913014915,0.20558523298249323,0.13150720544740013,0.09667318982387475
0.48532289628180036,0.4699142551002482,0.20641756186096488,0.13203962328321958,0.09706457925636007
0.487279843444227,0.47018949871346466,0.2072498907394365,0.132572041119039,0.0974559686888454
0.4892367906066536,0.4695031526963091,0.2080822196179081,0.13310445895485845,0.09784735812133072
0.4911937377690802,0.4673021657443748,0.20891454849637972,0.13363687679067787,0.09823874755381604
0.4931506849315068,0.46274333987501914,0.20974687737485134,0.1341692946264973,0.09863013698630137
0.49510763209393344,0.4545860091618372,0.210579206253323,0.13470171246231674,0.09902152641878668
0.49706457925636005,0.4411116838380441,0.21141153513179461,0.13523413029813616,0.09941291585127202
0.49902152641878667,0.4201790222661469,0.21224386401026624,0.1357665481339556,0.09980430528375733
0.5009784735812133,0.3896101615953133,0.21307619288873786,0.13629896596977503,0.10019569471624265
0.5029354207436398,0.3481064208956979,0.21390852176720945,0.13683138380559445,0.10058708414872797
0.5048923679060665,0.29656760032879803,0.21474085064568108,0.1373638016414139,0.1009784735812133
0.5068493150684932,0.23896611011797067,0.21557317952415267,0.13789621947723335,0.10136986301369863
0.5088062622309197,0.18157739208734203,0.21640550840262426,0.13842863731305277,0.10176125244618395
0.5107632093933463,0.13054172650534124,0.2172378372810958,0.1389610551488722,0.10215264187866926
0.512720156555773,0.0895345094029223,0.2180701661595674,0.13949347298469164,0.1025440313111546
0.5146771037181996,0.05919414947371722,0.218902495038039,0.1400258908205111,0.10293542074363993
0.5166340508806262,0.038097213498191514,0.21973482391651047,0.1405583086563305,0.10332681017612524
0.5185909980430528,0.02406056348151673,0.22056715279498196,0.14109072649214993,0.10371819960861055
0.5205479452054794,0.014998971763577586,0.2213994816734535,0.14162314432796938,0.10410958904109588
0.5225048923679061,0.009266320359003835,0.22223181055192492,0.14215556216378883,0.10450097847358122
0.5244618395303327,0.005688436791348375,0.22306413943039627,0.14268797999960825,0.10489236790606653
0.5264187866927592,0.0034757989441435238,0.22389646830886759,0.14322039783542767,0.10528375733855184
0.5283757338551859,0.00211619529488873,0.22472879718733885,0.14375281567124712,0.10567514677103718
0.5303326810176126,0.0012846487611900684,0.22556112606581002,0.14428523350706657,0.10606653620352251
0.5322896281800391,0.0007778904974276189,0.22639345494428104,0.144817651342886,0.10645792563600782
0.5342465753424657,0.0004699667053820364,0.22722578382275188,0.1453500691787054,0.10684931506849313
0.5362035225048923,0.00028333289884850405,0.2280581127012226,0.14588248701452486,0.10724070450097847
0.538160469667319,0.0001704703567475098,0.22889044157969304,0.1464149048503443,0.1076320939334638
0.5401174168297456,0.00010236403720392992,0.22972277045816308,0.14694732268616373,0.10802348336594911
0.5420743639921721,6.134901724321739e-05,0.2305550993366328,0.14747974052198315,0.10841487279843443
0.5440313111545988,3.669767644875473e-05,0.23138742821510197,0.1480121583578026,0.10880626223091976
0.5459882583170255,2.1910171440479802e-05,0.23221975709357054,0.14854457619362205,0.10919765166340509
0.547945205479452,1.3056674052075988e-05,0.23305208597203828,0.14907699402944144,0.1095890410958904
0.5499021526418786,7.76606359627636e-06,0.233884414850505,0.14960941186526086,0.10998043052837572
0.5518590998043053,4.610543679012569e-06,0.23471674372897042,0.1501418297010803,0.11037181996086105
0.5538160469667319,2.7320390669499236e-06,0.23554907260743424,0.15067424753689976,0.11076320939334638
0.5557729941291585,1.6158673239099923e-06,0.23638140148589584,0.15120666537271918,0.1111545988258317
0.557729941291585,9.539130982356286e-07,0.23721373036435475,0.1517390832085386,0.111545988258317
0.5596868884540117,5.620778015673466e-07,0.23804605924281033,0.15227150104435805,0.11193737769080234
0.5616438356164384,3.305739982049601e-07,0.2388783881212615,0.1528039188801775,0.11232876712328768
0.5636007827788649,1.9405537309047313e-07,0.23971071699970706,0.15333633671599692,0.11272015655577299
0.5655577299412915,1.1370182796517225e-07,0.2405430458781455,0.15386875455181634,0.1131115459882583
0.5675146771037182,6.649577762090011e-08,0.24137537475657495,0.1544011723876358,0.11350293542074363
0.5694716242661448,3.881553584157141e-08,0.24220770363499275,0.15493359022345524,0.11389432485322896
0.5714285714285714,2.261528363573192e-08,0.24304003251339562,0.15546600805927466,0.11428571428571428
0.573385518590998,1.3151747646846107e-08,0.24387236139177948,0.15599842589509408,0.11467710371819959
0.5753424657534246,7.633960480560297e-09,0.24470469027013894,0.15653084373091353,0.11506849315068493
0.5772994129158513,4.4228416971811076e-09,0.24553701914846715,0.15706326156673298,0.11545988258317026
0.5792563600782779,2.557631462801101e-09,0.2463693480267551,0.1575956794025524,0.11585127201565557
0.5812133072407044,1.4762491237155383e-09,0.2472016769049914,0.15812809723837182,0.11624266144814088
0.5831702544031311,8.504846703689711e-10,0.2480340057831614,0.15866051507419127,0.11663405088062621
0.5851272015655578,4.89055908935056e-10,0.24886633466124589,0.15919293291001071,0.11702544031311155
0.5870841487279843,2.8069569188431666e-10,0.2496986635392204,0.15972535074583014,0.11741682974559686
0.5890410958904109,1.6080451264030384e-10,0.2505309924170531,0.16025776858164956,0.11780821917808218
0.5909980430528375,9.194878557747259e-11,0.25136332129470296,0.160790186417469,0.11819960861056751
0.5929549902152642,5.2478217514899905e-11,0.2521956501721168,0.16132260425328845,0.11859099804305284
0.5949119373776908,2.9894926949419076e-11,0.25302797904922564,0.16185502208910788,0.11898238747553816
0.5968688845401173,1.6998135716383756e-11,0.2538603079259402,0.16238743992492727,0.11937377690802346
0.598825831702544,9.64696035389007e-12,0.2546926368021448,0.16291985776074672,0.1197651663405088
0.6007827788649707,5.464684972977159e-12,0.2555249656776889,0.16345227559656617,0.12015655577299414
0.6027397260273972,3.0897634691134697e-12,0.256357294552377,0.1639846934323856,0.12054794520547944
0.6046966731898238,1.7436962488714908e-12,0.257189623425955,0.164517111268205,0.12093933463796476
0.6066536203522505,9.822045868561193e-13,0.25802195229809244,0.16504952910402446,0.12133072407045009
0.6086105675146771,5.522282723804488e-13,0.2588542811683584,0.16558194693984388,0.12172211350293542
0.6105675146771037,3.098995179542873e-13,0.25968661003619153,0.1661143647756633,0.12211350293542074
0.6125244618395302,1.735836341606209e-13,0.26051893890085964,0.16664678261148272,0.12250489236790604
0.6144814090019569,9.70470399488598e-14,0.2613512677614069,0.16717920044730217,0.12289628180039139
0.6164383561643836,5.41553640326803e-14,0.2621835966165846,0.16771161828312162,0.12328767123287672
0.6183953033268101,3.0163821543530554e-14,0.26301592546475994,0.16824403611894104,0.12367906066536202
0.6203522504892367,1.6769378634870466e-14,0.2638482543037968,0.16877645395476046,0.12407045009784734
0.6223091976516634,9.305363244990374e-15,0.26468058313089776,0.16930887179057985,0.12446183953033267
0.62426614481409,5.153893861255598e-15,0.265512911942397,0.1698412896263993,0.124853228962818
0.6262230919765166,2.849203152792486e-15,0.2663452407334864,0.17037370746221872,0.12524461839530332
0.6281800391389432,1.5721616376429509e-15,0.2671775694978556,0.17090612529803811,0.12563600782778864
0.6301369863013698,8.65878253843803e-16,0.26800989822721527,0.17143854313385756,0.12602739726027395
0.6320939334637965,4.75994961722844e-16,0.26884222691066845,0.17197096096967696,0.1264187866927593
0.6340508806262231,2.611763151770159e-16,0.26967455553387887,0.17250337880549635,0.12681017612524462
0.6360078277886496,1.430379119397413e-16,0.2705068840779712,0.17303579664131574,0.12720156555772993
0.6379647749510763,7.819059094036228e-17,0.27133921251807386,0.17356821447713514,0.12759295499021525
0.639921722113503,4.266225592476656e-17,0.27217154082138895,0.17410063231295456,0.1279843444227006
0.6418786692759295,2.3233741356311603e-17,0.27300386894463263,0.17463305014877392,0.12837573385518591
0.6438356164383561,1.2629336105395943e-17,0.2738361968306375,0.1751654679845933,0.1287671232876712
0.6457925636007827,6.852167236323942e-18,0.27466852440384054,0.17569788582041265,0.12915851272015655
0.6477495107632094,3.7107480901917125e-18,0.2755008515642863,0.17623030365623202,0.1295499021526419
0.649706457925636,2.005769861232354e-18,0.2763331781796482,0.1767627214920513,0.12994129158512718
0.6516634050880625,1.0821485052410272e-18,0.2771655040746094,0.17729513932787055,0.1303326810176125
0.6536203522504892,5.82745306055458e-19,0.2779978290167135,0.17782755716368984,0.13072407045009785
0.6555772994129159,3.13225336936368e-19,0.2788301526975012,0.1783599749995091,0.13111545988258316
0.6575342465753424,1.6804329565055014e-19,0.27966247470733996,0.17889239283532826,0.13150684931506848
0.659491193737769,8.99853318634582e-20,0.28049479450181447,0.1794248106711474,0.1318982387475538
0.6614481409001957,4.80959497295861e-20,0.2813271113568127,0.17995722850696652,0.13228962818003914
0.6634050880626223,2.5658517486720386e-20,0.2821594243084584,0.18048964634278555,0.13268101761252446
0.6653620352250489,1.3662837706989096e-20,0.2829917320727174,0.1810220641786045,0.13307240704500978
0.6673189823874754,7.261671131207046e-21,0.2838240329377168,0.1815544820144233,0.1334637964774951
0.6692759295499021,3.8522865343965406e-21,0.28465632461940105,0.18208689985024207,0.1338551859099804
0.6712328767123288,2.0397970043342955e-21,0.2854886040678974,0.18261931768606068,0.13424657534246576
0.6731898238747553,1.0780569388146264e-21,0.2863208672075568,0.18315173552187908,0.13463796477495107
0.6751467710371819,5.686995083437259e-22,0.2871531085876833,0.18368415335769725,0.1350293542074364
0.6771037181996086,2.9944042575970894e-22,0.28798532091290857,0.1842165711935152,0.1354207436399217
0.6790606653620352,1.5737091021194796e-22,0.28881749441125343,0.1847489890293329,0.13581213307240705
0.6810176125244618,8.25514962018526e-23,0.2896496159831208,0.18528140686515016,0.13620352250489237
0.6829745596868884,4.32227036486632e-23,0.2904816680544017,0.185813824700967,0.13659491193737766
0.684931506849315,2.2588397299476832e-23,0.2913136270296293,0.18634624253678334,0.136986301369863
0.6868884540117417,1.1782716682409327e-23,0.2921454612041105,0.18687866037259898,0.13737769080234835
0.6888454011741683,6.1346812371257025e-24,0.29297712794365743,0.18741107820841385,0.13776908023483364
0.6908023483365948,3.1880500915477454e-24,0.29380856987210224,0.18794349604422778,0.13816046966731896
0.6927592954990215,1.6536548176590509e-24,0.2946397097136153,0.1884759138800406,0.1385518590998043
0.6947162426614482,8.56152625418468e-25,0.2954704433099386,0.189008331715852,0.13894324853228962
0.6966731898238747,4.424295776294408e-25,0.2963006301596703,0.1895407495516617,0.13933463796477494
0.6986301369863013,2.2820426693210704e-25,0.297130080590822,0.19007316738746932,0.13972602739726026
0.700587084148728,1.174870595420335e-25,0.2979585383559674,0.19060558522327448,0.1401174168297456
0.7025440313111546,6.037303292230649e-26,0.29878565699986526,0.1911380030590767,0.14050880626223092
0.7045009784735812,3.096582516421022e-26,0.2996109677493792,0.19167042089487515,0.14090019569471623
0.7064579256360077,1.585291182235346e-26,0.30043383585597194,0.19220283873066918,0.14129158512720155
0.7084148727984344,8.100692971757833e-27,0.30125340120181265,0.1927352565664578,0.14168297455968684
0.7103718199608611,4.131636068412304e-27,0.30206849745248604,0.19326767440223985,0.1420743639921722
0.7123287671232876,2.103336344222996e-27,0.3028775419546335,0.19380009223801378,0.1424657534246575
0.7142857142857142,1.068764915109438e-27,0.3036783857363619,0.19433251007377797,0.14285714285714282
0.7162426614481409,5.4205388952511665e-28,0.30446810910557814,0.19486492790953022,0.14324853228962814
0.7181996086105675,2.744034539003999e-28,0.30524274310448657,0.1953973457452679,0.14363992172211348
0.7201565557729941,1.3865116771526872e-28,0.3059968900099666,0.19592976358098785,0.1440313111545988
0.7221135029354206,6.992691306510944e-29,0.30672320659084523,0.19646218141668612,0.14442270058708406
0.7240704500978473,3.5200762110656713e-29,0.3074117012430382,0.1969945992523579,0.1448140900195694
0.726027397260274,1.768669462581926e-29,0.30804877963445365,0.19752701708799736,0.14520547945205475
0.7279843444227005,8.870093697345664e-30,0.3086159523481245,0.19805943492359723,0.14559686888454004
0.7299412915851271,4.440140094267515e-30,0.30908809177974855,0.19859185275914876,0.1459882583170253
0.7318982387475538,2.2184624962137896e-30,0.309431094728041,0.19912427059464116,0.14637964774951065
0.7338551859099804,1.1063549378827901e-30,0.30959877438022443,0.199656688430061,0.14677103718199594
0.735812133072407,5.507111271774883e-31,0.3095287778725832,0.20018910626539213,0.14716242661448126
0.7377690802348336,2.736152042769789e-31,0.3091373189813693,0.20072152410061445,0.14755381604696655
0.7397260273972602,1.3568868078478934e-31,0.3083125608009069,0.20125394193570337,0.14794520547945186
0.7416829745596869,6.716361262584218e-32,0.30690663709782984,0.20178635977062864,0.14833659491193718
0.7436399217221135,3.318268517638938e-32,0.3047266584269695,0.202318777605353,0.14872798434442247
0.74559686888454,1.6363495132882496e-32,0.30152575304945844,0.2028511954398307,0.1491193737769077
0.7475538160469667,8.054298089618431e-33,0.29699642173941365,0.20338361327400534,0.149510763209393
0.7495107632093934,3.957003403671451e-33,0.29077037617172946,0.20391603110780734,0.1499021526418783
0.7514677103718199,1.9404044512424727e-33,0.2824314588482087,0.20444844894115108,0.15029354207436355
0.7534246575342465,9.49741093187622e-34,0.27155038937484477,0.20498086677393093,0.1506849315068488
0.7553816046966731,4.639864956380447e-34,0.25774985869777234,0.20551328460601664,0.151076320939334
0.7573385518590998,2.2625209587942735e-34,0.24080240163236397,0.20604570243724724,0.15146771037181928
0.7592954990215264,1.1012021626322855e-34,0.22074826777629517,0.206578120267424,0.15185909980430448
0.7612524461839529,5.349690897944864e-35,0.1979979185796985,0.2071105380963015,0.15225048923678963
0.7632093933463796,2.5940451289313563e-35,0.17336620347832016,0.2076429559235762,0.15264187866927484
0.7651663405088063,1.2554909421668208e-35,0.14799356986720474,0.20817537374887263,0.15303326810176002
0.7671232876712328,6.0650847469765e-36,0.12315480669397723,0.2087077915717262,0.15342465753424508
0.7690802348336594,2.924471619824062e-36,0.10001674998210014,0.20924020939156174,0.15381604696673012
0.7710371819960861,1.407489652887037e-36,0.07943746545330092,0.2097726272076667,0.1542074363992152
0.7729941291585127,6.761301257898542e-37,0.06187400073153096,0.210305045019158,0.1545988258317002
0.7749510763209393,3.24192268562457e-37,0.04740581233963975,0.21083746282494067,0.1549902152641851
0.7769080234833659,1.5515376708268681e-37,0.03583241701472675,0.21136988062365628,0.15538160469666995
0.7788649706457925,7.411554631596961e-38,0.026791600874250858,0.21190229841361885,0.15577299412915477
0.7808219178082192,3.533813586551124e-38,0.019860324140338587,0.2124347161927346,0.15616438356163947
0.7827788649706457,1.6817649776356157e-38,0.014623327595341275,0.21296713395840203,0.15655577299412407
0.7847358121330723,7.988667247434653e-39,0.010710696298180184,0.21349955170738763,0.1569471624266085
0.786692759295499,3.787657777357324e-39,0.00781259981903839,0.21403196943566982,0.15733855185909285
0.7886497064579256,1.7924808319394915e-39,0.005680100249837307,0.2145643871382445,0.157729941291577
0.7906066536203522,8.466924898859084e-40,0.004118900043586674,0.21509680480888194,0.15812133072406093
0.7925636007827788,3.991942786127063e-40,0.0029804449228035524,0.21562922243982308,0.15851272015654463
0.7945205479452054,1.878582771368828e-40,0.002152832690745522,0.21616164002139868,0.15890410958902806
0.7964774951076321,8.823965496258713e-41,0.0015526812068049648,0.21669405754155327,0.1592954990215112
0.7984344422700587,4.136992367582537e-41,0.0011183559717821518,0.217226474985249,0.15968688845399387
0.8003913894324852,1.935945393446291e-41,0.0008045701829397314,0.2177588923337182,0.16007827788647605
0.8023483365949119,9.042509307533966e-42,0.0005781995418482764,0.21829130956352674,0.1604696673189578
0.8043052837573386,4.215725417252571e-42,0.00041510049165146824,0.21882372664539881,0.16086105675143889
0.8062622309197651,1.9617477855041328e-42,0.00029772370817652123,0.21935614354274285,0.16125244618391918
0.8082191780821917,9.111744668207907e-43,0.00021334125774952336,0.21988856020980047,0.16164383561639858
0.8101761252446184,4.22422886132347e-43,0.00015273884862042664,0.22042097658932114,0.16203522504887702
0.812133072407045,1.9547034423483693e-43,0.0001092561843804143,0.22095339260964048,0.16242661448135418
0.8140900195694716,9.028214491019744e-44,7.808553888757856e-05,0.2214858081810062,0.1628180039138299
0.8160469667318981,4.1620799994486793e-44,5.576063712270481e-05,0.22201822319095663,0.16320939334630388
0.8180039138943248,1.9151665822692269e-44,3.97851122354169e-05,0.22255063749850457,0.16360078277877585
0.8199608610567515,8.796102370814317e-45,2.8362956565742002e-05,0.22308305092681296,0.16399217221124546
0.821917808219178,4.0323813309616114e-45,2.0203291117405487e-05,0.22361546325396847,0.1643835616437122
0.8238747553816046,1.8451026290824333e-45,1.4379164217891e-05,0.22414787420135202,0.16477495107617562
0.8258317025440313,8.426885319193114e-46,1.0225555738924012e-05,0.22468028341897361,0.16516634050863507
0.8277886497064579,3.841503869616152e-46,7.265785402118948e-06,0.22521269046696993,0.1655577299410899
0.8297455968688845,1.747926284526417e-46,5.1584713725411555e-06,0.2257450947922491,0.16594911937353912
0.831702544031311,7.938393258712887e-47,3.6593387406116643e-06,0.22627749569899594,0.1663405088059818
0.8336594911937377,3.5985685125932595e-47,2.5937467119503112e-06,0.22680989231140386,0.16673189823841675
0.8356164383561644,1.6282257641005996e-47,1.836944530824299e-06,0.22734228352656347,0.16712328767084247
0.837573385518591,7.353382572622228e-48,1.2998946982759996e-06,0.22787466795487757,0.16751467710325726
0.8395303326810175,3.314724236023401e-48,9.19102704510298e-07,0.22840704384466334,0.1679060665356591
0.8414872798434442,1.4914041944193443e-48,6.493273925289409e-07,0.22893940898669804,0.1682974559680456
0.8434442270058709,6.6977825221235535e-49,4.5836058439302767e-07,0.2294717605933136,0.1686888454004139
0.8454011741682974,3.0023025809665657e-49,3.232918105480007e-07,0.2300040951451792,0.1690802348327605
0.847358121330724,1.3432771409903643e-49,2.278379541378438e-07,0.23053640819704058,0.1694716242650814
0.8493150684931506,5.998802262411616e-50,1.6043584124704124e-07,0.2310686941313008,0.1698630136973718
0.8512720156555773,2.673937409312506e-50,1.1288096019840895e-07,0.231600945845284,0.1702544031296259
0.8532289628180039,1.1896677993703287e-50,7.935677085251406e-08,0.23213315435414153,0.17064579256183682
0.8551859099804304,5.283089470826267e-51,5.574312200905275e-08,0.2326653082863975,0.1710371819939964
0.8571428571428571,2.3417364958505928e-51,3.912394256230048e-08,0.23319739324279512,0.17142857142609494
0.8590998043052838,1.036038497698634e-51,2.7437085231231015e-08,0.23372939098100226,0.1718199608581207
0.8610567514677103,4.575110449615461e-52,1.9225488334405334e-08,0.23426127837837638,0.17221135029005993
0.8630136986301369,2.0165783640463458e-52,1.3460489282416354e-08,0.2347930261117322,0.17260273972189602
0.8649706457925636,8.871896456548402e-53,9.416475560496808e-09,0.23532459697609162,0.17299412915360915
0.8669275929549902,3.895880945605991e-53,6.582032184598986e-09,0.23585594374267133,0.17338551858517587
0.8688845401174168,1.7075866470964044e-53,4.597012778687442e-09,0.23638700642853966,0.17377690801656778
0.8708414872798433,7.470466014598664e-54,3.208008587213683e-09,0.23691770881471907,0.1741682974477513
0.87279843444227,3.2621244062521765e-54,2.236863304837851e-09,0.23744795400380997,0.17455968687868603
0.8747553816046967,1.4218089228616286e-54,1.5584306817001534e-09,0.2379776187496204,0.17495107630932383
0.8767123287671232,6.185429364390958e-55,1.0848749121216895e-09,0.23850654621614875,0.17534246573960696
0.8786692759295498,2.685878595875968e-55,7.545985806491465e-10,0.2390345367269012,0.1757338551694663
0.8806262230919765,1.1641014349680687e-55,5.244407778535088e-10,0.23956133594192724,0.17612524459881926
0.8825831702544031,5.035970764770246e-56,3.6418418513832203e-10,0.2400866197414492,0.1765166340275667
0.8845401174168297,2.1745205424679786e-56,2.5269106291319017e-10,0.24060997489172353,0.17690802345558984
0.8864970645792563,9.37198915907297e-57,1.7518739777037598e-10,0.24113087430830374,0.1772994128827465
0.8884540117416829,4.0316980446953497e-57,1.213556582256357e-10,0.24164864539829145,0.177690802308866
0.8904109589041096,1.7311399765356309e-57,8.399654003411642e-11,0.24216242953637818,0.17808219173374354
0.8923679060665362,7.419324207391441e-58,5.809074839233084e-11,0.24267113018425485,0.1784735811571335
0.8943248532289627,3.1738361194532586e-58,4.0141792619205955e-11,0.24317334646783978,0.1788649705787409
0.8962818003913894,1.3551664521162285e-58,2.771601452551007e-11,0.24366728814298924,0.1792563599982116
0.898238747553816,5.775489374588313e-59,1.9120930926290897e-11,0.24415066676091202,0.17964774941511996
0.9001956947162426,2.4568177951398452e-59,1.3180489182544794e-11,0.24462055643377814,0.18003913882895461
0.9021526418786692,1.0431460805642593e-59,9.078169315280809e-12,0.24507321583540947,0.1804305282391006
0.9041095890410958,4.4208455526840565e-60,6.247543515048846e-12,0.24550386088295542,0.18082191764481853
0.9060665362035225,1.8700516162879984e-60,4.296002958481682e-12,0.2459063748668112,0.18121330704521865
0.9080234833659491,7.895686446350466e-61,2.9516450711246918e-12,0.24627293957826527,0.18160469643923
0.9099804305283756,3.327470772974531e-61,2.0263197766790656e-12,0.24659356722206885,0.18199608582556323
0.9119373776908023,1.3996732777307714e-61,1.389940244821402e-12,0.24685550868115552,0.1823874752026654
0.913894324853229,5.87661402183875e-62,9.526394934494386e-13,0.2470425092842881,0.18277886456866527
0.9158512720156555,2.462724015622437e-62,6.523870750818926e-13,0.2471338791848641,0.18317025392130734
0.9178082191780821,1.0301309013481619e-62,4.4640231401941524e-13,0.2471033428845641,0.18356164325787194
0.9197651663405088,4.300878603458741e-63,3.052051496425422e-13,0.2469176332742409,0.18395303257507867
0.9217221135029354,1.79229734542265e-63,2.084978670065607e-13,0.2465348030882859,0.18434442186896893
0.923679060665362,7.455058489529712e-64,1.4231665364178028e-13,0.2459022461154937,0.18473581113476434
0.9256360078277885,3.09513911192856e-64,9.706310644235229e-14,0.24495445983727654,0.18512720036669467
0.9275929549902152,1.2826182773029222e-64,6.61449989477766e-14,0.2436106517061234,0.18551858955778958
0.9295499021526419,5.305212892877519e-65,4.5038530668411175e-14,0.24177240773431577,0.18590997869962558
0.9315068493150684,2.190263458533633e-65,3.064190728073479e-14,0.23932182063486163,0.1863013677820197
0.933463796477495,9.025641018626392e-66,2.0830119583001346e-14,0.23612072724127092,0.18669275679265737
0.9354207436399217,3.7123414960897734e-66,1.4148556354181207e-14,0.232012025564418,0.18708414571664067
0.9373776908023483,1.524073658229159e-66,9.602336019418885e-15,0.2268243835555635,0.18747553453593965
0.9393346379647749,6.245283751033554e-67,6.511575529540108e-15,0.22038189196177593,0.18786692322872628
0.9412915851272015,2.554386335713529e-67,4.412042486906585e-15,0.21252012209271884,0.18825831176856422
0.9432485322896281,1.04281960305673e-67,2.987017161309852e-15,0.20310929157336896,0.18864970012342455
0.9452054794520548,4.249325459147218e-68,2.0205992417324575e-15,0.1920834840232599,0.18904108825448795
0.9471624266144814,1.7282995486914044e-68,1.3657370695298512e-15,0.17947204818705356,0.18943247611468822
0.9491193737769079,7.016269429025898e-69,9.223557524085957e-16,0.16542601988387814,0.1898238636469391
0.9510763209393346,2.8430318620713627e-69,6.224067343853755e-16,0.15023018726893878,0.19021525078197565
0.9530332681017613,1.1498612304673437e-69,4.196570970983076e-16,0.1342923139984954,0.19060663743572537
0.9549902152641878,4.6419170821520376e-70,2.827218249718414e-16,0.11810632614973167,0.19099802350610467
0.9569471624266144,1.8704132743481102e-70,1.903130549516951e-16,0.10219484026886548,0.19138940886911524
0.958904109589041,7.522566426843794e-71,1.280036386403467e-16,0.08704443156035067,0.1917807933740838
0.9608610567514677,3.0198317853503625e-71,8.602418091189941e-17,0.07305006155138136,0.19217217683785634
0.9628180039138943,1.2100066166073735e-71,5.776480094867619e-17,0.06048128713624308,0.19256355903771458
0.9647749510763208,4.839282976848731e-72,3.8757033422416787e-17,0.0494745307128583,0.19295493970272962
0.9667318982387475,1.9318018534526392e-72,2.5982581150131244e-17,0.040047356107479906,0.1933463185032049
0.9686888454011742,7.697194006364568e-73,1.740438104783174e-17,0.032125933786266644,0.19373769503778082
0.9706457925636007,3.0611921373640206e-73,1.1648752200160033e-17,0.025576460242384115,0.19412906881767886
0.9726027397260273,1.2151700416630416e-73,7.790131173906678e-18,0.020233754177634414,0.19452043924744142
0.974559686888454,4.814728857283855e-74,5.205406878630224e-18,0.015923540997910327,0.19491180560138174
0.9765166340508806,1.904122734114736e-74,3.47543481205321e-18,0.012477644227892312,0.19530316699477646
0.9784735812133072,7.516339214546399e-75,2.3185057300818414e-18,0.009742926773801732,0.19569452234861553
0.9804305283757337,2.961461847270821e-75,1.5454386467808911e-18,0.007585482727471155,0.1960858703464515
0.9823874755381604,1.164646848929418e-75,1.0292951786918158e-18,0.005891615635451959,0.19647720938156035
0.9843444227005871,4.5716262809385286e-76,6.849717976395918e-19,0.004566876512389226,0.19686853749221322
0.9863013698630136,1.7911647875375878e-76,4.554597796499543e-19,0.0035340908448515426,0.19725985228235662
0.9882583170254402,7.004686927177534e-77,3.026021215039206e-19,0.0027309898333848655,0.1976511508243763
0.9902152641878669,2.734200050161968e-77,2.0088083630066005e-19,0.002107817607034449,0.19804242953985451
0.9921722113502935,1.0652712893541413e-77,1.332446119094692e-19,0.0016251157418085162,0.19843368405328804
0.9941291585127201,4.1426528570868304e-78,8.830909225843508e-20,0.0012517762743807365,0.1988249090125709
0.9960861056751467,1.6079970701579335e-78,5.84797904217364e-20,0.0009633882963689339,0.19921609786861103
0.9980430528375733,6.229889761009338e-79,3.869464116794439e-20,0.000740866796975165,0.1996072426046818
1.0,2.4091501866994272e-79,2.5582352300250205e-20,0.00056933478152532,0.1999983334039236


==> BurgersEquationLargeTime-POD-approx.dat <==
sampling,POD-t-0.03,POD-t-1.35,POD-t-2.68,POD-t-4.00
0.0,-1.0882514912551366e-16,-1.2318698026813763e-16,-1.0598153729675587e-16,-8.093203294436173e-17
0.0019569471624266144,0.0007999978309665088,0.0009055748400965865,0.0007790938091168056,0.0005949493415030854
0.003913894324853229,0.00159999566193351,0.0018111496801937307,0.0015581876182340908,0.001189898683006537
0.005870841487279843,0.002399993492900007,0.0027167245202903037,0.002337281427350885,0.0017848480245096134
0.007827788649706457,0.0031999913238667083,0.003622299360387108,0.003116375236467878,0.002379797366012842
0.009784735812133072,0.0039999891548335225,0.00452787420048404,0.003895469045584981,0.0029747467075161545
0.011741682974559686,0.004799986985800507,0.005433449040581165,0.00467456285470225,0.0035696960490195933
0.0136986301369863,0.005599984816766903,0.006339023880677625,0.005453656663818946,0.004164645390522595
0.015655577299412915,0.006399982647733527,0.007244598720774342,0.006232750472935864,0.004759594732025766
0.01761252446183953,0.007199980478700432,0.008150173560871376,0.007011844282053055,0.005354544073529146
0.019569471624266144,0.00799997830966723,0.009055748400968292,0.007790938091170143,0.005949493415032448
0.021526418786692758,0.00879997614063379,0.009961323241064936,0.008570031900286998,0.0065444427565355704
0.023483365949119372,0.009599973971600537,0.010866898081161792,0.009349125709404035,0.007139392098038833
0.025440313111545987,0.01039997180256719,0.011772472921258543,0.010128219518520982,0.0077343414395420265
0.0273972602739726,0.011199969633533953,0.012678047761355416,0.010907313327638035,0.0083292907810453
0.029354207436399216,0.011999967464500686,0.013583622601452256,0.011686407136755058,0.008924240122548551
0.03131115459882583,0.012799965295467265,0.014489197441548921,0.012465500945871932,0.009519189464051689
0.033268101761252444,0.013599963126434042,0.015394772281645812,0.013244594754989,0.010114138805554975
0.03522504892367906,0.014399960957400662,0.016300347121742526,0.014023688564105914,0.010709088147058142
0.03718199608610567,0.015199958788367348,0.017205921961839312,0.01480278237322289,0.01130403748856136
0.03913894324853229,0.015999956619334302,0.0181114968019364,0.015581876182340129,0.011898986830064774
0.0410958904109589,0.016799954450301097,0.019017071642033315,0.016360969991457218,0.012493936171568075
0.043052837573385516,0.01759995228126752,0.019922646482129804,0.017140063800573938,0.013088885513071096
0.04500978473581213,0.018399950112234175,0.020828221322226555,0.017919157609690886,0.01368383485457429
0.046966731898238745,0.01919994794320105,0.021733796162323554,0.018698251418808046,0.014278784196077646
0.04892367906066536,0.019999945774167735,0.02263937100242034,0.019477345227925023,0.014873733537580864
0.050880626223091974,0.020799943605134538,0.02354494584251726,0.020256439037042117,0.015468682879084168
0.05283757338551859,0.02159994143610114,0.02445052068261395,0.021035532846159014,0.01606363222058732
0.0547945205479452,0.022399939267067983,0.025356095522710915,0.021814626655276143,0.016658581562090654
0.05675146771037182,0.023199937098034598,0.026261670362807625,0.022593720464393056,0.01725353090359382
0.05870841487279843,0.02399993492900143,0.027167245202904575,0.02337281427351017,0.017848480245097144
0.060665362035225046,0.024799932759968016,0.02807282004300125,0.024151908082627054,0.01844342958660029
0.06262230919765166,0.025599930590934808,0.028978394883098158,0.024931001891744135,0.019038378928103585
0.06457925636007827,0.02639992842190134,0.029883969723194768,0.025710095700860962,0.019633328269606686
0.06653620352250489,0.027199926252868316,0.030789544563291887,0.026489189509978226,0.02022827761111012
0.0684931506849315,0.027999924083834837,0.03169511940338848,0.027268283319095043,0.020823226952613214
0.07045009784735812,0.028799921914801754,0.03260069424348554,0.028047377128212245,0.021418176294116603
0.07240704500978473,0.029599919745768314,0.03350626908358218,0.028826470937329103,0.02201312563561973
0.07436399217221135,0.030399917576734988,0.03441184392367896,0.02960556474644607,0.022608074977122937
0.07632093933463796,0.0311999154077018,0.035317418763775886,0.03038465855556317,0.023203024318626246
0.07827788649706457,0.03199991323866847,0.036222993603872655,0.031163752364680133,0.02379797366012945
0.08023483365949119,0.03279991106963521,0.0371285684439695,0.03194284617379716,0.024392923001632708
0.0821917808219178,0.03359990890060186,0.03803414328406625,0.03272193998291411,0.0249878723431359
0.08414872798434442,0.03439990673156857,0.03893971812416307,0.03350103379203111,0.025582821684639136
0.08610567514677103,0.03519990456253533,0.03984529296425993,0.03428012760114815,0.026177771026142407
0.08806262230919765,0.035999902393501995,0.0407508678043567,0.035059221410265115,0.02677272036764561
0.09001956947162426,0.036799900224468766,0.041656442644453576,0.035838315219382175,0.027367669709148886
0.09197651663405088,0.03759989805543551,0.042562017484550435,0.036617409028499213,0.02796261905065215
0.09393346379647749,0.038399895886402205,0.04346759232464723,0.0373965028376162,0.028557568392155373
0.0958904109589041,0.03919989371736886,0.044373167164743973,0.03817559664673314,0.029152517733658564
0.09784735812133072,0.03999989154833555,0.04527874200484078,0.038954690455850136,0.02974746707516179
0.09980430528375733,0.04079988937930233,0.04618431684493767,0.0397337842649672,0.030342416416665074
0.10176125244618395,0.041599887210268985,0.04708989168503442,0.04051287807408415,0.03093736575816827
0.10371819960861056,0.042399885041235735,0.04799546652513128,0.04129197188320118,0.03153231509967153
0.10567514677103718,0.043199882872202444,0.04890104136522809,0.04207106569231819,0.032127264441174766
0.10763209393346379,0.043999880703169146,0.049806616205324894,0.04285015950143518,0.03272221378267799
0.1095890410958904,0.044799878534135855,0.05071219104542171,0.04362925331055218,0.03331716312418123
0.11154598825831702,0.04559987636510254,0.0516177658855185,0.044408347119669164,0.03391211246568445
0.11350293542074363,0.04639987419606924,0.0525233407256153,0.04518744092878615,0.034507061807187676
0.11545988258317025,0.04719987202703601,0.05342891556571218,0.04596653473790321,0.03510201114869095
0.11741682974559686,0.04799986985800266,0.05433449040580893,0.046745628547020156,0.03569696049019414
0.11937377690802348,0.048799867688969406,0.05524006524590579,0.04752472235613719,0.03629190983169741
0.12133072407045009,0.0495998655199361,0.056145640086002584,0.04830381616525418,0.03688685917320063
0.1232876712328767,0.05039986335090279,0.05705121492609937,0.049082909974371154,0.03748180851470385
0.12524461839530332,0.051199861181869574,0.05795678976619627,0.049862003783488235,0.03807675785620714
0.12720156555772993,0.05199985901283626,0.05886236460629306,0.05064109759260521,0.038671707197710355
0.12915851272015655,0.05279985684380296,0.059767939446389855,0.051420191401722194,0.03926665653921358
0.13111545988258316,0.05359985467476967,0.06067351428648667,0.052199285210839205,0.03986160588071682
0.13307240704500978,0.05439985250573639,0.0615790891265835,0.05297837901995621,0.04045655522222006
0.1350293542074364,0.05519985033670315,0.06248466396668037,0.05375747282907327,0.041051504563723334
0.136986301369863,0.05599984816766985,0.06339023880677717,0.05453656663819025,0.04164645390522656
0.13894324853228962,0.05679984599863652,0.06429581364687395,0.05531566044730722,0.042241403246729765
0.14090019569471623,0.05759984382960322,0.06520138848697074,0.05609475425642421,0.04283635258823299
0.14285714285714285,0.05839984166056995,0.06610696332706757,0.05687384806554122,0.04343130192973624
0.14481409001956946,0.05919983949153669,0.06701253816716443,0.05765294187465826,0.0440262512712395
0.14677103718199608,0.059999837322503365,0.06791811300726121,0.05843203568377523,0.04462120061274271
0.1487279843444227,0.0607998351534701,0.06882368784735805,0.059211129492892256,0.045216149954245964
0.1506849315068493,0.06159983298443677,0.06972926268745482,0.05999022330200921,0.04581109929574916
0.15264187866927592,0.06239983081540353,0.07063483752755169,0.06076931711112627,0.046406048637252444
0.15459882583170254,0.06319982864637019,0.07154041236764844,0.06154841092024322,0.047000997978755635
0.15655577299412915,0.06399982647733696,0.07244598720774532,0.06232750472936027,0.047595947320258916
0.15851272015655576,0.06479982430830364,0.0733515620478421,0.06310659853847725,0.04819089666176213
0.16046966731898238,0.06559982213927039,0.07425713688793897,0.0638856923475943,0.048785846003265396
0.162426614481409,0.0663998199702371,0.07516271172803578,0.0646647861567113,0.04938079534476863
0.1643835616438356,0.06719981780120375,0.07606828656813253,0.06544387996582825,0.04997574468627183
0.16634050880626222,0.06799981563217049,0.07697386140822937,0.06622297377494527,0.05057069402777508
0.16829745596868884,0.06879981346313717,0.07787943624832616,0.06700206758406224,0.05116564336927829
0.17025440313111545,0.0695998112941039,0.07878501108842301,0.06778116139317927,0.051760592710781546
0.17221135029354206,0.0703998091250706,0.0796905859285198,0.06856025520229626,0.05235554205228477
0.17416829745596868,0.07119980695603735,0.08059616076861666,0.0693393490114133,0.05295049139378803
0.1761252446183953,0.07199980478700407,0.08150173560871347,0.0701184428205303,0.05354544073529127
0.1780821917808219,0.07279980261797075,0.08240731044881026,0.07089753662964729,0.05414039007679449
0.18003913894324852,0.07359980044893748,0.0833128852889071,0.0716766304387643,0.05473533941829774
0.18199608610567514,0.07439979827990416,0.08421846012900389,0.07245572424788127,0.05533028875980096
0.18395303326810175,0.0751997961108709,0.08512403496910072,0.07323481805699829,0.0559252381013042
0.18590998043052837,0.07599979394183762,0.08602960980919755,0.0740139118661153,0.05652018744280745
0.18786692759295498,0.07679979177280437,0.08693518464929441,0.07479300567523235,0.05711513678431071
0.1898238747553816,0.07759978960377105,0.08784075948939118,0.07557209948434933,0.05771008612581392
0.1917808219178082,0.07839978743473777,0.08874633432948802,0.07635119329346635,0.05830503546731717
0.19373776908023482,0.07919978526570445,0.08965190916958479,0.07713028710258331,0.05889998480882038
0.19569471624266144,0.0799997830966712,0.09055748400968167,0.07790938091170035,0.05949493415032365
0.19765166340508805,0.08079978092763788,0.09146305884977846,0.07868847472081733,0.06008988349182687
0.19960861056751467,0.08159977875860457,0.09236863368987522,0.07946756852993431,0.06068483283333007
0.20156555772994128,0.08239977658957132,0.09327420852997209,0.08024666233905135,0.06127978217483335
0.2035225048923679,0.08319977442053805,0.09417978337006892,0.08102575614816837,0.061874731516336594
0.2054794520547945,0.08399977225150466,0.09508535821016563,0.08180484995728528,0.06246968085783976
0.20743639921722112,0.08479977008247143,0.0959909330502625,0.08258394376640232,0.06306463019934304
0.20939334637964774,0.08559976791343815,0.09689650789035933,0.08336303757551934,0.06365957954084628
0.21135029354207435,0.08639976574440489,0.09780208273045618,0.08414213138463637,0.06425452888234953
0.21330724070450097,0.08719976357537153,0.09870765757055291,0.0849212251937533,0.06484947822385272
0.21526418786692758,0.08799976140633826,0.09961323241064976,0.08570031900287033,0.06544442756535597
0.2172211350293542,0.088799759237305,0.1005188072507466,0.08647941281198736,0.06603937690685922
0.2191780821917808,0.0895997570682717,0.10142438209084341,0.08725850662110435,0.06663432624836245
0.22113502935420742,0.0903997548992384,0.10232995693094021,0.08803760043022135,0.06722927558986569
0.22309197651663404,0.09119975273020514,0.10323553177103706,0.08881669423933837,0.06782422493136894
0.22504892367906065,0.09199975056117182,0.10414110661113385,0.08959578804845535,0.06841917427287215
0.22700587084148727,0.09279974839213848,0.1050466814512306,0.0903748818575723,0.06901412361437535
0.22896281800391388,0.0935997462231052,0.10595225629132742,0.09115397566668931,0.06960907295587859
0.2309197651663405,0.09439974405407198,0.1068578311314243,0.09193306947580637,0.07020402229738187
0.2328767123287671,0.09519974188503864,0.10776340597152108,0.09271216328492334,0.07079897163888509
0.23483365949119372,0.09599973971600538,0.10866898081161792,0.09349125709404037,0.07139392098038834
0.23679060665362034,0.09679973754697219,0.10957455565171484,0.09427035090315745,0.07198887032189163
0.23874755381604695,0.09759973537793881,0.11048013049181157,0.09504944471227438,0.07258381966339482
0.24070450097847357,0.09839973320890553,0.11138570533190839,0.0958285385213914,0.07317876900489806
0.24266144814090018,0.09919973103987215,0.1122912801720051,0.0966076323305083,0.07377371834640122
0.2446183953033268,0.09999972887083892,0.11319685501210199,0.09738672613962536,0.0743686676879045
0.2465753424657534,0.10079972670180558,0.11410242985219873,0.09816581994874231,0.0749636170294077
0.24853228962818003,0.10159972453277233,0.1150080046922956,0.09894491375785935,0.07555856637091096
0.25048923679060664,0.10239972236373918,0.11591357953239256,0.09972400756697648,0.0761535157124143
0.25244618395303325,0.10319972019470591,0.11681915437248941,0.10050310137609351,0.07674846505391755
0.25440313111545987,0.10399971802567252,0.11772472921258612,0.10128219518521042,0.07734341439542071
0.2563600782778865,0.10479971585663922,0.1186303040526829,0.10206128899432741,0.07793836373692394
0.2583170254403131,0.10559971368760585,0.11953587889277964,0.10284038280344433,0.07853331307842712
0.2602739726027397,0.10639971151857257,0.12044145373287646,0.10361947661256134,0.07912826241993035
0.2622309197651663,0.10719970934953936,0.12134702857297337,0.10439857042167842,0.07972321176143365
0.26418786692759294,0.10799970718050612,0.12225260341307023,0.10517766423079547,0.08031816110293692
0.26614481409001955,0.10879970501147279,0.12315817825316701,0.10595675803991245,0.08091311044444013
0.26810176125244617,0.10959970284243947,0.12406375309326378,0.10673585184902941,0.08150805978594335
0.2700587084148728,0.11039970067340629,0.12496932793336073,0.10751494565814651,0.08210300912744666
0.2720156555772994,0.11119969850437283,0.12587490277345736,0.10829403946726336,0.08269795846894977
0.273972602739726,0.11199969633533968,0.12678047761355432,0.10907313327638049,0.0832929078104531
0.2759295499021526,0.1127996941663063,0.12768605245365103,0.1098522270854974,0.08388785715195626
0.27788649706457924,0.11359969199727307,0.1285916272937479,0.11063132089461446,0.08448280649345954
0.27984344422700586,0.11439968982823981,0.12949720213384475,0.11141041470373149,0.08507775583496281
0.28180039138943247,0.1151996876592065,0.13040277697394156,0.11218950851284848,0.08567270517646602
0.2837573385518591,0.11599968549017316,0.1313083518140383,0.11296860232196543,0.08626765451796922
0.2857142857142857,0.1167996833211399,0.13221392665413514,0.11374769613108245,0.08686260385947248
0.2876712328767123,0.11759968115210659,0.13311950149423193,0.11452678994019944,0.0874575532009757
0.2896281800391389,0.11839967898307338,0.13402507633432886,0.11530588374931652,0.088052502542479
0.29158512720156554,0.11919967681403998,0.13493065117442554,0.11608497755843342,0.08864745188398215
0.29354207436399216,0.11999967464500676,0.13583622601452244,0.11686407136755048,0.08924240122548543
0.29549902152641877,0.12079967247597348,0.1367418008546193,0.11764316517666751,0.08983735056698869
0.2974559686888454,0.1215996703069402,0.1376473756947161,0.11842225898578451,0.09043229990849193
0.299412915851272,0.12239966813790681,0.1385529505348128,0.11920135279490142,0.09102724924999508
0.3013698630136986,0.12319966596887354,0.13945852537490963,0.11998044660401842,0.09162219859149832
0.30332681017612523,0.12399966379984025,0.14036410021500645,0.12075954041313544,0.09221714793300156
0.30528375733855184,0.12479966163080707,0.14126967505510338,0.12153863422225254,0.09281209727450489
0.30724070450097846,0.1255996594617737,0.14217524989520014,0.12231772803136949,0.09340704661600807
0.30919765166340507,0.12639965729274039,0.14308082473529687,0.12309682184048644,0.09400199595751127
0.3111545988258317,0.12719965512370718,0.1439863995753938,0.12387591564960353,0.09459694529901456
0.3131115459882583,0.12799965295467391,0.14489197441549065,0.12465500945872054,0.09519189464051783
0.3150684931506849,0.12879965078564054,0.14579754925558736,0.12543410326783747,0.095786843982021
0.31702544031311153,0.12959964861660728,0.1467031240956842,0.1262131970769545,0.09638179332352426
0.31898238747553814,0.13039964644757404,0.14760869893578107,0.12699229088607156,0.09697674266502752
0.32093933463796476,0.13119964427854078,0.14851427377587795,0.1277713846951886,0.09757169200653079
0.32289628180039137,0.13199964210950743,0.14941984861597468,0.12855047850430554,0.09816664134803398
0.324853228962818,0.13279963994047408,0.15032542345607142,0.1293295723134225,0.09876159068953717
0.3268101761252446,0.1335996377714409,0.15123099829616837,0.1301086661225396,0.0993565400310405
0.3287671232876712,0.13439963560240756,0.15213657313626514,0.13088775993165655,0.0999514893725437
0.33072407045009783,0.13519963343337438,0.15304214797636204,0.13166685374077364,0.10054643871404699
0.33268101761252444,0.13599963126434103,0.1539477228164588,0.13244594754989059,0.10114138805555019
0.33463796477495106,0.13679962909530766,0.15485329765655553,0.1332250413590075,0.10173633739705336
0.33659491193737767,0.13759962692627437,0.15575887249665235,0.1340041351681245,0.1023312867385566
0.3385518590998043,0.13839962475724102,0.15666444733674909,0.13478322897724146,0.1029262360800598
0.3405088062622309,0.1391996225882078,0.15757002217684601,0.13556232278635855,0.10352118542156309
0.3424657534246575,0.13999962041917458,0.1584755970169429,0.1363414165954756,0.10411613476306637
0.34442270058708413,0.14079961825014117,0.15938117185703957,0.13712051040459247,0.10471108410456952
0.34637964774951074,0.14159961608110794,0.16028674669713644,0.13789960421370953,0.10530603344607278
0.34833659491193736,0.1423996139120746,0.1611923215372332,0.1386786980228265,0.105900982787576
0.350293542074364,0.14319961174304144,0.16209789637733016,0.13945779183194362,0.10649593212907932
0.3522504892367906,0.14399960957400798,0.16300347121742678,0.14023688564106046,0.10709088147058242
0.3542074363992172,0.14479960740497475,0.16390904605752366,0.14101597945017752,0.10768583081208571
0.3561643835616438,0.14559960523594132,0.16481462089762033,0.14179507325929439,0.10828078015358884
0.35812133072407043,0.14639960306690797,0.16572019573771704,0.1425741670684113,0.10887572949509203
0.36007827788649704,0.14719960089787454,0.16662577057781372,0.14335326087752817,0.10947067883659516
0.36203522504892366,0.14799959872884105,0.16753134541791032,0.144132354686645,0.11006562817809826
0.3639921722113503,0.1487995965598075,0.16843692025800686,0.14491144849576176,0.1106605775196013
0.3659491193737769,0.14959959439077383,0.1693424950981032,0.14569054230487838,0.11125552686110424
0.3679060665362035,0.15039959222174004,0.17024806993819946,0.1464696361139949,0.11185047620260712
0.3698630136986301,0.15119959005270597,0.1711536447782954,0.14724872992311114,0.11244542554410976
0.37181996086105673,0.15199958788367168,0.17205921961839107,0.14802782373222714,0.11304037488561225
0.37377690802348335,0.1527995857146368,0.1729647944584861,0.14880691754134262,0.11363532422711431
0.37573385518590996,0.15359958354560124,0.17387036929858032,0.1495860113504574,0.11423027356861584
0.3776908023483366,0.15439958137656454,0.17477594413867328,0.15036510515957108,0.11482522291011654
0.3796477495107632,0.1551995792075265,0.17568151897876474,0.15114419896868347,0.11542017225161626
0.3816046966731898,0.15599957703848613,0.1765870938188535,0.15192329277779357,0.11601512159311421
0.3835616438356164,0.15679957486944257,0.1774926686589387,0.15270238658690055,0.11661007093460982
0.38551859099804303,0.15759957270039418,0.17839824349901845,0.15348148039600287,0.11720502027610183
0.38747553816046965,0.15839957053133902,0.17930381833909048,0.15426057420509856,0.11779996961758879
0.38943248532289626,0.15919956836227334,0.18020939317915063,0.15503966801418403,0.11839491895906794
0.3913894324853229,0.15999956619319247,0.1811149680191936,0.1558187618232547,0.11898986830053579
0.3933463796477495,0.16079956402408876,0.1820205428592107,0.1565978556323031,0.11958481764198665
0.3953033268101761,0.16159956185495183,0.18292611769919018,0.15737694944131916,0.12017976698341282
0.3972602739726027,0.16239955968576486,0.18383169253911305,0.15815604325028654,0.12077471632480177
0.39921722113502933,0.1631995575165036,0.1847372673789518,0.1589351370591815,0.12136966566613545
0.40117416829745595,0.16399955534713156,0.18564284221866517,0.1597142308679686,0.12196461500738676
0.40313111545988256,0.16479955317759393,0.18654841705819106,0.16049332467659444,0.12255956434851492
0.4050880626223092,0.16559955100780813,0.18745399189743608,0.1612724184849786,0.12315451368945854
0.4070450097847358,0.16639954883764993,0.18835956673625953,0.16205151229300008,0.12374946303012518
0.4090019569471624,0.16719954666693207,0.18926514157444946,0.16283060610047653,0.12434441237037562
0.410958904109589,0.1679995444953709,0.1901707164116848,0.16360969990713173,0.1249393617099989
0.41291585127201563,0.16879954232253697,0.19107629124747938,0.1643887937125474,0.12553431104867566
0.41487279843444225,0.16959954014777864,0.19198186608109563,0.16516788751608896,0.12612926038592123
0.41682974559686886,0.1703995379701046,0.19288744091141136,0.16594698131679098,0.12672420972099843
0.4187866927592955,0.17119953578800484,0.19379301573671728,0.16672607511318294,0.1273191590527843
0.4207436399217221,0.17199953359917472,0.19469859055440464,0.1675051689030204,0.12791410837956485
0.4227005870841487,0.17279953140008908,0.19560416536048306,0.16828426268287033,0.12850905769871848
0.4246575342465753,0.1735995291853478,0.1965097401488397,0.1690633564474737,0.1291040070062292
0.42661448140900193,0.17439952694666044,0.19741531491009012,0.1698424501887567,0.1296989562959315
0.42857142857142855,0.17519952467127753,0.19832088962980218,0.170621543894303,0.13029390555834372
0.43052837573385516,0.17599952233955388,0.19922646428573812,0.17140063754498075,0.13088885477885598
0.4324853228962818,0.17679951992116152,0.20013203884356753,0.17217973111125445,0.13148380393491368
0.4344422700587084,0.17759951736919438,0.20103761325019412,0.17295882454744374,0.13207875299163335
0.436399217221135,0.17839951461096631,0.20194318742333917,0.17373791778276168,0.1326737018949591
0.4383561643835616,0.1791995115336316,0.20284876123526452,0.17451701070731124,0.13326865056096882
0.44031311154598823,0.1799995079616653,0.203754334487281,0.17529610315015404,0.13386359885912666
0.44227005870841485,0.18079950362153333,0.20465990686975571,0.17607519484490333,0.13445854658600834
0.44422700587084146,0.18159949808616188,0.20556547789925328,0.17685428537564496,0.13505349342400397
0.4461839530332681,0.1823994906874955,0.20647104681955386,0.1776333740917797,0.1356484388762882
0.4481409001956947,0.18319948037854902,0.20737661244549996,0.17841245997368022,0.13624338216423001
0.4500978473581213,0.18399946551538232,0.208282172916198,0.17919154142036275,0.13683832206524976
0.4520547945205479,0.18479944351187605,0.20918772530423432,0.1799706159132835,0.1374332566560797
0.45401174168297453,0.18559941029210386,0.21009326499577596,0.18074967948302045,0.1380281829054995
0.45596868884540115,0.18639935942003907,0.21099878470542335,0.18152872586172097,0.1386230960271089
0.45792563600782776,0.18719928071400888,0.21190427290781186,0.18230774513376033,0.13921798844891292
0.4598825831702544,0.18799915803691103,0.2128097113361997,0.1830867215837003,0.1398128481699311
0.461839530332681,0.18879896576584104,0.21371507098618622,0.1838656302581655,0.14040765613469908
0.4637964774951076,0.18959866314264848,0.21462030572070184,0.1846444314640199,0.14100238203184123
0.4657534246575342,0.19039818521979082,0.21552534202097173,0.18542306195080666,0.14159697756060452
0.46771037181996084,0.19119742833051848,0.2164300625391775,0.18620142076059853,0.1421913656251994
0.46966731898238745,0.19199622674870065,0.21733427967804247,0.18697934649770478,0.14278542297697627
0.47162426614481406,0.19279431517800596,0.21823769312964886,0.18775658079801322,0.14337895231805306
0.4735812133072407,0.19359126848780817,0.21913982165819335,0.1885327096396026,0.14397163748358993
0.4755381604696673,0.19438640505699464,0.2200398936879213,0.18930706921218685,0.14456297155967235
0.4774951076320939,0.1951786323465754,0.22093667249570317,0.19007859552492706,0.14515214203740653
0.4794520547945205,0.19596620200097964,0.22182817899265256,0.1908455859069551,0.14573784868452272
0.48140900195694714,0.1967463266581391,0.2227112579640156,0.19160532583024714,0.14631801857136678
0.48336594911937375,0.1975145944320751,0.22358091528007723,0.19235351869183823,0.14688937062822055
0.48532289628180036,0.19826411120593812,0.22442934699622413,0.1930834505188288,0.14744677777833318
0.487279843444227,0.19898433882613326,0.22524462422166786,0.19378485852061184,0.14798240291602854
0.4892367906066536,0.1996597569223011,0.2260091783376416,0.1944426278756288,0.1484847037173555
0.4911937377690802,0.200268895280687,0.22669870567151648,0.195035849388918,0.14893771302710343
0.4931506849315068,0.200785077820155,0.22728300965653436,0.19553854402796203,0.14932159214535162
0.49510763209393344,0.20118106740359643,0.22773125862649923,0.1959241863647184,0.14961608512119623
0.49706457925636005,0.20143911112411536,0.22802335679464622,0.19617548737749102,0.1498079893185067
0.49902152641878667,0.20156306571357854,0.22816366987199138,0.19629620302136433,0.14990017294516517
0.5009784735812133,0.20158187946832543,0.2281849665084159,0.19631452517085293,0.14991416452184772
0.5029354207436398,0.2015353703599976,0.22813231951775328,0.19626923135009097,0.14987957622385184
0.5048923679060665,0.2014514210936316,0.22803729133077213,0.19618747568629546,0.14981714410365
0.5068493150684932,0.2013371348610234,0.22790792255899134,0.19607617576416345,0.14973215072466672
0.5088062622309197,0.20119141390582929,0.22774297057338508,0.19593426251183232,0.14962377969792134
0.5107632093933463,0.2010210778716636,0.227550155016978,0.1957683773749593,0.14949710271526165
0.512720156555773,0.20084052913726477,0.22734577897375133,0.19559254639671272,0.1493628306629112
0.5146771037181996,0.20065798204633564,0.22713914084764725,0.1954147692791881,0.1492270724554041
0.5166340508806262,0.20046883106254207,0.22692502730224423,0.19523056082916782,0.14908640300744236
0.5185909980430528,0.20026529890475486,0.2266946346760292,0.19503234698664199,0.14893503844298606
0.5205479452054794,0.2000486300832007,0.22644937171925875,0.1948213397426629,0.14877390429021947
0.5225048923679061,0.19982750590391699,0.2261990654239849,0.19460599355988908,0.1486094567382851
0.5244618395303327,0.19960608415978895,0.2259484222937524,0.19439035758766954,0.1484447878907405
0.5264187866927592,0.1993790844088133,0.22569146501807655,0.19416928936246883,0.14827597074257254
0.5283757338551859,0.19914020605574045,0.2254210615019506,0.1939366529242097,0.1480983196123334
0.5303326810176126,0.19889114526106302,0.22513913175091385,0.19369410011254462,0.14791309591540347
0.5322896281800391,0.19863861042406258,0.22485326948256343,0.19344816403562343,0.14772528861247805
0.5342465753424657,0.19838450981378308,0.224565634803299,0.19320070309923265,0.14753631686166882
0.5362035225048923,0.1981238048540494,0.22427052418788895,0.1929468103856872,0.14734243353084436
0.538160469667319,0.19785242894850222,0.22396333436466775,0.19268252555918983,0.14714061433827225
0.5401174168297456,0.1975730890490652,0.22364712952638754,0.19241048483874465,0.14693287241349126
0.5420743639921721,0.1972907799259944,0.22332756361122275,0.1921355524807707,0.14672292231066614
0.5440313111545988,0.19700538798988465,0.2230045080391905,0.19185761786396513,0.1465106795546406
0.5459882583170255,0.19671243494158946,0.22267289350275457,0.1915723197075777,0.14629281368497446
0.547945205479452,0.19641014319299505,0.22233070782261943,0.19127792687204656,0.14606800272948625
0.5499021526418786,0.19610185492799953,0.221981734256104,0.19097769420967647,0.14583873223255175
0.5518590998043053,0.1957906256081999,0.22162943149901979,0.19067459734255301,0.14560727450641328
0.5538160469667319,0.19547476229762267,0.22127188319589156,0.19036698757128584,0.14537237053372892
0.5557729941291585,0.19515091856070013,0.22090530127663108,0.19005160590299705,0.14513153160820433
0.557729941291585,0.19481937983111156,0.22053000884406251,0.18972873031295598,0.1448849700036395
0.5596868884540117,0.19448332289742545,0.22014960193268568,0.1894014545799339,0.1446350482617736
0.5616438356164384,0.19414373330646154,0.2197651961535299,0.1890707384983155,0.1443824993226331
0.5636007827788649,0.19379819188260008,0.2193740530684517,0.1887342261057773,0.1441255240726627
0.5655577299412915,0.19344503526252166,0.21897428979738112,0.18839029750284686,0.14386288548736895
0.5675146771037182,0.19308592461164698,0.21856778673242913,0.1880405704485293,0.14359581895669282
0.5694716242661448,0.1927229665686346,0.21815692852876925,0.18768709653480822,0.14332589116398547
0.5714285714285714,0.19235542810455566,0.2177408854184579,0.18732916188687265,0.14305255696392066
0.573385518590998,0.19198126932285395,0.21731734829648733,0.18696477991086366,0.14277429930849414
0.5753424657534246,0.19160058929176266,0.21688642930528584,0.18659404708635174,0.14249119187363085
0.5772994129158513,0.19121530269505077,0.21645029581253977,0.18621882806623108,0.14220465858800085
0.5792563600782779,0.19082593821539715,0.21600954627203708,0.18583963771865022,0.14191509262693475
0.5812133072407044,0.19043100902575658,0.21556249763775995,0.18545502806750058,0.1416213882539702
0.5831702544031311,0.19002971573915442,0.21510824502634032,0.18506422061386768,0.1413229509740527
0.5851272015655578,0.1896232406468769,0.21464812675795986,0.18466836675565035,0.14102066004384387
0.5870841487279843,0.1892126569227633,0.21418335763494703,0.18426851162455007,0.14071531357059386
0.5890410958904109,0.18879724317493124,0.21371312106216478,0.18386395267872527,0.14040637506331638
0.5909980430528375,0.18837595133113985,0.21323623065158145,0.18345366923216547,0.1400930650825362
0.5929549902152642,0.18794925690081712,0.21275322466637425,0.18303812436919076,0.13977573725923842
0.5949119373776908,0.1875182575519409,0.21226534563554142,0.1826183870756069,0.1394552079166871
0.5968688845401173,0.18708282521666664,0.21177244858991756,0.1821943326299947,0.13913138181227433
0.598825831702544,0.1866420349306634,0.2112734864961313,0.18176506023743202,0.13880357106048546
0.6007827788649707,0.18619589844257278,0.21076847265331147,0.18133058133956728,0.13847178439865246
0.6027397260273972,0.18574530349432,0.21025841196012265,0.18089176048154207,0.13813668203040763
0.6046966731898238,0.18529045686731976,0.20974353848725766,0.1804487990415524,0.13779841773675106
0.6066536203522505,0.18483067875375828,0.20922308271156467,0.18000103497522935,0.137456485952298
0.6086105675146771,0.1843657565285108,0.20869680394743706,0.17954826121336365,0.13711072855014736
0.6105675146771037,0.18389632869126626,0.2081654249584015,0.17909109957158462,0.13676162037529838
0.6125244618395302,0.18342273456284,0.20762932984599083,0.17862988050422138,0.13640941377680482
0.6144814090019569,0.1829445239366796,0.20708800898916485,0.17816416556866296,0.13605377394114404
0.6164383561643836,0.18246141913485883,0.2065411480643919,0.1776936843427346,0.13569449436238196
0.6183953033268101,0.1819738570233491,0.20598924159155288,0.17721886227705697,0.13533189993280192
0.6203522504892367,0.18148219148016295,0.20543269015051474,0.1767400440027754,0.13496625382748065
0.6223091976516634,0.1809861393755727,0.20487117324646117,0.1762569537883698,0.134597345486041
0.62426614481409,0.18048544026248714,0.2043043960606766,0.17576933799225702,0.134224981216926
0.6262230919765166,0.17998039528844936,0.20373269948363298,0.17527748989296527,0.13384938498015844
0.6281800391389432,0.17947131915617204,0.20315643974986963,0.17478171596999448,0.1334707908165875
0.6301369863013698,0.17895803368296775,0.20257541516164132,0.17428184269658833,0.1330890662137632
0.6320939334637965,0.17844032795249842,0.2019893869676393,0.17377766466767336,0.1327040543155897
0.6340508806262231,0.17791842199517768,0.20139860423604714,0.17326939616424689,0.13231591875619778
0.6360078277886496,0.17739257426690658,0.2008033595316097,0.17275728888873193,0.13192485174631874
0.6379647749510763,0.17686266602035774,0.2002035184357225,0.1722412271966804,0.1315307649749079
0.639921722113503,0.1763285427582941,0.19959890606189795,0.17172106062788317,0.13113354354411685
0.6418786692759295,0.17579037974563108,0.19898972080504618,0.17119695986756628,0.13073331779648156
0.6438356164383561,0.17524837873503454,0.198376191043459,0.1706691213965786,0.13033023777317845
0.6457925636007827,0.17470245257462627,0.1977582181236837,0.17013746034032906,0.12992423866034108
0.6477495107632094,0.17415249991792858,0.19713568732438386,0.1696018780005334,0.12951524508773993
0.649706457925636,0.17359867166851795,0.19650876946412532,0.16906252133764277,0.12910336928065858
0.6516634050880625,0.17304111813264975,0.19587763468532332,0.1685195367303954,0.12868872302015968
0.6536203522504892,0.17247976966613687,0.1952422041527346,0.1679728563544136,0.1282712545126487
0.6555772994129159,0.17191457192403792,0.19460241634942788,0.16742242728479464,0.12785092334240722
0.6575342465753424,0.1713456603633119,0.19395842460883633,0.16686838143899385,0.12742783024724405
0.659491193737769,0.1707731403673376,0.19331034822195395,0.16631082144671205,0.12700205359958647
0.6614481409001957,0.17019695506791702,0.19265812281559452,0.16574969192572278,0.12657355110719862
0.6634050880626223,0.16961709044450263,0.19200173251889616,0.16518497922183684,0.12614231234315781
0.6653620352250489,0.16903366799947192,0.19134131486910186,0.16461680166256262,0.1257084276674084
0.6673189823874754,0.16844675509360527,0.19067694611670327,0.16404522484853673,0.1252719471754011
0.6692759295499021,0.1678563085837989,0.1900085774249313,0.16347020676398893,0.12483283878209747
0.6712328767123288,0.16726234751386712,0.18933623035084332,0.16289176595511676,0.12439111665016687
0.6731898238747553,0.16666497683527942,0.18866002369652415,0.16231000463099754,0.12394685883083051
0.6751467710371819,0.16606423374206575,0.18797999956456013,0.16172495901377754,0.1235000929848679
0.6771037181996086,0.16546009235905446,0.1872961286649913,0.16113660390440593,0.12305079986920647
0.6790606653620352,0.16485259619376583,0.18660846024709582,0.16054498167354714,0.12259901183989709
0.6810176125244618,0.16424182989004094,0.18591709012529958,0.15995017475329049,0.12214479184560738
0.6829745596868884,0.16362780993725873,0.18522203696511153,0.15935219920214572,0.12168815214930197
0.684931506849315,0.16301053104766236,0.18452329478094098,0.15875104987052563,0.1212290888185359
0.6868884540117417,0.16239005094371056,0.18382092891297303,0.15814678297259546,0.12076764478084907
0.6888454011741683,0.1617664317373653,0.18311500967018585,0.1575394589973255,0.12030386622820533
0.6908023483365948,0.1611396800617436,0.18240554456107963,0.15692908440450876,0.11983775809357877
0.6927592954990215,0.16050981182947088,0.18169255159829475,0.1563156746909722,0.11936933221100904
0.6947162426614482,0.15987688794917615,0.18097609972867063,0.1556992891737964,0.11889863387755481
0.6966731898238747,0.15924094942747158,0.1802562353705284,0.15507996778808672,0.11842569358936993
0.6986301369863013,0.15860200372208694,0.17953296696580653,0.15445771779670173,0.1179505168926837
0.700587084148728,0.1579600843070976,0.17880633240620833,0.15383257179903587,0.11747312868178748
0.7025440313111546,0.15731524564171573,0.17807639333801636,0.15320458283127678,0.11699356945738162
0.7045009784735812,0.156667513448413,0.17734317887833856,0.15257377594376545,0.11651185834897745
0.7064579256360077,0.15601690391657594,0.176606707353101,0.1519401669028581,0.1160280073964387
0.7084148727984344,0.15536346045007512,0.1758670278942533,0.15130379797827795,0.11554204887873312
0.7103718199608611,0.15470722554916327,0.17512418861087536,0.15066471055974195,0.11505401440281816
0.7123287671232876,0.15404821848834915,0.17437821132116413,0.150022923418114,0.11456391830292803
0.7142857142857142,0.1533864668678423,0.17362912726777344,0.14937846343240752,0.11407178110502651
0.7162426614481409,0.1527220148724287,0.17287698646662708,0.14873137363285566,0.11357763566883936
0.7181996086105675,0.15205489338224262,0.17212182387316052,0.14808168409269173,0.11308150495957323
0.7201565557729941,0.15138512371506113,0.1713636636184925,0.14742941557265726,0.11258340483101795
0.7221135029354206,0.1507127417642633,0.17060254633290944,0.14677460302823375,0.11208336197667366
0.7240704500978473,0.15003778566145975,0.16983851518031234,0.14611728359464912,0.11158140475458807
0.726027397260274,0.14936027997728912,0.16907159797396676,0.14545748120050875,0.11107755143766726
0.7279843444227005,0.14868025249753947,0.16830182616659628,0.1447952229055554,0.11057182268988772
0.7299412915851271,0.14799774088090492,0.16752924238677377,0.1441305453844578,0.1100642465175944
0.7318982387475538,0.1473127756294527,0.16675388116197373,0.14346347834226114,0.10955484560482985
0.7338551859099804,0.1466253816239689,0.16597577065653987,0.14279404600961418,0.10904363845515339
0.735812133072407,0.14593559193340397,0.16519494830358558,0.1421222805913724,0.10853064966156951
0.7377690802348336,0.14524344043707943,0.16441145245354125,0.14144821508158734,0.1080159044197466
0.7397260273972602,0.1445489534168118,0.16362531285667734,0.14077187507532907,0.10749942227517442
0.7416829745596869,0.14385215965813655,0.16283656209740305,0.1400932886059642,0.10698122463533026
0.7436399217221135,0.1431530928704216,0.16204523833376613,0.13941248850203158,0.10646133656948988
0.74559686888454,0.14245178198577182,0.16125137431608816,0.13872950293963726,0.10593977959413252
0.7475538160469667,0.14174825379790706,0.16045500037409963,0.13804435801237866,0.10541657363544471
0.7495107632093934,0.1410425398693319,0.15965615223565993,0.13735708445802894,0.10489174216610424
0.7514677103718199,0.14033467084749573,0.15885486459281198,0.13666771212321668,0.10436530797827266
0.7534246575342465,0.13962467352414634,0.15805116777305395,0.13597626709961866,0.10383729099666994
0.7553816046966731,0.13891257715370522,0.15724509489156063,0.13528277787723544,0.10330771297747851
0.7573385518590998,0.13819841261227042,0.15643668089919877,0.13458727452536962,0.10277659688290341
0.7592954990215264,0.1374822075230808,0.15562595706469073,0.13388978394546208,0.10224396325603502
0.7612524461839529,0.13676398961093894,0.15481295477172627,0.13319033313786366,0.1017098327154956
0.7632093933463796,0.1360437889566458,0.1539977080709183,0.13248895139736097,0.10117422763203664
0.7651663405088063,0.13532163391533988,0.15318024905947894,0.13178566633817002,0.10063716909305409
0.7671232876712328,0.13459755154094935,0.15236060836168694,0.1310805043072971,0.10009867721824839
0.7690802348336594,0.13387157077037998,0.15153881873329847,0.13037349348552388,0.09955877352766923
0.7710371819960861,0.13314372020627524,0.15071491255169414,0.12966466172810387,0.09901747929277911
0.7729941291585127,0.1324140267623407,0.14988892028242484,0.1289540352454849,0.09847481452899659
0.7749510763209393,0.13168251833725161,0.14906087350599914,0.12824164120734713,0.09793079998425099
0.7769080234833659,0.1309492233197807,0.1482308043577021,0.12752750726066184,0.09738545677095162
0.7788649706457925,0.13021416865752594,0.14739874334144984,0.12681165964888363,0.09683880492972237
0.7808219178082192,0.12947738148124058,0.146564721168485,0.1260941247938365,0.0962908646373977
0.7827788649706457,0.1287388896892224,0.14572876941888896,0.12537492986483295,0.09574165664162622
0.7847358121330723,0.12799872021582362,0.14489091858158396,0.12465410109242797,0.09519120097318112
0.786692759295499,0.12725689967171908,0.14405119877909872,0.12393166439195685,0.09463951742212044
0.7886497064579256,0.12651345536701625,0.14320964092569974,0.12320764635991123,0.09408662629866225
0.7906066536203522,0.12576841409567424,0.14236627535138843,0.1224820730901215,0.09353254752917108
0.7925636007827788,0.1250218021052592,0.14152113176766465,0.1217549701443023,0.09297730063366502
0.7945205479452054,0.12427364613037853,0.14067424043734522,0.12102636355848308,0.09242090549436933
0.7964774951076321,0.1235239727038807,0.13982563139486165,0.12029627917220642,0.09186338184346343
0.7984344422700587,0.12277280778067849,0.13897533402043852,0.11956474226218065,0.09130474898332248
0.8003913894324852,0.12202017757711703,0.13812337799023455,0.11883177835971528,0.09074502641074596
0.8023483365949119,0.12126610828324945,0.1372697929506465,0.11809741297051474,0.09018423360298021
0.8043052837573386,0.12051062557567276,0.13641460796685356,0.11736167110024404,0.08962238965542013
0.8062622309197651,0.11975375521350473,0.13555785219744593,0.11662457783493269,0.08905951372483037
0.8082191780821917,0.11899552300192966,0.13469955485315985,0.11588615830547297,0.08849562500223469
0.8101761252446184,0.11823595432693408,0.13383974467021162,0.11514643723451311,0.08793074236690426
0.812133072407045,0.11747507453797476,0.13297845034346686,0.11440543930912607,0.08736488467094344
0.8140900195694716,0.11671290904132603,0.13211570063210706,0.11366318927171776,0.08679807080871123
0.8160469667318981,0.11594948291278247,0.13125152392122003,0.11291971154284976,0.08623031942879246
0.8180039138943248,0.11518482112332193,0.13038594847724402,0.11217503044100585,0.08566164910182109
0.8199608610567515,0.11441894868192302,0.129519002609633,0.11142917032167755,0.08509207842669171
0.821917808219178,0.11365189033684996,0.12865071433271968,0.1106821552864545,0.08452162580840858
0.8238747553816046,0.11288367069866628,0.12778111150496357,0.10993400930282382,0.08395030954956956
0.8258317025440313,0.1121143143873984,0.12691022199553578,0.10918475634748818,0.08337814795980991
0.8277886497064579,0.11134384581178944,0.12603807343444082,0.1084344201913879,0.0828051591916359
0.8297455968688845,0.11057228923150783,0.12516469328293484,0.10768302446028384,0.08223136128668868
0.831702544031311,0.10979966888758921,0.1242901089811822,0.10693059276179104,0.08165677227275231
0.8336594911937377,0.10902600884250783,0.12341434776722084,0.10617714852962891,0.08108141004481688
0.8356164383561644,0.10825133300979616,0.1225374367104908,0.10542271505246696,0.08050529238710605
0.837573385518591,0.10747566526073339,0.12165940283260271,0.10466731557782556,0.07992843705242028
0.8395303326810175,0.10669902930878256,0.12078027297652368,0.10391097319953257,0.0793508616761939
0.8414872798434442,0.10592144872384592,0.1199000738227141,0.10315371087160644,0.07877258378709671
0.8434442270058709,0.10514294701521791,0.11901883198302811,0.10239555148904139,0.0781936208687252
0.8454011741682974,0.10436354754727668,0.11813657390527865,0.10163651780570213,0.07761399029690318
0.847358121330724,0.10358327354797311,0.11725332588284691,0.10087663244259085,0.07703370934599511
0.8493150684931506,0.10280214817094618,0.11636911412499508,0.10011591794833968,0.0764527952351005
0.8512720156555773,0.10202019443303666,0.11548396468613369,0.09935439673835711,0.0758712650815836
0.8532289628180039,0.10123743522179222,0.11459790347431711,0.09859209110213692,0.07528913590665481
0.8551859099804304,0.10045389334037885,0.1137109563020821,0.09782902324699613,0.07470642466877085
0.8571428571428571,0.09966959146056117,0.11282314883322274,0.09706521525228395,0.07412314822866674
0.8590998043052838,0.0988845521311796,0.11193450659238645,0.09630068907763735,0.07353932335566012
0.8610567514677103,0.09809879780929866,0.11104505500033292,0.0955354665933156,0.07295496675081597
0.8630136986301369,0.09731235082454863,0.1101548193335699,0.09476956954547351,0.07237009502042786
0.8649706457925636,0.09652523338897882,0.10926382473550679,0.09400301956575736,0.07178472468334572
0.8669275929549902,0.0957374676173979,0.10837209623947937,0.09323583819111372,0.07119887218610269
0.8688845401174168,0.0949490755004815,0.10747965873830836,0.0924680468375997,0.0706125538829156
0.8708414872798433,0.09416007891561283,0.10658653699657065,0.09169966681094033,0.07002578604374698
0.87279843444227,0.09337049963888623,0.105692755664187,0.09093071931821847,0.06943858486323197
0.8747553816046967,0.09258035932531815,0.10479833925402146,0.09016122544860287,0.06885096644596148
0.8767123287671232,0.0917896795199319,0.10390331215442895,0.08939120618414327,0.06826294681472572
0.8786692759295498,0.09099848166352295,0.10300769863578144,0.08862068240538505,0.06767454191480185
0.8806262230919765,0.09020678707881069,0.1021115228347921,0.08784967487788282,0.0670857676036552
0.8825831702544031,0.08941461698095049,0.10121480876641475,0.08707820426243791,0.06649663965875695
0.8845401174168297,0.08862199247887842,0.10031758032536588,0.08630629111640778,0.06590717377858417
0.8864970645792563,0.08782893456646847,0.09941986127611505,0.08553395588509442,0.06531738557604357
0.8884540117416829,0.08703546413174759,0.09852167526331597,0.08476121891071864,0.06472729058532464
0.8904109589041096,0.08624160195542473,0.09762304581014136,0.08398810043098738,0.06413690426080564
0.8923679060665362,0.08544736870617645,0.09672399631294652,0.08321462057450266,0.06354624197354762
0.8943248532289627,0.08465278494805506,0.09582455004965504,0.0824407993679761,0.06295531901680382
0.8962818003913894,0.08385787113761405,0.09492473017650487,0.0816666567334294,0.062364150603881716
0.898238747553816,0.08306264762242888,0.09402455972637398,0.08089221248675395,0.06177275186704315
0.9001956947162426,0.08226713464649534,0.09312406161489106,0.08011748634296786,0.06118113786151889
0.9021526418786692,0.0814713523471509,0.0922232586369506,0.07934249791321805,0.06058932356321911
0.9041095890410958,0.08067532075594126,0.09132217346769386,0.07856726670562396,0.05999732386937789
0.9060665362035225,0.07987905980216589,0.09042082866652217,0.07779181212873049,0.05940515360118986
0.9080234833659491,0.07908258931056161,0.089519246674475,0.07701615348925213,0.05881282750208767
0.9099804305283756,0.07828592900372731,0.08861744981697456,0.07624030999443435,0.058220360239545105
0.9119373776908023,0.07748909850435592,0.08771546030635233,0.07546430075422718,0.05762776640673704
0.913894324853229,0.07669211733442328,0.08681330024093091,0.07468814478049532,0.05703506052193617
0.9158512720156555,0.0758950049186549,0.08591099160894829,0.07391186099039429,0.05644225703109122
0.9178082191780821,0.07509778058636671,0.08500855629064151,0.07313546820816309,0.0558493703091959
0.9197651663405088,0.07430046357277692,0.0841060160597317,0.07235898516640181,0.05525641466126451
0.9217221135029354,0.07350307302348955,0.08320339258849922,0.07158243051043794,0.05466340432566629
0.923679060665362,0.0727056279972721,0.08230070745092799,0.07080582280103152,0.054070353476191116
0.9256360078277885,0.07190814747020437,0.08139798212740179,0.07002918051841552,0.053477276225134984
0.9275929549902152,0.07111065034191902,0.0804952380117684,0.06925252206837335,0.052884186627941025
0.9295499021526419,0.07031315544114289,0.07959249641761224,0.06847586578763537,0.05229109868732049
0.9315068493150684,0.0695156815338892,0.07868977858752767,0.06769922995185704,0.05169802635934522
0.933463796477495,0.06871824733327836,0.07778710570423587,0.06692263278518305,0.05110498356075128
0.9354207436399217,0.0679208715104235,0.07688449890290705,0.06614609247084857,0.050511984177034404
0.9373776908023483,0.06712357270891586,0.07598197928755736,0.06536962716528592,0.049919042073222585
0.9393346379647749,0.06632636956151974,0.07507956794994718,0.06459325501438351,0.04932617110629198
0.9412915851272015,0.0655292807101784,0.07417728599222717,0.06381699417296871,0.04873338514004497
0.9432485322896281,0.06473232483074348,0.0732751545549314,0.06304086282889138,0.048140698063501304
0.9452054794520548,0.06393552066171065,0.07237319484950515,0.062264879231008444,0.04754812381226831
0.9471624266144814,0.06313888703886318,0.07147142819752049,0.0614890617229223,0.046955676394305056
0.9491193737769079,0.062342442936420966,0.07056987607725584,0.06071342878305463,0.04636336992052432
0.9510763209393346,0.061546207515059514,0.06966856017805208,0.059937999071410585,0.04577121864050383
0.9530332681017613,0.06075020017867736,0.06876750246457165,0.05916279148486294,0.04517923698470355
0.9549902152641878,0.059954440640196074,0.06786672525128233,0.058387825221232696,0.04458743961340035
0.9569471624266144,0.059158948997502396,0.06696625128842147,0.05761311985324683,0.04399584147316536
0.958904109589041,0.05836374582072546,0.06606610386079148,0.05683869541353499,0.04340445786177104
0.9608610567514677,0.057568852250939086,0.06516630689948794,0.056064572490752654,0.04281330450159494
0.9628180039138943,0.05677429011110411,0.06426688510748312,0.055290772337624555,0.042222397622126304
0.9647749510763208,0.055980082029043546,0.06336786409883051,0.05451731699070647,0.04163175405142124
0.9667318982387475,0.05518625157160029,0.0624692705505274,0.053744229401037374,0.041041391315874365
0.9686888454011742,0.054392823388890475,0.0615711323658057,0.05297153357462345,0.04045132774749832
0.9706457925636007,0.053599823365956575,0.06067347884579882,0.05219925472012847,0.039861582596706524
0.9726027397260273,0.052807278778424484,0.05977634086574118,0.05142741940046354,0.039272176148073545
0.974559686888454,0.05201521844742913,0.058879751050339546,0.05065605568366451,0.03868312983555157
0.9765166340508806,0.05122367288742955,0.05798374394109553,0.049885193286844605,0.038094466352398756
0.9784735812133072,0.05043267443955489,0.05708835614724946,0.0491148637060561,0.03750620975034718
0.9804305283757337,0.049642257381567786,0.05619362647025581,0.04834510032338031,0.03691838552138134
0.9823874755381604,0.04885245800469536,0.0552995959907537,0.04757593848175104,0.036331020654876506
0.9843444227005871,0.04806331464722362,0.054406308106594845,0.046807415517671126,0.03574414366258251
0.9863013698630136,0.04727486767475548,0.05351380851049611,0.046039570741986315,0.03515778456394183
0.9882583170254402,0.04648715939833376,0.05262214509735715,0.04527244536014772,0.034571974825198616
0.9902152641878669,0.04570023392355274,0.05173136779345895,0.04450608232526611,0.033986747247184625
0.9921722113502935,0.04491413692681204,0.05084152830318955,0.04374052612021231,0.03340213579892182
0.9941291585127201,0.04412891535887512,0.04995267977348068,0.04297582246892172,0.03281817539716213
0.9960861056751467,0.043344617080299436,0.04906487638112506,0.042212017981350713,0.03223490163526096
0.9980430528375733,0.04256129043819821,0.048178172853682734,0.041449159741297724,0.031652350468419785
1.0,0.041778983798316384,0.04729262393980432,0.04068729485070602,0.031070557865696256


==> BurgersEquationLargeTime-approx-t-0.03.dat <==
x,FOM,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.0,0.0005778791382908821,-0.0008574698586016893,5.5157579481601715e-05,8.327700197696686e-05,-2.2225547581911087e-05,-0.0008077803067862988,-0.00139128346927464,6.46878033876419e-05,-0.002791833132505417,0.00010059517808258533,7.839873433113098e-06,-0.00029536522924900055,4.317820958124059e-41,-1.7898505025128023e-40,-3.5299549095420737e-40,0.0005778791382908821,-0.0008574698586016893
0.0019569471624266144,0.0019059517966304811,0.0023727640509605408,0.002116503193974495,0.00045552849769592285,0.001311756670475006,0.0024092495441436768,0.002063608728349209,0.0012907683849334717,0.0023408769629895687,0.0025940565392374992,0.0010855417931452394,0.0007141581736505032,0.002812550403177738,0.0009772556368261576,0.0009944820776581764,0.0008380431681871414,0.0023727640509605408,0.002116503193974495
0.003913894324853229,0.0038119035932609622,0.00364501029253006,0.002094884403049946,0.0027866754680871964,0.003343162126839161,0.004093029070645571,0.00284765288233757,0.0033329660072922707,0.004241909831762314,0.00022086827084422112,0.0046841297298669815,0.0037238709628582,0.0032551130279898643,0.0016633342020213604,0.0017885233974084258,0.0015569424722343683,0.00364501029253006,0.002094884403049946
0.005870841487279843,0.005717855389891444,0.004286728799343109,0.006585931405425072,0.005296952091157436,0.004225227050483227,0.006485383491963148,0.005871628876775503,0.005122319329530001,0.005045035853981972,0.007994312793016434,0.006360936444252729,0.006133216433227062,0.005935341585427523,0.0024731485173106194,0.0024501988664269447,0.0023672503884881735,0.004286728799343109,0.006585931405425072
0.007827788649706457,0.0076238071865219244,0.007740132976323366,0.007362415082752705,0.007879105396568775,0.008303700014948845,0.015619410201907158,0.0072202980518341064,0.009021575562655926,0.00735677033662796,0.01053568534553051,0.006963924504816532,0.006586884148418903,0.007693297695368528,0.003186766756698489,0.0031954078003764153,0.003112554783001542,0.007740132976323366,0.007362415082752705
0.009784735812133072,0.009529758983152406,0.00955145712941885,0.008734329603612423,0.010202154517173767,0.00878005102276802,0.008447728119790554,0.010719573125243187,0.005890248343348503,0.008544817566871643,0.009005795232951641,0.009467658586800098,0.011249201372265816,0.009080950170755386,0.003924226853996515,0.003965708892792463,0.004166395869106054,0.00955145712941885,0.008734329603612423
0.011741682974559686,0.011435710779782888,0.012136491015553474,0.013825856149196625,0.011062459088861942,0.011178085580468178,0.010304581373929977,0.009760577231645584,0.015613120049238205,0.01184686366468668,0.011636842042207718,0.011184943839907646,0.011232766322791576,0.011682376265525818,0.004710002336651087,0.004728183150291443,0.004925645422190428,0.012136491015553474,0.013825856149196625
0.0136986301369863,0.013341662576413367,0.012675880454480648,0.015453610569238663,0.013157861307263374,0.013633845373988152,0.011230782605707645,0.013747153803706169,0.014348817989230156,0.013597920536994934,0.010083779692649841,0.01366044394671917,0.014146195724606514,0.013908302411437035,0.0054936702363193035,0.005497244652360678,0.0054625533521175385,0.012675880454480648,0.015453610569238663
0.015655577299412915,0.015247614373043849,0.01579887792468071,0.015652168542146683,0.014486151747405529,0.014204442501068115,0.015462007373571396,0.015616582706570625,0.013006063178181648,0.015622002072632313,0.013259436935186386,0.01613713428378105,0.016624480485916138,0.01648653857409954,0.00626454409211874,0.006276414729654789,0.0064232926815748215,0.01579887792468071,0.015652168542146683
0.01761252446183953,0.01715356616967433,0.014573151245713234,0.018230631947517395,0.01619996502995491,0.01487131416797638,0.01515023410320282,0.016359731554985046,0.017520466819405556,0.01609235629439354,0.016573918983340263,0.016421213746070862,0.019126955419778824,0.016796166077256203,0.007013293914496899,0.007061003241688013,0.007162816822528839,0.014573151245713234,0.018230631947517395
0.019569471624266144,0.019059517966304812,0.018471291288733482,0.01998532935976982,0.01829323172569275,0.01939808577299118,0.02629867009818554,0.01988835632801056,0.0162527896463871,0.01881326362490654,0.019448012113571167,0.01955174095928669,0.01844431273639202,0.02021673507988453,0.007769742514938116,0.007846293039619923,0.00790560431778431,0.018471291288733482,0.01998532935976982
0.021526418786692758,0.020965469762935292,0.0226910263299942,0.020849378779530525,0.020439349114894867,0.02029455453157425,0.02810084819793701,0.021999724209308624,0.020396173000335693,0.020451918244361877,0.022150645032525063,0.0193018838763237,0.022304777055978775,0.020883293822407722,0.00851762667298317,0.008630135096609592,0.00865502655506134,0.0226910263299942,0.020849378779530525
0.023483365949119372,0.022871421559565775,0.022361967712640762,0.023089967668056488,0.022595226764678955,0.025602642446756363,0.017919495701789856,0.022958531975746155,0.023561347275972366,0.02229537069797516,0.022578764706850052,0.022511130198836327,0.024873968213796616,0.02156691811978817,0.009268348105251789,0.009412514045834541,0.009389888495206833,0.022361967712640762,0.023089967668056488
0.025440313111545987,0.024777373356196255,0.025684494525194168,0.023208025842905045,0.023915624246001244,0.02854784205555916,0.02425553649663925,0.024573596194386482,0.02603442594408989,0.024477990344166756,0.018699156120419502,0.024919632822275162,0.02506035752594471,0.02430792525410652,0.01002077292650938,0.010193614289164543,0.010169916786253452,0.025684494525194168,0.023208025842905045
0.0273972602739726,0.026683325152826735,0.02591950073838234,0.02672363817691803,0.025835204869508743,0.02500825747847557,0.026637423783540726,0.026243694126605988,0.025957699865102768,0.026041314005851746,0.0270281620323658,0.02705821953713894,0.027499046176671982,0.02611853927373886,0.010781077668070793,0.010973889380693436,0.010933646000921726,0.02591950073838234,0.02672363817691803
0.029354207436399216,0.028589276949457218,0.029966481029987335,0.03024723008275032,0.029751203954219818,0.03031310997903347,0.032226063311100006,0.02819468453526497,0.03388308733701706,0.028182044625282288,0.027764055877923965,0.027365362271666527,0.027752680703997612,0.028820285573601723,0.011544276028871536,0.011753501370549202,0.011689863167703152,0.029966481029987335,0.03024723008275032
0.03131115459882583,0.030495228746087698,0.031127290800213814,0.030922336503863335,0.030326705425977707,0.031913965940475464,0.028093848377466202,0.03085138648748398,0.030719902366399765,0.03136085718870163,0.028049573302268982,0.031214609742164612,0.030851084738969803,0.02989407628774643,0.012311451137065887,0.012533575296401978,0.012466158717870712,0.031127290800213814,0.030922336503863335
0.033268101761252444,0.03240118054271818,0.030248407274484634,0.03221963346004486,0.03202994912862778,0.03303731977939606,0.03709856793284416,0.03274814411997795,0.03209630399942398,0.03281143307685852,0.03341669216752052,0.032964788377285004,0.033948156982660294,0.032069891691207886,0.013083118014037609,0.013313486240804195,0.013234693557024002,0.030248407274484634,0.03221963346004486
0.03522504892367906,0.03430713233934866,0.03438899666070938,0.03271889686584473,0.03310827165842056,0.034598805010318756,0.033587466925382614,0.033507462590932846,0.03543507307767868,0.03375706449151039,0.03257878124713898,0.0337463840842247,0.03495779633522034,0.0332481823861599,0.01385705079883337,0.01409390103071928,0.01399226114153862,0.03438899666070938,0.03271889686584473
0.03718199608610567,0.036213084135979144,0.03626325726509094,0.036999285221099854,0.03549044579267502,0.035374950617551804,0.03657131642103195,0.03683152049779892,0.036938976496458054,0.03627379983663559,0.03263208270072937,0.03479272872209549,0.037147752940654755,0.0372503288090229,0.01463366113603115,0.014874612912535667,0.014769175089895725,0.03626325726509094,0.036999285221099854
0.03913894324853229,0.038119035932609624,0.03824916109442711,0.036960650235414505,0.036792855709791183,0.04071014001965523,0.0400208979845047,0.038511477410793304,0.034878961741924286,0.03867024928331375,0.039203885942697525,0.03823351487517357,0.03865107148885727,0.038590651005506516,0.015414692461490631,0.015655722469091415,0.015547764487564564,0.03824916109442711,0.036960650235414505
0.0410958904109589,0.040024987729240104,0.04018343240022659,0.04111452400684357,0.03915441781282425,0.03886064887046814,0.041523728519678116,0.03966249153017998,0.04038234055042267,0.039826735854148865,0.039052218198776245,0.042201973497867584,0.04067755490541458,0.04046211391687393,0.01619616523385048,0.016437487676739693,0.016321372240781784,0.04018343240022659,0.04111452400684357
0.043052837573385516,0.041930939525870584,0.043359458446502686,0.040960244834423065,0.0399906262755394,0.040930334478616714,0.04120158776640892,0.041767287999391556,0.04216556251049042,0.04189441725611687,0.04143824428319931,0.04231729730963707,0.0430353507399559,0.04177315533161163,0.01697852648794651,0.017219707369804382,0.01709834672510624,0.043359458446502686,0.040960244834423065
0.04500978473581213,0.04383689132250106,0.04391025751829147,0.04458651691675186,0.04288695007562637,0.044932231307029724,0.04323740676045418,0.04406098276376724,0.04420311003923416,0.0435137078166008,0.042448244988918304,0.044433414936065674,0.04437960684299469,0.04350399598479271,0.017763767391443253,0.018002446740865707,0.01787516660988331,0.04391025751829147,0.04458651691675186
0.046966731898238745,0.04574284311913155,0.04571787267923355,0.04459704831242561,0.04431590437889099,0.04605581983923912,0.045119620859622955,0.04486222565174103,0.04644963517785072,0.04609910771250725,0.0466630794107914,0.046390749514102936,0.04684612154960632,0.04595351964235306,0.018550481647253036,0.01878569833934307,0.018653202801942825,0.04571787267923355,0.04459704831242561
0.04892367906066536,0.04764879491576203,0.047608695924282074,0.04700664058327675,0.04623887315392494,0.050051599740982056,0.049432337284088135,0.0470375195145607,0.04796489328145981,0.04729963839054108,0.04745825007557869,0.04769991710782051,0.04827849194407463,0.04785005748271942,0.019338294863700867,0.019569437950849533,0.019434256479144096,0.047608695924282074,0.04700664058327675
0.050880626223091974,0.04955474671239251,0.049873922020196915,0.050101444125175476,0.04908083379268646,0.05425334721803665,0.049853816628456116,0.04864845424890518,0.051724255084991455,0.04999034106731415,0.05299287289381027,0.04958432912826538,0.04988972097635269,0.04992605745792389,0.02012946456670761,0.020353734493255615,0.020212601870298386,0.049873922020196915,0.050101444125175476
0.05283757338551859,0.05146069850902299,0.05072405934333801,0.05245952308177948,0.05077306181192398,0.051434073597192764,0.052500057965517044,0.050581514835357666,0.052456602454185486,0.051391296088695526,0.048681601881980896,0.05108031630516052,0.052643463015556335,0.05133005231618881,0.020917510613799095,0.021138323470950127,0.020993778482079506,0.05072405934333801,0.05245952308177948
0.0547945205479452,0.05336665030565347,0.05379176139831543,0.054943181574344635,0.05093111842870712,0.05353321507573128,0.05266917869448662,0.05396168306469917,0.05436645448207855,0.05311112478375435,0.05471934378147125,0.05206724628806114,0.05576866865158081,0.05364014580845833,0.021707065403461456,0.021923379972577095,0.021777501329779625,0.05379176139831543,0.054943181574344635
0.05675146771037182,0.055272602102283956,0.05554898828268051,0.05506003648042679,0.0537387952208519,0.05437140166759491,0.053973011672496796,0.054521866142749786,0.05561988428235054,0.05537457391619682,0.05452708527445793,0.0560927614569664,0.054842475801706314,0.05527251958847046,0.022498736158013344,0.022708861157298088,0.02255859784781933,0.05554898828268051,0.05506003648042679
0.05870841487279843,0.057178553898914436,0.05810016766190529,0.05637381225824356,0.05755108967423439,0.05662368983030319,0.058127060532569885,0.055874574929475784,0.05797836184501648,0.05734908580780029,0.05691980570554733,0.05695677921175957,0.05807376280426979,0.057465773075819016,0.023290058597922325,0.02349473163485527,0.023356229066848755,0.05810016766190529,0.05637381225824356
0.060665362035225046,0.059084505695544916,0.05965754762291908,0.05999286472797394,0.0589890219271183,0.059317201375961304,0.059767115861177444,0.059082262217998505,0.06118698790669441,0.05840124934911728,0.058998435735702515,0.05958241969347,0.061028867959976196,0.060146741569042206,0.024081317707896233,0.024280913174152374,0.024126537144184113,0.05965754762291908,0.05999286472797394
0.06262230919765166,0.060990457492175396,0.0619329959154129,0.06228172779083252,0.05981671065092087,0.06140632554888725,0.06157687306404114,0.06104079633951187,0.06190381199121475,0.061034929007291794,0.05969787389039993,0.06190350279211998,0.060869794338941574,0.060703765600919724,0.024873724207282066,0.02506738342344761,0.02491326630115509,0.0619329959154129,0.06228172779083252
0.06457925636007827,0.06289640928880588,0.06327097862958908,0.06313585489988327,0.06335961818695068,0.0629061907529831,0.06287229061126709,0.06344550848007202,0.06365424394607544,0.06309176236391068,0.05921735242009163,0.06279931217432022,0.06453104317188263,0.06337404996156693,0.02566736377775669,0.025854241102933884,0.025696152821183205,0.06327097862958908,0.06313585489988327
0.06653620352250489,0.06480236108543636,0.06579834222793579,0.06493881344795227,0.0645783394575119,0.06586107611656189,0.06549876183271408,0.06539897620677948,0.06591063737869263,0.06484343111515045,0.06574343144893646,0.06530199944972992,0.06533221155405045,0.06544710695743561,0.02645973674952984,0.02664146199822426,0.026481876149773598,0.06579834222793579,0.06493881344795227
0.0684931506849315,0.06670831288206684,0.06806948035955429,0.0652846023440361,0.06647627800703049,0.06682709604501724,0.06732991337776184,0.06588217616081238,0.0688018873333931,0.06602908670902252,0.06449880450963974,0.06715929508209229,0.06789475679397583,0.06607899069786072,0.02725164219737053,0.027429083362221718,0.027268772944808006,0.06806948035955429,0.0652846023440361
0.07045009784735812,0.06861426467869731,0.06864114105701447,0.06989707052707672,0.06874511390924454,0.06846190243959427,0.06943406164646149,0.07010866701602936,0.06985962390899658,0.0685267448425293,0.06751591712236404,0.06938396394252777,0.06892431527376175,0.06848800182342529,0.028045229613780975,0.028216511011123657,0.028054481372237206,0.06864114105701447,0.06989707052707672
0.07240704500978473,0.0705202164753278,0.07169653475284576,0.07071049511432648,0.07032610476016998,0.07008671760559082,0.0722939670085907,0.07113395631313324,0.07293841242790222,0.07037495821714401,0.07070375978946686,0.07112037390470505,0.0700618326663971,0.07151345163583755,0.0288386270403862,0.029004482552409172,0.028841352090239525,0.07169653475284576,0.07071049511432648
0.07436399217221135,0.07242616827195829,0.07204875349998474,0.07200654596090317,0.07248392701148987,0.07276592403650284,0.07315852493047714,0.07146887481212616,0.07453897595405579,0.07222652435302734,0.07176381349563599,0.07149472087621689,0.0721248909831047,0.07096287608146667,0.02963170036673546,0.02979268506169319,0.029629040509462357,0.07204875349998474,0.07200654596090317
0.07632093933463796,0.07433212006858876,0.07577330619096756,0.07396520674228668,0.0737234354019165,0.0741657167673111,0.07521697878837585,0.07321736216545105,0.07651645690202713,0.07408726960420609,0.07450830936431885,0.07483816146850586,0.07589511573314667,0.07493139803409576,0.030425433069467545,0.03058112971484661,0.030430426821112633,0.07577330619096756,0.07396520674228668
0.07827788649706457,0.07623807186521925,0.07745417207479477,0.07605265080928802,0.07603678107261658,0.0753503143787384,0.07608185708522797,0.07594294846057892,0.0775679424405098,0.07604467123746872,0.07779129594564438,0.0767468810081482,0.07794269174337387,0.07581856846809387,0.031218763440847397,0.03136987239122391,0.03120437078177929,0.07745417207479477,0.07605265080928802
0.08023483365949119,0.07814402366184972,0.07937732338905334,0.07888774573802948,0.07674889266490936,0.0796302780508995,0.07852490246295929,0.08007984608411789,0.07956059277057648,0.07863855361938477,0.07744680345058441,0.07875824719667435,0.07901731878519058,0.07820664346218109,0.03201189264655113,0.03215866535902023,0.03199192136526108,0.07937732338905334,0.07888774573802948
0.0821917808219178,0.08004997545848021,0.08058390021324158,0.0807061716914177,0.08003367483615875,0.07888154685497284,0.0812261551618576,0.0815420150756836,0.08187943696975708,0.07999954372644424,0.08078856766223907,0.08087973296642303,0.08020153641700745,0.08000448346138,0.03280504792928696,0.03294817730784416,0.032787520438432693,0.08058390021324158,0.0807061716914177
0.08414872798434442,0.0819559272551107,0.08219186216592789,0.08236139267683029,0.08211412280797958,0.08192622661590576,0.08310176432132721,0.08191981166601181,0.08301199972629547,0.08168508857488632,0.080403633415699,0.08300647139549255,0.0817715972661972,0.08163247257471085,0.033598750829696655,0.03373701125383377,0.03357081487774849,0.08219186216592789,0.08236139267683029
0.08610567514677103,0.08386187905174117,0.0841587483882904,0.08407051861286163,0.08347000181674957,0.08549467474222183,0.08429551869630814,0.08333583176136017,0.0856599509716034,0.0839204266667366,0.08290503919124603,0.08412410318851471,0.084779754281044,0.0847645252943039,0.03439248353242874,0.03452650457620621,0.03436165302991867,0.0841587483882904,0.08407051861286163
0.08806262230919765,0.08576783084837165,0.08604253828525543,0.08535975962877274,0.08535513281822205,0.08568301796913147,0.0859488919377327,0.085883229970932,0.08623607456684113,0.08611395955085754,0.08348296582698822,0.08709081262350082,0.08750028163194656,0.08637270331382751,0.03518588840961456,0.035316064953804016,0.03514644131064415,0.08604253828525543,0.08535975962877274
0.09001956947162426,0.08767378264500213,0.08925220370292664,0.08799324929714203,0.08933214843273163,0.08755110204219818,0.08720126003026962,0.08803761005401611,0.08903573453426361,0.08814781159162521,0.08757252991199493,0.08812839537858963,0.0898190438747406,0.08749659359455109,0.03598053380846977,0.03610583394765854,0.035935401916503906,0.08925220370292664,0.08799324929714203
0.09197651663405088,0.08957973444163261,0.09026317298412323,0.09039242565631866,0.0894734263420105,0.0904657244682312,0.08993388712406158,0.08966057002544403,0.09057225286960602,0.08986276388168335,0.08920732885599136,0.0884968489408493,0.09155182540416718,0.09038948267698288,0.03677325323224068,0.03689587116241455,0.036724645644426346,0.09026317298412323,0.09039242565631866
0.09393346379647749,0.0914856862382631,0.09314931184053421,0.0923023670911789,0.09187065064907074,0.09224694967269897,0.09235426038503647,0.09101513028144836,0.09301653504371643,0.09123264253139496,0.09038446098566055,0.09203705936670303,0.09255652129650116,0.09213942289352417,0.037567056715488434,0.037685830146074295,0.03751416876912117,0.09314931184053421,0.0923023670911789
0.0958904109589041,0.09339163803489357,0.09350010752677917,0.09385138750076294,0.09411096572875977,0.09259285032749176,0.09404928982257843,0.09270891547203064,0.09490339457988739,0.0936814546585083,0.09225495159626007,0.09349668771028519,0.09589508175849915,0.09425590932369232,0.03836081176996231,0.03847602382302284,0.03830365836620331,0.09350010752677917,0.09385138750076294
0.09784735812133072,0.09529758983152406,0.0957794189453125,0.09431502968072891,0.09638312458992004,0.09624411165714264,0.09575245529413223,0.09353315085172653,0.09647180140018463,0.09530381858348846,0.09363189339637756,0.09559598565101624,0.09608334302902222,0.0948776826262474,0.039154425263404846,0.03926657512784004,0.039098385721445084,0.0957794189453125,0.09431502968072891
0.09980430528375733,0.09720354162815453,0.09766819328069687,0.09663628786802292,0.0981883555650711,0.09815018624067307,0.09809555858373642,0.0977884978055954,0.09903166443109512,0.09764053672552109,0.09696680307388306,0.09749209880828857,0.09796221554279327,0.09644558280706406,0.03994934260845184,0.040056776255369186,0.039890047162771225,0.09766819328069687,0.09663628786802292
0.10176125244618395,0.09910949342478502,0.10030093789100647,0.09837333858013153,0.09920774400234222,0.10061462223529816,0.09954961389303207,0.09958508610725403,0.10109609365463257,0.09875890612602234,0.09594002366065979,0.0989779680967331,0.10021388530731201,0.09953892976045609,0.04074215143918991,0.040847357362508774,0.040725260972976685,0.10030093789100647,0.09837333858013153
0.10371819960861056,0.1010154452214155,0.10150804370641708,0.1006891280412674,0.10193907469511032,0.10325034707784653,0.10248422622680664,0.10033655911684036,0.10284057259559631,0.10157766938209534,0.1001322865486145,0.10076083987951279,0.1003914549946785,0.10203328728675842,0.04153580963611603,0.04163798689842224,0.04146324098110199,0.10150804370641708,0.1006891280412674
0.10567514677103718,0.10292139701804598,0.10470187664031982,0.101763516664505,0.10280448198318481,0.1042681336402893,0.10381876677274704,0.10195733606815338,0.10453754663467407,0.10330429673194885,0.10220514237880707,0.10413999855518341,0.10313518345355988,0.10357403010129929,0.042329613119363785,0.042428743094205856,0.04229256883263588,0.10470187664031982,0.101763516664505
0.10763209393346379,0.10482734881467647,0.10637978464365005,0.10509584844112396,0.1057385504245758,0.10439538955688477,0.10552213340997696,0.1042521744966507,0.10661815851926804,0.10472723096609116,0.10670806467533112,0.10530345141887665,0.10619217902421951,0.10450640320777893,0.04312339425086975,0.04321962594985962,0.04304583743214607,0.10637978464365005,0.10509584844112396
0.1095890410958904,0.10673330061130694,0.10722073912620544,0.10675787925720215,0.1085035502910614,0.10776633024215698,0.1076490581035614,0.10595247149467468,0.10976791381835938,0.10706064105033875,0.10589494556188583,0.10724382102489471,0.1080651730298996,0.10604037344455719,0.04391743615269661,0.044010505080223083,0.04384201020002365,0.10722073912620544,0.10675787925720215
0.11154598825831702,0.10863925240793743,0.10964863002300262,0.10849325358867645,0.11033547669649124,0.10875386744737625,0.10985036194324493,0.10834337770938873,0.11083173006772995,0.10914227366447449,0.10547451674938202,0.10837051272392273,0.1091708242893219,0.10840904712677002,0.044711142778396606,0.04480185732245445,0.04462656006217003,0.10964863002300262,0.10849325358867645
0.11350293542074363,0.11054520420456791,0.11128784716129303,0.11022766679525375,0.11082930862903595,0.11135019361972809,0.11205849051475525,0.10932663828134537,0.11286856234073639,0.11059094965457916,0.1077924445271492,0.10999563336372375,0.1110815480351448,0.11113540828227997,0.04550505056977272,0.04559260979294777,0.04541529342532158,0.11128784716129303,0.11022766679525375
0.11545988258317025,0.11245115600119839,0.11353764683008194,0.11196434497833252,0.11281226575374603,0.11318518966436386,0.11366112530231476,0.11114541441202164,0.11332662403583527,0.11182039976119995,0.11176428943872452,0.11361364275217056,0.11460217833518982,0.11248709261417389,0.04630056396126747,0.04638376086950302,0.04621581360697746,0.11353764683008194,0.11196434497833252
0.11741682974559686,0.11435710779782887,0.11541912704706192,0.11296236515045166,0.11550801992416382,0.11491337418556213,0.11531632393598557,0.1133449375629425,0.11618947982788086,0.11436356604099274,0.1117064356803894,0.115162193775177,0.11548935621976852,0.11460721492767334,0.04709286987781525,0.047174979001283646,0.047014761716127396,0.11541912704706192,0.11296236515045166
0.11937377690802348,0.11626305959445934,0.117146797478199,0.11696012318134308,0.11653400957584381,0.11629758775234222,0.11802667379379272,0.1159883439540863,0.11811840534210205,0.11574065685272217,0.11479780077934265,0.11716726422309875,0.11796123534440994,0.11606729030609131,0.0478869266808033,0.047966450452804565,0.04778749495744705,0.117146797478199,0.11696012318134308
0.12133072407045009,0.11816901139108983,0.11941959708929062,0.11800731718540192,0.1199248731136322,0.11837425827980042,0.11976419389247894,0.11792820692062378,0.11972234398126602,0.11807446926832199,0.11642634868621826,0.11836925148963928,0.1193784847855568,0.11860041320323944,0.048681098967790604,0.048757608979940414,0.04858149215579033,0.11941959708929062,0.11800731718540192
0.1232876712328767,0.1200749631877203,0.12158112972974777,0.11929725110530853,0.1208566203713417,0.12138228863477707,0.12116280198097229,0.12033430486917496,0.12132469564676285,0.11989336460828781,0.11898614466190338,0.12104343622922897,0.12104606628417969,0.12016794830560684,0.04947477579116821,0.04954899102449417,0.04936940222978592,0.12158112972974777,0.11929725110530853
0.12524461839530332,0.12198091498435079,0.12365703284740448,0.12125380337238312,0.12302364408969879,0.12265955656766891,0.12317685037851334,0.12201496958732605,0.12344803661108017,0.12221099436283112,0.12054245918989182,0.1214185506105423,0.12452399730682373,0.12223924696445465,0.050269965082407,0.05034042149782181,0.05016059800982475,0.12365703284740448,0.12125380337238312
0.12720156555772993,0.12388686678098128,0.12525103986263275,0.12333166599273682,0.12488747388124466,0.12378400564193726,0.12484626471996307,0.12510797381401062,0.12519893050193787,0.12417633831501007,0.12214750796556473,0.12376231700181961,0.12484905123710632,0.12421229481697083,0.051063839346170425,0.05113191902637482,0.05098344758152962,0.12525103986263275,0.12333166599273682
0.12915851272015655,0.12579281857761176,0.1265874207019806,0.12516483664512634,0.1260075569152832,0.12635581195354462,0.12740114331245422,0.12437345087528229,0.12729743123054504,0.12577244639396667,0.12084506452083588,0.125449076294899,0.12789151072502136,0.12570762634277344,0.05185692384839058,0.05192360281944275,0.05174945294857025,0.1265874207019806,0.12516483664512634
0.13111545988258316,0.12769877037424224,0.1293264925479889,0.12670710682868958,0.12954163551330566,0.12782849371433258,0.1290837824344635,0.12688906490802765,0.12935765087604523,0.1277264505624771,0.1255171149969101,0.1271064579486847,0.12970396876335144,0.12793761491775513,0.05265122279524803,0.052715055644512177,0.05254469811916351,0.1293264925479889,0.12670710682868958
0.13307240704500978,0.1296047221708727,0.132145956158638,0.12850028276443481,0.12952104210853577,0.13039593398571014,0.130497008562088,0.13090656697750092,0.13154402375221252,0.12927965819835663,0.12445470690727234,0.12914219498634338,0.13136529922485352,0.13024461269378662,0.05344512313604355,0.05350666120648384,0.05333460122346878,0.132145956158638,0.12850028276443481
0.1350293542074364,0.1315106739675032,0.1319454461336136,0.13113555312156677,0.13205298781394958,0.13175810873508453,0.13283079862594604,0.13096842169761658,0.13338685035705566,0.13166417181491852,0.12710656225681305,0.13237355649471283,0.13278475403785706,0.13128143548965454,0.05423925817012787,0.0542982779443264,0.054170940071344376,0.1319454461336136,0.13113555312156677
0.136986301369863,0.13341662576413368,0.1353103071451187,0.13344447314739227,0.13302910327911377,0.1348734349012375,0.1345043182373047,0.13346779346466064,0.13537585735321045,0.13346731662750244,0.133223295211792,0.1349971890449524,0.13474041223526,0.13304932415485382,0.05503344535827637,0.055089958012104034,0.054908089339733124,0.1353103071451187,0.13344447314739227
0.13894324853228962,0.13532257756076416,0.1365651786327362,0.1346985101699829,0.13608938455581665,0.13605903089046478,0.13704171776771545,0.13434460759162903,0.13735711574554443,0.13496144115924835,0.13687418401241302,0.13581261038780212,0.13651882112026215,0.13579672574996948,0.05582761764526367,0.055881794542074203,0.05569985508918762,0.1365651786327362,0.1346985101699829
0.14090019569471623,0.13722852935739463,0.1395195722579956,0.13650792837142944,0.1382472813129425,0.13747110962867737,0.13880906999111176,0.1375829577445984,0.13803040981292725,0.13675130903720856,0.1341686099767685,0.13700103759765625,0.13852684199810028,0.13785359263420105,0.05662183091044426,0.056673407554626465,0.056505490094423294,0.1395195722579956,0.13650792837142944
0.14285714285714285,0.13913448115402513,0.1410398781299591,0.13829651474952698,0.14109334349632263,0.13955363631248474,0.1403392255306244,0.14006803929805756,0.14085519313812256,0.13900703191757202,0.13667356967926025,0.13957031071186066,0.14058005809783936,0.14027467370033264,0.057416219264268875,0.05746518075466156,0.057283248752355576,0.1410398781299591,0.13829651474952698
0.14481409001956946,0.1410404329506556,0.1429063230752945,0.14014720916748047,0.14153741300106049,0.14189550280570984,0.1423446536064148,0.14198929071426392,0.14350564777851105,0.141264408826828,0.13999855518341064,0.14062801003456116,0.14141607284545898,0.14031361043453217,0.05821032077074051,0.05825698748230934,0.05807415395975113,0.1429063230752945,0.14014720916748047
0.14677103718199608,0.14294638474728608,0.1443789005279541,0.14280438423156738,0.14426268637180328,0.14320790767669678,0.14439444243907928,0.14384202659130096,0.14420807361602783,0.14238382875919342,0.1407569944858551,0.14316442608833313,0.14425188302993774,0.14293472468852997,0.059004753828048706,0.059048861265182495,0.05886621028184891,0.1443789005279541,0.14280438423156738
0.1487279843444227,0.14485233654391658,0.1467561274766922,0.144791841506958,0.14580294489860535,0.14596033096313477,0.1465231329202652,0.14403985440731049,0.1471284180879593,0.14487488567829132,0.14454896748065948,0.14542284607887268,0.14663678407669067,0.14404936134815216,0.05980021506547928,0.05984068661928177,0.059657491743564606,0.1467561274766922,0.144791841506958
0.1506849315068493,0.14675828834054705,0.14810654520988464,0.14623892307281494,0.14806565642356873,0.14819882810115814,0.14800192415714264,0.1455821543931961,0.14869670569896698,0.1464966982603073,0.14480234682559967,0.1479707658290863,0.14831507205963135,0.14640283584594727,0.060593217611312866,0.06063251942396164,0.06045837700366974,0.14810654520988464,0.14623892307281494
0.15264187866927592,0.14866424013717752,0.1496279239654541,0.14821898937225342,0.14938868582248688,0.14901378750801086,0.1502007097005844,0.14819586277008057,0.1487288773059845,0.14781107008457184,0.14592726528644562,0.14894339442253113,0.1489931344985962,0.14785735309123993,0.06138807162642479,0.06142440810799599,0.06124246120452881,0.1496279239654541,0.14821898937225342
0.15459882583170254,0.15057019193380802,0.15257078409194946,0.1501082479953766,0.1511501520872116,0.15138331055641174,0.15192443132400513,0.15006422996520996,0.15233628451824188,0.15054655075073242,0.14803360402584076,0.15069454908370972,0.1524292230606079,0.1502811163663864,0.06218193843960762,0.062216609716415405,0.062032829970121384,0.15257078409194946,0.1501082479953766
0.15655577299412915,0.1524761437304385,0.1525430977344513,0.15180067718029022,0.15360622107982635,0.15316563844680786,0.15416160225868225,0.1534760296344757,0.1544654667377472,0.15330742299556732,0.15253931283950806,0.15336567163467407,0.15323472023010254,0.15221983194351196,0.06297633051872253,0.06300826370716095,0.06282462179660797,0.1525430977344513,0.15180067718029022
0.15851272015655576,0.15438209552706897,0.15645939111709595,0.15442563593387604,0.1556168794631958,0.15488937497138977,0.15576639771461487,0.1552349328994751,0.15660792589187622,0.15419305860996246,0.15141485631465912,0.15372048318386078,0.1551007181406021,0.15485922992229462,0.06377086043357849,0.06380023062229156,0.06361795216798782,0.15645939111709595,0.15442563593387604
0.16046966731898238,0.15628804732369944,0.15850013494491577,0.15600690245628357,0.15730328857898712,0.15687048435211182,0.15744705498218536,0.15674397349357605,0.15769918262958527,0.15575280785560608,0.15581467747688293,0.157138392329216,0.1583748757839203,0.15659020841121674,0.06456516683101654,0.06459219753742218,0.06440839916467667,0.15850013494491577,0.15600690245628357
0.162426614481409,0.15819399912032994,0.16000285744667053,0.15746824443340302,0.15972700715065002,0.15891540050506592,0.15981332957744598,0.15985532104969025,0.15925996005535126,0.15753166377544403,0.15470147132873535,0.15915295481681824,0.1593429446220398,0.1589869260787964,0.06535963714122772,0.0653841495513916,0.06521664559841156,0.16000285744667053,0.15746824443340302
0.1643835616438356,0.16009995091696042,0.16237249970436096,0.15963922441005707,0.16112230718135834,0.16096755862236023,0.16165365278720856,0.16120895743370056,0.1620827466249466,0.16008365154266357,0.1570044308900833,0.15936456620693207,0.1628420352935791,0.1599493771791458,0.06615415215492249,0.06617618352174759,0.06599410623311996,0.16237249970436096,0.15963922441005707
0.16634050880626222,0.1620059027135909,0.16380539536476135,0.16124163568019867,0.16298584640026093,0.16198565065860748,0.16394869983196259,0.16208097338676453,0.1631293147802353,0.1618899554014206,0.16051749885082245,0.16216886043548584,0.16334940493106842,0.1618090122938156,0.06694862246513367,0.06696821749210358,0.0667896717786789,0.16380539536476135,0.16124163568019867
0.16829745596868884,0.1639118545102214,0.1657213717699051,0.16319401562213898,0.16484282910823822,0.16424080729484558,0.16587993502616882,0.16385671496391296,0.16541744768619537,0.16382354497909546,0.16071340441703796,0.16373386979103088,0.165152907371521,0.16295914351940155,0.0677434653043747,0.06776025146245956,0.06757701188325882,0.1657213717699051,0.16319401562213898
0.17025440313111545,0.16581780630685186,0.16736744344234467,0.16487427055835724,0.16744543612003326,0.16645333170890808,0.16722044348716736,0.16755035519599915,0.16762414574623108,0.16464188694953918,0.16456258296966553,0.16568970680236816,0.16686111688613892,0.16623017191886902,0.06853769719600677,0.06855229288339615,0.06836850196123123,0.16736744344234467,0.16487427055835724
0.17221135029354206,0.16772375810348233,0.16919635236263275,0.16770149767398834,0.1697835475206375,0.16812562942504883,0.16935718059539795,0.16806945204734802,0.1692877858877182,0.1675371527671814,0.1686948984861374,0.16719484329223633,0.1696586012840271,0.1663481444120407,0.06933218985795975,0.06934435665607452,0.06917776167392731,0.16919635236263275,0.16770149767398834
0.17416829745596868,0.1696297099001128,0.171662837266922,0.16928325593471527,0.17063724994659424,0.17065617442131042,0.17109793424606323,0.17058023810386658,0.17054596543312073,0.16957595944404602,0.16592830419540405,0.16970989108085632,0.17111849784851074,0.17040827870368958,0.07012675702571869,0.07013645023107529,0.06995361298322678,0.171662837266922,0.16928325593471527
0.1761252446183953,0.1715356616967433,0.1730422079563141,0.17108406126499176,0.17280718684196472,0.17243587970733643,0.17318230867385864,0.17316672205924988,0.17333374917507172,0.17127907276153564,0.16890178620815277,0.17132197320461273,0.17378997802734375,0.17098364233970642,0.07092131674289703,0.07092860341072083,0.0707462951540947,0.1730422079563141,0.17108406126499176
0.1780821917808219,0.17344161349337378,0.17542621493339539,0.17230138182640076,0.1750502586364746,0.1742282211780548,0.17462894320487976,0.17353574931621552,0.17476190626621246,0.17313559353351593,0.17278768122196198,0.17390769720077515,0.17538154125213623,0.17388096451759338,0.07171593606472015,0.07172082364559174,0.07158999890089035,0.17542621493339539,0.17230138182640076
0.18003913894324852,0.17534756529000425,0.17646902799606323,0.17444486916065216,0.17615708708763123,0.1765572726726532,0.17719611525535583,0.17537392675876617,0.17745493352413177,0.17505404353141785,0.17472192645072937,0.1770559847354889,0.17649444937705994,0.17470484972000122,0.07251069694757462,0.07251276820898056,0.0723564401268959,0.17646902799606323,0.17444486916065216
0.18199608610567514,0.17725351708663475,0.17836947739124298,0.17628945410251617,0.1789034605026245,0.17865794897079468,0.17873504757881165,0.17715540528297424,0.1787460446357727,0.17664965987205505,0.1771380603313446,0.17707151174545288,0.1793886423110962,0.17719870805740356,0.07330519706010818,0.0733049064874649,0.0731218010187149,0.17836947739124298,0.17628945410251617
0.18395303326810175,0.17915946888326523,0.18041306734085083,0.17845219373703003,0.1811429262161255,0.17901602387428284,0.18058082461357117,0.17840535938739777,0.18066468834877014,0.1786278784275055,0.1779029816389084,0.17990028858184814,0.18103477358818054,0.17968404293060303,0.07409987598657608,0.07409708946943283,0.07395320385694504,0.18041306734085083,0.17845219373703003
0.18590998043052837,0.1810654206798957,0.1831340789794922,0.18040452897548676,0.18248869478702545,0.18196852505207062,0.1836770921945572,0.17911601066589355,0.18215280771255493,0.18076515197753906,0.1802033931016922,0.18201448023319244,0.1827022135257721,0.18199898302555084,0.07489445060491562,0.07488925009965897,0.07470671087503433,0.1831340789794922,0.18040452897548676
0.18786692759295498,0.1829713724765262,0.18421971797943115,0.18330997228622437,0.18460555374622345,0.18338516354560852,0.18472813069820404,0.18211200833320618,0.18385492265224457,0.18330532312393188,0.18122147023677826,0.18310585618019104,0.18538129329681396,0.1817021518945694,0.0756891593337059,0.07568150013685226,0.07550559937953949,0.18421971797943115,0.18330997228622437
0.1898238747553816,0.18487732427315667,0.18598105013370514,0.18483060598373413,0.18622229993343353,0.18528634309768677,0.18643784523010254,0.18506136536598206,0.18585428595542908,0.1848473846912384,0.18289898335933685,0.18498292565345764,0.18671560287475586,0.18555577099323273,0.07648391276597977,0.07647360861301422,0.07631151378154755,0.18598105013370514,0.18483060598373413
0.1917808219178082,0.18678327606978715,0.18764609098434448,0.18571795523166656,0.18932536244392395,0.18763010203838348,0.18888890743255615,0.18731209635734558,0.18790166079998016,0.18706613779067993,0.18536445498466492,0.18722987174987793,0.18850946426391602,0.1877068132162094,0.0772785022854805,0.0772661566734314,0.07710530608892441,0.18764609098434448,0.18571795523166656
0.19373776908023482,0.18868922786641762,0.19018006324768066,0.18795141577720642,0.1912759244441986,0.1891261339187622,0.19021864235401154,0.18852657079696655,0.18870756030082703,0.18866941332817078,0.1853477954864502,0.18884551525115967,0.19109824299812317,0.18842722475528717,0.07807321846485138,0.07805804908275604,0.07791934162378311,0.19018006324768066,0.18795141577720642
0.19569471624266144,0.19059517966304812,0.1920590102672577,0.1900584101676941,0.19179654121398926,0.19151358306407928,0.19252696633338928,0.19081130623817444,0.19207298755645752,0.19029784202575684,0.1894567608833313,0.19129535555839539,0.1912921667098999,0.19004586338996887,0.07886914908885956,0.07885053008794785,0.07866884022951126,0.1920590102672577,0.1900584101676941
0.19765166340508805,0.1925011314596786,0.19414514303207397,0.1927112638950348,0.1943703591823578,0.1931905448436737,0.19445465505123138,0.1928257942199707,0.19355663657188416,0.1918894201517105,0.19119909405708313,0.19241611659526825,0.1943129599094391,0.19288122653961182,0.07966279983520508,0.07964254915714264,0.07946393638849258,0.19414514303207397,0.1927112638950348
0.19960861056751467,0.19440708325630907,0.1957187056541443,0.1929277926683426,0.19610530138015747,0.19473451375961304,0.19613493978977203,0.19507275521755219,0.1944805085659027,0.19378748536109924,0.19324178993701935,0.19505923986434937,0.19598591327667236,0.19445553421974182,0.0804574266076088,0.08043475449085236,0.08025458455085754,0.1957187056541443,0.1929277926683426
0.20156555772994128,0.19631303505293957,0.1980714052915573,0.19557461142539978,0.19863836467266083,0.19707180559635162,0.19811807572841644,0.19647498428821564,0.19776754081249237,0.19542008638381958,0.1951727420091629,0.19674250483512878,0.1975480318069458,0.19766701757907867,0.08125307410955429,0.08122707903385162,0.0810457393527031,0.1980714052915573,0.19557461142539978
0.2035225048923679,0.19821898684957004,0.1996632218360901,0.1978231966495514,0.20076434314250946,0.19875207543373108,0.2005006968975067,0.19760878384113312,0.19908718764781952,0.19770357012748718,0.19622819125652313,0.19942422211170197,0.20039331912994385,0.1985168606042862,0.08204695582389832,0.08201932162046432,0.08184022456407547,0.1996632218360901,0.1978231966495514
0.2054794520547945,0.2001249386462005,0.20073378086090088,0.19925695657730103,0.20221370458602905,0.2008277028799057,0.20183460414409637,0.1998647302389145,0.20092719793319702,0.19990022480487823,0.1988808810710907,0.20048582553863525,0.20152342319488525,0.20000311732292175,0.08284173160791397,0.0828116163611412,0.08264389634132385,0.20073378086090088,0.19925695657730103
0.20743639921722112,0.202030890442831,0.20350214838981628,0.2008967101573944,0.20371213555335999,0.20252680778503418,0.20457175374031067,0.2016897350549698,0.2025156021118164,0.20141533017158508,0.20077534019947052,0.202557772397995,0.20374774932861328,0.20191609859466553,0.08363652229309082,0.08360390365123749,0.08342336863279343,0.20350214838981628,0.2008967101573944
0.20939334637964774,0.20393684223946149,0.20565174520015717,0.20318342745304108,0.20659294724464417,0.20443491637706757,0.2056816816329956,0.2048216462135315,0.20381705462932587,0.2037358283996582,0.2049412727355957,0.20422877371311188,0.2061384618282318,0.20433616638183594,0.08443135023117065,0.08439620584249496,0.08423098921775818,0.20565174520015717,0.20318342745304108
0.21135029354207435,0.20584279403609196,0.20739728212356567,0.2056540548801422,0.20811361074447632,0.207288920879364,0.20804321765899658,0.20663706958293915,0.20644214749336243,0.20479167997837067,0.20553040504455566,0.2055811882019043,0.207596093416214,0.20679821074008942,0.08522646874189377,0.08518857508897781,0.08502723276615143,0.20739728212356567,0.2056540548801422
0.21330724070450097,0.20774874583272243,0.209091454744339,0.2068779617547989,0.20994985103607178,0.20831695199012756,0.2094022035598755,0.20701450109481812,0.20881140232086182,0.20713363587856293,0.20613059401512146,0.20813673734664917,0.20988836884498596,0.20780594646930695,0.08602120727300644,0.0859808698296547,0.0858033150434494,0.209091454744339,0.2068779617547989
0.21526418786692758,0.20965469762935293,0.21105456352233887,0.2091396003961563,0.2115485817193985,0.2103760689496994,0.2115607112646103,0.21021023392677307,0.21047458052635193,0.20934224128723145,0.20648154616355896,0.2114662230014801,0.21190021932125092,0.2103438675403595,0.08681576699018478,0.08677321672439575,0.08659578859806061,0.21105456352233887,0.2091396003961563
0.2172211350293542,0.2115606494259834,0.2128608226776123,0.21055111289024353,0.21292144060134888,0.2120669186115265,0.21358725428581238,0.2103382647037506,0.21248584985733032,0.21155065298080444,0.20818431675434113,0.21204198896884918,0.21315360069274902,0.21158772706985474,0.08761059492826462,0.08756563067436218,0.08738671243190765,0.2128608226776123,0.21055111289024353
0.2191780821917808,0.21346660122261388,0.21556389331817627,0.2131175696849823,0.21415859460830688,0.2142046093940735,0.21573969721794128,0.21493689715862274,0.2147541493177414,0.21259674429893494,0.21395893394947052,0.2149706780910492,0.2145313173532486,0.21351134777069092,0.08840551972389221,0.08835799247026443,0.08817902207374573,0.21556389331817627,0.2131175696849823
0.22113502935420742,0.21537255301924438,0.2161441147327423,0.2147371470928192,0.2166927307844162,0.21626368165016174,0.2175786942243576,0.21630042791366577,0.2155228555202484,0.21436771750450134,0.21263575553894043,0.21578706800937653,0.21755392849445343,0.21460431814193726,0.08920042216777802,0.08915039896965027,0.0889730229973793,0.2161441147327423,0.2147371470928192
0.22309197651663404,0.21727850481587485,0.21849119663238525,0.21676985919475555,0.21889963746070862,0.21781352162361145,0.21961870789527893,0.21816039085388184,0.21727031469345093,0.2167360484600067,0.215046226978302,0.21841418743133545,0.2189171016216278,0.2179422229528427,0.08999580889940262,0.08994277566671371,0.08979031443595886,0.21849119663238525,0.21676985919475555
0.22504892367906065,0.21918445661250532,0.22050435841083527,0.21860794723033905,0.22101318836212158,0.220036581158638,0.22126667201519012,0.21948447823524475,0.2208212912082672,0.21876788139343262,0.2186032086610794,0.2202671766281128,0.22104577720165253,0.2197583019733429,0.09079114347696304,0.09073518961668015,0.0905626118183136,0.22050435841083527,0.21860794723033905
0.22700587084148727,0.22109040840913582,0.22256383299827576,0.2198607623577118,0.223724827170372,0.22143235802650452,0.22362427413463593,0.22154118120670319,0.22111834585666656,0.22006499767303467,0.21882003545761108,0.22077754139900208,0.22320836782455444,0.22111743688583374,0.09158489853143692,0.09152762591838837,0.09135013818740845,0.22256383299827576,0.2198607623577118
0.22896281800391388,0.2229963602057663,0.22412940859794617,0.2226894199848175,0.2252618670463562,0.22294527292251587,0.22496506571769714,0.22439724206924438,0.22312100231647491,0.22269369661808014,0.22116272151470184,0.22299250960350037,0.22409874200820923,0.22327610850334167,0.09237980097532272,0.09232001006603241,0.09214290231466293,0.22412940859794617,0.2226894199848175
0.2309197651663405,0.22490231200239677,0.22642074525356293,0.22398994863033295,0.22663545608520508,0.22537341713905334,0.22693254053592682,0.2239547073841095,0.22522038221359253,0.22409403324127197,0.2212544083595276,0.22628849744796753,0.22726863622665405,0.22541239857673645,0.09317467361688614,0.09311262518167496,0.09293635189533234,0.22642074525356293,0.22398994863033295
0.2328767123287671,0.22680826379902724,0.2286313772201538,0.22620099782943726,0.22781577706336975,0.22727856040000916,0.2283153533935547,0.22666041553020477,0.2270033061504364,0.22688914835453033,0.22675497829914093,0.22767840325832367,0.2291150987148285,0.22681568562984467,0.09396956115961075,0.09390492737293243,0.09372830390930176,0.2286313772201538,0.22620099782943726
0.23483365949119372,0.22871421559565774,0.22979435324668884,0.22819094359874725,0.2310667335987091,0.22898247838020325,0.2298932671546936,0.2288016527891159,0.23003721237182617,0.22904789447784424,0.22823300957679749,0.22900377213954926,0.23073379695415497,0.2291916012763977,0.09476447850465775,0.09469741582870483,0.0945277288556099,0.22979435324668884,0.22819094359874725
0.23679060665362034,0.23062016739228822,0.2317957878112793,0.23005333542823792,0.2328910380601883,0.23149220645427704,0.23251140117645264,0.23083505034446716,0.23090216517448425,0.230054572224617,0.22991883754730225,0.23173892498016357,0.23208272457122803,0.23031248152256012,0.09555936604738235,0.09549009054899216,0.09531473368406296,0.2317957878112793,0.23005333542823792
0.23874755381604695,0.2325261191889187,0.233181893825531,0.23247626423835754,0.23541826009750366,0.23348185420036316,0.23430925607681274,0.23263061046600342,0.2332196682691574,0.2311970591545105,0.23202234506607056,0.23338937759399414,0.23500552773475647,0.23270680010318756,0.09635426849126816,0.09628244489431381,0.0961068868637085,0.233181893825531,0.23247626423835754
0.24070450097847357,0.2344320709855492,0.23608654737472534,0.23342914879322052,0.2363726943731308,0.23498371243476868,0.23628070950508118,0.23413097858428955,0.23529449105262756,0.23365184664726257,0.2335340529680252,0.23506930470466614,0.23663431406021118,0.23393845558166504,0.09714922308921814,0.09707489609718323,0.09693307429552078,0.23608654737472534,0.23342914879322052
0.24266144814090018,0.23633802278217966,0.23810747265815735,0.23567765951156616,0.2386687844991684,0.23733903467655182,0.23773595690727234,0.2368374466896057,0.2366873025894165,0.23636482656002045,0.23595362901687622,0.23642608523368835,0.23783361911773682,0.23571538925170898,0.09794508665800095,0.09786751121282578,0.09769323468208313,0.23810747265815735,0.23567765951156616
0.2446183953033268,0.23824397457881014,0.23922790586948395,0.23781533539295197,0.24045492708683014,0.23883846402168274,0.24013447761535645,0.23972594738006592,0.2391989827156067,0.23815006017684937,0.23497462272644043,0.23833304643630981,0.24023938179016113,0.23871609568595886,0.09873909503221512,0.09865991771221161,0.098487488925457,0.23922790586948395,0.23781533539295197
0.2465753424657534,0.2401499263754406,0.24239963293075562,0.23961541056632996,0.24148228764533997,0.24111539125442505,0.24253158271312714,0.24091804027557373,0.2406010925769806,0.2407655119895935,0.23879876732826233,0.2408488392829895,0.24251019954681396,0.2404639720916748,0.09953399002552032,0.09945251792669296,0.09928551316261292,0.24239963293075562,0.23961541056632996
0.24853228962818003,0.2420558781720711,0.24321767687797546,0.2420850396156311,0.24398064613342285,0.2428087592124939,0.24486224353313446,0.24294543266296387,0.24253803491592407,0.24163654446601868,0.24161764979362488,0.24300917983055115,0.24393875896930695,0.2420557141304016,0.10032891482114792,0.10024500638246536,0.10007396340370178,0.24321767687797546,0.2420850396156311
0.25048923679060664,0.24396182996870158,0.2464105784893036,0.2431408166885376,0.24587929248809814,0.24465343356132507,0.24605059623718262,0.24357444047927856,0.24501143395900726,0.244010791182518,0.24095290899276733,0.24495190382003784,0.24676018953323364,0.24344637989997864,0.10112389922142029,0.10103756189346313,0.10087227821350098,0.2464105784893036,0.2431408166885376
0.25244618395303325,0.24586778176533206,0.24764734506607056,0.24463802576065063,0.24771174788475037,0.2465665340423584,0.2483033686876297,0.24667972326278687,0.24587413668632507,0.24590350687503815,0.24495068192481995,0.24625828862190247,0.24862885475158691,0.24613529443740845,0.10191915929317474,0.10183041542768478,0.10167073458433151,0.24764734506607056,0.24463802576065063
0.25440313111545987,0.24777373356196256,0.24967800080776215,0.24750614166259766,0.25060319900512695,0.24829724431037903,0.25043985247612,0.2489745169878006,0.24773849546909332,0.24720704555511475,0.2469693422317505,0.24894475936889648,0.25023606419563293,0.2469143271446228,0.1027139276266098,0.10262273997068405,0.10245123505592346,0.24967800080776215,0.24750614166259766
0.2563600782778865,0.24967968535859303,0.25171709060668945,0.24912691116333008,0.25133490562438965,0.250336229801178,0.2516932487487793,0.2504911422729492,0.2501416504383087,0.2492101639509201,0.24838903546333313,0.2507457137107849,0.2526377737522125,0.24915093183517456,0.10350869596004486,0.10341536998748779,0.10324711352586746,0.25171709060668945,0.24912691116333008
0.2583170254403131,0.25158563715522353,0.2529495060443878,0.2504979968070984,0.2534031867980957,0.25233444571495056,0.2537786066532135,0.2529073655605316,0.2515421509742737,0.25146782398223877,0.24997250735759735,0.2524212598800659,0.2526590824127197,0.25190469622612,0.10430368036031723,0.10420797765254974,0.10403919219970703,0.2529495060443878,0.2504979968070984
0.2602739726027397,0.253491588951854,0.254944384098053,0.25216740369796753,0.2562965154647827,0.25407683849334717,0.2555996775627136,0.2535721957683563,0.2543105483055115,0.2536006569862366,0.25241363048553467,0.2543652057647705,0.25569796562194824,0.2540263235569,0.10509884357452393,0.10500060021877289,0.10483109951019287,0.254944384098053,0.25216740369796753
0.2622309197651663,0.2553975407484845,0.2569584250450134,0.25505414605140686,0.25841325521469116,0.25640377402305603,0.2577623724937439,0.25655120611190796,0.25611063838005066,0.25525790452957153,0.2546168863773346,0.25638487935066223,0.2570776045322418,0.25557219982147217,0.10589458048343658,0.10579341650009155,0.10562869906425476,0.2569584250450134,0.25505414605140686
0.26418786692759294,0.257303492545115,0.25881078839302063,0.256434828042984,0.2599765658378601,0.2578918933868408,0.25912705063819885,0.2579202950000763,0.25699490308761597,0.2572704553604126,0.25720149278640747,0.25843021273612976,0.25976699590682983,0.2575271427631378,0.10668852180242538,0.10658610612154007,0.10641857236623764,0.25881078839302063,0.256434828042984
0.26614481409001955,0.2592094443417454,0.2604748010635376,0.25846511125564575,0.26076993346214294,0.2602050304412842,0.26079243421554565,0.25933581590652466,0.2599107027053833,0.2591055631637573,0.25983744859695435,0.259894460439682,0.2618609666824341,0.25866180658340454,0.10748351365327835,0.1073785200715065,0.10721123218536377,0.2604748010635376,0.25846511125564575
0.26810176125244617,0.2611153961383759,0.2623389959335327,0.2609751522541046,0.2631034851074219,0.2619829773902893,0.26302221417427063,0.26113784313201904,0.2615002393722534,0.2603868246078491,0.2596658170223236,0.26200562715530396,0.2640049159526825,0.26142191886901855,0.10827869176864624,0.10817121714353561,0.1080017015337944,0.2623389959335327,0.2609751522541046
0.2700587084148728,0.2630213479350064,0.2641772925853729,0.2618323266506195,0.26486876606941223,0.263180136680603,0.26504412293434143,0.2638256549835205,0.2631703317165375,0.26235121488571167,0.26200181245803833,0.2641945779323578,0.2651193141937256,0.26253432035446167,0.1090741902589798,0.10896416753530502,0.10879528522491455,0.2641772925853729,0.2618323266506195
0.2720156555772994,0.26492729973163687,0.26603302359580994,0.2638770341873169,0.2674177289009094,0.26554277539253235,0.266999214887619,0.2649243175983429,0.2650902569293976,0.26445865631103516,0.2655371427536011,0.26519614458084106,0.2662428021430969,0.2651587724685669,0.10986843705177307,0.10975652188062668,0.10959334671497345,0.26603302359580994,0.2638770341873169
0.273972602739726,0.26683325152826737,0.2684978246688843,0.2664051651954651,0.2688579857349396,0.2671716511249542,0.269665390253067,0.2673925757408142,0.2675967514514923,0.2668613791465759,0.2661589980125427,0.26727598905563354,0.2688397169113159,0.26669907569885254,0.11066342890262604,0.11054926365613937,0.11038107424974442,0.2684978246688843,0.2664051651954651
0.2759295499021526,0.2687392033248978,0.27018681168556213,0.2684752941131592,0.2706013321876526,0.2694869637489319,0.27051979303359985,0.2689339518547058,0.2689915895462036,0.26878440380096436,0.2679402828216553,0.26932254433631897,0.2701219320297241,0.26944875717163086,0.11145899444818497,0.1113419234752655,0.1111740842461586,0.27018681168556213,0.2684752941131592
0.27788649706457924,0.2706451551215283,0.2715418040752411,0.2699684798717499,0.2728929817676544,0.2718539237976074,0.27243077754974365,0.27137190103530884,0.2709790766239166,0.27075254917144775,0.2696031630039215,0.27094948291778564,0.273210346698761,0.2703905999660492,0.11225339770317078,0.11213492602109909,0.11197888106107712,0.2715418040752411,0.2699684798717499
0.27984344422700586,0.2725511069181588,0.27453503012657166,0.272117018699646,0.2754665017127991,0.27298790216445923,0.2744410037994385,0.2731398940086365,0.2727357745170593,0.2718534469604492,0.26944172382354736,0.2734193801879883,0.274615615606308,0.27193138003349304,0.11304836720228195,0.1129273995757103,0.11276088654994965,0.27453503012657166,0.272117018699646
0.28180039138943247,0.27445705871478926,0.27636468410491943,0.2735365629196167,0.2769409418106079,0.27537551522254944,0.27689075469970703,0.2746700346469879,0.27445369958877563,0.2739519476890564,0.27381572127342224,0.2752056121826172,0.2750839591026306,0.27569055557250977,0.1138433963060379,0.11372017860412598,0.11355426162481308,0.27636468410491943,0.2735365629196167
0.2837573385518591,0.27636301051141976,0.27778857946395874,0.2754974961280823,0.2788248658180237,0.27694374322891235,0.27826860547065735,0.2768266201019287,0.2769595980644226,0.2758069634437561,0.2752222418785095,0.2769385576248169,0.2790378928184509,0.27612870931625366,0.11463835835456848,0.11451291292905807,0.11434942483901978,0.27778857946395874,0.2754974961280823
0.2857142857142857,0.27826896230805026,0.2797962427139282,0.27762365341186523,0.280932754278183,0.2790098488330841,0.28008952736854553,0.2781398296356201,0.2776121199131012,0.2774297595024109,0.27881091833114624,0.28007227182388306,0.2803013324737549,0.2778546214103699,0.11543339490890503,0.11530578136444092,0.11516938358545303,0.2797962427139282,0.27762365341186523
0.2876712328767123,0.2801749141046807,0.2816696763038635,0.27982768416404724,0.28253471851348877,0.28093481063842773,0.2827138900756836,0.2794091999530792,0.28069981932640076,0.2801510691642761,0.2796509265899658,0.28161075711250305,0.28205761313438416,0.28059694170951843,0.11622892320156097,0.11609847843647003,0.11595703661441803,0.2816696763038635,0.27982768416404724
0.2896281800391389,0.2820808659013112,0.283527672290802,0.28109437227249146,0.285172700881958,0.2826058566570282,0.2845670282840729,0.28325703740119934,0.2818571925163269,0.28229647874832153,0.28007686138153076,0.2821670174598694,0.28451186418533325,0.28206902742385864,0.11702346056699753,0.11689148843288422,0.1167750209569931,0.283527672290802,0.28109437227249146
0.29158512720156554,0.2839868176979417,0.2855319678783417,0.2831264138221741,0.2863619029521942,0.2847200632095337,0.28685683012008667,0.2848932147026062,0.28500762581825256,0.28351956605911255,0.2842599153518677,0.28480207920074463,0.28686052560806274,0.28326869010925293,0.11781840026378632,0.11768405139446259,0.11752138286828995,0.2855319678783417,0.2831264138221741
0.29354207436399216,0.28589276949457215,0.28772568702697754,0.2850787341594696,0.2883211672306061,0.2860981225967407,0.2884070575237274,0.2858702540397644,0.28623101115226746,0.28642767667770386,0.28675025701522827,0.28739064931869507,0.2875356078147888,0.2854113280773163,0.11861353367567062,0.1184769868850708,0.11831853538751602,0.28772568702697754,0.2850787341594696
0.29549902152641877,0.28779872129120265,0.28977078199386597,0.2871472239494324,0.2900433838367462,0.2886534333229065,0.2898227274417877,0.28824764490127563,0.2881097197532654,0.2874727249145508,0.28608158230781555,0.2888827919960022,0.2904041111469269,0.28722283244132996,0.11940844357013702,0.1192697063088417,0.11910662800073624,0.28977078199386597,0.2871472239494324
0.2974559686888454,0.28970467308783315,0.2909160256385803,0.2886054217815399,0.29222017526626587,0.2905215322971344,0.29171958565711975,0.2915758192539215,0.290519654750824,0.2894919514656067,0.2909174859523773,0.2906327545642853,0.2917191982269287,0.2890174686908722,0.12020344287157059,0.12006250023841858,0.11989950388669968,0.2909160256385803,0.2886054217815399
0.299412915851272,0.2916106248844636,0.29309090971946716,0.29070916771888733,0.2933875620365143,0.292545884847641,0.2939760982990265,0.29240819811820984,0.29228872060775757,0.29191720485687256,0.29125329852104187,0.2921624481678009,0.294380784034729,0.291527658700943,0.12099859863519669,0.12085534632205963,0.12072578817605972,0.29309090971946716,0.29070916771888733
0.3013698630136986,0.2935165766810941,0.2957121431827545,0.29258012771606445,0.2951105833053589,0.29413020610809326,0.29529595375061035,0.29269498586654663,0.29423287510871887,0.2934948205947876,0.29119938611984253,0.29421183466911316,0.29572734236717224,0.2933256924152374,0.12179409712553024,0.12164821475744247,0.12149350345134735,0.2957121431827545,0.29258012771606445
0.30332681017612523,0.2954225284777246,0.2972972095012665,0.294190913438797,0.29710620641708374,0.2960633635520935,0.29793983697891235,0.29659491777420044,0.2961650490760803,0.2952702045440674,0.2953924834728241,0.2970319986343384,0.29714280366897583,0.29513126611709595,0.12258853763341904,0.12244105339050293,0.12227988988161087,0.2972972095012665,0.294190913438797
0.30528375733855184,0.29732848027435504,0.29903095960617065,0.2966768145561218,0.2989037334918976,0.29755911231040955,0.29946833848953247,0.2984575629234314,0.29778677225112915,0.29700779914855957,0.294344961643219,0.2981608510017395,0.2995373010635376,0.2968635559082031,0.12338437885046005,0.12323396652936935,0.12308236211538315,0.29903095960617065,0.2966768145561218
0.30724070450097846,0.29923443207098555,0.30046090483665466,0.29793083667755127,0.30147600173950195,0.299698144197464,0.3011309802532196,0.2996727526187897,0.2995408773422241,0.2992932200431824,0.2998044192790985,0.30077609419822693,0.3025321960449219,0.3000601828098297,0.12417854368686676,0.12402699142694473,0.12392059713602066,0.30046090483665466,0.29793083667755127
0.30919765166340507,0.30114038386761605,0.30304670333862305,0.30020859837532043,0.30371731519699097,0.3021385967731476,0.3034805953502655,0.302200585603714,0.3015538454055786,0.3016122281551361,0.3011420965194702,0.3026306629180908,0.30271968245506287,0.30072739720344543,0.12497356534004211,0.12481972575187683,0.12465941905975342,0.30304670333862305,0.30020859837532043
0.3111545988258317,0.3030463356642465,0.304239422082901,0.30202579498291016,0.30539679527282715,0.303896963596344,0.305597722530365,0.30379435420036316,0.30351755023002625,0.30261915922164917,0.3013617694377899,0.30431920289993286,0.3060115575790405,0.30266016721725464,0.12576869130134583,0.12561266124248505,0.12545420229434967,0.304239422082901,0.30202579498291016
0.3131115459882583,0.304952287460877,0.305986225605011,0.3037554919719696,0.3062402606010437,0.3052430748939514,0.30783766508102417,0.3055914640426636,0.3054654896259308,0.30496612191200256,0.3024817705154419,0.30543914437294006,0.3069536089897156,0.30509790778160095,0.1265638768672943,0.1264055371284485,0.1262529492378235,0.305986225605011,0.3037554919719696
0.3150684931506849,0.30685823925750744,0.30945074558258057,0.3061649203300476,0.3089308738708496,0.307189404964447,0.30926620960235596,0.3074178099632263,0.30739718675613403,0.30632394552230835,0.30592891573905945,0.3077890872955322,0.3091312050819397,0.3067448139190674,0.12735946476459503,0.1271984726190567,0.1270398199558258,0.30945074558258057,0.3061649203300476
0.31702544031311153,0.30876419105413794,0.31059664487838745,0.30747732520103455,0.3117445409297943,0.309937447309494,0.3109125792980194,0.3095285892486572,0.3090789318084717,0.3094613254070282,0.30870550870895386,0.30899593234062195,0.3108908236026764,0.30840563774108887,0.12815408408641815,0.12799133360385895,0.12783394753932953,0.31059664487838745,0.30747732520103455
0.31898238747553814,0.31067014285076844,0.3116639256477356,0.31038302183151245,0.3133730888366699,0.31156763434410095,0.31313952803611755,0.3107850253582001,0.31086206436157227,0.31093132495880127,0.30938947200775146,0.31134724617004395,0.3134359121322632,0.31070220470428467,0.1289486587047577,0.12878455221652985,0.12866081297397614,0.3116639256477356,0.31038302183151245
0.32093933463796476,0.3125760946473989,0.31462663412094116,0.3112894892692566,0.3147015869617462,0.3137745261192322,0.3150044083595276,0.3128191828727722,0.313356876373291,0.3126028776168823,0.3107399344444275,0.3133350908756256,0.31456440687179565,0.3113763630390167,0.12974388897418976,0.12957756221294403,0.12945333123207092,0.31462663412094116,0.3112894892692566
0.32289628180039137,0.3144820464440294,0.3161536455154419,0.3139799237251282,0.31585317850112915,0.3155413866043091,0.31670624017715454,0.3147113025188446,0.3153931796550751,0.3146248459815979,0.31278297305107117,0.3154599070549011,0.3173169493675232,0.3135300278663635,0.13053874671459198,0.13037027418613434,0.13021579384803772,0.3161536455154419,0.3139799237251282
0.324853228962818,0.3163879982406599,0.318065881729126,0.3155005872249603,0.3188101649284363,0.31703734397888184,0.31871485710144043,0.317791223526001,0.31678858399391174,0.31646960973739624,0.31603819131851196,0.3174627125263214,0.31876644492149353,0.3163480758666992,0.13133379817008972,0.13116341829299927,0.13100706040859222,0.318065881729126,0.3155005872249603
0.3268101761252446,0.3182939500372903,0.3202923536300659,0.3171774744987488,0.32013949751853943,0.3190067708492279,0.3207313120365143,0.3202624022960663,0.3183320462703705,0.31816208362579346,0.3167933225631714,0.31925058364868164,0.3206426501274109,0.3184378743171692,0.13212884962558746,0.13195623457431793,0.1318020522594452,0.3202923536300659,0.3171774744987488
0.3287671232876712,0.3201999018339208,0.3210999369621277,0.31924986839294434,0.3230767250061035,0.32067108154296875,0.32224947214126587,0.32099488377571106,0.320923388004303,0.320711612701416,0.3184552788734436,0.3217838704586029,0.3221636116504669,0.3206137418746948,0.1329239308834076,0.13274919986724854,0.13262729346752167,0.3210999369621277,0.31924986839294434
0.33072407045009783,0.3221058536305513,0.3234287202358246,0.3211936950683594,0.3244137167930603,0.32294368743896484,0.32466354966163635,0.32322752475738525,0.3223743140697479,0.3221634030342102,0.32118725776672363,0.32254523038864136,0.325259804725647,0.32167547941207886,0.13371899724006653,0.1335422545671463,0.13340361416339874,0.3234287202358246,0.3211936950683594
0.33268101761252444,0.3240118054271816,0.32610759139060974,0.3237675130367279,0.32658302783966064,0.3250163197517395,0.32637232542037964,0.3247867226600647,0.3247480094432831,0.3239171504974365,0.3220882713794708,0.3251725137233734,0.32666316628456116,0.3240486979484558,0.1345139443874359,0.13433530926704407,0.13423047959804535,0.32610759139060974,0.3237675130367279
0.33463796477495106,0.3259177572238121,0.3278997540473938,0.3253859281539917,0.3283752202987671,0.3268469274044037,0.3281095027923584,0.3261869549751282,0.3256290853023529,0.32617807388305664,0.3251539170742035,0.326751708984375,0.32799655199050903,0.3259828984737396,0.1353091150522232,0.1351282149553299,0.13497470319271088,0.3278997540473938,0.3253859281539917
0.33659491193737767,0.32782370902044256,0.32970842719078064,0.3270535171031952,0.3287627100944519,0.3285229206085205,0.32987529039382935,0.32839760184288025,0.32848668098449707,0.32819244265556335,0.3274920582771301,0.3285985291004181,0.3297259211540222,0.3279291093349457,0.13610461354255676,0.13592134416103363,0.1357671618461609,0.32970842719078064,0.3270535171031952
0.3385518590998043,0.32972966081707294,0.33173826336860657,0.328738808631897,0.33182668685913086,0.3302004337310791,0.33242344856262207,0.3301355540752411,0.3302324414253235,0.32993757724761963,0.3299384117126465,0.33005648851394653,0.33229508996009827,0.32889848947525024,0.13689911365509033,0.136714369058609,0.13656146824359894,0.33173826336860657,0.328738808631897
0.3405088062622309,0.3316356126137033,0.33386629819869995,0.3306046724319458,0.3339809477329254,0.33243387937545776,0.33397987484931946,0.3324187994003296,0.3321431577205658,0.3319896459579468,0.32905644178390503,0.3323749601840973,0.3341856896877289,0.33083897829055786,0.13769413530826569,0.13750740885734558,0.1373554915189743,0.33386629819869995,0.3306046724319458
0.3424657534246575,0.3335415644103336,0.33546048402786255,0.33278992772102356,0.3359176516532898,0.33447253704071045,0.33564963936805725,0.3330049216747284,0.3335086703300476,0.33365654945373535,0.33225297927856445,0.33457088470458984,0.33657532930374146,0.3326103389263153,0.1384892463684082,0.13830044865608215,0.13814878463745117,0.33546048402786255,0.33278992772102356
0.34442270058708413,0.33544751620696384,0.3369622528553009,0.3343844413757324,0.3371729254722595,0.3362814784049988,0.33823034167289734,0.3362917900085449,0.3359717130661011,0.3350650668144226,0.3340190052986145,0.3365112841129303,0.337951123714447,0.3349824547767639,0.1392843872308731,0.1390935480594635,0.1389421820640564,0.3369622528553009,0.3343844413757324
0.34637964774951074,0.33735346800359395,0.3387985825538635,0.33609601855278015,0.3404371738433838,0.3381349444389343,0.340032696723938,0.3382605016231537,0.3376535177230835,0.3381578028202057,0.33479779958724976,0.3379010558128357,0.3397373557090759,0.33702781796455383,0.14007924497127533,0.13988667726516724,0.13973459601402283,0.3387985825538635,0.33609601855278015
0.34833659491193736,0.33925941980022395,0.3407861292362213,0.33853060007095337,0.3401690721511841,0.34017816185951233,0.3421514630317688,0.3408287763595581,0.3400604724884033,0.33969730138778687,0.33955010771751404,0.3401348888874054,0.34104257822036743,0.3388309180736542,0.1408744752407074,0.1406797170639038,0.14052899181842804,0.3407861292362213,0.33853060007095337
0.350293542074364,0.3411653715968538,0.34231075644493103,0.34000256657600403,0.34339845180511475,0.34234100580215454,0.3434494733810425,0.3419498801231384,0.34179919958114624,0.3410995900630951,0.340312123298645,0.3422534763813019,0.34427395462989807,0.34118154644966125,0.14166945219039917,0.14147277176380157,0.14133711159229279,0.34231075644493103,0.34000256657600403
0.3522504892367906,0.34307132339348334,0.34503042697906494,0.3425092101097107,0.3466112017631531,0.34392035007476807,0.34576815366744995,0.3435194790363312,0.34361469745635986,0.3428244888782501,0.34329676628112793,0.344348669052124,0.34640073776245117,0.3426686227321625,0.1424645334482193,0.1422659456729889,0.14211757481098175,0.34503042697906494,0.3425092101097107
0.3542074363992172,0.3449772751901124,0.3464098274707794,0.3442942500114441,0.34745892882347107,0.34545260667800903,0.34760671854019165,0.3453104794025421,0.34506428241729736,0.344648152589798,0.34476548433303833,0.3458891212940216,0.3474249243736267,0.34420937299728394,0.14325959980487823,0.14305904507637024,0.14290982484817505,0.3464098274707794,0.3442942500114441
0.3561643835616438,0.346883226986741,0.34865593910217285,0.3457316756248474,0.349307119846344,0.34785154461860657,0.3496467173099518,0.3477931022644043,0.3467176854610443,0.3469311594963074,0.34541159868240356,0.3478683829307556,0.3503497242927551,0.3461008667945862,0.1440546214580536,0.1438523679971695,0.14373059570789337,0.34865593910217285,0.3457316756248474
0.35812133072407043,0.3487891787833688,0.3510487675666809,0.3473372757434845,0.35171422362327576,0.3498302698135376,0.35118016600608826,0.35028815269470215,0.3497249484062195,0.34924355149269104,0.348964124917984,0.3494127094745636,0.3509196639060974,0.34835338592529297,0.1448497325181961,0.14464524388313293,0.14450208842754364,0.3510487675666809,0.3473372757434845
0.36007827788649704,0.3506951305799954,0.3526219129562378,0.349429726600647,0.3528517484664917,0.3515576720237732,0.35340043902397156,0.35166245698928833,0.35130053758621216,0.35148245096206665,0.349362850189209,0.35196453332901,0.3532533645629883,0.35092586278915405,0.1456451117992401,0.14543847739696503,0.1452895551919937,0.3526219129562378,0.349429726600647
0.36203522504892366,0.35260108237662036,0.35433250665664673,0.3517610430717468,0.35506218671798706,0.35376453399658203,0.35526734590530396,0.35404717922210693,0.3531301021575928,0.35298871994018555,0.35152244567871094,0.3539016544818878,0.3556455373764038,0.35180196166038513,0.1464398056268692,0.14623160660266876,0.14609792828559875,0.35433250665664673,0.3517610430717468
0.3639921722113503,0.3545070341732431,0.35668569803237915,0.3534802794456482,0.3569701313972473,0.3556343913078308,0.3580423593521118,0.35522395372390747,0.35466986894607544,0.35443034768104553,0.3527306914329529,0.355510950088501,0.35758209228515625,0.354500412940979,0.1472349613904953,0.14702478051185608,0.1468774378299713,0.35668569803237915,0.3534802794456482
0.3659491193737769,0.3564129859698624,0.3581521511077881,0.3555440306663513,0.3589042127132416,0.3566853106021881,0.35864025354385376,0.35779768228530884,0.3568291664123535,0.356749951839447,0.35379958152770996,0.3573870360851288,0.3593990206718445,0.3567400574684143,0.1480298787355423,0.14781789481639862,0.14771102368831635,0.3581521511077881,0.3555440306663513
0.3679060665362035,0.35831893776647683,0.360476553440094,0.3573215901851654,0.36014580726623535,0.3585236966609955,0.36131900548934937,0.35866713523864746,0.35889366269111633,0.35832154750823975,0.35666608810424805,0.359463095664978,0.36131614446640015,0.3581603169441223,0.1488250344991684,0.14861105382442474,0.14847861230373383,0.360476553440094,0.3573215901851654
0.3698630136986301,0.36022488956308435,0.36224108934402466,0.35889196395874023,0.3621450364589691,0.3610830008983612,0.362740159034729,0.3598649501800537,0.3609277606010437,0.360744833946228,0.35825401544570923,0.361047625541687,0.363897442817688,0.3593460023403168,0.1496201604604721,0.14940457046031952,0.14925764501094818,0.36224108934402466,0.35889196395874023
0.37181996086105673,0.36213084135968165,0.3640097379684448,0.3609766364097595,0.36391836404800415,0.36378949880599976,0.36424145102500916,0.36189791560173035,0.3625904321670532,0.36258792877197266,0.3605329394340515,0.36314257979393005,0.3637760281562805,0.36240115761756897,0.15041565895080566,0.15019750595092773,0.15009582042694092,0.3640097379684448,0.3609766364097595
0.37377690802348335,0.3640367931562645,0.3662723898887634,0.3630101978778839,0.3660289943218231,0.3645685017108917,0.3665037155151367,0.3653203248977661,0.3640475571155548,0.3648694157600403,0.36399197578430176,0.3646211624145508,0.36632826924324036,0.3639613389968872,0.15121014416217804,0.1509907841682434,0.15084491670131683,0.3662723898887634,0.3630101978778839
0.37573385518590996,0.36594274495282625,0.3681270182132721,0.36465615034103394,0.3685794174671173,0.3670054078102112,0.3688889145851135,0.3672623634338379,0.36693665385246277,0.3662123680114746,0.3668835759162903,0.366944283246994,0.3681943416595459,0.36636996269226074,0.15200525522232056,0.15178413689136505,0.15163852274417877,0.3681270182132721,0.36465615034103394
0.3776908023483366,0.36784869674935744,0.36959999799728394,0.3665018081665039,0.36985743045806885,0.36857157945632935,0.3713308572769165,0.3690328001976013,0.36832675337791443,0.36894527077674866,0.36690446734428406,0.3685652017593384,0.3709062933921814,0.367533802986145,0.15280026197433472,0.15257710218429565,0.15243232250213623,0.36959999799728394,0.3665018081665039
0.3796477495107632,0.36975464854584406,0.37104421854019165,0.36865484714508057,0.37209105491638184,0.3707074522972107,0.37239938974380493,0.3699723482131958,0.37076520919799805,0.3702407777309418,0.3713582158088684,0.3713524341583252,0.37241512537002563,0.36979323625564575,0.15359610319137573,0.1533704400062561,0.15323325991630554,0.37104421854019165,0.36865484714508057
0.3816046966731898,0.3716606003422659,0.3735674023628235,0.37063920497894287,0.37421584129333496,0.3721964359283447,0.3749675154685974,0.37180638313293457,0.3723798990249634,0.37199586629867554,0.369767427444458,0.37250593304634094,0.3746384382247925,0.3710334002971649,0.15439139306545258,0.15416385233402252,0.15401917695999146,0.3735674023628235,0.37063920497894287
0.3835616438356164,0.3735665521385931,0.37540748715400696,0.37209972739219666,0.376125693321228,0.3743414282798767,0.37652522325515747,0.37313973903656006,0.37474340200424194,0.374325156211853,0.37368813157081604,0.37506166100502014,0.37593895196914673,0.37296754121780396,0.15518593788146973,0.1549569070339203,0.1548134833574295,0.37540748715400696,0.37209972739219666
0.38551859099804303,0.37547250393478204,0.3778766989707947,0.37398552894592285,0.3773592412471771,0.3763226866722107,0.37803128361701965,0.37600255012512207,0.3754216134548187,0.3757896423339844,0.3749394416809082,0.37730371952056885,0.37814292311668396,0.37565988302230835,0.15598063170909882,0.15575025975704193,0.15560771524906158,0.3778766989707947,0.37398552894592285
0.38747553816046965,0.3773784557307685,0.378788560628891,0.37627941370010376,0.3800669312477112,0.3783070743083954,0.38015735149383545,0.37855756282806396,0.37820497155189514,0.37806060910224915,0.3771929144859314,0.37847888469696045,0.38055965304374695,0.37667393684387207,0.15677596628665924,0.15654341876506805,0.15646199882030487,0.378788560628891,0.37627941370010376
0.38943248532289626,0.37928440752645803,0.38067078590393066,0.37859073281288147,0.3808806836605072,0.3799714148044586,0.3815498650074005,0.37991902232170105,0.38005468249320984,0.3796974718570709,0.3779827356338501,0.38050246238708496,0.38315361738204956,0.3785117268562317,0.1575709879398346,0.15733666718006134,0.15722191333770752,0.38067078590393066,0.37859073281288147
0.3913894324853229,0.3811903593217111,0.3830795884132385,0.38036301732063293,0.38179007172584534,0.38227325677871704,0.38354992866516113,0.38224807381629944,0.3815198540687561,0.38221830129623413,0.37737080454826355,0.38213664293289185,0.3851483464241028,0.381462037563324,0.15836596488952637,0.15812993049621582,0.15798798203468323,0.3830795884132385,0.38036301732063293
0.3933463796477495,0.38309631111632125,0.38416820764541626,0.3818311095237732,0.3856804370880127,0.3838901221752167,0.3855631947517395,0.383236289024353,0.3837730884552002,0.3833165764808655,0.381592720746994,0.38448160886764526,0.3854677379131317,0.38262906670570374,0.15916183590888977,0.15892340242862701,0.15882091224193573,0.38416820764541626,0.3818311095237732
0.3953033268101761,0.38500226290998374,0.38677889108657837,0.3840738534927368,0.3860543966293335,0.38604918122291565,0.38834190368652344,0.3859909474849701,0.38596001267433167,0.3861379623413086,0.38414591550827026,0.38614049553871155,0.38792896270751953,0.3849811553955078,0.15995603799819946,0.15971651673316956,0.1596250832080841,0.38677889108657837,0.3840738534927368
0.3972602739726027,0.38690821470224546,0.3886939585208893,0.38624873757362366,0.3888965845108032,0.3878525495529175,0.3903955817222595,0.3875219225883484,0.388034462928772,0.38833919167518616,0.38296493887901306,0.3879248797893524,0.3899328112602234,0.38685113191604614,0.16075162589550018,0.16050980985164642,0.16036880016326904,0.3886939585208893,0.38624873757362366
0.39921722113502933,0.388814166492434,0.39090436697006226,0.3876478970050812,0.39082348346710205,0.38971012830734253,0.3918585181236267,0.38972073793411255,0.38910332322120667,0.3889878988265991,0.3874998688697815,0.3898276388645172,0.3908204138278961,0.3888835906982422,0.16154710948467255,0.16130313277244568,0.16119199991226196,0.39090436697006226,0.3876478970050812
0.40117416829745595,0.3907201182795481,0.3922886550426483,0.3895675539970398,0.3939914107322693,0.3910917639732361,0.3934341073036194,0.3916950225830078,0.39104610681533813,0.39103150367736816,0.3890419006347656,0.3916880488395691,0.39412474632263184,0.39061239361763,0.16234178841114044,0.16209642589092255,0.16195645928382874,0.3922886550426483,0.3895675539970398
0.40313111545988256,0.392626070062095,0.39473000168800354,0.3914608359336853,0.39447614550590515,0.39334699511528015,0.39555108547210693,0.39250344038009644,0.3934462368488312,0.39313679933547974,0.3927566707134247,0.39375901222229004,0.3953712284564972,0.3930680751800537,0.16313625872135162,0.162889763712883,0.162749782204628,0.39473000168800354,0.3914608359336853
0.4050880626223092,0.39453202183784447,0.3964148461818695,0.39322346448898315,0.3959078788757324,0.395234078168869,0.39720743894577026,0.3951130509376526,0.3944774866104126,0.3954983651638031,0.39303457736968994,0.3962501883506775,0.396676242351532,0.3944397270679474,0.16393139958381653,0.16368311643600464,0.16354483366012573,0.3964148461818695,0.39322346448898315
0.4070450097847358,0.3964379736034597,0.3984284996986389,0.3954169750213623,0.3993633985519409,0.3977832794189453,0.4002149701118469,0.3977973759174347,0.3969002366065979,0.39696943759918213,0.3962232768535614,0.3984750509262085,0.3991928696632385,0.39653509855270386,0.16472740471363068,0.16447646915912628,0.16436730325222015,0.3984284996986389,0.3954169750213623
0.4090019569471624,0.3983439253539383,0.40026620030403137,0.3968413472175598,0.399789422750473,0.3991451859474182,0.4016060531139374,0.3998866677284241,0.3992151618003845,0.3987368047237396,0.3942444622516632,0.399179071187973,0.40122169256210327,0.397838830947876,0.1655215322971344,0.16526982188224792,0.1651318371295929,0.40026620030403137,0.3968413472175598
0.410958904109589,0.4002498770817675,0.40208208560943604,0.39886409044265747,0.4023292660713196,0.4017447233200073,0.40273430943489075,0.4004490375518799,0.40110456943511963,0.4005109965801239,0.3986997604370117,0.4012102484703064,0.4033345580101013,0.3997451066970825,0.1663167029619217,0.16606317460536957,0.16592584550380707,0.40208208560943604,0.39886409044265747
0.41291585127201563,0.40215582877564515,0.403878778219223,0.4010438024997711,0.40347564220428467,0.4028737545013428,0.40584760904312134,0.40329045057296753,0.4030213952064514,0.4026068150997162,0.4002048075199127,0.4033164978027344,0.4052007496356964,0.40149104595184326,0.16711175441741943,0.16685695946216583,0.16671909391880035,0.403878778219223,0.4010438024997711
0.41487279843444225,0.40406178041853735,0.4057013690471649,0.40282249450683594,0.40647098422050476,0.40483713150024414,0.40715593099594116,0.40507540106773376,0.4049888849258423,0.40481120347976685,0.40217456221580505,0.4047852158546448,0.4077378511428833,0.40288224816322327,0.1679076999425888,0.16764993965625763,0.16751223802566528,0.4057013690471649,0.40282249450683594
0.41682974559686886,0.4059677319847257,0.4081297218799591,0.4047297239303589,0.407854288816452,0.40692150592803955,0.409148633480072,0.40711334347724915,0.4066620469093323,0.4074723422527313,0.40369367599487305,0.40665900707244873,0.40924954414367676,0.4052630066871643,0.16870218515396118,0.16844330728054047,0.16830609738826752,0.4081297218799591,0.4047297239303589
0.4187866927592955,0.4078736834353107,0.4095398783683777,0.4070494472980499,0.4093315005302429,0.4088171422481537,0.4106448292732239,0.4076906442642212,0.4088611602783203,0.4090041518211365,0.40667760372161865,0.409697949886322,0.4102749824523926,0.40735530853271484,0.16949695348739624,0.1692367047071457,0.1691015660762787,0.4095398783683777,0.4070494472980499
0.4207436399217221,0.4097796347113509,0.4119100868701935,0.40845805406570435,0.41132211685180664,0.4105774760246277,0.4126175045967102,0.41047269105911255,0.41053450107574463,0.4107396602630615,0.40894216299057007,0.4110267758369446,0.4122312366962433,0.4089224338531494,0.17029248178005219,0.17003034055233002,0.1699032187461853,0.4119100868701935,0.40845805406570435
0.4227005870841487,0.41168558572337693,0.41286784410476685,0.41021662950515747,0.413869172334671,0.41243815422058105,0.41455531120300293,0.41200923919677734,0.4128354489803314,0.4128970503807068,0.40809133648872375,0.41269272565841675,0.41535085439682007,0.41163861751556396,0.17108725011348724,0.17082355916500092,0.17068779468536377,0.41286784410476685,0.41021662950515747
0.4246575342465753,0.4135915363353374,0.4154871702194214,0.41247379779815674,0.41614651679992676,0.41470637917518616,0.4166567921638489,0.4151666760444641,0.4140716791152954,0.41455328464508057,0.4117755889892578,0.41504108905792236,0.41762202978134155,0.4129995107650757,0.17188230156898499,0.17161691188812256,0.1714818924665451,0.4154871702194214,0.41247379779815674
0.42661448140900193,0.4154974863399751,0.41751086711883545,0.41468095779418945,0.4181963801383972,0.4168400466442108,0.4189910590648651,0.41579577326774597,0.4160881042480469,0.4164924621582031,0.41287505626678467,0.4167758822441101,0.41861286759376526,0.4162244200706482,0.1726783961057663,0.17241032421588898,0.1723143309354782,0.41751086711883545,0.41468095779418945
0.42857142857142855,0.4174034354209955,0.41906431317329407,0.4165281653404236,0.4211726188659668,0.4185102880001068,0.42098867893218994,0.41827261447906494,0.4178367555141449,0.41810542345046997,0.4163980782032013,0.41809284687042236,0.42072954773902893,0.41745179891586304,0.1734730452299118,0.17320369184017181,0.17306874692440033,0.41906431317329407,0.4165281653404236
0.43052837573385516,0.4193093830948382,0.42161911725997925,0.4177566468715668,0.4220225214958191,0.4204670488834381,0.42220547795295715,0.4198372960090637,0.4199267029762268,0.4205244183540344,0.41824954748153687,0.4203346371650696,0.4232776463031769,0.41912841796875,0.17426759004592896,0.17399713397026062,0.17386390268802643,0.42161911725997925,0.4177566468715668
0.4324853228962818,0.42121532862089617,0.42245566844940186,0.4206198751926422,0.42404600977897644,0.42230919003486633,0.42421162128448486,0.42145267128944397,0.4219941198825836,0.4222473204135895,0.4172704219818115,0.42326414585113525,0.4244104027748108,0.420607328414917,0.1750626116991043,0.17479099333286285,0.17466633021831512,0.42245566844940186,0.4206198751926422
0.4344422700587084,0.4231212708628466,0.42576682567596436,0.42196911573410034,0.42541012167930603,0.42443642020225525,0.4259086847305298,0.4239257276058197,0.42387545108795166,0.424030601978302,0.4232463240623474,0.4239737391471863,0.4259975254535675,0.4222504496574402,0.17585843801498413,0.17558398842811584,0.17545630037784576,0.42576682567596436,0.42196911573410034
0.436399217221135,0.42502720807408795,0.4267696142196655,0.42352211475372314,0.42759186029434204,0.42631059885025024,0.427817702293396,0.4249304533004761,0.4256094992160797,0.42617109417915344,0.42330485582351685,0.42715466022491455,0.4283141493797302,0.4253520369529724,0.1766536831855774,0.17637749016284943,0.17624537646770477,0.4267696142196655,0.42352211475372314
0.4383561643835616,0.4269331375651682,0.42956602573394775,0.4255896508693695,0.42920684814453125,0.4281308650970459,0.4295647144317627,0.42681875824928284,0.4278111755847931,0.42770832777023315,0.42559170722961426,0.42786502838134766,0.4298627972602844,0.4265900254249573,0.17744792997837067,0.17717106640338898,0.17703881859779358,0.42956602573394775,0.4255896508693695
0.44031311154598823,0.42883905518738635,0.4310011863708496,0.4279441833496094,0.4309805631637573,0.42932751774787903,0.43230482935905457,0.4291872978210449,0.4293254017829895,0.42995333671569824,0.42898648977279663,0.4296792149543762,0.43215009570121765,0.42838191986083984,0.17824311554431915,0.1779644787311554,0.17783181369304657,0.4310011863708496,0.4279441833496094
0.44227005870841485,0.43074495452954753,0.4329938292503357,0.42969322204589844,0.4336923062801361,0.4320007562637329,0.43367230892181396,0.4306245446205139,0.431480348110199,0.4310522675514221,0.4299570322036743,0.4324410557746887,0.43323901295661926,0.43038803339004517,0.17903834581375122,0.17875789105892181,0.17863471806049347,0.4329938292503357,0.42969322204589844
0.44422700587084146,0.43265082566633095,0.43493005633354187,0.43106013536453247,0.4346652030944824,0.43397942185401917,0.4354766607284546,0.4332190752029419,0.43345004320144653,0.43393614888191223,0.4320296347141266,0.4335581660270691,0.4350213408470154,0.4322834014892578,0.17983321845531464,0.17955130338668823,0.17941926419734955,0.43493005633354187,0.43106013536453247
0.4461839530332681,0.4345566532045315,0.43695616722106934,0.4333104193210602,0.4361168444156647,0.43520283699035645,0.43796306848526,0.43416425585746765,0.43595802783966064,0.43538200855255127,0.43197503685951233,0.4365708827972412,0.4385624825954437,0.43434739112854004,0.18062828481197357,0.18034487962722778,0.18021301925182343,0.43695616722106934,0.4333104193210602
0.4481409001956947,0.4364624132279238,0.4390028715133667,0.4355649948120117,0.43957483768463135,0.4375971257686615,0.4388777017593384,0.4363059401512146,0.4373551607131958,0.43795424699783325,0.4337274432182312,0.43782734870910645,0.440072625875473,0.43628838658332825,0.1814233958721161,0.18113841116428375,0.181014284491539,0.4390028715133667,0.4355649948120117
0.4500978473581213,0.4383680685114491,0.44044381380081177,0.437310129404068,0.4404911994934082,0.4397456645965576,0.4410187304019928,0.43932563066482544,0.43902304768562317,0.4400729537010193,0.43708086013793945,0.43993499875068665,0.440988689661026,0.4383196234703064,0.18221838772296906,0.18193192780017853,0.18180489540100098,0.44044381380081177,0.437310129404068
0.4520547945205479,0.4402735610111102,0.44225987792015076,0.43910086154937744,0.44240617752075195,0.44171342253685,0.4442676603794098,0.44059357047080994,0.4412691593170166,0.4411664605140686,0.4392574429512024,0.4421752393245697,0.44353917241096497,0.43921148777008057,0.18301361799240112,0.18272563815116882,0.1826058328151703,0.44225987792015076,0.43910086154937744
0.45401174168297453,0.4421788000580221,0.44408831000328064,0.44133391976356506,0.4449002146720886,0.44329512119293213,0.4454230070114136,0.44297531247138977,0.4432755708694458,0.4432477653026581,0.44215983152389526,0.44351568818092346,0.4453181028366089,0.44141578674316406,0.18380895256996155,0.18351875245571136,0.18339571356773376,0.44408831000328064,0.44133391976356506
0.45596868884540115,0.4440836437667135,0.4465210437774658,0.44294676184654236,0.4463020861148834,0.4446794092655182,0.44734257459640503,0.4447292983531952,0.44480153918266296,0.44474512338638306,0.441983163356781,0.44506028294563293,0.4473172724246979,0.44402068853378296,0.18460430204868317,0.18431241810321808,0.18418779969215393,0.4465210437774658,0.44294676184654236
0.45792563600782776,0.4459878697060384,0.4478387236595154,0.4447100758552551,0.44858676195144653,0.4473288059234619,0.4481203556060791,0.44816839694976807,0.4466158449649811,0.44731590151786804,0.4447258710861206,0.4479929208755493,0.4488976001739502,0.44540542364120483,0.18539874255657196,0.1851060539484024,0.18499040603637695,0.4478387236595154,0.4447100758552551
0.4598825831702544,0.44789112855064983,0.45010948181152344,0.44669538736343384,0.45064330101013184,0.44948810338974,0.45035019516944885,0.44792985916137695,0.4486951231956482,0.44896936416625977,0.44585737586021423,0.4490293860435486,0.45059096813201904,0.44849950075149536,0.18619398772716522,0.1858990490436554,0.1857706904411316,0.45010948181152344,0.44669538736343384
0.461839530332681,0.44979287070977336,0.4522857069969177,0.44878077507019043,0.45184969902038574,0.45127636194229126,0.45412924885749817,0.450911283493042,0.45101189613342285,0.4513202905654907,0.45017892122268677,0.45151448249816895,0.4529010057449341,0.45019662380218506,0.18698862195014954,0.18669265508651733,0.18656346201896667,0.4522857069969177,0.44878077507019043
0.4637964774951076,0.45169222997909,0.4533804655075073,0.4510050415992737,0.45428749918937683,0.4524073302745819,0.4546174705028534,0.4522054195404053,0.453069269657135,0.4527589678764343,0.4523816406726837,0.45284759998321533,0.45396435260772705,0.45147135853767395,0.18778346478939056,0.1874856799840927,0.18735718727111816,0.4533804655075073,0.4510050415992737
0.4657534246575342,0.45358783873185804,0.45570534467697144,0.4524795413017273,0.4550219476222992,0.45461273193359375,0.4565906822681427,0.45357170701026917,0.4540659189224243,0.45433929562568665,0.45242178440093994,0.45460259914398193,0.4564610719680786,0.45406776666641235,0.1885780692100525,0.18827871978282928,0.18815264105796814,0.45570534467697144,0.4524795413017273
0.46771037181996084,0.45547753388715523,0.45790398120880127,0.4539180397987366,0.45762377977371216,0.45604193210601807,0.45836636424064636,0.45594522356987,0.4567040205001831,0.45673108100891113,0.453044056892395,0.4563615322113037,0.45779043436050415,0.4547511041164398,0.1893729716539383,0.18907149136066437,0.18894365429878235,0.45790398120880127,0.4539180397987366
0.46966731898238745,0.45735788837832,0.4596633315086365,0.45596522092819214,0.45856529474258423,0.458107590675354,0.4603372812271118,0.4578140377998352,0.45827925205230713,0.45804938673973083,0.45623522996902466,0.4589914381504059,0.46100670099258423,0.45696496963500977,0.19016645848751068,0.189863920211792,0.1897367388010025,0.4596633315086365,0.45596522092819214
0.47162426614481406,0.4592234634972404,0.46194717288017273,0.45778942108154297,0.46108436584472656,0.4602484703063965,0.4626748561859131,0.4603536128997803,0.4599848687648773,0.4598098397254944,0.45794761180877686,0.4600648880004883,0.46264058351516724,0.4590880572795868,0.19095976650714874,0.1906554251909256,0.1905318796634674,0.46194717288017273,0.45778942108154297
0.4735812133072407,0.4610656143686917,0.46244776248931885,0.4598204791545868,0.46301281452178955,0.4619816243648529,0.46447277069091797,0.46250081062316895,0.46189171075820923,0.46173349022865295,0.4592931270599365,0.46242696046829224,0.46441450715065,0.461270272731781,0.19175197184085846,0.1914459615945816,0.19134877622127533,0.46244776248931885,0.4598204791545868
0.4755381604696673,0.46287057973688267,0.464632123708725,0.461343377828598,0.4640125632286072,0.4634598195552826,0.4654177129268646,0.4626942276954651,0.4634341597557068,0.4637417793273926,0.46168920397758484,0.4638700485229492,0.46537551283836365,0.46313756704330444,0.19254258275032043,0.1922345906496048,0.19212521612644196,0.464632123708725,0.461343377828598
0.4774951076320939,0.4646164260561855,0.4660840630531311,0.462504506111145,0.4659334719181061,0.46494877338409424,0.4673861265182495,0.4642271101474762,0.46531397104263306,0.46542900800704956,0.4626675248146057,0.4653439521789551,0.4677674174308777,0.4637894034385681,0.19333036243915558,0.193020299077034,0.19290387630462646,0.4660840630531311,0.462504506111145
0.4794520547945205,0.4662681607557315,0.46717774868011475,0.4643156826496124,0.4680229425430298,0.466460645198822,0.4686623811721802,0.4660061299800873,0.46708300709724426,0.4670887291431427,0.464413046836853,0.4669942259788513,0.46804049611091614,0.4653506875038147,0.19411300122737885,0.1938013881444931,0.19369396567344666,0.46717774868011475,0.4643156826496124
0.48140900195694714,0.46776993122657395,0.4687524437904358,0.4648279547691345,0.46688780188560486,0.4676210284233093,0.4698534905910492,0.4677114486694336,0.4676964282989502,0.4684011936187744,0.46398818492889404,0.4673806428909302,0.4701344966888428,0.46795302629470825,0.19488967955112457,0.19457505643367767,0.19447147846221924,0.4687524437904358,0.4648279547691345
0.48336594911937375,0.46903261913014915,0.46923789381980896,0.46595054864883423,0.4678440988063812,0.46810874342918396,0.4704536199569702,0.4673503339290619,0.4679187834262848,0.4680759310722351,0.4630555212497711,0.46667778491973877,0.4704616069793701,0.46718457341194153,0.19565337896347046,0.19533617794513702,0.19522254168987274,0.46923789381980896,0.46595054864883423
0.48532289628180036,0.4699142551002482,0.4679401218891144,0.4654063582420349,0.4671162962913513,0.46869105100631714,0.47051987051963806,0.46768897771835327,0.46789371967315674,0.46771517395973206,0.4636288285255432,0.466633677482605,0.4703618586063385,0.46803754568099976,0.19639967381954193,0.19607862830162048,0.1960134357213974,0.4679401218891144,0.4654063582420349
0.487279843444227,0.47018949871346466,0.4657409191131592,0.46333447098731995,0.4647930860519409,0.4663560390472412,0.46849972009658813,0.46562182903289795,0.4662102460861206,0.4654763638973236,0.46118882298469543,0.46337178349494934,0.4691402018070221,0.46726465225219727,0.19711805880069733,0.19679142534732819,0.19668199121952057,0.4657409191131592,0.46333447098731995
0.4892367906066536,0.4695031526963091,0.4615553617477417,0.4601529538631439,0.4610753655433655,0.46377819776535034,0.46491116285324097,0.46151190996170044,0.46315979957580566,0.46164247393608093,0.4571983218193054,0.4588475227355957,0.46695250272750854,0.4645621180534363,0.19779275357723236,0.19745877385139465,0.19738076627254486,0.4615553617477417,0.4601529538631439
0.4911937377690802,0.4673021657443748,0.4534546136856079,0.45312681794166565,0.45368313789367676,0.45737388730049133,0.45832550525665283,0.4563623070716858,0.45572128891944885,0.45478904247283936,0.4524826109409332,0.4509353041648865,0.46050503849983215,0.45906761288642883,0.1984039694070816,0.19805923104286194,0.1980457603931427,0.4534546136856079,0.45312681794166565
0.4931506849315068,0.46274333987501914,0.4418032169342041,0.44231724739074707,0.4406038522720337,0.4475201964378357,0.4481090307235718,0.44622108340263367,0.44470852613449097,0.4432770013809204,0.4442494511604309,0.4391264319419861,0.45117348432540894,0.45009297132492065,0.19892610609531403,0.19856613874435425,0.19850166141986847,0.4418032169342041,0.44231724739074707
0.49510763209393344,0.4545860091618372,0.42355936765670776,0.42588746547698975,0.4224158525466919,0.4324742555618286,0.4314493238925934,0.4289937913417816,0.4278080463409424,0.42528843879699707,0.42739683389663696,0.42163893580436707,0.4366486072540283,0.4365970492362976,0.19933433830738068,0.19895261526107788,0.19899854063987732,0.42355936765670776,0.42588746547698975
0.49706457925636005,0.4411116838380441,0.3991306722164154,0.4027886390686035,0.396768182516098,0.4104117751121521,0.40848812460899353,0.40646636486053467,0.4028390049934387,0.40061330795288086,0.40345290303230286,0.39747828245162964,0.41635560989379883,0.4181436002254486,0.1996123492717743,0.1992018073797226,0.19920872151851654,0.3991306722164154,0.4027886390686035
0.49902152641878667,0.4201790222661469,0.36886703968048096,0.373104989528656,0.36512473225593567,0.38180112838745117,0.3799815773963928,0.3765954077243805,0.3716772794723511,0.3695032000541687,0.3731013834476471,0.3664606213569641,0.38824427127838135,0.39437082409858704,0.19976401329040527,0.19932036101818085,0.19939729571342468,0.36886703968048096,0.373104989528656
0.5009784735812133,0.3896101615953133,0.3329310119152069,0.3376782536506653,0.32889217138290405,0.34907904267311096,0.3445376455783844,0.34301483631134033,0.33512333035469055,0.3344547152519226,0.3389759361743927,0.3304477334022522,0.3559001088142395,0.36332234740257263,0.19982044398784637,0.19933831691741943,0.19944901764392853,0.3329310119152069,0.3376782536506653
0.5029354207436398,0.3481064208956979,0.2958870530128479,0.3003813624382019,0.29039955139160156,0.31256020069122314,0.3061467409133911,0.3061777353286743,0.2969788610935211,0.29725995659828186,0.3029712438583374,0.2927541732788086,0.3191623389720917,0.3289743661880493,0.1998191624879837,0.19929875433444977,0.19946089386940002,0.2958870530128479,0.3003813624382019
0.5048923679060665,0.29656760032879803,0.25848710536956787,0.26043981313705444,0.25417575240135193,0.27295103669166565,0.2676944136619568,0.270420104265213,0.25874006748199463,0.2594265341758728,0.2668629586696625,0.25419825315475464,0.2789047360420227,0.28834474086761475,0.1997848004102707,0.19922946393489838,0.19949471950531006,0.25848710536956787,0.26043981313705444
0.5068493150684932,0.23896611011797067,0.22232237458229065,0.2213946282863617,0.21673068404197693,0.23215517401695251,0.2252744883298874,0.23181429505348206,0.22147083282470703,0.22223758697509766,0.23407799005508423,0.216592937707901,0.23464515805244446,0.24447672069072723,0.199723482131958,0.19913867115974426,0.19938014447689056,0.22232237458229065,0.2213946282863617
0.5088062622309197,0.18157739208734203,0.18803267180919647,0.182581827044487,0.1808054894208908,0.1896914839744568,0.183331698179245,0.1935964673757553,0.1829669177532196,0.18645372986793518,0.2001236379146576,0.1792728304862976,0.18910090625286102,0.19790485501289368,0.19963417947292328,0.19902509450912476,0.19928504526615143,0.18803267180919647,0.182581827044487
0.5107632093933463,0.13054172650534124,0.15477456152439117,0.14317886531352997,0.14806610345840454,0.1493760645389557,0.14210312068462372,0.15717236697673798,0.14562320709228516,0.15102411806583405,0.1684671938419342,0.14508387446403503,0.14314213395118713,0.15172596275806427,0.19952325522899628,0.19889476895332336,0.19917522370815277,0.15477456152439117,0.14317886531352997
0.512720156555773,0.0895345094029223,0.12464217096567154,0.10672878473997116,0.11626113951206207,0.110751673579216,0.10637713223695755,0.12076764553785324,0.11051836609840393,0.11791837215423584,0.1357952207326889,0.11432532966136932,0.10204493999481201,0.10861504077911377,0.19940288364887238,0.1987597793340683,0.19904518127441406,0.12464217096567154,0.10672878473997116
0.5146771037181996,0.05919414947371722,0.09749866276979446,0.07545465230941772,0.0904323160648346,0.07865600287914276,0.0727715939283371,0.0904555469751358,0.08087848126888275,0.08871778845787048,0.10873290151357651,0.08780024945735931,0.06818746775388718,0.07213249802589417,0.19927912950515747,0.19862620532512665,0.19886797666549683,0.09749866276979446,0.07545465230941772
0.5166340508806262,0.038097213498191514,0.07383811473846436,0.04992975294589996,0.06690216064453125,0.051869869232177734,0.04728618636727333,0.06436139345169067,0.05803966522216797,0.06318992376327515,0.08359465003013611,0.06474843621253967,0.04019054397940636,0.0450175479054451,0.1991467922925949,0.19848749041557312,0.1986943632364273,0.07383811473846436,0.04992975294589996
0.5185909980430528,0.02406056348151673,0.05419125407934189,0.03011702001094818,0.04592040181159973,0.03273589164018631,0.028685808181762695,0.040766507387161255,0.038373470306396484,0.04175466299057007,0.061514198780059814,0.047161176800727844,0.022772908210754395,0.027159228920936584,0.1989986151456833,0.19833306968212128,0.19849784672260284,0.05419125407934189,0.03011702001094818
0.5205479452054794,0.014998971763577586,0.03728644549846649,0.016155213117599487,0.029143989086151123,0.018999993801116943,0.015647009015083313,0.022977754473686218,0.02384863793849945,0.024001389741897583,0.04601861536502838,0.032587647438049316,0.010641485452651978,0.014208681881427765,0.19883528351783752,0.19816167652606964,0.1982860565185547,0.03728644549846649,0.016155213117599487
0.5225048923679061,0.009266320359003835,0.023896992206573486,0.007032856345176697,0.015473037958145142,0.009934693574905396,0.007060028612613678,0.007814809679985046,0.012864470481872559,0.01075318455696106,0.03053683042526245,0.021686695516109467,0.0036307871341705322,0.004826933145523071,0.19866478443145752,0.19797739386558533,0.19806915521621704,0.023896992206573486,0.007032856345176697
0.5244618395303327,0.005688436791348375,0.013944432139396667,0.0015296339988708496,0.004842206835746765,0.003424704074859619,0.003251209855079651,-0.001433052122592926,0.006614565849304199,0.0012634098529815674,0.019030481576919556,0.014259561896324158,-0.0001739412546157837,0.003128357231616974,0.19849038124084473,0.1977807879447937,0.19784043729305267,0.013944432139396667,0.0015296339988708496
0.5264187866927592,0.0034757989441435238,0.007480978965759277,-0.0017937719821929932,-0.0018779188394546509,0.0011584311723709106,0.0012338310480117798,-0.008997023105621338,0.003807753324508667,-0.004533261060714722,0.008113458752632141,0.0077807605266571045,-0.0024572908878326416,0.001333337277173996,0.19830670952796936,0.197565957903862,0.19761772453784943,0.007480978965759277,-0.0017937719821929932
0.5283757338551859,0.00211619529488873,0.003080129623413086,-0.0018475055694580078,-0.004235431551933289,0.0009317696094512939,-0.0012296736240386963,-0.012648031115531921,0.0018398165702819824,-0.007367640733718872,4.234910011291504e-05,0.0036721080541610718,-0.002939462661743164,0.0013891197741031647,0.19810669124126434,0.19732804596424103,0.1973877102136612,0.003080129623413086,-0.0018475055694580078
0.5303326810176126,0.0012846487611900684,-0.000562816858291626,-0.0003567039966583252,-0.005026489496231079,0.002589382231235504,-0.0009390711784362793,-0.013423815369606018,0.0022280365228652954,-0.006273627281188965,-0.004834726452827454,0.0005586594343185425,-0.0026986896991729736,0.0029918402433395386,0.19789081811904907,0.19707359373569489,0.1971481889486313,-0.000562816858291626,-0.0003567039966583252
0.5322896281800391,0.0007778904974276189,-0.001499459147453308,0.001597762107849121,-0.004750087857246399,0.0032695382833480835,-0.0006730854511260986,-0.012635409832000732,0.0022889673709869385,-0.004698529839515686,-0.008629471063613892,-0.001361951231956482,-0.003213644027709961,0.004141166806221008,0.1976637840270996,0.19681352376937866,0.19693125784397125,-0.001499459147453308,0.001597762107849121
0.5342465753424657,0.0004699667053820364,-0.0020187348127365112,0.003128260374069214,-0.003388345241546631,0.0041291117668151855,-0.00020456314086914062,-0.0107479989528656,0.0017663240432739258,-0.0013162791728973389,-0.011398330330848694,-0.0026140064001083374,-0.0027583539485931396,0.0039270296692848206,0.1974266618490219,0.19655272364616394,0.1966579109430313,-0.0020187348127365112,0.003128260374069214
0.5362035225048923,0.00028333289884850405,-0.002236083149909973,0.005331635475158691,-0.0030366480350494385,0.004746347665786743,0.0002052783966064453,-0.009196460247039795,0.002323746681213379,0.0013007521629333496,-0.013543203473091125,-0.0028082281351089478,-0.0022946596145629883,0.003382176160812378,0.19717414677143097,0.19628816843032837,0.19640079140663147,-0.002236083149909973,0.005331635475158691
0.538160469667319,0.0001704703567475098,-0.002204030752182007,0.007006369531154633,-0.0028319507837295532,0.0029840469360351562,-0.0009325146675109863,-0.007481172680854797,0.0008934661746025085,0.002758607268333435,-0.015680432319641113,-0.002579733729362488,-0.0030689537525177,0.0016646608710289001,0.1969032734632492,0.19601602852344513,0.19614025950431824,-0.002204030752182007,0.007006369531154633
0.5401174168297456,0.00010236403720392992,-0.001814045011997223,0.007992155849933624,-0.0011192411184310913,0.0017619803547859192,-0.001470610499382019,-0.005139738321304321,-0.0003942251205444336,0.0026620179414749146,-0.01537594199180603,-0.003990374505519867,-0.0024437308311462402,-6.4849853515625e-05,0.1966181844472885,0.19573794305324554,0.19586752355098724,-0.001814045011997223,0.007992155849933624
0.5420743639921721,6.134901724321739e-05,-0.0015117824077606201,0.008517906069755554,-0.00016392767429351807,0.00013277679681777954,-0.002628341317176819,-0.0026171207427978516,-0.001590736210346222,0.002692706882953644,-0.014804065227508545,-0.0033092498779296875,-0.002941638231277466,-0.001284584403038025,0.19632582366466522,0.1954575628042221,0.1956089287996292,-0.0015117824077606201,0.008517906069755554
0.5440313111545988,3.669767644875473e-05,-0.0006776601076126099,0.007478564977645874,0.0010266751050949097,-0.001458778977394104,-0.0025758668780326843,0.0007694810628890991,-0.0033715814352035522,0.003253284841775894,-0.014867417514324188,-0.00310593843460083,-0.0032973140478134155,-0.001413196325302124,0.19602827727794647,0.19517353177070618,0.19536057114601135,-0.0006776601076126099,0.007478564977645874
0.5459882583170255,2.1910171440479802e-05,-0.0003773048520088196,0.006031747907400131,0.0011903941631317139,-0.0015183165669441223,-0.0030956119298934937,0.0032091401517391205,-0.0041848719120025635,0.0028703268617391586,-0.01450607180595398,-0.0033386796712875366,-0.0034580379724502563,-0.0013763383030891418,0.1957217901945114,0.19488060474395752,0.19509680569171906,-0.0003773048520088196,0.006031747907400131
0.547945205479452,1.3056674052075988e-05,-0.00024631619453430176,0.004451444372534752,0.0028589218854904175,-0.002087801694869995,-0.0027250275015830994,0.006197080016136169,-0.004884086549282074,0.0017782654613256454,-0.010791156440973282,-0.0028535425662994385,-0.003704056143760681,-0.0019747912883758545,0.1954064965248108,0.19457709789276123,0.19484207034111023,-0.00024631619453430176,0.004451444372534752
0.5499021526418786,7.76606359627636e-06,0.0013234466314315796,0.001984942704439163,0.0035622864961624146,-0.0021479949355125427,-0.0027281194925308228,0.009163830429315567,-0.004830174148082733,0.0022114068269729614,-0.009754888713359833,-0.003697812557220459,-0.004635542631149292,-0.001375339925289154,0.1950865387916565,0.19426576793193817,0.19458363950252533,0.0013234466314315796,0.001984942704439163
0.5518590998043053,4.610543679012569e-06,0.0011899322271347046,0.0016422197222709656,0.005418762564659119,-0.0016949288547039032,-0.0019235312938690186,0.009658321738243103,-0.004432328045368195,0.0019173473119735718,-0.007152006030082703,-0.003102928400039673,-0.00437106192111969,-5.0045549869537354e-05,0.1947668045759201,0.19395089149475098,0.19432783126831055,0.0011899322271347046,0.0016422197222709656
0.5538160469667319,2.7320390669499236e-06,0.0014100819826126099,0.0007126405835151672,0.0037529319524765015,-0.0012856163084506989,-0.0025554224848747253,0.010737884789705276,-0.004235304892063141,0.001892685890197754,-0.003706645220518112,-0.0030276551842689514,-0.004712522029876709,0.0003332570195198059,0.19444535672664642,0.19363127648830414,0.19404377043247223,0.0014100819826126099,0.0007126405835151672
0.5557729941291585,1.6158673239099923e-06,0.0018558800220489502,0.0009908843785524368,0.005259394645690918,-0.00019361823797225952,-0.001806166023015976,0.011233624070882797,-0.0027705058455467224,0.0026555657386779785,-0.0008271604310721159,-0.002278730273246765,-0.005147069692611694,0.0015977025032043457,0.19411888718605042,0.19330564141273499,0.1937527358531952,0.0018558800220489502,0.0009908843785524368
0.557729941291585,9.539130982356286e-07,0.0012113302946090698,0.0018742987886071205,0.004341527819633484,0.00015798117965459824,-0.004169844090938568,0.010990552604198456,-0.0016716048121452332,0.0028106868267059326,0.002568298950791359,-0.0020913630723953247,-0.0047456324100494385,0.00028730928897857666,0.19378609955310822,0.19297678768634796,0.1934465616941452,0.0012113302946090698,0.0018742987886071205
0.5596868884540117,5.620778015673466e-07,0.0014932528138160706,0.0029975101351737976,0.004384160041809082,0.00010257214307785034,-0.0045514702796936035,0.008574901148676872,-0.0009691640734672546,0.0025882720947265625,0.004588596522808075,-0.0017485469579696655,-0.004361599683761597,-0.0009813904762268066,0.1934489756822586,0.19265036284923553,0.1931292563676834,0.0014932528138160706,0.0029975101351737976
0.5616438356164384,3.305739982049601e-07,0.0018384307622909546,0.004293524660170078,0.003967374563217163,0.0011861473321914673,-0.006514891982078552,0.0069251395761966705,0.0003772526979446411,0.0036386847496032715,0.005178734660148621,-0.0014304742217063904,-0.0030570924282073975,-0.0013996660709381104,0.1931077241897583,0.1923295259475708,0.19280292093753815,0.0018384307622909546,0.004293524660170078
0.5636007827788649,1.9405537309047313e-07,0.0013090521097183228,0.005659699440002441,0.00403229147195816,0.0008801668882369995,-0.007036879658699036,0.004662084858864546,0.0006339773535728455,0.003806501626968384,0.00432996079325676,-0.0017261318862438202,-0.002273380756378174,-0.0028034746646881104,0.19275887310504913,0.19201208651065826,0.1924659013748169,0.0013090521097183228,0.005659699440002441
0.5655577299412915,1.1370182796517225e-07,0.001256890594959259,0.006217367947101593,0.00472935289144516,0.0011258423328399658,-0.007467672228813171,0.00222092866897583,0.0008232444524765015,0.0037265419960021973,0.005037188529968262,-0.0024868175387382507,-0.0009278953075408936,-0.0036672651767730713,0.19240114092826843,0.1916956603527069,0.1921180784702301,0.001256890594959259,0.006217367947101593
0.5675146771037182,6.649577762090011e-08,0.0008204206824302673,0.006669536232948303,0.004696626216173172,0.0010581687092781067,-0.007271632552146912,0.0005401726812124252,0.000699952244758606,0.0035750865936279297,0.004109956324100494,-0.0040985047817230225,-0.0007601678371429443,-0.0046310871839523315,0.19203606247901917,0.19137948751449585,0.191762775182724,0.0008204206824302673,0.006669536232948303
0.5694716242661448,3.881553584157141e-08,0.001422196626663208,0.006473671644926071,0.005773432552814484,0.0007263422012329102,-0.007351338863372803,-0.0004805028438568115,0.0005110427737236023,0.0032062381505966187,0.002296857535839081,-0.004606038331985474,-6.660819053649902e-05,-0.004601866006851196,0.1916670799255371,0.19106300175189972,0.1914060413837433,0.001422196626663208,0.006473671644926071
0.5714285714285714,2.261528363573192e-08,0.00012601912021636963,0.0053462497889995575,0.003533490002155304,0.0001530572772026062,-0.00649464875459671,-0.0015395134687423706,0.00033914297819137573,0.002631843090057373,0.0020342841744422913,-0.004964642226696014,0.00019569694995880127,-0.005603671073913574,0.1912936121225357,0.19074323773384094,0.19103945791721344,0.00012601912021636963,0.0053462497889995575
0.573385518590998,1.3151747646846107e-08,-0.0005267634987831116,0.0035488400608301163,0.002276904881000519,0.0002181529998779297,-0.0042494311928749084,-0.0025842441245913506,-0.000440448522567749,0.003156617283821106,0.0007675103843212128,-0.0045117586851119995,0.0011861547827720642,-0.006095826625823975,0.19091477990150452,0.19041652977466583,0.1906723976135254,-0.0005267634987831116,0.0035488400608301163
0.5753424657534246,7.633960480560297e-09,-0.0002834498882293701,0.002975430339574814,-7.641315460205078e-05,-0.0005240440368652344,-0.002886243164539337,-0.001667702803388238,-0.00040955841541290283,0.0010467246174812317,0.0002798736095428467,-0.00383121520280838,0.0014644190669059753,-0.007039308547973633,0.19053159654140472,0.1900816559791565,0.19030414521694183,-0.0002834498882293701,0.002975430339574814
0.5772994129158513,4.4228416971811076e-09,-0.000306643545627594,0.0012574344873428345,-0.0023017488420009613,-0.0020570456981658936,-0.0008097514510154724,-0.0002817288041114807,-0.000414922833442688,0.00015282630920410156,-0.002189837396144867,-0.003348909318447113,0.0026333630084991455,-0.006270289421081543,0.1901470124721527,0.18973971903324127,0.1899379938840866,-0.000306643545627594,0.0012574344873428345
0.5792563600782779,2.557631462801101e-09,-0.0010917410254478455,0.0011195540428161621,-0.0024795085191726685,-0.0015804842114448547,0.0011152513325214386,-0.0012178756296634674,-0.0001573115587234497,-0.0009284019470214844,-0.003764655441045761,-0.0031356588006019592,0.002098638564348221,-0.0053672343492507935,0.18976177275180817,0.18939055502414703,0.18957442045211792,-0.0010917410254478455,0.0011195540428161621
0.5812133072407044,1.4762491237155383e-09,-0.0008203312754631042,0.0011302530765533447,-0.004436992108821869,-0.0017714984714984894,0.0018089786171913147,-0.0014746296219527721,0.00022365152835845947,-0.0012729465961456299,-0.003387000411748886,-0.0020548999309539795,0.0024558119475841522,-0.005018651485443115,0.18937374651432037,0.18903282284736633,0.18921217322349548,-0.0008203312754631042,0.0011302530765533447
0.5831702544031311,8.504846703689711e-10,-0.0011855214834213257,-0.0009515881538391113,-0.005944840610027313,-0.002509910613298416,0.0027397656813263893,5.4921954870224e-05,-0.0006561130285263062,-0.0013453364372253418,-0.0040696486830711365,-0.001646295189857483,0.0013242661952972412,-0.005442917346954346,0.18898089230060577,0.1886667162179947,0.18884292244911194,-0.0011855214834213257,-0.0009515881538391113
0.5851272015655578,4.89055908935056e-10,-0.0014480575919151306,0.00034664571285247803,-0.0057680681347846985,-0.0018792524933815002,0.004573299549520016,-0.0004430767148733139,-0.0011227056384086609,-0.0006597936153411865,-0.0036030933260917664,-0.0008904561400413513,0.0002940148115158081,-0.004142433404922485,0.18858246505260468,0.18829455971717834,0.18847423791885376,-0.0014480575919151306,0.00034664571285247803
0.5870841487279843,2.8069569188431666e-10,-0.0014434382319450378,0.00025491416454315186,-0.005620114505290985,-0.001370064914226532,0.0035641230642795563,-0.00011863559484481812,-0.0005421340465545654,-0.0008716583251953125,-0.004173107445240021,-0.0010216757655143738,-0.0002451986074447632,-0.0030792057514190674,0.1881784051656723,0.1879178136587143,0.18807969987392426,-0.0014434382319450378,0.00025491416454315186
0.5890410958904109,1.6080451264030384e-10,-0.0007779262959957123,0.00033764541149139404,-0.004990346729755402,-4.941970109939575e-05,0.0037685148417949677,-0.0013364776968955994,-0.001555606722831726,-0.0003628730773925781,-0.002242349088191986,-0.0006081387400627136,-0.0018237680196762085,-0.0027146264910697937,0.18776735663414001,0.1875360757112503,0.1876993626356125,-0.0007779262959957123,0.00033764541149139404
0.5909980430528375,9.194878557747259e-11,-0.0025083720684051514,0.0020661503076553345,-0.005168303847312927,0.0004427209496498108,0.0034909695386886597,-0.0014781728386878967,-0.0025336965918540955,-0.00020945072174072266,-0.003914088010787964,3.951042890548706e-05,-0.0030786246061325073,-0.0015134438872337341,0.1873493641614914,0.18714791536331177,0.18728257715702057,-0.0025083720684051514,0.0020661503076553345
0.5929549902152642,5.2478217514899905e-11,-0.0035618171095848083,0.0022195130586624146,-0.005172215402126312,0.0006650984287261963,0.002802778035402298,-0.0010499581694602966,-0.002283051609992981,0.0002937018871307373,-0.003045879304409027,-0.00018493086099624634,-0.003349676728248596,-0.0001222211867570877,0.18692654371261597,0.18675248324871063,0.18687306344509125,-0.0035618171095848083,0.0022195130586624146
0.5949119373776908,2.9894926949419076e-11,-0.003693230450153351,0.0030387789011001587,-0.005263656377792358,0.0006239339709281921,0.0030314940959215164,-0.000800013542175293,-0.00272919237613678,0.0006762892007827759,-0.0015292614698410034,0.00016127526760101318,-0.003337681293487549,0.0006611570715904236,0.18650181591510773,0.1863493025302887,0.18643343448638916,-0.003693230450153351,0.0030387789011001587
0.5968688845401173,1.6998135716383756e-11,-0.003893442451953888,0.003642357885837555,-0.005134053528308868,0.0016148388385772705,0.0016401223838329315,-0.0007574185729026794,-0.0023861974477767944,5.4523348808288574e-05,0.00027088820934295654,-0.0005579628050327301,-0.0024249255657196045,0.0016790926456451416,0.18607637286186218,0.18593695759773254,0.1860138326883316,-0.003893442451953888,0.003642357885837555
0.598825831702544,9.64696035389007e-12,-0.0031985193490982056,0.0044248346239328384,-0.0018290616571903229,0.0008917041122913361,0.002009560354053974,0.00018066167831420898,-0.0010491684079170227,-0.00020563602447509766,0.0006888210773468018,-0.00042379647493362427,-0.001335233449935913,0.0011938363313674927,0.18564975261688232,0.18551358580589294,0.18557333946228027,-0.0031985193490982056,0.0044248346239328384
0.6007827788649707,5.464684972977159e-12,-0.0036332011222839355,0.004605963826179504,-0.002436082810163498,0.0005652867257595062,0.003811268135905266,0.0023215394467115402,0.00012020766735076904,-0.0006860494613647461,0.0037540271878242493,-0.0005076155066490173,-0.0006935298442840576,0.0007927734404802322,0.18522092700004578,0.18507879972457886,0.1851292848587036,-0.0036332011222839355,0.004605963826179504
0.6027397260273972,3.0897634691134697e-12,-0.0032836943864822388,0.0049590617418289185,2.939067780971527e-05,0.0003743469715118408,0.00566134974360466,0.002584223635494709,0.0015225857496261597,-0.00025920569896698,0.004689835011959076,-0.0002919137477874756,-0.0007582604885101318,0.0003623589873313904,0.18478964269161224,0.18463335931301117,0.184679314494133,-0.0032836943864822388,0.0049590617418289185
0.6046966731898238,1.7436962488714908e-12,-0.0032922476530075073,0.004622757434844971,0.0023642219603061676,-1.566857099533081e-05,0.006675731390714645,0.004642609506845474,0.002269953489303589,-0.0009292885661125183,0.006706126034259796,-0.0009509027004241943,0.0002533644437789917,-0.00028605014085769653,0.1843547821044922,0.18417826294898987,0.18423382937908173,-0.0032922476530075073,0.004622757434844971
0.6066536203522505,9.822045868561193e-13,-0.002708055078983307,0.004807084798812866,0.0024648793041706085,-0.0004801042377948761,0.0082135871052742,0.003296462818980217,0.0023975446820259094,-0.0004698261618614197,0.0046022310853004456,7.106363773345947e-05,-5.792081356048584e-05,-0.0005462914705276489,0.18391433358192444,0.18371377885341644,0.1837843656539917,-0.002708055078983307,0.004807084798812866
0.6086105675146771,5.522282723804488e-13,-0.0023822709918022156,0.003899306058883667,0.004526977427303791,-0.0006841085851192474,0.008025411516427994,0.005145533010363579,0.0035179033875465393,-0.0005724728107452393,0.005021117627620697,0.0002353191375732422,-0.0009062886238098145,-0.0016248151659965515,0.18346738815307617,0.18324166536331177,0.18332725763320923,-0.0023822709918022156,0.003899306058883667
0.6105675146771037,3.098995179542873e-13,-0.002775736153125763,0.0034210383892059326,0.00360907893627882,-0.001716412603855133,0.008293181657791138,0.005433246493339539,0.0033797770738601685,0.0007423609495162964,0.00550396554172039,0.0009277686476707458,-0.0030144304037094116,-0.0005974918603897095,0.18301402032375336,0.18276403844356537,0.18288470804691315,-0.002775736153125763,0.0034210383892059326
0.6125244618395302,1.735836341606209e-13,-0.001226663589477539,0.0034779012203216553,0.0013521291548386216,-0.002309100702404976,0.007823370397090912,0.004764392971992493,0.0030500590801239014,0.0010980963706970215,0.005674917250871658,0.0014437362551689148,-0.003167860209941864,-0.001422010362148285,0.18255458772182465,0.18228305876255035,0.1824338585138321,-0.001226663589477539,0.0034779012203216553
0.6144814090019569,9.70470399488598e-14,-0.001490958034992218,0.0018903017044067383,0.0027028601616621017,-0.002478796523064375,0.008106961846351624,0.00560200959444046,0.002931371331214905,0.0021247565746307373,0.006397046148777008,0.0015908926725387573,-0.004168979823589325,-0.0006045699119567871,0.1820879429578781,0.18179892003536224,0.1819642037153244,-0.001490958034992218,0.0018903017044067383
0.6164383561643836,5.41553640326803e-14,-0.0008888542652130127,0.0012639760971069336,0.0009261630475521088,-0.0022844187915325165,0.007308207452297211,0.00547134131193161,0.0026875659823417664,0.0033866241574287415,0.006220020353794098,0.001551792025566101,-0.005301259458065033,-0.00040702521800994873,0.181613489985466,0.18131202459335327,0.181522399187088,-0.0008888542652130127,0.0012639760971069336
0.6183953033268101,3.0163821543530554e-14,-0.0005447417497634888,0.00022220611572265625,0.002292042598128319,-0.002343579661101103,0.0068813227117061615,0.005468614399433136,0.002622857689857483,0.003235943615436554,0.005649693310260773,0.0008663609623908997,-0.005589239299297333,-0.00037603825330734253,0.18113146722316742,0.1808227300643921,0.18105924129486084,-0.0005447417497634888,0.00022220611572265625
0.6203522504892367,1.6769378634870466e-14,-0.0007117725908756256,-0.0006569027900695801,0.002514062449336052,-0.0019041858613491058,0.005407169461250305,0.0047386884689331055,0.0018653124570846558,0.00370648130774498,0.008101996034383774,-0.00040762871503829956,-0.005009084939956665,-4.176795482635498e-05,0.18064196407794952,0.18033148348331451,0.18059562146663666,-0.0007117725908756256,-0.0006569027900695801
0.6223091976516634,9.305363244990374e-15,-1.958012580871582e-05,-0.0006525218486785889,0.002414020709693432,-0.0017390623688697815,0.00315798819065094,0.005044497549533844,0.0021764039993286133,0.00353037565946579,0.007172543555498123,-0.00016807019710540771,-0.006120666861534119,-0.00029219314455986023,0.1801447570323944,0.17983810603618622,0.18013903498649597,-1.958012580871582e-05,-0.0006525218486785889
0.62426614481409,5.153893861255598e-15,0.00011289864778518677,-0.0019674599170684814,0.0017920220270752907,-0.0014836136251688004,0.0008683614432811737,0.004050780087709427,0.0013306587934494019,0.0026686489582061768,0.007533455267548561,-4.6603381633758545e-05,-0.004734829068183899,-0.00021089613437652588,0.17963996529579163,0.1793430745601654,0.1796674132347107,0.00011289864778518677,-0.0019674599170684814
0.6262230919765166,2.849203152792486e-15,-0.0007524043321609497,-0.001239389181137085,0.0036187605001032352,-0.00038933753967285156,-0.00025640055537223816,0.0041105858981609344,0.0013450458645820618,0.0019027218222618103,0.007766615599393845,-0.0010405182838439941,-0.003291189670562744,7.10710883140564e-05,0.17912767827510834,0.17884744703769684,0.17919385433197021,-0.0007524043321609497,-0.001239389181137085
0.6281800391389432,1.5721616376429509e-15,-0.0007003992795944214,-0.0007894039154052734,0.003684458788484335,3.795512020587921e-05,-0.0024733319878578186,0.0028801225125789642,0.0007111877202987671,0.0006731748580932617,0.007084781304001808,0.00024185329675674438,-0.0021191537380218506,-1.5974044799804688e-05,0.1786099523305893,0.1783525049686432,0.17871743440628052,-0.0007003992795944214,-0.0007894039154052734
0.6301369863013698,8.65878253843803e-16,-0.0018683448433876038,-0.0007461309432983398,0.0036322730593383312,0.0005310885608196259,-0.00375925749540329,0.003417499363422394,0.0004893988370895386,0.00044593214988708496,0.008644983172416687,0.0004890821874141693,-0.0021369829773902893,0.0007586032152175903,0.17808657884597778,0.17785845696926117,0.17823714017868042,-0.0018683448433876038,-0.0007461309432983398
0.6320939334637965,4.75994961722844e-16,-0.0009665638208389282,0.0008193552494049072,0.0038862451910972595,0.0005505699664354324,-0.004474426619708538,0.00488637387752533,-7.295608520507812e-05,0.000806078314781189,0.006866045296192169,0.00014522671699523926,-0.0010407213121652603,-8.40499997138977e-05,0.17755860090255737,0.17736561596393585,0.17775176465511322,-0.0009665638208389282,0.0008193552494049072
0.6340508806262231,2.611763151770159e-16,-0.0008933395147323608,0.002209708094596863,0.0033702217042446136,0.0001079365611076355,-0.004798872396349907,0.006413489580154419,-0.0007517710328102112,0.0004898980259895325,0.0038177482783794403,-0.0006723329424858093,0.00036401674151420593,0.00028790533542633057,0.17702707648277283,0.17687371373176575,0.17723998427391052,-0.0008933395147323608,0.002209708094596863
0.6360078277886496,1.430379119397413e-16,-0.0014316365122795105,0.0025924742221832275,0.002070162445306778,0.00025308504700660706,-0.0036675333976745605,0.007268525660037994,-0.0013846755027770996,0.000527307391166687,0.005032405257225037,-0.00030681490898132324,0.0011208746582269669,0.00023880228400230408,0.17649321258068085,0.1763826161623001,0.1767778843641281,-0.0014316365122795105,0.0025924742221832275
0.6379647749510763,7.819059094036228e-17,-0.0014136135578155518,0.0028938651084899902,0.0034043267369270325,-9.532459080219269e-05,-0.004163455218076706,0.008440855890512466,-0.0007426142692565918,0.0010691657662391663,0.0031650960445404053,-0.0007114186882972717,-7.466226816177368e-05,0.00019218027591705322,0.17595693469047546,0.1758912205696106,0.17628353834152222,-0.0014136135578155518,0.0028938651084899902
0.639921722113503,4.266225592476656e-17,-0.0016633793711662292,0.0037567615509033203,0.003172498196363449,0.0002428591251373291,-0.0029808077961206436,0.011428013443946838,-0.0008908584713935852,0.0014616698026657104,0.0015412643551826477,0.000771205872297287,0.0010799095034599304,1.35079026222229e-05,0.17541806399822235,0.17539827525615692,0.1757836937904358,-0.0016633793711662292,0.0037567615509033203
0.6418786692759295,2.3233741356311603e-17,-0.0016101077198982239,0.003992602229118347,0.003489956259727478,0.0002325032837688923,-0.003023400902748108,0.012622527778148651,-0.0012184232473373413,0.0012341439723968506,0.00020073354244232178,0.0006875097751617432,0.0015512332320213318,0.0008426830172538757,0.17487689852714539,0.17490234971046448,0.17527788877487183,-0.0016101077198982239,0.003992602229118347
0.6438356164383561,1.2629336105395943e-17,-0.0006891116499900818,0.0032704249024391174,0.002781204879283905,0.00030208099633455276,-0.0011493656784296036,0.014928698539733887,-0.000795416533946991,0.0012449398636817932,-0.0007253140211105347,0.00012865662574768066,0.0005295872688293457,0.0012384243309497833,0.17433302104473114,0.174402117729187,0.17473019659519196,-0.0006891116499900818,0.0032704249024391174
0.6457925636007827,6.852167236323942e-18,1.8194317817687988e-05,0.003015950322151184,0.0029933303594589233,0.0004824921488761902,-0.00130559504032135,0.017239362001419067,-0.00019751489162445068,0.0012790486216545105,-0.002580977976322174,0.00016208365559577942,0.0011487826704978943,0.00019530951976776123,0.17378640174865723,0.1738961637020111,0.17423619329929352,1.8194317817687988e-05,0.003015950322151184
0.6477495107632094,3.7107480901917125e-18,0.0007444098591804504,0.0031701475381851196,0.004951655864715576,0.00045518577098846436,2.7407892048358917e-05,0.017531268298625946,0.00034183263778686523,0.0012515932321548462,-0.0030524134635925293,0.00023952871561050415,0.0018944740295410156,0.00015416741371154785,0.17323748767375946,0.17338316142559052,0.17372481524944305,0.0007444098591804504,0.0031701475381851196
0.649706457925636,2.005769861232354e-18,0.0012424737215042114,0.0022116154432296753,0.005014777183532715,0.0004305262118577957,0.00029617175459861755,0.017875447869300842,-8.283555507659912e-05,0.0020599141716957092,-0.004071153700351715,0.002164658159017563,0.003061942756175995,-0.0014521554112434387,0.17268647253513336,0.1728622317314148,0.17319446802139282,0.0012424737215042114,0.0022116154432296753
0.6516634050880625,1.0821485052410272e-18,0.0018697455525398254,0.0017184093594551086,0.0037868544459342957,0.0007646484300494194,-0.00018506869673728943,0.016323059797286987,0.0005207061767578125,0.002114236354827881,-0.0041694119572639465,0.0018472671508789062,0.0036840662360191345,-0.002171117812395096,0.1721338927745819,0.17233331501483917,0.17264872789382935,0.0018697455525398254,0.0017184093594551086
0.6536203522504892,5.82745306055458e-19,0.002653561532497406,0.00290650874376297,0.002679280936717987,0.00047891587018966675,-6.230734288692474e-05,0.015310212969779968,0.00026660412549972534,0.0022532418370246887,-0.0038833990693092346,0.0004116073250770569,0.0037492364645004272,-0.003805115818977356,0.17157921195030212,0.17179664969444275,0.17210201919078827,0.002653561532497406,0.00290650874376297
0.6555772994129159,3.13225336936368e-19,0.0026574358344078064,0.002169474959373474,0.0015214234590530396,-0.0002907216548919678,0.00020443089306354523,0.012240923941135406,6.778538227081299e-05,0.003298494964838028,-0.0035492852330207825,0.00048724934458732605,0.004057139158248901,-0.0033609718084335327,0.1710214465856552,0.17125271260738373,0.17156833410263062,0.0026574358344078064,0.002169474959373474
0.6575342465753424,1.6804329565055014e-19,0.002397015690803528,0.00186215341091156,0.002080850303173065,0.0002457723021507263,0.0004606042057275772,0.010954514145851135,-0.0002452954649925232,0.0037574246525764465,-0.00556454062461853,0.0008502528071403503,0.004157453775405884,-0.003638043999671936,0.17045958340168,0.17070260643959045,0.17099802196025848,0.002397015690803528,0.00186215341091156
0.659491193737769,8.99853318634582e-20,0.002945944666862488,0.0012895464897155762,0.001015886664390564,4.605203866958618e-05,-0.0009484905749559402,0.006720229983329773,-0.00039293617010116577,0.0031119659543037415,-0.00610925629734993,0.0007504597306251526,0.0029513537883758545,-0.00342559814453125,0.16989266872406006,0.17014752328395844,0.1704527735710144,0.002945944666862488,0.0012895464897155762
0.6614481409001957,4.80959497295861e-20,0.0023585334420204163,0.0013126283884048462,0.0007703453302383423,-0.00022023916244506836,-0.0013674255460500717,0.004717424511909485,-0.0002755001187324524,0.0032717138528823853,-0.004492133855819702,0.0010303817689418793,0.0034723207354545593,-0.003557935357093811,0.16932010650634766,0.169587641954422,0.16988936066627502,0.0023585334420204163,0.0013126283884048462
0.6634050880626223,2.5658517486720386e-20,0.0016349703073501587,0.0015554390847682953,0.00037436187267303467,0.0003174878656864166,-0.001646699383854866,0.0027219243347644806,-0.0008428394794464111,0.002192549407482147,-0.00447438657283783,0.0007153376936912537,0.001599341630935669,-0.003633253276348114,0.16874144971370697,0.16902318596839905,0.1693197339773178,0.0016349703073501587,0.0015554390847682953
0.6653620352250489,1.3662837706989096e-20,0.00120612233877182,0.0003915838897228241,0.0012798458337783813,2.0969659090042114e-05,-0.002879771403968334,0.0005976781249046326,-0.001074075698852539,0.0011864565312862396,-0.008070580661296844,0.00040030479431152344,0.0020270198583602905,-0.0033367350697517395,0.16815705597400665,0.16845394670963287,0.16874533891677856,0.00120612233877182,0.0003915838897228241
0.6673189823874754,7.261671131207046e-21,0.0013412833213806152,0.0008038505911827087,0.0002006739377975464,0.00017525628209114075,-0.0027635470032691956,-0.0021045170724391937,-0.001225978136062622,0.0010270029306411743,-0.005891457200050354,-0.00020867958664894104,0.0018181204795837402,-0.003545694053173065,0.16756726801395416,0.16787949204444885,0.1681612730026245,0.0013412833213806152,0.0008038505911827087
0.6692759295499021,3.8522865343965406e-21,1.214444637298584e-05,0.0019517838954925537,0.001336999237537384,0.0006800126284360886,-0.003095816820859909,-0.004059091210365295,-0.0015473589301109314,0.0014408528804779053,-0.004320248961448669,-0.0006477311253547668,0.00041990727186203003,-0.0022708699107170105,0.16697295010089874,0.16729994118213654,0.1675870418548584,1.214444637298584e-05,0.0019517838954925537
0.6712328767123288,2.0397970043342955e-21,-0.0006781816482543945,0.0020479969680309296,0.0028071999549865723,0.0009003691375255585,-0.0020981281995773315,-0.004650548100471497,-0.0019246786832809448,0.0002206936478614807,-0.00425015389919281,0.0010456293821334839,0.0006236284971237183,-0.0011470913887023926,0.1663740873336792,0.1667151153087616,0.167000874876976,-0.0006781816482543945,0.0020479969680309296
0.6731898238747553,1.0780569388146264e-21,-0.0010025352239608765,0.002431444823741913,0.0017672181129455566,0.0007598921656608582,-0.0015502460300922394,-0.00464911013841629,-0.001932881772518158,0.0007241591811180115,-0.004063967615365982,-0.00048635154962539673,1.5430152416229248e-05,0.0008626654744148254,0.1657714694738388,0.16612553596496582,0.1664070338010788,-0.0010025352239608765,0.002431444823741913
0.6751467710371819,5.686995083437259e-22,-0.001960061490535736,0.0020290128886699677,0.0029852688312530518,0.001188589259982109,-0.0019794125109910965,-0.005808744579553604,-0.002007432281970978,0.0002962946891784668,-0.0027466490864753723,5.593150854110718e-05,-0.0008705854415893555,0.002673432230949402,0.165165513753891,0.16553111374378204,0.16581176221370697,-0.001960061490535736,0.0020290128886699677
0.6771037181996086,2.9944042575970894e-22,-0.0023642033338546753,0.001041647046804428,0.003805391490459442,0.0009700581431388855,-0.0010981541126966476,-0.005009613931179047,-0.002571985125541687,0.0014890581369400024,-0.0025096945464611053,0.001298166811466217,-0.0001725815236568451,0.0018535628914833069,0.16455622017383575,0.1649319976568222,0.1652117669582367,-0.0023642033338546753,0.001041647046804428
0.6790606653620352,1.5737091021194796e-22,-0.002745702862739563,0.001624814234673977,0.004667535424232483,0.0009631738066673279,-0.0010003522038459778,-0.004639945924282074,-0.002031087875366211,0.00148000568151474,-0.003140736371278763,0.0009002164006233215,-0.0009321402758359909,0.0021923817694187164,0.163944810628891,0.1643276810646057,0.16460369527339935,-0.002745702862739563,0.001624814234673977
0.6810176125244618,8.25514962018526e-23,-0.0031089410185813904,0.0009035780094563961,0.004751995205879211,0.001758567988872528,-0.0009150803089141846,-0.003644827753305435,-0.0020522847771644592,0.0014899671077728271,-0.0025817230343818665,0.00026997923851013184,-0.0022281240671873093,0.0031983815133571625,0.16333170235157013,0.16371820867061615,0.16396094858646393,-0.0031089410185813904,0.0009035780094563961
0.6829745596868884,4.32227036486632e-23,-0.0025005564093589783,0.0011340230703353882,0.005833320319652557,0.0011231973767280579,-0.0018049292266368866,-0.0028315167874097824,-0.002109445631504059,0.0018552690744400024,-0.002598784863948822,0.0007145218551158905,-0.0016197636723518372,0.002780962735414505,0.16271767020225525,0.16310390830039978,0.1633433997631073,-0.0025005564093589783,0.0011340230703353882
0.684931506849315,2.2588397299476832e-23,-0.0018094778060913086,0.00016672629863023758,0.004918038845062256,0.0012142583727836609,-0.0012654680758714676,-0.0024222470819950104,-0.0013581514358520508,0.0015316307544708252,-0.0009377151727676392,0.0008720681071281433,-0.0013737836852669716,0.0009902119636535645,0.16210362315177917,0.16248494386672974,0.1627451628446579,-0.0018094778060913086,0.00016672629863023758
0.6868884540117417,1.1782716682409327e-23,-0.002297446131706238,-8.293427526950836e-05,0.005592085421085358,0.0008958280086517334,-0.00170062854886055,-0.0018200650811195374,-0.0013488680124282837,0.0009845271706581116,-0.0034786462783813477,0.0011541768908500671,-0.001726912334561348,-0.0006935242563486099,0.16149021685123444,0.16186220943927765,0.16211757063865662,-0.002297446131706238,-8.293427526950836e-05
0.6888454011741683,6.1346812371257025e-24,-0.001650400459766388,6.793159991502762e-05,0.0035365447402000427,0.0011528432369232178,-0.0009800195693969727,-0.0001435745507478714,-0.0012752637267112732,0.0014465972781181335,-0.0019418224692344666,0.0009361281991004944,-0.000750240869820118,-0.000688544474542141,0.16087807714939117,0.16123652458190918,0.16146942973136902,-0.001650400459766388,6.793159991502762e-05
0.6908023483365948,3.1880500915477454e-24,-0.0005304440855979919,-0.00032023340463638306,0.004840642213821411,0.0013191662728786469,-0.0016791392117738724,0.0016438215970993042,-0.0011139512062072754,0.0011059343814849854,-0.002931438386440277,0.0013974234461784363,-0.0001092059537768364,-0.002538895234465599,0.16026721894741058,0.16060896217823029,0.16082026064395905,-0.0005304440855979919,-0.00032023340463638306
0.6927592954990215,1.6536548176590509e-24,-0.001122303307056427,-0.0014323703944683075,0.004176981747150421,0.0007739551365375519,-0.0021112672984600067,9.994953870773315e-05,-9.362399578094482e-05,-0.00014180690050125122,-0.0026241838932037354,0.0006785169243812561,-0.0013307081535458565,-0.0033043203875422478,0.15965747833251953,0.15998004376888275,0.16021263599395752,-0.001122303307056427,-0.0014323703944683075
0.6947162426614482,8.56152625418468e-25,-0.00020232051610946655,-0.0010315459221601486,0.003531135618686676,0.00109051913022995,-0.0008962024003267288,0.001649409532546997,-0.0001649521291255951,0.0010233819484710693,-0.001207888126373291,0.0017558708786964417,-0.00045513734221458435,-0.0025624986737966537,0.15904821455478668,0.1593502014875412,0.15957018733024597,-0.00020232051610946655,-0.0010315459221601486
0.6966731898238747,4.424295776294408e-25,0.00012082606554031372,-0.0015232935547828674,0.0029375702142715454,0.0011178553104400635,-1.8768012523651123e-05,0.0027977749705314636,-0.00015725195407867432,0.00042666494846343994,-0.0005435347557067871,0.0013555511832237244,-0.0005580112338066101,-0.0029885349795222282,0.15843890607357025,0.15871970355510712,0.1589316874742508,0.00012082606554031372,-0.0015232935547828674
0.6986301369863013,2.2820426693210704e-25,0.0003568902611732483,-0.001612827181816101,0.003207392990589142,0.0009595528244972229,-0.0005842819809913635,0.003056250512599945,-0.00046925991773605347,0.0016302093863487244,0.0009868741035461426,0.0007082149386405945,-0.0006655901670455933,-0.002576693892478943,0.15782877802848816,0.158087819814682,0.15827076137065887,0.0003568902611732483,-0.001612827181816101
0.700587084148728,1.174870595420335e-25,0.0001747533679008484,-0.0010550953447818756,0.0007299147546291351,0.0008249953389167786,-0.0007218420505523682,0.002782106399536133,-0.0001966133713722229,0.0026385635137557983,0.0020180344581604004,0.0010946840047836304,-0.0002519860863685608,-0.0030818432569503784,0.15721717476844788,0.1574539840221405,0.15765002369880676,0.0001747533679008484,-0.0010550953447818756
0.7025440313111546,6.037303292230649e-26,0.0002787187695503235,-0.00018672645092010498,0.0020184144377708435,0.000925116240978241,-0.0012129247188568115,0.004445210099220276,-0.0006322562694549561,0.0017389655113220215,0.0029355958104133606,0.0012931153178215027,-0.0005287602543830872,-0.0033081062138080597,0.15660345554351807,0.15681791305541992,0.1570061892271042,0.0002787187695503235,-0.00018672645092010498
0.7045009784735812,3.096582516421022e-26,0.0001389533281326294,-0.0012260470539331436,0.001144111156463623,0.0010848641395568848,8.13603401184082e-06,0.0037667378783226013,-0.0005279779434204102,0.002166926860809326,0.005205973982810974,0.0008309856057167053,0.001415356993675232,-0.001100398600101471,0.15598715841770172,0.15617862343788147,0.15636159479618073,0.0001389533281326294,-0.0012260470539331436
0.7064579256360077,1.585291182235346e-26,-0.00015104562044143677,-0.0012024901807308197,0.0020107850432395935,0.0012395009398460388,0.00029677897691726685,0.004415452480316162,-0.0009421855211257935,0.0019540712237358093,0.005861297249794006,0.0011876747012138367,0.0003344416618347168,-0.00020153820514678955,0.15536746382713318,0.15553630888462067,0.15571391582489014,-0.00015104562044143677,-0.0012024901807308197
0.7084148727984344,8.100692971757833e-27,-0.0003926679491996765,-0.0010930094867944717,0.0015990585088729858,0.000688016414642334,-7.66068696975708e-05,0.0057597532868385315,-0.0005036592483520508,0.003176778554916382,0.00778353214263916,0.0008481815457344055,-0.0008373111486434937,4.3958425521850586e-05,0.15474380552768707,0.15489080548286438,0.1550622582435608,-0.0003926679491996765,-0.0010930094867944717
0.7103718199608611,4.131636068412304e-27,-0.00021231919527053833,-0.0005425885319709778,0.002629479393362999,0.0003399774432182312,0.001565679907798767,0.004592686891555786,-0.0005965307354927063,0.0007779896259307861,0.007658272981643677,0.0017268285155296326,-0.0006260275840759277,0.0007084161043167114,0.15411590039730072,0.15424206852912903,0.15440733730793,-0.00021231919527053833,-0.0005425885319709778
0.7123287671232876,2.103336344222996e-27,-0.0004225894808769226,-0.0006483234465122223,0.0017302632331848145,0.0009650141000747681,0.0011835955083370209,0.006432384252548218,-3.4227967262268066e-05,0.00041434168815612793,0.007551565766334534,0.001604810357093811,-0.0005395859479904175,0.0017933174967765808,0.15348371863365173,0.15359018743038177,0.1537473052740097,-0.0004225894808769226,-0.0006483234465122223
0.7142857142857142,1.068764915109438e-27,-0.00016639381647109985,-0.00041201338171958923,0.0027483105659484863,-0.0005209818482398987,0.0012232577428221703,0.004506729543209076,0.0001682192087173462,-8.655712008476257e-05,0.010307803750038147,0.001344434916973114,-0.001425430178642273,0.0024442821741104126,0.15284724533557892,0.15293481945991516,0.1530817747116089,-0.00016639381647109985,-0.00041201338171958923
0.7162426614481409,5.4205388952511665e-28,0.00036238133907318115,-0.00033839885145425797,0.0024235323071479797,-0.0001582913100719452,0.0013288669288158417,0.003851979970932007,0.00010421872138977051,-0.0003216266632080078,0.01045253872871399,0.0009921342134475708,-0.0005138814449310303,0.0025801807641983032,0.1522069126367569,0.152275949716568,0.15241287648677826,0.00036238133907318115,-0.00033839885145425797
0.7181996086105675,2.744034539003999e-28,-7.100403308868408e-06,-0.0004389546811580658,0.0031478535383939743,-0.00041937828063964844,0.001156434416770935,0.0037536397576332092,2.22623348236084e-05,-0.0006555840373039246,0.008721902966499329,0.0012200698256492615,-0.001765519380569458,0.002933364361524582,0.1515631228685379,0.15161359310150146,0.15174010396003723,-7.100403308868408e-06,-0.0004389546811580658
0.7201565557729941,1.3865116771526872e-28,0.00025256723165512085,6.055459380149841e-05,0.004009786993265152,-0.0007434561848640442,0.0013959268108010292,0.0024118199944496155,0.0010294020175933838,-0.001736380159854889,0.008656471967697144,0.0013532042503356934,-0.0018436461687088013,0.003359764814376831,0.15091592073440552,0.15094731748104095,0.1510634422302246,0.00025256723165512085,6.055459380149841e-05
0.7221135029354206,6.992691306510944e-29,-0.00011686980724334717,-0.0003935620188713074,0.001983506605029106,-0.0006785157602280378,-5.327165126800537e-06,0.0014133471995592117,0.00038892030715942383,-0.0014440640807151794,0.006252884864807129,0.0016507133841514587,-0.002013951539993286,0.0026034079492092133,0.15026555955410004,0.15027762949466705,0.15038664638996124,-0.00011686980724334717,-0.0003935620188713074
0.7240704500978473,3.5200762110656713e-29,0.0003646165132522583,-0.0006835618987679482,0.0012378282845020294,-0.0006324499845504761,0.0008629951626062393,0.0015264376997947693,0.00035712122917175293,-0.001782245934009552,0.0043349489569664,0.0005849748849868774,-0.001541435718536377,0.003016233444213867,0.14961208403110504,0.14960485696792603,0.14969836175441742,0.0003646165132522583,-0.0006835618987679482
0.726027397260274,1.768669462581926e-29,-0.000280819833278656,-9.074248373508453e-05,0.0009009651839733124,-0.001324675977230072,0.0003712289035320282,0.0011593061499297619,1.735985279083252e-05,-0.0009649693965911865,0.0037278085947036743,0.00022202357649803162,-0.002987474203109741,0.0026853112503886223,0.14895565807819366,0.14892955124378204,0.14901413023471832,-0.000280819833278656,-9.074248373508453e-05
0.7279843444227005,8.870093697345664e-30,-0.00024250894784927368,0.0004057902842760086,-0.0003536343574523926,-0.0017719194293022156,0.0001442544162273407,-9.414926171302795e-05,0.0008401572704315186,-0.0009253323078155518,-0.0015499591827392578,0.0006835460662841797,-0.0025140345096588135,0.002238799352198839,0.14829698204994202,0.14825215935707092,0.14833499491214752,-0.00024250894784927368,0.0004057902842760086
0.7299412915851271,4.440140094267515e-30,0.00010175257921218872,0.000531565397977829,-0.0009635183960199356,-0.0012129000388085842,-0.0003163740038871765,-0.0010100249201059341,-0.00024306774139404297,-0.00045209378004074097,-0.0038218051195144653,0.0002946928143501282,-0.0031426697969436646,0.0023075342178344727,0.14763593673706055,0.14757327735424042,0.14764335751533508,0.00010175257921218872,0.000531565397977829
0.7318982387475538,2.2184624962137896e-30,0.00015249103307724,-2.5480985641479492e-06,-2.8543174266815186e-05,-0.00046195462346076965,-0.0002477583475410938,-0.001936696469783783,5.060434341430664e-05,-0.0005084425210952759,-0.004575818777084351,0.0008120909333229065,-0.002629786729812622,0.0011393099557608366,0.14697250723838806,0.14689327776432037,0.14694544672966003,0.00015249103307724,-2.5480985641479492e-06
0.7338551859099804,1.1063549378827901e-30,-0.00012362003326416016,0.0009042508900165558,-0.0013609938323497772,-0.0007632523775100708,0.00026694126427173615,-0.0012612156569957733,0.0001294463872909546,-0.00034793466329574585,-0.006733790040016174,0.001017984002828598,-0.0034374743700027466,0.000605367124080658,0.14630694687366486,0.14621244370937347,0.1462555229663849,-0.00012362003326416016,0.0009042508900165558
0.735812133072407,5.507111271774883e-31,-0.0008537322282791138,0.0013299910351634026,0.00012599676847457886,-0.0005144625902175903,0.00017290562391281128,-0.002471424639225006,0.0003034621477127075,-0.0008630752563476562,-0.00858275592327118,0.0005205050110816956,-0.0038417279720306396,-0.00013267714530229568,0.14563871920108795,0.14553087949752808,0.1455557644367218,-0.0008537322282791138,0.0013299910351634026
0.7377690802348336,2.736152042769789e-31,-0.0011266767978668213,6.496161222457886e-05,-0.0017074421048164368,8.711963891983032e-05,-9.914208203554153e-05,-0.002284429967403412,-0.0007722377777099609,-0.0008273795247077942,-0.008082062005996704,-0.0006259307265281677,-0.002863377332687378,-0.0010871384292840958,0.1449674367904663,0.14484839141368866,0.14484943449497223,-0.0011266767978668213,6.496161222457886e-05
0.7397260273972602,1.3568868078478934e-31,-0.0011813491582870483,0.00018901750445365906,-0.0015717186033725739,0.0002876780927181244,-0.0005123913288116455,-0.0022027092054486275,-0.0006682351231575012,-0.0006800666451454163,-0.00891800969839096,-0.0004873126745223999,-0.0024089664220809937,-0.001195661723613739,0.14429235458374023,0.14416469633579254,0.1441485434770584,-0.0011813491582870483,0.00018901750445365906
0.7416829745596869,6.716361262584218e-32,-0.0011703968048095703,0.0011719856411218643,-0.0017039626836776733,0.00026913732290267944,-0.0006009042263031006,-0.0015729106962680817,-0.0011362135410308838,-0.001276463270187378,-0.008368134498596191,-0.0003604218363761902,-0.0027657821774482727,-0.002142520621418953,0.14361312985420227,0.14347980916500092,0.1434420794248581,-0.0011703968048095703,0.0011719856411218643
0.7436399217221135,3.318268517638938e-32,-0.0013032779097557068,0.0012496127746999264,-0.00132698193192482,0.0005334764719009399,1.8654391169548035e-05,-0.002524726092815399,-0.0004765316843986511,-0.0018536150455474854,-0.008877865970134735,-0.0013785287737846375,-0.002210840582847595,-0.002609414979815483,0.14292918145656586,0.14279307425022125,0.14272651076316833,-0.0013032779097557068,0.0012496127746999264
0.74559686888454,1.6363495132882496e-32,-0.0010224059224128723,0.0016317893750965595,-0.001027040183544159,0.0004619583487510681,-0.0006446428596973419,-0.002121906727552414,-0.0014296472072601318,-0.0019688680768013,-0.0062879398465156555,-0.0016242079436779022,-0.0012912601232528687,-0.0023126229643821716,0.1422412246465683,0.14210399985313416,0.1420254111289978,-0.0010224059224128723,0.0016317893750965595
0.7475538160469667,8.054298089618431e-33,-0.0019059553742408752,0.002271302044391632,-0.00020349770784378052,0.0010778307914733887,-0.0008615385740995407,-0.0028868019580841064,-0.0011671856045722961,-0.002196110785007477,-0.005560986697673798,-0.0017502009868621826,-0.001413792371749878,-0.0018890872597694397,0.14154863357543945,0.141412153840065,0.14131401479244232,-0.0019059553742408752,0.002271302044391632
0.7495107632093934,3.957003403671451e-33,-0.0011836811900138855,0.002504996955394745,-0.0013998225331306458,0.001195855438709259,-0.0006512422114610672,-0.0014401227235794067,-0.0009742975234985352,-0.002229645848274231,-0.0048767924308776855,-0.0012660101056098938,-0.0017688050866127014,-0.0034380778670310974,0.14085185527801514,0.140717014670372,0.1406000703573227,-0.0011836811900138855,0.002504996955394745
0.7514677103718199,1.9404044512424727e-33,-0.0015347674489021301,0.0031885728240013123,-0.001203395426273346,0.0010191276669502258,-0.0004641413688659668,-0.0013427063822746277,-0.0011595562100410461,-0.00220450758934021,-0.002406977117061615,-0.0007235147058963776,-0.0014706999063491821,-0.0035152570344507694,0.1401507705450058,0.14001838862895966,0.13988353312015533,-0.0015347674489021301,0.0031885728240013123
0.7534246575342465,9.49741093187622e-34,-0.001180015504360199,0.003429129719734192,-0.00044158846139907837,0.001373153179883957,-2.0716339349746704e-05,-0.000676572322845459,-0.0013739988207817078,-0.0018675029277801514,-0.0026143789291381836,0.0004935711622238159,-0.0017546117305755615,-0.003138810396194458,0.13944655656814575,0.13931624591350555,0.1391625553369522,-0.001180015504360199,0.003429129719734192
0.7553816046966731,4.639864956380447e-34,-0.0007392466068267822,0.004174448549747467,-0.0004622265696525574,0.0017848648130893707,-0.0005322620272636414,-4.938989877700806e-05,-0.0008862391114234924,-0.001903817057609558,-0.001988053321838379,0.0001303553581237793,-0.002216912806034088,-0.0035951361060142517,0.13873888552188873,0.13861046731472015,0.13844534754753113,-0.0007392466068267822,0.004174448549747467
0.7573385518590998,2.2625209587942735e-34,-0.0004995912313461304,0.004426460713148117,0.0005296021699905396,0.0014377795159816742,-0.0003097020089626312,2.187490463256836e-05,-0.0015660077333450317,-0.0023558512330055237,0.0003070235252380371,0.0008465498685836792,-0.0023305341601371765,-0.004296012222766876,0.13802829384803772,0.1379016935825348,0.13771575689315796,-0.0004995912313461304,0.004426460713148117
0.7592954990215264,1.1012021626322855e-34,-0.00020714104175567627,0.0034866370260715485,0.0011223703622817993,0.0008525177836418152,-3.238767385482788e-05,0.0008913427591323853,-0.0015189796686172485,-0.0017907768487930298,0.0017486363649368286,0.002453066408634186,-0.0014135390520095825,-0.003951273858547211,0.1373153179883957,0.13719044625759125,0.13699926435947418,-0.00020714104175567627,0.0034866370260715485
0.7612524461839529,5.349690897944864e-35,0.0006723403930664062,0.003707893192768097,0.0024711117148399353,0.0012679845094680786,-0.0006075352430343628,0.001385815441608429,-0.0016473978757858276,-0.0015765801072120667,0.0024743303656578064,0.0022122710943222046,-0.0016343705356121063,-0.0036201030015945435,0.13660059869289398,0.13647718727588654,0.13627487421035767,0.0006723403930664062,0.003707893192768097
0.7632093933463796,2.5940451289313563e-35,0.0007254406809806824,0.0033553317189216614,0.003187038004398346,0.00021372735500335693,0.0003717392683029175,0.0023334473371505737,-0.0018802061676979065,-0.0009180977940559387,0.00222150981426239,0.0030741989612579346,-0.0010257884860038757,-0.00349339097738266,0.1358845978975296,0.13576221466064453,0.13555015623569489,0.0007254406809806824,0.0033553317189216614
0.7651663405088063,1.2554909421668208e-35,0.0006478056311607361,0.0023918375372886658,0.003711514174938202,-0.0001039896160364151,-0.00013985112309455872,0.0024465471506118774,-0.0013739094138145447,-0.00032348185777664185,0.006233870983123779,0.003277517855167389,-0.0018757879734039307,-0.004147149622440338,0.13516822457313538,0.1350458860397339,0.1348256915807724,0.0006478056311607361,0.0023918375372886658
0.7671232876712328,6.0650847469765e-36,0.0008718520402908325,0.0023248419165611267,0.0038473084568977356,-0.00025898218154907227,-0.00016713887453079224,0.0025752484798431396,-0.0016035735607147217,-0.00012163445353507996,0.004661761224269867,0.003838382661342621,-0.0009397268295288086,-0.002793513238430023,0.13445162773132324,0.13432832062244415,0.13409830629825592,0.0008718520402908325,0.0023248419165611267
0.7690802348336594,2.924471619824062e-36,0.0006549060344696045,0.0015519000589847565,0.0038078203797340393,0.0002361796796321869,7.688067853450775e-05,0.002765744924545288,-0.0008562877774238586,-0.000478111207485199,0.0059608593583106995,0.004691213369369507,-0.0008015632629394531,-0.0026598572731018066,0.13373589515686035,0.133609339594841,0.13337965309619904,0.0006549060344696045,0.0015519000589847565
0.7710371819960861,1.407489652887037e-36,0.0016070157289505005,0.0010721590369939804,0.0033605024218559265,-0.000652998685836792,0.000521928071975708,0.00431225448846817,-0.00043267756700515747,-0.00028389692306518555,0.005688372999429703,0.004871934652328491,-0.0005426332354545593,-0.001699104905128479,0.1330205351114273,0.13288867473602295,0.13265816867351532,0.0016070157289505005,0.0010721590369939804
0.7729941291585127,6.761301257898542e-37,0.0019295811653137207,0.0004676133394241333,0.0041405558586120605,-0.00019730627536773682,-0.0007183924317359924,0.00297730416059494,0.00046022236347198486,0.0001138448715209961,0.004647664725780487,0.0052312687039375305,8.971989154815674e-05,-0.000912398099899292,0.13230572640895844,0.13216596841812134,0.1319315880537033,0.0019295811653137207,0.0004676133394241333
0.7749510763209393,3.24192268562457e-37,0.0015615150332450867,0.0006621554493904114,0.004653230309486389,-0.00033896416425704956,-0.0008465573191642761,0.0028859227895736694,0.0007578805088996887,0.00019118189811706543,0.004951264709234238,0.003839254379272461,0.001148756593465805,-0.0014817044138908386,0.1315910369157791,0.13144069910049438,0.13121430575847626,0.0015615150332450867,0.0006621554493904114
0.7769080234833659,1.5515376708268681e-37,0.001293674111366272,-0.00028385361656546593,0.00445663183927536,-0.00039626285433769226,-0.0014371052384376526,0.0020636357367038727,0.0009149536490440369,0.0009185001254081726,0.00464654341340065,0.004176616668701172,0.0015406310558319092,0.0007337480783462524,0.13087564706802368,0.1307126134634018,0.13049116730690002,0.001293674111366272,-0.00028385361656546593
0.7788649706457925,7.411554631596961e-38,0.000783182680606842,0.00024914019741117954,0.003917798399925232,-0.0008705295622348785,-0.0012778080999851227,0.0025370046496391296,0.0005978494882583618,0.0012574493885040283,0.0029580816626548767,0.004995480179786682,0.0012912116944789886,0.0010491088032722473,0.13015969097614288,0.12998153269290924,0.12976676225662231,0.000783182680606842,0.00024914019741117954
0.7808219178082192,3.533813586551124e-38,0.0005271211266517639,0.0002708844840526581,0.00299130380153656,-0.000901833176612854,-0.0011371616274118423,0.0027194470167160034,0.0010403096675872803,0.001586228609085083,0.003431372344493866,0.0035048723220825195,0.0023604370653629303,0.001564905047416687,0.12944172322750092,0.12924741208553314,0.12904010713100433,0.0005271211266517639,0.0002708844840526581
0.7827788649706457,1.6817649776356157e-38,0.0010734722018241882,0.0011059915414080024,0.002160467207431793,-0.0006076730787754059,-0.0013134106993675232,0.001775261014699936,0.00105227530002594,0.0019052773714065552,0.004224911332130432,0.003549329936504364,0.0017809104174375534,0.002052813768386841,0.12872157990932465,0.12851035594940186,0.12831264734268188,0.0010734722018241882,0.0011059915414080024
0.7847358121330723,7.988667247434653e-39,0.0004483461380004883,0.0015126829966902733,0.001216210424900055,-0.0019303113222122192,-0.0014642253518104553,0.0010516420006752014,0.0009791851043701172,0.0024115294218063354,0.004413984715938568,0.0026565492153167725,0.0003659464418888092,0.0027470141649246216,0.1279982179403305,0.12777061760425568,0.12758207321166992,0.0004483461380004883,0.0015126829966902733
0.786692759295499,3.787657777357324e-39,-0.0002744346857070923,0.001643013209104538,5.155056715011597e-05,-0.0014545917510986328,-0.0010309144854545593,-5.941838026046753e-07,0.00026629120111465454,0.0021011531352996826,0.004735089838504791,0.0024014562368392944,0.00166238471865654,0.004173867404460907,0.1272713989019394,0.12702852487564087,0.12685374915599823,-0.0002744346857070923,0.001643013209104538
0.7886497064579256,1.7924808319394915e-39,-0.0003192201256752014,0.0012203827500343323,-0.0003562644124031067,-0.0025442317128181458,-0.0012195073068141937,-0.0014303475618362427,7.29486346244812e-05,0.0030142217874526978,0.0016185268759727478,0.0017845705151557922,0.0013339407742023468,0.005549591034650803,0.12654095888137817,0.12628412246704102,0.12612265348434448,-0.0003192201256752014,0.0012203827500343323
0.7906066536203522,8.466924898859084e-40,4.373490810394287e-06,0.0015999414026737213,-0.0017910823225975037,-0.003239845857024193,-0.0012218840420246124,-0.0009884312748908997,-2.3320317268371582e-05,0.002758309245109558,0.0017209947109222412,-0.0006480515003204346,0.0011229980736970901,0.005245361477136612,0.1258062720298767,0.12553809583187103,0.1253863126039505,4.373490810394287e-06,0.0015999414026737213
0.7925636007827788,3.991942786127063e-40,-0.0006975606083869934,0.002154635265469551,-0.0003967657685279846,-0.0023475289344787598,-0.001659836620092392,-0.0012520775198936462,-0.00020089000463485718,0.001829773187637329,0.0033236220479011536,-0.0006404370069503784,0.0014135446399450302,0.006011504679918289,0.1250676065683365,0.12479054182767868,0.12465633451938629,-0.0006975606083869934,0.002154635265469551
0.7945205479452054,1.878582771368828e-40,-0.0012548230588436127,0.002956567332148552,-0.00164814293384552,-0.0025588013231754303,-0.0023653805255889893,-0.0006066709756851196,-0.0007417574524879456,0.0015446990728378296,0.0012555643916130066,-0.0009138733148574829,0.002398868091404438,0.006016433238983154,0.1243257075548172,0.12404203414916992,0.12392285466194153,-0.0012548230588436127,0.002956567332148552
0.7964774951076321,8.823965496258713e-41,-0.0010777115821838379,0.0033173449337482452,-0.0011718571186065674,-0.0022961124777793884,-0.001627996563911438,0.00033960863947868347,-0.00017079710960388184,0.0007473677396774292,0.0018845051527023315,-0.0011374428868293762,0.0023547690361738205,0.004609063267707825,0.12358061224222183,0.1232927143573761,0.12318574637174606,-0.0010777115821838379,0.0033173449337482452
0.7984344422700587,4.136992367582537e-41,-0.0018066540360450745,0.003740549087524414,-0.001809634268283844,-0.0016237422823905945,-0.0022362396121025085,0.0004250854253768921,-0.00039055198431015015,0.0004337131977081299,0.00026708096265792847,-0.0015513747930526733,0.0017505194991827011,0.0037318170070648193,0.12283285707235336,0.12254307419061661,0.12244753539562225,-0.0018066540360450745,0.003740549087524414
0.8003913894324852,1.935945393446291e-41,-0.001537814736366272,0.004232913255691528,-0.0011842027306556702,-0.0017020031809806824,-0.0013863816857337952,-0.0007782131433486938,-3.3527612686157227e-07,-0.00013767927885055542,0.0008888840675354004,-0.0013418197631835938,0.0029743509367108345,0.0025449320673942566,0.12208298593759537,0.12179329991340637,0.12170378118753433,-0.001537814736366272,0.004232913255691528
0.8023483365949119,9.042509307533966e-42,-0.0023337751626968384,0.003339216113090515,-0.0012743249535560608,-0.001279100775718689,-0.002048298716545105,0.0009293705224990845,0.0010092295706272125,-0.0008053034543991089,0.00079365074634552,-0.001191258430480957,0.002322239801287651,0.0013556256890296936,0.12133120745420456,0.12104349583387375,0.1209644228219986,-0.0023337751626968384,0.003339216113090515
0.8043052837573386,4.215725417252571e-42,-0.0008006691932678223,0.0032534003257751465,-0.0008207559585571289,-0.000796191394329071,-0.0020537571981549263,0.0012989155948162079,0.0010438784956932068,-0.0005655437707901001,0.0006340518593788147,-0.0012699291110038757,0.002068096771836281,0.0011315643787384033,0.12057773023843765,0.12029402703046799,0.12021419405937195,-0.0008006691932678223,0.0032534003257751465
0.8062622309197651,1.9617477855041328e-42,-0.001819126307964325,0.003264889121055603,-0.0010852329432964325,-0.0007425881922245026,-0.00206037238240242,0.001214735209941864,0.0011018291115760803,-0.00014631450176239014,-0.0007482618093490601,-0.0008276104927062988,0.002421341836452484,0.0011453777551651,0.11982287466526031,0.11954499036073685,0.11947117000818253,-0.001819126307964325,0.003264889121055603
0.8082191780821917,9.111744668207907e-43,-0.0017161257565021515,0.0028687268495559692,0.0005882009863853455,-0.0008878335356712341,-0.0009559914469718933,0.0018177255988121033,0.0009677931666374207,0.0001748204231262207,0.0005774833261966705,-0.0005426481366157532,0.0019250642508268356,-2.925097942352295e-05,0.11906658113002777,0.1187966838479042,0.11872164160013199,-0.0017161257565021515,0.0028687268495559692
0.8101761252446184,4.22422886132347e-43,-0.00208880752325058,0.003014989197254181,0.00038263946771621704,-0.0003752410411834717,-0.0008228160440921783,0.0027192682027816772,0.0016636177897453308,-0.0010913163423538208,0.002094075083732605,-4.998594522476196e-05,0.0016287267208099365,-8.957833051681519e-05,0.11830849945545197,0.11804885417222977,0.11797048896551132,-0.00208880752325058,0.003014989197254181
0.812133072407045,1.9547034423483693e-43,-0.000939883291721344,0.001499168574810028,-0.0007560700178146362,0.00011673197150230408,-0.0005081482231616974,0.0034226030111312866,0.0014465227723121643,-0.0004249364137649536,0.0007428824901580811,0.00189875066280365,0.0017254217527806759,-0.00037523359060287476,0.11754890531301498,0.1173015683889389,0.11722184717655182,-0.000939883291721344,0.001499168574810028
0.8140900195694716,9.028214491019744e-44,-0.0014412924647331238,5.9936195611953735e-05,-8.492916822433472e-05,0.0003008991479873657,-0.0008432846516370773,0.0020408332347869873,0.0020798705518245697,0.0008626505732536316,0.0014357119798660278,0.00173206627368927,0.0017315708100795746,-0.0014303326606750488,0.11678756773471832,0.11655430495738983,0.11647126078605652,-0.0014412924647331238,5.9936195611953735e-05
0.8160469667318981,4.1620799994486793e-44,-0.0016604140400886536,0.0016634687781333923,-0.0001302957534790039,0.0001201331615447998,-0.0008136555552482605,0.0029273927211761475,0.0021752603352069855,-0.0001086890697479248,0.001226913183927536,0.00189991295337677,0.0009307935833930969,-0.00020132958889007568,0.11602421849966049,0.11580667644739151,0.11571124941110611,-0.0016604140400886536,0.0016634687781333923
0.8180039138943248,1.9151665822692269e-44,-0.0008748695254325867,0.00027622655034065247,-0.0011484324932098389,-0.00011960417032241821,0.00015872716903686523,0.0038040056824684143,0.001678071916103363,0.0007727667689323425,0.0022009462118148804,0.0022407323122024536,0.0012065395712852478,0.0004490017890930176,0.11525917798280716,0.11505801230669022,0.1149713322520256,-0.0008748695254325867,0.00027622655034065247
0.8199608610567515,8.796102370814317e-45,-0.0005189627408981323,0.0005326457321643829,-0.0012054219841957092,4.49642539024353e-06,-0.0007034353911876678,0.0035192258656024933,0.0013817474246025085,0.0007548108696937561,0.00233643501996994,0.003067031502723694,0.001037565991282463,0.0008435770869255066,0.11449240148067474,0.11430774629116058,0.11422153562307358,-0.0005189627408981323,0.0005326457321643829
0.821917808219178,4.0323813309616114e-45,-0.0010695159435272217,0.001112222671508789,0.0003489255905151367,0.000902324914932251,6.275158375501633e-05,0.004799704998731613,0.001331612467765808,0.0003966502845287323,0.0031636543571949005,0.0033604204654693604,0.0015201754868030548,-0.00045631080865859985,0.11372367292642593,0.11355548352003098,0.11346206068992615,-0.0010695159435272217,0.001112222671508789
0.8238747553816046,1.8451026290824333e-45,-0.00036775320768356323,0.0012132078409194946,0.00044899433851242065,0.00025825202465057373,-0.0004011821001768112,0.00499146431684494,0.0012517347931861877,0.0007555112242698669,0.006061248481273651,0.003708586096763611,0.0013260841369628906,0.0009055435657501221,0.11295320093631744,0.11280104517936707,0.11272222548723221,-0.00036775320768356323,0.0012132078409194946
0.8258317025440313,8.426885319193114e-46,0.00036329030990600586,0.001855975016951561,-0.00019057095050811768,0.0005889199674129486,-0.001172838732600212,0.002946309745311737,0.0006652101874351501,0.0016482025384902954,0.0034527480602264404,0.002682298421859741,0.0004404783248901367,0.00040759146213531494,0.11218099296092987,0.11204425990581512,0.11197065562009811,0.00036329030990600586,0.001855975016951561
0.8277886497064579,3.841503869616152e-46,0.00040584057569503784,0.002294778823852539,0.0009203255176544189,-0.0003126859664916992,0.00017112120985984802,0.0038567110896110535,0.00026025623083114624,0.0008702501654624939,0.0038450583815574646,0.004204943776130676,0.0008803755044937134,0.0011330842971801758,0.11140737682580948,0.11128529161214828,0.11121363192796707,0.00040584057569503784,0.002294778823852539
0.8297455968688845,1.747926284526417e-46,-8.635967969894409e-05,0.002637874335050583,0.0006101280450820923,-0.0008911862969398499,3.13539057970047e-05,0.0034794434905052185,-0.0001359879970550537,-0.00017845630645751953,0.004677865654230118,0.0036995112895965576,0.00016726180911064148,0.001074700616300106,0.11063257604837418,0.1105242595076561,0.11046365648508072,-8.635967969894409e-05,0.002637874335050583
0.831702544031311,7.938393258712887e-47,0.000414431095123291,0.002214878797531128,0.0013272762298583984,-0.00031147152185440063,9.762309491634369e-05,0.0024901628494262695,-0.0002555176615715027,0.0010766126215457916,0.0034017413854599,0.003957550972700119,0.00010570138692855835,0.0004304274916648865,0.10985615104436874,0.10976120829582214,0.10970717668533325,0.000414431095123291,0.002214878797531128
0.8336594911937377,3.5985685125932595e-47,0.0007591098546981812,0.0015797633677721024,0.001035049557685852,-0.00024515390396118164,-0.00013541430234909058,0.0014277249574661255,-0.0010428205132484436,0.0005090422928333282,0.0045264363288879395,0.0037947073578834534,0.000406511127948761,0.0010153427720069885,0.10907846689224243,0.10899632424116135,0.10894542187452316,0.0007591098546981812,0.0015797633677721024
0.8356164383561644,1.6282257641005996e-47,0.00043092668056488037,0.0021125301718711853,0.0012819468975067139,-0.0006200447678565979,0.0007837694138288498,0.0015186667442321777,-0.0010150298476219177,0.00011682137846946716,0.0031902343034744263,0.003390274941921234,0.0007236674427986145,0.0013824552297592163,0.10829949378967285,0.10822947323322296,0.10818562656641006,0.00043092668056488037,0.0021125301718711853
0.837573385518591,7.353382572622228e-48,0.00016716867685317993,0.001510579138994217,0.0008663982152938843,-0.0006513297557830811,0.0002819565124809742,0.001983780413866043,-0.0011911392211914062,0.00027868151664733887,0.003788501024246216,0.003558740019798279,-0.0013907849788665771,0.0016005486249923706,0.10751917213201523,0.10746093839406967,0.10742022097110748,0.00016716867685317993,0.001510579138994217
0.8395303326810175,3.314724236023401e-48,-0.00039234012365341187,0.001444786787033081,0.000741519033908844,-0.0012904629111289978,-0.000533469021320343,0.0015976056456565857,-0.0011653825640678406,0.0007647648453712463,0.00311434268951416,0.003505028784275055,-0.0004845038056373596,0.00023983418941497803,0.10673756152391434,0.10669057816267014,0.10665278881788254,-0.00039234012365341187,0.001444786787033081
0.8414872798434442,1.4914041944193443e-48,-6.591528654098511e-05,0.00186910480260849,0.0016686469316482544,-0.001254737377166748,-0.0008595269173383713,0.0009114518761634827,-0.001110762357711792,0.00016500428318977356,0.003230784088373184,0.0034297406673431396,-0.0007037334144115448,0.0010054036974906921,0.10595488548278809,0.10591865330934525,0.10588224232196808,-6.591528654098511e-05,0.00186910480260849
0.8434442270058709,6.6977825221235535e-49,-3.2067298889160156e-05,0.0018007159233093262,0.0015838965773582458,-0.0004914030432701111,-0.0013326434418559074,0.00036229193210601807,-0.0006289668381214142,3.347545862197876e-05,0.005033567547798157,0.0027358457446098328,0.0014194399118423462,-0.0002537369728088379,0.10517116636037827,0.10514512658119202,0.10510958731174469,-3.2067298889160156e-05,0.0018007159233093262
0.8454011741682974,3.0023025809665657e-49,0.0003103390336036682,0.0021880269050598145,0.0015747621655464172,-0.00022608228027820587,-0.00036098435521125793,-0.0006553903222084045,-1.831352710723877e-05,-0.0008100681006908417,0.0025287121534347534,0.0024459287524223328,0.0005973130464553833,8.066371083259583e-05,0.10438656061887741,0.10437040776014328,0.10432643443346024,0.0003103390336036682,0.0021880269050598145
0.847358121330724,1.3432771409903643e-49,0.0003190934658050537,0.001965407282114029,0.001398622989654541,-0.0007241368293762207,-0.0011862367391586304,-0.0008072424679994583,-0.0004135146737098694,0.0002705305814743042,0.002856053411960602,0.0029530636966228485,0.0012468025088310242,-0.001665692776441574,0.10360129177570343,0.10359454900026321,0.10355257987976074,0.0003190934658050537,0.001965407282114029
0.8493150684931506,5.998802262411616e-50,0.0007136911153793335,0.0025978796184062958,0.0014364682137966156,-9.552016854286194e-05,-0.0004446469247341156,-0.001145780086517334,0.0004339925944805145,0.0006499774754047394,0.0009033605456352234,0.002771511673927307,0.0007638698443770409,-0.0009176302701234818,0.10281550139188766,0.10281805694103241,0.1027756780385971,0.0007136911153793335,0.0025978796184062958
0.8512720156555773,2.673937409312506e-50,0.0003361999988555908,0.0023454390466213226,0.0014136508107185364,3.200024366378784e-05,-0.0007125698029994965,-9.412690997123718e-05,0.0008632615208625793,0.0004138462245464325,0.0018682107329368591,0.0024822652339935303,0.0011983290314674377,-0.002484820783138275,0.10202936828136444,0.10204099863767624,0.10199339687824249,0.0003361999988555908,0.0023454390466213226
0.8532289628180039,1.1896677993703287e-50,0.0007796734571456909,0.0021126773208379745,0.0012280195951461792,-0.0004270430654287338,-0.0009169206023216248,-6.111711263656616e-05,0.00047583505511283875,-0.00029588863253593445,0.0018193423748016357,0.002083936706185341,0.0011145984753966331,-0.0019740015268325806,0.10124298930168152,0.10126355290412903,0.10120920836925507,0.0007796734571456909,0.0021126773208379745
0.8551859099804304,5.283089470826267e-51,0.000802554190158844,0.0011710133403539658,0.0007057785987854004,-0.00016352161765098572,-0.0002194829285144806,-0.0001363903284072876,0.0011529140174388885,-0.000831305980682373,0.00015676021575927734,0.0017820745706558228,0.002414102666079998,-0.001473754644393921,0.10045646876096725,0.10048577934503555,0.10042236000299454,0.000802554190158844,0.0011710133403539658
0.8571428571428571,2.3417364958505928e-51,0.00030866265296936035,0.0021390244364738464,0.00044527649879455566,-0.0005059242248535156,-0.0001923590898513794,0.0008439243538305163,0.0007873587310314178,-0.00017425976693630219,-0.00119878351688385,0.001547984778881073,0.001982268411666155,-0.0014509409666061401,0.09966980665922165,0.09970758110284805,0.0996338352560997,0.00030866265296936035,0.0021390244364738464
0.8590998043052838,1.036038497698634e-51,0.0006268545985221863,0.0020076297223567963,-0.00047492794692516327,-0.0005822181701660156,-6.957724690437317e-05,0.000655132345855236,0.001347556710243225,-0.00017801299691200256,-0.0018723607063293457,0.002569034695625305,0.0018972661346197128,-0.0010426566004753113,0.09888286888599396,0.09892868995666504,0.09884099662303925,0.0006268545985221863,0.0020076297223567963
0.8610567514677103,4.575110449615461e-52,0.0004833415150642395,0.00118197500705719,0.0002039894461631775,-0.00045709311962127686,0.0005009472370147705,0.0005344487726688385,0.001280948519706726,-0.0009116083383560181,-0.0009968578815460205,0.0022400841116905212,0.0018565524369478226,-0.001429632306098938,0.09809581935405731,0.09814896434545517,0.09804739058017731,0.0004833415150642395,0.00118197500705719
0.8630136986301369,2.0165783640463458e-52,0.0007608085870742798,0.0017796382308006287,-0.000520847737789154,-0.0008093826472759247,0.001183338463306427,0.0004515908658504486,0.0010617151856422424,-0.001473449170589447,-0.002168893814086914,0.0022975727915763855,0.000981215387582779,0.00027070939540863037,0.09730826318264008,0.09736810624599457,0.09725526720285416,0.0007608085870742798,0.0017796382308006287
0.8649706457925636,8.871896456548402e-53,0.001201629638671875,0.0006817281246185303,-0.001496683806180954,-0.0010027438402175903,0.0010820478200912476,0.001231461763381958,0.0005326196551322937,-0.0020555686205625534,0.0005413666367530823,0.002310231328010559,0.0010356418788433075,-0.00039694830775260925,0.09652024507522583,0.0965859666466713,0.09645889699459076,0.001201629638671875,0.0006817281246185303
0.8669275929549902,3.895880945605991e-53,0.0004491731524467468,0.0014175251126289368,-0.001490376889705658,-0.0017872676253318787,0.0013049319386482239,0.0008255802094936371,-0.00010007619857788086,-0.0016013635322451591,-0.0017803162336349487,0.0022703558206558228,0.0005731638520956039,0.000315643846988678,0.09573152661323547,0.09580264985561371,0.09566067159175873,0.0004491731524467468,0.0014175251126289368
0.8688845401174168,1.7075866470964044e-53,0.0008743777871131897,0.0008733887225389481,-0.0019413195550441742,-0.0012769252061843872,0.0019597262144088745,0.00015791639452800155,6.607174873352051e-05,-0.0020326413214206696,0.0006618797779083252,0.001804061233997345,0.0012202188372612,0.0011221244931221008,0.09494207799434662,0.09501812607049942,0.09486021101474762,0.0008743777871131897,0.0008733887225389481
0.8708414872798433,7.470466014598664e-54,0.0011782124638557434,0.0016561634838581085,-0.0033588334918022156,-0.0014424771070480347,0.0005640760064125061,0.00071733258664608,-0.00020349770784378052,-0.002839135006070137,-0.0018509700894355774,0.002582140266895294,0.0004533827304840088,0.0008463487029075623,0.09415183961391449,0.09423262625932693,0.09406153857707977,0.0011782124638557434,0.0016561634838581085
0.87279843444227,3.2621244062521765e-54,0.001330539584159851,0.001428212970495224,-0.0034793857485055923,-0.0012149587273597717,0.0013334155082702637,0.00031156837940216064,-0.00037313997745513916,-0.002188452985137701,-0.0018618777394294739,0.0011404678225517273,0.0011593643575906754,0.0015529394149780273,0.0933607667684555,0.0934462919831276,0.09326068311929703,0.001330539584159851,0.001428212970495224
0.8747553816046967,1.4218089228616286e-54,0.00131901353597641,0.0013702064752578735,-0.003166794776916504,-0.0018300935626029968,0.0011071860790252686,0.0011191219091415405,-0.001300707459449768,-0.0013313107192516327,0.0007360726594924927,0.0010306388139724731,0.0018193498253822327,0.002971448004245758,0.0925687775015831,0.09265945851802826,0.0924600288271904,0.00131901353597641,0.0013702064752578735
0.8767123287671232,6.185429364390958e-55,0.0007864087820053101,0.001583881676197052,-0.0031339749693870544,-0.0016782693564891815,0.0010899454355239868,0.0010109832510352135,-0.0004783999174833298,-0.0010304125025868416,0.00011933594942092896,0.0001685693860054016,0.003029055893421173,0.001970358192920685,0.0917760580778122,0.09187236428260803,0.0916575938463211,0.0007864087820053101,0.001583881676197052
0.8786692759295498,2.685878595875968e-55,0.0004891008138656616,0.0012016333639621735,-0.003940120339393616,-0.0016085170209407806,0.0008026808500289917,0.0005945339798927307,-0.0014262795448303223,-0.0006755422800779343,-0.0011138580739498138,0.00023859739303588867,0.0032219961285591125,0.0017771869897842407,0.09098264575004578,0.09108515083789825,0.09085947275161743,0.0004891008138656616,0.0012016333639621735
0.8806262230919765,1.1641014349680687e-55,-0.00020132958889007568,0.0008931457996368408,-0.0031365901231765747,-0.0008948333561420441,0.0003829672932624817,0.0004419153556227684,-0.001113835722208023,-0.0003873780369758606,-0.001392936334013939,0.0004043467342853546,0.0034836307168006897,0.001760326325893402,0.09018878638744354,0.09029801189899445,0.09005758166313171,-0.00020132958889007568,0.0008931457996368408
0.8825831702544031,5.035970764770246e-56,-0.0004713311791419983,0.0005985219031572342,-0.0024732500314712524,-0.0009924322366714478,-0.000318136066198349,0.001583877019584179,-0.001642465591430664,0.0015815496444702148,-0.0011454001069068909,1.296401023864746e-06,0.004460327327251434,0.002699427306652069,0.0893944725394249,0.08951078355312347,0.08926104754209518,-0.0004713311791419983,0.0005985219031572342
0.8845401174168297,2.1745205424679786e-56,-0.0004107058048248291,0.0006887642666697502,-0.0019129961729049683,-0.0011930912733078003,-0.00041425228118896484,0.0016726665198802948,-0.0019401758909225464,0.0008599068969488144,-0.0013853749260306358,-0.00014695525169372559,0.003920279443264008,0.002082355320453644,0.08860014379024506,0.0887235626578331,0.08846460282802582,-0.0004107058048248291,0.0006887642666697502
0.8864970645792563,9.37198915907297e-57,-0.00019549578428268433,0.0005800500512123108,-0.0017555207014083862,-0.0011651739478111267,0.00046712160110473633,0.0007099920185282826,-0.0018872544169425964,0.000962916761636734,-0.0015626652166247368,-0.0007122233510017395,0.005537495017051697,0.0018528550863265991,0.08780581504106522,0.08793619275093079,0.0876675546169281,-0.00019549578428268433,0.0005800500512123108
0.8884540117416829,4.0316980446953497e-57,-0.0009645521640777588,0.0009213369339704514,-0.0009504631161689758,-0.00016215071082115173,-0.00042043253779411316,0.00037532299757003784,-0.0018503442406654358,0.0014958195388317108,-0.001360318623483181,-0.002365879714488983,0.00493621826171875,0.0016643702983856201,0.08701169490814209,0.08714862167835236,0.08687037974596024,-0.0009645521640777588,0.0009213369339704514
0.8904109589041096,1.7311399765356309e-57,-0.00048117339611053467,-0.00024501513689756393,-0.00013422220945358276,-0.0006593838334083557,-0.0002511553466320038,0.00015635043382644653,-0.0011601299047470093,0.0027182698249816895,-0.0030172057449817657,-0.0008886829018592834,0.006069540977478027,0.002120077610015869,0.08621788769960403,0.08636061102151871,0.0860762745141983,-0.00048117339611053467,-0.00024501513689756393
0.8923679060665362,7.419324207391441e-58,-0.0007948949933052063,-9.929202497005463e-05,0.001238495111465454,-0.0005144402384757996,-0.001076339278370142,0.0008588675409555435,-0.0017659589648246765,0.0017871912568807602,-0.0029720887541770935,-0.0017761066555976868,0.005780301988124847,0.002829506993293762,0.08542436361312866,0.08557213842868805,0.08528139442205429,-0.0007948949933052063,-9.929202497005463e-05
0.8943248532289627,3.1738361194532586e-58,-0.0013877153396606445,0.0002743136137723923,0.0005650892853736877,0.00044501572847366333,0.0007967911660671234,1.4048069715499878e-05,-0.0008105039596557617,0.0020081475377082825,-0.0027976296842098236,-0.0009641572833061218,0.005755500867962837,0.0007174164056777954,0.08463109284639359,0.08478295803070068,0.08448620140552521,-0.0013877153396606445,0.0002743136137723923
0.8962818003913894,1.3551664521162285e-58,-0.0013388171792030334,-0.00013159215450286865,0.0005650520324707031,0.00033191777765750885,0.0005567553453147411,-0.0010468577966094017,-0.0006261467933654785,0.002842862159013748,-0.004672899842262268,-0.0015785172581672668,0.005256731063127518,0.001932770013809204,0.08383814245462418,0.08399312198162079,0.08368969708681107,-0.0013388171792030334,-0.00013159215450286865
0.898238747553816,5.775489374588313e-59,-0.0008711293339729309,-0.0005987398326396942,0.001225244253873825,0.00046779029071331024,-0.0005639372393488884,0.00027282582595944405,-0.0007227659225463867,0.0014668293297290802,-0.005274854600429535,-0.00164736807346344,0.004137936979532242,0.001796923577785492,0.08304540812969208,0.08320228010416031,0.08289530873298645,-0.0008711293339729309,-0.0005987398326396942
0.9001956947162426,2.4568177951398452e-59,-0.001036219298839569,-0.0005664844065904617,0.0023586973547935486,0.0009708460420370102,-0.0003443397581577301,-0.0007439474575221539,-0.0007321275770664215,0.0018264241516590118,-0.006012540310621262,-0.0007411837577819824,0.003976549953222275,0.0020700842142105103,0.08225277811288834,0.08241051435470581,0.08209932595491409,-0.001036219298839569,-0.0005664844065904617
0.9021526418786692,1.0431460805642593e-59,-0.0011763423681259155,0.00018279068171977997,0.001987054944038391,0.0019176620990037918,-6.150081753730774e-05,-0.0005560591816902161,3.943592309951782e-05,0.0022698640823364258,-0.006313098594546318,-0.0003456398844718933,0.003150295466184616,0.001144498586654663,0.08146011829376221,0.08161790668964386,0.08130236715078354,-0.0011763423681259155,0.00018279068171977997
0.9041095890410958,4.4208455526840565e-60,-0.00011952221393585205,-0.00020818994380533695,0.00025231391191482544,0.001998085528612137,-6.196275353431702e-05,-0.0004640943370759487,-0.00022424757480621338,0.0011081621050834656,-0.0028724358417093754,-0.0009643919765949249,0.003026209771633148,0.0016001611948013306,0.08066722005605698,0.08082454651594162,0.08050505071878433,-0.00011952221393585205,-0.00020818994380533695
0.9060665362035225,1.8700516162879984e-60,-0.0012186169624328613,-0.0005365391261875629,0.0011154040694236755,0.0018049366772174835,0.000449473038315773,-0.0005664462223649025,9.200721979141235e-05,0.0016813501715660095,-0.006846395321190357,0.0007891403511166573,0.001740928739309311,0.0012382790446281433,0.07987400889396667,0.08003051578998566,0.07970449328422546,-0.0012186169624328613,-0.0005365391261875629
0.9080234833659491,7.895686446350466e-61,-0.00018047168850898743,0.0002666674554347992,0.002222098410129547,0.001555904746055603,0.00010392442345619202,0.0007921848446130753,0.0006132982671260834,0.0008424222469329834,-0.004800724796950817,0.00014895573258399963,0.0006619542837142944,0.00039137527346611023,0.07908017188310623,0.07923614233732224,0.0789078027009964,-0.00018047168850898743,0.0002666674554347992
0.9099804305283756,3.327470772974531e-61,-0.0008660703897476196,0.00016583967953920364,0.0009387880563735962,0.001813456416130066,0.0015686526894569397,-0.0004164464771747589,-4.067271947860718e-05,0.00015603378415107727,-0.003579176962375641,-4.910305142402649e-05,0.00040798261761665344,0.00028600916266441345,0.07828541100025177,0.07844135910272598,0.07811471819877625,-0.0008660703897476196,0.00016583967953920364
0.9119373776908023,1.3996732777307714e-61,-0.0004188418388366699,-0.00021857395768165588,0.0008054524660110474,0.0009453892707824707,0.0011533629149198532,0.0002269260585308075,0.0001882985234260559,-0.00011706352233886719,-0.004742130637168884,-0.00040074437856674194,0.0008539129048585892,0.0005495920777320862,0.0774896964430809,0.0776464119553566,0.07731764018535614,-0.0004188418388366699,-0.00021857395768165588
0.913894324853229,5.87661402183875e-62,-0.00030678510665893555,0.0002704653888940811,6.933510303497314e-05,0.0006154105067253113,0.0006032418459653854,0.0017941966652870178,-9.6932053565979e-05,0.0009313002228736877,-0.006091410759836435,-0.0002410698216408491,-0.0015745311975479126,0.000621359795331955,0.07669293135404587,0.07685118168592453,0.07651874423027039,-0.00030678510665893555,0.0002704653888940811
0.9158512720156555,2.462724015622437e-62,-0.0003009624779224396,0.0005371179431676865,0.001013442873954773,0.00046979845501482487,0.001028258353471756,0.0024555735290050507,-0.0003132447600364685,0.0008611474186182022,-0.0028593987226486206,-0.0009572021663188934,-0.001210598275065422,-0.00011858344078063965,0.07589498907327652,0.07605557143688202,0.07572682201862335,-0.0003009624779224396,0.0005371179431676865
0.9178082191780821,1.0301309013481619e-62,0.0003870837390422821,0.0007352679967880249,-0.0006128102540969849,-9.177159518003464e-05,0.001577744260430336,0.0015321969985961914,3.602355718612671e-06,0.0009173136204481125,-0.0042793527245521545,-0.0008757738396525383,-0.0021138954907655716,-0.0005857124924659729,0.07509606331586838,0.07525955885648727,0.07493235170841217,0.0003870837390422821,0.0007352679967880249
0.9197651663405088,4.300878603458741e-63,-3.646686673164368e-05,0.000863589346408844,-0.0017452090978622437,-0.0006250329315662384,0.0021682968363165855,0.0015847142785787582,0.0005519986152648926,0.0008548535406589508,-0.002581663429737091,-0.0012434925884008408,-0.00130467489361763,-0.00022715330123901367,0.07429637014865875,0.07446310669183731,0.07413774728775024,-3.646686673164368e-05,0.000863589346408844
0.9217221135029354,1.79229734542265e-63,-0.0001625269651412964,0.00109433988109231,-0.00036022067070007324,-0.0004211142659187317,0.0008275285363197327,0.0020680055022239685,-3.6872923374176025e-05,0.00025180634111166,-0.003368183970451355,-0.000853302888572216,-0.0027361400425434113,-3.952533006668091e-05,0.07349599897861481,0.07366610318422318,0.07334494590759277,-0.0001625269651412964,0.00109433988109231
0.923679060665362,7.455058489529712e-64,-0.000620722770690918,0.00156303308904171,-0.001737155020236969,-0.0018562152981758118,0.0009151026606559753,0.0012688860297203064,0.000364057719707489,0.001865774393081665,-0.0034529343247413635,-0.0005603879690170288,-0.0016544265672564507,7.501989603042603e-05,0.07269531488418579,0.07286873459815979,0.07255113124847412,-0.000620722770690918,0.00156303308904171
0.9256360078277885,3.09513911192856e-64,-0.0007123630493879318,0.0018440242856740952,-0.0023141056299209595,-0.002221139147877693,0.001545485109090805,0.0026067346334457397,0.0005363672971725464,0.0014351122081279755,-0.0026997029781341553,-0.0016473345458507538,-0.0017885426059365273,-0.0002171248197555542,0.07189463078975677,0.0720709040760994,0.07175862789154053,-0.0007123630493879318,0.0018440242856740952
0.9275929549902152,1.2826182773029222e-64,-0.0005250759422779083,0.0018134540878236294,-3.0137598514556885e-05,-0.0023842640221118927,0.0012406408786773682,0.002662256360054016,0.0006157979369163513,0.0008139684796333313,-9.298324584960938e-05,-0.0013288790360093117,-0.0006767380982637405,-0.0003099218010902405,0.07109416276216507,0.07127297669649124,0.0709657296538353,-0.0005250759422779083,0.0018134540878236294
0.9295499021526419,5.305212892877519e-65,-0.0006397850811481476,0.0010383371263742447,-0.0011348798871040344,-0.0024886280298233032,0.0016354825347661972,0.0030746879056096077,0.0008867904543876648,0.0007990114390850067,-0.0014518052339553833,-0.002051215386018157,-0.0013720104470849037,0.00018426775932312012,0.07029417157173157,0.07047507911920547,0.07017172873020172,-0.0006397850811481476,0.0010383371263742447
0.9315068493150684,2.190263458533633e-65,0.00013365596532821655,0.0010709846392273903,-0.0014042928814888,-0.002569564152508974,0.0015749032609164715,0.0032751914113759995,0.0012151747941970825,0.0016388893127441406,-0.0020006299018859863,-0.0015545813366770744,-0.0005701351910829544,0.000185355544090271,0.06949493288993835,0.06967741250991821,0.06937609612941742,0.00013365596532821655,0.0010709846392273903
0.933463796477495,9.025641018626392e-66,-0.0002062767744064331,0.0021250061690807343,-0.0014897584915161133,-0.0027291346341371536,0.0005732113495469093,0.0019261911511421204,0.0014317631721496582,0.0013495981693267822,0.0004961937665939331,-0.002075617201626301,-0.0007630176842212677,-0.0010042116045951843,0.06869634985923767,0.06888007372617722,0.0685829147696495,-0.0002062767744064331,0.0021250061690807343
0.9354207436399217,3.7123414960897734e-66,-0.000288546085357666,0.0017718486487865448,-0.0019278675317764282,-0.0031714998185634613,0.00021453946828842163,0.0026382654905319214,0.0012071877717971802,0.0017275959253311157,0.0014624148607254028,-0.0018633273430168629,-0.00023990869522094727,-0.0010014474391937256,0.0678984671831131,0.06808341294527054,0.06778764724731445,-0.000288546085357666,0.0017718486487865448
0.9373776908023483,1.524073658229159e-66,-0.00036485493183135986,0.0022834446281194687,-0.0007750019431114197,-0.003094792366027832,-0.00019012019038200378,0.0024281255900859833,0.0013493001461029053,0.0006777755916118622,-0.0008006393909454346,-0.0012714946642518044,-0.0008913036435842514,-0.0019693076610565186,0.06710124015808105,0.06728757172822952,0.06699090451002121,-0.00036485493183135986,0.0022834446281194687
0.9393346379647749,6.245283751033554e-67,-0.0010502859950065613,0.0016953730955719948,-0.0006726905703544617,-0.002638518810272217,7.947906851768494e-05,0.0018332451581954956,0.0015388429164886475,0.0007544048130512238,-0.0007289126515388489,-0.0017422456294298172,-0.0018095970153808594,-0.00215902179479599,0.06630449742078781,0.06649256497621536,0.06619378179311752,-0.0010502859950065613,0.0016953730955719948
0.9412915851272015,2.554386335713529e-67,-0.0006887540221214294,0.0017609335482120514,-0.0014477074146270752,-0.003116980195045471,4.077330231666565e-05,0.0015069842338562012,0.0007137954235076904,-6.911158561706543e-05,-0.000592544674873352,-0.0017505678115412593,-0.00017737597227096558,-0.0025129467248916626,0.065508171916008,0.06569865345954895,0.06539558619260788,-0.0006887540221214294,0.0017609335482120514
0.9432485322896281,1.04281960305673e-67,-0.0005482472479343414,0.0021586515940725803,-0.0005839243531227112,-0.0036142654716968536,-0.0003290455788373947,0.0011530369520187378,0.0013476014137268066,-0.00027570687234401703,-0.0005606487393379211,-0.0003991900011897087,0.00018921494483947754,-0.0024289339780807495,0.06471214443445206,0.06490566581487656,0.06459661573171616,-0.0005482472479343414,0.0021586515940725803
0.9452054794520548,4.249325459147218e-68,-5.535408854484558e-05,0.001564735546708107,-7.741153240203857e-05,-0.0032496489584445953,-0.0003975573927164078,0.0010103322565555573,0.001268882304430008,0.00018911808729171753,0.00046233832836151123,-0.00035001616925001144,-0.0004178285598754883,-0.0027433186769485474,0.06391641497612,0.06411384791135788,0.06379616260528564,-5.535408854484558e-05,0.001564735546708107
0.9471624266144814,1.7282995486914044e-68,4.71062958240509e-05,0.0014623329043388367,-0.0009093582630157471,-0.004123532213270664,-0.0004674140363931656,0.0007948204874992371,0.0006479769945144653,-0.00020008906722068787,-0.0008969306945800781,-0.0009159408509731293,-0.0010516159236431122,-0.002021610736846924,0.06312096863985062,0.06332310289144516,0.06299632042646408,4.71062958240509e-05,0.0014623329043388367
0.9491193737769079,7.016269429025898e-69,-0.000980287790298462,0.001728144008666277,-0.0001052170991897583,-0.003675401210784912,-0.00041075795888900757,-9.268522262573242e-05,0.0005001947283744812,-4.6212226152420044e-05,0.0006692036986351013,-0.0008367057889699936,-0.0011418834328651428,-0.002315610647201538,0.06232583150267601,0.06253346055746078,0.06219523400068283,-0.000980287790298462,0.001728144008666277
0.9510763209393346,2.8430318620713627e-69,-0.0006258822977542877,0.0007372293621301651,0.0006225928664207458,-0.00307358056306839,-0.0002030935138463974,-0.0007850155234336853,0.0009661950170993805,-0.0003467826172709465,0.0010337084531784058,-0.0004500504583120346,-0.0020261183381080627,-0.0010586157441139221,0.061531051993370056,0.06174500659108162,0.061394136399030685,-0.0006258822977542877,0.0007372293621301651
0.9530332681017613,1.1498612304673437e-69,-7.292628288269043e-05,0.0008712261915206909,0.0008971244096755981,-0.0024655237793922424,-0.00046418607234954834,0.0001228824257850647,0.0012082643806934357,-0.0004490464925765991,-0.0002192854881286621,-0.0007352977991104126,-0.0008816961199045181,6.181001663208008e-05,0.06073668599128723,0.06095769628882408,0.06059254705905914,-7.292628288269043e-05,0.0008712261915206909
0.9549902152641878,4.6419170821520376e-70,-0.0004367157816886902,0.00011019036173820496,-0.00033973902463912964,-0.0028480086475610733,-0.0003764713183045387,-8.194148540496826e-05,6.0327351093292236e-05,-0.0013972744345664978,-0.0007580295205116272,-0.0009117026347666979,-0.0013246536254882812,0.0002008974552154541,0.05994274467229843,0.06017157435417175,0.05979125574231148,-0.0004367157816886902,0.00011019036173820496
0.9569471624266144,1.8704132743481102e-70,-6.0945749282836914e-05,0.0005995966494083405,-0.000943012535572052,-0.0023731663823127747,-0.00013033300638198853,-0.0012519657611846924,0.0006950125098228455,-0.00045562488958239555,-0.0006538480520248413,-0.002156289294362068,-0.00035777781158685684,5.6333839893341064e-05,0.05914942920207977,0.059386659413576126,0.058990977704524994,-6.0945749282836914e-05,0.0005995966494083405
0.958904109589041,7.522566426843794e-71,-0.00012530386447906494,-0.0009366460144519806,-6.130710244178772e-05,-0.002033401280641556,-0.00022296607494354248,-0.0009763091802597046,-0.00046116113662719727,-0.0010201307013630867,0.0010446906089782715,-0.0014316197484731674,-0.0005750134587287903,0.0013168305158615112,0.05835671350359917,0.05860288813710213,0.058191053569316864,-0.00012530386447906494,-0.0009366460144519806
0.9608610567514677,3.0198317853503625e-71,-0.0002104043960571289,-0.0010037682950496674,0.000995643436908722,-0.0016312487423419952,0.00021120905876159668,-0.00083903968334198,0.00023615360260009766,-0.0012651234865188599,0.0016447454690933228,-0.0010083094239234924,4.583969712257385e-06,0.003467835485935211,0.057564690709114075,0.057820167392492294,0.05739196389913559,-0.0002104043960571289,-0.0010037682950496674
0.9628180039138943,1.2100066166073735e-71,-0.0006442070007324219,-0.001893768087029457,0.0005362443625926971,-0.001201823353767395,0.00031083449721336365,-0.0007356256246566772,-0.0006783939898014069,-0.0010257489047944546,-0.0004761815071105957,-0.0009738653898239136,-0.0012612566351890564,0.0036913156509399414,0.056773506104946136,0.05703836679458618,0.056593671441078186,-0.0006442070007324219,-0.001893768087029457
0.9647749510763208,4.839282976848731e-72,-0.00030452385544776917,-0.0017193946987390518,0.00022377818822860718,-0.0004330277442932129,0.0005670711398124695,-0.0009359568357467651,-0.00022907927632331848,0.00031374208629131317,0.0013079643249511719,-0.0016274955123662949,-0.0003440864384174347,0.004582710564136505,0.05598321184515953,0.05625730752944946,0.055794794112443924,-0.00030452385544776917,-0.0017193946987390518
0.9667318982387475,1.9318018534526392e-72,-0.0016393288969993591,-0.0023884763941168785,0.0005128607153892517,-0.00044362619519233704,0.00021973857656121254,-0.00019089877605438232,-0.0005037076771259308,-0.0001245681196451187,0.0020017027854919434,-0.0017798598855733871,-0.0010297782719135284,0.0039891451597213745,0.05519399419426918,0.055476754903793335,0.055000241845846176,-0.0016393288969993591,-0.0023884763941168785
0.9686888454011742,7.697194006364568e-73,-0.0010830871760845184,-0.003576128277927637,0.0010936856269836426,-0.0005137622356414795,-0.00017303042113780975,-0.00157821923494339,0.0005461275577545166,1.6174279153347015e-05,0.004058826714754105,-0.002255787141621113,-0.001354992389678955,0.005088672041893005,0.05440584570169449,0.05469660460948944,0.05420490354299545,-0.0010830871760845184,-0.003576128277927637
0.9706457925636007,3.0611921373640206e-73,-0.0009839870035648346,-0.002678465098142624,0.00031636282801628113,-0.00023055821657180786,0.00161069817841053,-0.0016999319195747375,-0.0003062523901462555,0.00052696093916893,0.004797596484422684,-0.0025367699563503265,-0.001535222865641117,0.004857596009969711,0.05361892655491829,0.05391661450266838,0.053410936146974564,-0.0009839870035648346,-0.002678465098142624
0.9726027397260273,1.2151700416630416e-73,-0.001443415880203247,-0.002693410962820053,0.0013654045760631561,4.626810550689697e-06,0.00143397506326437,-0.0026503801345825195,-0.00013926997780799866,-0.00022256746888160706,0.0032269712537527084,-0.0007595582865178585,-0.001059509813785553,0.005052417516708374,0.05283316969871521,0.05313662812113762,0.052618298679590225,-0.001443415880203247,-0.002693410962820053
0.974559686888454,4.814728857283855e-74,-0.0011043474078178406,-0.0019852034747600555,0.0008711479604244232,-0.00016855448484420776,0.0010228678584098816,-0.0016047433018684387,-0.0011372268199920654,4.2673200368881226e-05,0.005564847961068153,-0.0010993070900440216,-0.0011798441410064697,0.005282238125801086,0.05204849690198898,0.052356623113155365,0.05182685703039169,-0.0011043474078178406,-0.0019852034747600555
0.9765166340508806,1.904122734114736e-74,-0.001149982213973999,-0.002164198085665703,-9.421631693840027e-05,-0.0002945680171251297,0.0014322553761303425,-0.0025736652314662933,-0.0005380921065807343,0.0005602501332759857,0.003345044329762459,-0.0011751595884561539,-0.0008418317884206772,0.0041781216859817505,0.05126465857028961,0.051576435565948486,0.051036715507507324,-0.001149982213973999,-0.002164198085665703
0.9784735812133072,7.516339214546399e-75,-0.001508466899394989,-0.001132393255829811,0.002123713493347168,-0.00027298275381326675,0.0021350374445319176,-0.0029545947909355164,-0.00014545395970344543,0.0009168051183223724,0.0064378902316093445,8.733570575714111e-05,0.0002217944711446762,0.0031200647354125977,0.050481610000133514,0.050795961171388626,0.05024755001068115,-0.001508466899394989,-0.001132393255829811
0.9804305283757337,2.961461847270821e-75,-0.0007609911262989044,1.3630837202072144e-05,0.0007527433335781097,-0.00028385967016220093,0.002614865079522133,-0.003146279603242874,-0.0002793133317027241,0.0010182708501815796,0.0036579445004463196,-0.0002345312386751175,-0.00021568313241004944,0.0025394558906555176,0.04969891160726547,0.050015196204185486,0.04946000874042511,-0.0007609911262989044,1.3630837202072144e-05
0.9823874755381604,1.164646848929418e-75,-0.0008786134421825409,0.0002951640635728836,0.0011493079364299774,-0.00017676502466201782,0.0007794583216309547,-0.004587162286043167,-0.0007459851913154125,-0.0001760348677635193,0.005750274285674095,-0.00017689913511276245,0.0002405010163784027,0.0007773488759994507,0.04891634359955788,0.0492340624332428,0.04867313429713249,-0.0008786134421825409,0.0002951640635728836
0.9843444227005871,4.5716262809385286e-76,-0.0014176629483699799,0.0009818840771913528,0.0015030046924948692,-0.0003790557384490967,0.0013655982911586761,-0.005021035671234131,-0.0010777413845062256,0.0011391304433345795,0.0027401186525821686,0.000703008845448494,0.00010144151747226715,2.170354127883911e-05,0.04813367873430252,0.048452556133270264,0.047886140644550323,-0.0014176629483699799,0.0009818840771913528
0.9863013698630136,1.7911647875375878e-76,-0.0007043378427624702,0.0009563332423567772,0.002222473733127117,-0.00021956674754619598,0.001108044758439064,-0.0037445276975631714,-0.00026674196124076843,0.00043020397424697876,0.003809927962720394,0.0005405042320489883,-0.00032955314964056015,-0.001124449074268341,0.04735070466995239,0.047670766711235046,0.04710143059492111,-0.0007043378427624702,0.0009563332423567772
0.9882583170254402,7.004686927177534e-77,-0.0019481256604194641,0.001781608909368515,0.0021342094987630844,0.0005432926118373871,0.0018658814951777458,-0.004583485424518585,-0.0009536007419228554,0.0010009780526161194,0.0025950148701667786,0.0009663887321949005,-0.0005483105778694153,-0.0016207844018936157,0.04656726121902466,0.046888768672943115,0.04631587862968445,-0.0019481256604194641,0.001781608909368515
0.9902152641878669,2.734200050161968e-77,-0.0015352368354797363,0.0015135928988456726,0.0003759893588721752,-0.0006708791479468346,0.0017527099698781967,-0.0041464027017354965,-0.0013354429975152016,0.0010899901390075684,0.0018068286590278149,0.000634792260825634,-0.0003239959478378296,-0.0025114938616752625,0.04578331485390663,0.04610671103000641,0.04553123563528061,-0.0015352368354797363,0.0015135928988456726
0.9921722113502935,1.0652712893541413e-77,-0.001435302197933197,0.0010960251092910767,0.0011292695999145508,0.0002512596547603607,0.0018929694779217243,-0.0036896467208862305,-0.0006933547556400299,0.0006153509020805359,0.0016022943891584873,0.0007827775552868843,-0.00038471445441246033,-0.003727942705154419,0.04499877989292145,0.045324817299842834,0.04474645480513573,-0.001435302197933197,0.0010960251092910767
0.9941291585127201,4.1426528570868304e-78,-0.0015571461990475655,0.0011655781418085098,0.00025370344519615173,0.0006159581243991852,0.0016731694340705872,-0.004054637625813484,-0.0020570456981658936,0.0009136199951171875,-0.001626390963792801,0.0006928425282239914,-0.000459443312138319,-0.004611898213624954,0.04421366751194,0.0445433109998703,0.04396193474531174,-0.0015571461990475655,0.0011655781418085098
0.9960861056751467,1.6079970701579335e-78,-0.0012503452599048615,0.001195383258163929,7.66906887292862e-05,0.00043614208698272705,0.0017600953578948975,-0.004231955856084824,-0.0017295964062213898,0.0005625486373901367,0.0003782138228416443,0.0016156798228621483,0.0001217871904373169,-0.00470907986164093,0.04342801868915558,0.04376238211989403,0.04317780211567879,-0.0012503452599048615,0.001195383258163929
0.9980430528375733,6.229889761009338e-79,-0.0011889208108186722,0.0012781503610312939,-7.272697985172272e-05,0.0009285174310207367,3.467872738838196e-05,-0.004872512072324753,-0.0018830746412277222,0.0010122284293174744,0.00018346193246543407,0.0012823573779314756,-6.892532110214233e-05,-0.004547532647848129,0.04264187440276146,0.04298223927617073,0.04239410161972046,-0.0011889208108186722,0.0012781503610312939
1.0,2.4091501866994272e-79,-0.0013296827673912048,-2.4219974875450134e-05,-0.0006324723362922668,0.0013044029474258423,0.0002608728827908635,-0.003845195285975933,-0.001967627089470625,0.0010267123579978943,-0.0007277727127075195,0.0006546005606651306,0.001261875033378601,-0.005637899041175842,0.041855406016111374,0.04220297187566757,0.04161117598414421,-0.0013296827673912048,-2.4219974875450134e-05


==> BurgersEquationLargeTime-approx-t-1.35.dat <==
x,FOM,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.0,0.0007127607241272926,0.0011783195659518242,0.0011398745700716972,-9.568501263856888e-05,-0.0007714014500379562,5.6522811064496636e-05,0.0004088268615305424,-5.4219504818320274e-05,0.00022880453616380692,3.601354546844959e-05,4.534143954515457e-05,-0.0005890745669603348,4.914353714387133e-41,-2.0373898762357813e-40,-4.0336096035896994e-40,0.0007127607241272926,0.0011783195659518242
0.0019569471624266144,0.0008323288784716326,0.0004904107190668583,0.0018704282119870186,0.00045937299728393555,0.0012064240872859955,0.0010025063529610634,0.0019125583348795772,0.0012212079018354416,0.0010249079205095768,0.0010962393134832382,0.001247177948243916,-0.00028647854924201965,0.0011170804500579834,0.0011122393188998103,0.0011320238700136542,0.0009576139273121953,0.0004904107190668583,0.0018704282119870186
0.003913894324853229,0.0016646577569432652,0.001629665493965149,0.00224751653149724,0.0005188118666410446,0.0019745612516999245,0.0022004684433341026,0.00169474259018898,0.001210435526445508,0.0023724897764623165,0.003139959182590246,0.0017041061073541641,0.002148181200027466,0.0003301771357655525,0.001893082750029862,0.0020358851179480553,0.0017790846759453416,0.001629665493965149,0.00224751653149724
0.005870841487279843,0.002496986635414898,0.002908014692366123,0.0023047728464007378,0.003001708537340164,0.0023719547316432,0.0023531969636678696,0.002678893506526947,0.0026879580691456795,0.0020151259377598763,0.0016874317079782486,0.0019144753459841013,0.0028799977153539658,0.002834998071193695,0.00281475274823606,0.002789073623716831,0.002705005928874016,0.002908014692366123,0.0023047728464007378
0.007827788649706457,0.0033293155138865303,0.004273989237844944,0.0026793349534273148,0.004026412032544613,0.0029700472950935364,0.005085166543722153,0.0036931484937667847,0.0033612719271332026,0.00327215064316988,0.0036185486242175102,0.0034241219982504845,0.0040305908769369125,0.0027738683857023716,0.0036269398406147957,0.0036373487673699856,0.0035566494334489107,0.004273989237844944,0.0026793349534273148
0.009784735812133072,0.004161644392358163,0.0038046250119805336,0.0037904083728790283,0.0038065072149038315,0.003631896572187543,0.004130298271775246,0.00306699238717556,0.004131256602704525,0.004125284031033516,0.004480671603232622,0.004563360940665007,0.005055103916674852,0.004162872210144997,0.0044662621803581715,0.004514186643064022,0.00476085115224123,0.0038046250119805336,0.0037904083728790283
0.011741682974559686,0.004993973270829796,0.005252491217106581,0.005071430001407862,0.004949560388922691,0.005056498572230339,0.004804708994925022,0.0042409952729940414,0.0050488244742155075,0.004590937867760658,0.006220927461981773,0.004918577149510384,0.004181689582765102,0.004831991624087095,0.005360572598874569,0.005382114555686712,0.005628429353237152,0.005252491217106581,0.005071430001407862
0.0136986301369863,0.005826302149301428,0.006469162181019783,0.005246101412922144,0.006002402864396572,0.006245149299502373,0.006092679686844349,0.004719466902315617,0.005907810293138027,0.005346073303371668,0.006845779716968536,0.005071637686342001,0.006074622273445129,0.00642789714038372,0.0062524848617613316,0.006257541477680206,0.006241942290216684,0.006469162181019783,0.005246101412922144
0.015655577299412915,0.006658631027773061,0.007092305459082127,0.006418656557798386,0.00607271445915103,0.007135717663913965,0.00669300090521574,0.006291298195719719,0.005069885868579149,0.006662091240286827,0.006489836145192385,0.006875797174870968,0.006379186175763607,0.005653694272041321,0.007129835896193981,0.007144474890083075,0.007339758798480034,0.007092305459082127,0.006418656557798386
0.01761252446183953,0.007490959906244693,0.008606597781181335,0.0072256955318152905,0.0072278911247849464,0.00777217373251915,0.007985701784491539,0.007369142025709152,0.007312750443816185,0.006745235063135624,0.006803281605243683,0.0070268455892801285,0.006378144025802612,0.007222599815577269,0.00798200722783804,0.008037575520575047,0.008184797130525112,0.008606597781181335,0.0072256955318152905
0.019569471624266144,0.008323288784716327,0.008279230445623398,0.008738186210393906,0.008648043498396873,0.008438842371106148,0.008499165065586567,0.008930985815823078,0.007863296195864677,0.007946333847939968,0.008337565697729588,0.008196755312383175,0.007558449171483517,0.008155550807714462,0.00884294044226408,0.008931474760174751,0.009033563546836376,0.008279230445623398,0.008738186210393906
0.021526418786692758,0.009155617663187959,0.008661611936986446,0.009312685579061508,0.009227604605257511,0.009111978113651276,0.010804913938045502,0.008606932125985622,0.008464793674647808,0.008459937758743763,0.00887151900678873,0.0095356535166502,0.009527744725346565,0.009647752158343792,0.009694126434624195,0.009823725558817387,0.009889913722872734,0.008661611936986446,0.009312685579061508
0.023483365949119372,0.009987946541659591,0.010338569059967995,0.008900508284568787,0.010413139127194881,0.010219894349575043,0.009701207280158997,0.009544530883431435,0.009311595931649208,0.009794511832296848,0.010431312955915928,0.010276248678565025,0.010229509323835373,0.009753255173563957,0.010548542253673077,0.010714312084019184,0.010729623027145863,0.010338569059967995,0.008900508284568787
0.025440313111545987,0.010820275420131224,0.010941516607999802,0.011160419322550297,0.011094694957137108,0.010446811094880104,0.011185245588421822,0.01135148387402296,0.009812021628022194,0.010504789650440216,0.011851487681269646,0.01038134191185236,0.009617051109671593,0.011583928018808365,0.011404896154999733,0.011603442952036858,0.011620945297181606,0.010941516607999802,0.011160419322550297
0.0273972602739726,0.011652604298602856,0.012000389397144318,0.010878988541662693,0.011306773871183395,0.011619338765740395,0.011216573417186737,0.011626784689724445,0.011203676462173462,0.011607823893427849,0.010668663308024406,0.012324444949626923,0.011633788235485554,0.011452924460172653,0.012270217761397362,0.01249163318425417,0.01249364297837019,0.012000389397144318,0.010878988541662693
0.029354207436399216,0.012484933177074489,0.012035724706947803,0.011305799707770348,0.012606821954250336,0.012088822200894356,0.012682607397437096,0.011982893571257591,0.012353159487247467,0.011163536459207535,0.012666109018027782,0.012308895587921143,0.012176542542874813,0.012282285839319229,0.013138832524418831,0.013379069976508617,0.013357755728065968,0.012035724706947803,0.011305799707770348
0.03131115459882583,0.013317262055546121,0.013666722923517227,0.013002485036849976,0.012964128516614437,0.013317137025296688,0.012306702323257923,0.01236075907945633,0.013264961540699005,0.014389502815902233,0.01357300579547882,0.01358857098966837,0.013325431384146214,0.01344054564833641,0.014011973515152931,0.014267032034695148,0.014244811609387398,0.013666722923517227,0.013002485036849976
0.033268101761252444,0.014149590934017754,0.014903541654348373,0.013816158287227154,0.014498620294034481,0.013990493491292,0.01366561558097601,0.01350133866071701,0.01377321220934391,0.014677693136036396,0.013258544728159904,0.014138033613562584,0.014012816362082958,0.015181111171841621,0.01489022746682167,0.015154808759689331,0.01512299943715334,0.014903541654348373,0.013816158287227154
0.03522504892367906,0.014981919812489386,0.015889566391706467,0.015745515003800392,0.014660298824310303,0.015569491311907768,0.01410223264247179,0.014752434566617012,0.014979233033955097,0.014742105267941952,0.01580066606402397,0.015214621089398861,0.01497679203748703,0.014620496891438961,0.015771061182022095,0.016043158248066902,0.015988657251000404,0.015889566391706467,0.015745515003800392
0.03718199608610567,0.01581424869096102,0.01601567678153515,0.015962470322847366,0.015614780597388744,0.015494486317038536,0.015627793967723846,0.01616307720541954,0.015499988570809364,0.016725553199648857,0.017666226252913475,0.016297152265906334,0.01542594563215971,0.016050836071372032,0.01665494032204151,0.016931846737861633,0.01687641814351082,0.01601567678153515,0.015962470322847366
0.03913894324853229,0.016646577569432653,0.017466599121689796,0.017491761595010757,0.01666051521897316,0.016371166333556175,0.017441362142562866,0.016368482261896133,0.015758398920297623,0.016658611595630646,0.01677214354276657,0.01667650416493416,0.016742754727602005,0.016700495034456253,0.01754385232925415,0.01782098598778248,0.01776609569787979,0.017466599121689796,0.017491761595010757
0.0410958904109589,0.017478906447904285,0.018024280667304993,0.016711922362446785,0.018542714416980743,0.017785493284463882,0.017593350261449814,0.017025170847773552,0.017342085018754005,0.01743927225470543,0.017996009439229965,0.01624884083867073,0.018377717584371567,0.018545612692832947,0.01843326725065708,0.018710875883698463,0.018650082871317863,0.018024280667304993,0.016711922362446785
0.043052837573385516,0.018311235326375918,0.017678719013929367,0.017964545637369156,0.018410520628094673,0.0186506025493145,0.01798442378640175,0.01823703944683075,0.01759781874716282,0.018176576122641563,0.019012577831745148,0.01839604601264,0.01817934960126877,0.017808031290769577,0.019323691725730896,0.019601279869675636,0.01953791454434395,0.017678719013929367,0.017964545637369156
0.04500978473581213,0.01914356420484755,0.018763378262519836,0.018689900636672974,0.01884252019226551,0.019237954169511795,0.019235115498304367,0.01806586980819702,0.01818227209150791,0.018868524581193924,0.01986714079976082,0.01887144148349762,0.01866043545305729,0.01935172826051712,0.020217392593622208,0.020492276176810265,0.020425569266080856,0.018763378262519836,0.018689900636672974
0.046966731898238745,0.019975893083319183,0.020121846348047256,0.019836299121379852,0.020740211009979248,0.01937667652964592,0.018969912081956863,0.020068872720003128,0.02011820860207081,0.020689941942691803,0.020231448113918304,0.020149700343608856,0.019569434225559235,0.01962992548942566,0.021112773567438126,0.021383855491876602,0.02131461352109909,0.020121846348047256,0.019836299121379852
0.04892367906066536,0.020808221961790815,0.020569130778312683,0.02048102393746376,0.021047580987215042,0.020881155505776405,0.020393971353769302,0.021268490701913834,0.0217052660882473,0.020434895530343056,0.020878039300441742,0.02102690190076828,0.019768720492720604,0.021276870742440224,0.02200940251350403,0.02227598987519741,0.0222071073949337,0.020569130778312683,0.02048102393746376
0.050880626223091974,0.021640550840262448,0.021326342597603798,0.021541453897953033,0.021313617005944252,0.021629735827445984,0.02119242027401924,0.021832479164004326,0.02234082669019699,0.022004330530762672,0.020156418904662132,0.021360747516155243,0.022130955010652542,0.02056124247610569,0.022909853607416153,0.023168759420514107,0.02309650555253029,0.021326342597603798,0.021541453897953033
0.05283757338551859,0.02247287971873408,0.022849852219223976,0.02242920733988285,0.022433074191212654,0.022187208756804466,0.02199326455593109,0.02327536977827549,0.021960783749818802,0.022565189749002457,0.0223190039396286,0.02268432453274727,0.020991314202547073,0.023062754422426224,0.023806748911738396,0.024061860516667366,0.02398913912475109,0.022849852219223976,0.02242920733988285
0.0547945205479452,0.023305208597205713,0.02267223224043846,0.023116469383239746,0.022714685648679733,0.02324209362268448,0.02257886715233326,0.023458778858184814,0.023779969662427902,0.023315560072660446,0.023388434201478958,0.023132070899009705,0.0240826103836298,0.023521658033132553,0.02470536157488823,0.024955494329333305,0.024884682148694992,0.02267223224043846,0.023116469383239746
0.05675146771037182,0.024137537475677345,0.024060402065515518,0.023553714156150818,0.02450716868042946,0.02445104718208313,0.023903531953692436,0.023732520639896393,0.02379300817847252,0.023607689887285233,0.02520028129220009,0.02431136928498745,0.023795198649168015,0.024455601349473,0.02560638263821602,0.025849612429738045,0.025777224451303482,0.024060402065515518,0.023553714156150818
0.05870841487279843,0.024969866354148978,0.025375939905643463,0.02442539669573307,0.024866364896297455,0.024524766951799393,0.024290649220347404,0.024509454146027565,0.02523074857890606,0.025385171175003052,0.026015685871243477,0.024720406159758568,0.02442076802253723,0.02360149659216404,0.026507006958127022,0.026744170114398003,0.02668866142630577,0.025375939905643463,0.02442539669573307
0.060665362035225046,0.02580219523262061,0.02573687583208084,0.025365667417645454,0.025625115260481834,0.02552337944507599,0.025153541937470436,0.02597966231405735,0.02526763826608658,0.02456020563840866,0.026188813149929047,0.025456957519054413,0.0254504531621933,0.02551984414458275,0.027407558634877205,0.027639085426926613,0.02756887674331665,0.02573687583208084,0.025365667417645454
0.06262230919765166,0.026634524111092243,0.02669346332550049,0.026117540895938873,0.027379482984542847,0.026213955134153366,0.026117980480194092,0.02597438171505928,0.026896636933088303,0.026567848399281502,0.026838473975658417,0.02638290822505951,0.02633001282811165,0.0263286754488945,0.028309416025877,0.028534328565001488,0.028467854484915733,0.02669346332550049,0.026117540895938873
0.06457925636007827,0.027466852989563875,0.027521252632141113,0.027589092031121254,0.027257993817329407,0.02741089090704918,0.02656882256269455,0.02719167061150074,0.02758818492293358,0.02766038104891777,0.028301246464252472,0.026836860924959183,0.027766283601522446,0.029452135786414146,0.029212677851319313,0.02943001314997673,0.02936244197189808,0.027521252632141113,0.027589092031121254
0.06653620352250489,0.028299181868035508,0.02820642851293087,0.02702675387263298,0.02806432917714119,0.028102923184633255,0.02759677544236183,0.027851363644003868,0.02954789437353611,0.028167758136987686,0.02756710909307003,0.028222955763339996,0.027892284095287323,0.02872626483440399,0.030114497989416122,0.030326109379529953,0.030260270461440086,0.02820642851293087,0.02702675387263298
0.0684931506849315,0.02913151074650714,0.029317114502191544,0.02937164530158043,0.028427764773368835,0.02883487567305565,0.028679808601737022,0.02924923226237297,0.030104566365480423,0.028792157769203186,0.029843751341104507,0.029508233070373535,0.029413778334856033,0.029107756912708282,0.031015783548355103,0.031222663819789886,0.03115944005548954,0.029317114502191544,0.02937164530158043
0.07045009784735812,0.029963839624978773,0.030286815017461777,0.029678834602236748,0.030294667929410934,0.0290279071778059,0.030361030250787735,0.030053675174713135,0.030365604907274246,0.029612015932798386,0.02952580899000168,0.02979177236557007,0.029573144391179085,0.029754918068647385,0.03191898763179779,0.03211899846792221,0.032057251781225204,0.030286815017461777,0.029678834602236748
0.07240704500978473,0.030796168503450405,0.030915241688489914,0.030725743621587753,0.029597941786050797,0.030879782512784004,0.031173082068562508,0.030352555215358734,0.031261615455150604,0.03090827912092209,0.031131479889154434,0.030741117894649506,0.030749481171369553,0.03069993481040001,0.03282197192311287,0.03301594778895378,0.03295639157295227,0.030915241688489914,0.030725743621587753
0.07436399217221135,0.03162849738192204,0.03208647668361664,0.03179153427481651,0.031208759173750877,0.03221037611365318,0.031195133924484253,0.03145333379507065,0.0322231724858284,0.03188085928559303,0.03175920993089676,0.03129458427429199,0.031947288662195206,0.030361080542206764,0.0337245874106884,0.03391316533088684,0.03385647013783455,0.03208647668361664,0.03179153427481651
0.07632093933463796,0.03246082626039367,0.032875292003154755,0.03234520182013512,0.03171966224908829,0.03222658857703209,0.032189302146434784,0.032365139573812485,0.033095769584178925,0.03218405693769455,0.03285419940948486,0.03210139647126198,0.0325361043214798,0.032971546053886414,0.03462795540690422,0.03481065481901169,0.03477219492197037,0.032875292003154755,0.03234520182013512
0.07827788649706457,0.033293155138865306,0.033215731382369995,0.033694613724946976,0.03345734626054764,0.03321344405412674,0.032932158559560776,0.03266102448105812,0.03410981968045235,0.032956141978502274,0.03304189443588257,0.03312201797962189,0.03329199552536011,0.03363977000117302,0.03553086519241333,0.035708483308553696,0.03565656393766403,0.033215731382369995,0.033694613724946976
0.08023483365949119,0.034125484017336935,0.034529246389865875,0.0344480462372303,0.03424616903066635,0.03472600877285004,0.03414543345570564,0.033468011766672134,0.03516979515552521,0.034077323973178864,0.035561636090278625,0.03395729511976242,0.03442731499671936,0.033843204379081726,0.036433544009923935,0.03660637140274048,0.03655647858977318,0.034529246389865875,0.0344480462372303
0.0821917808219178,0.03495781289580857,0.034937359392642975,0.03481829911470413,0.03432527929544449,0.03502844274044037,0.034734807908535004,0.034685421735048294,0.03594394773244858,0.034790921956300735,0.0351124033331871,0.03401131555438042,0.03468592092394829,0.035103388130664825,0.03733625262975693,0.037505075335502625,0.037465594708919525,0.034937359392642975,0.03481829911470413
0.08414872798434442,0.0357901417742802,0.0360330268740654,0.03537591174244881,0.03605561703443527,0.035806864500045776,0.03505513072013855,0.035109132528305054,0.03673011064529419,0.0357840470969677,0.03614814952015877,0.03566671162843704,0.034555502235889435,0.03527429327368736,0.03823958709836006,0.03840301185846329,0.03836064785718918,0.0360330268740654,0.03537591174244881
0.08610567514677103,0.036622470652751836,0.03718385100364685,0.03663242980837822,0.03676841780543327,0.03657742589712143,0.03638003021478653,0.03634818270802498,0.03670378029346466,0.03677693009376526,0.03634552285075188,0.036218591034412384,0.03676612675189972,0.03651927039027214,0.03914295509457588,0.03930169343948364,0.03926432132720947,0.03718385100364685,0.03663242980837822
0.08806262230919765,0.037454799531223465,0.03758484497666359,0.03670037165284157,0.03764752298593521,0.03796031326055527,0.036870263516902924,0.03538868576288223,0.03821578994393349,0.03783591836690903,0.038448307663202286,0.03713706135749817,0.03748627007007599,0.03698211908340454,0.040045950561761856,0.040200456976890564,0.04016108065843582,0.03758484497666359,0.03670037165284157
0.09001956947162426,0.0382871284096951,0.03902527689933777,0.0380706712603569,0.03728634864091873,0.038377560675144196,0.037940170615911484,0.03670399636030197,0.039290253072977066,0.03885427117347717,0.039184004068374634,0.0386059507727623,0.03834354132413864,0.03860151022672653,0.04095035791397095,0.04109945520758629,0.0410626120865345,0.03902527689933777,0.0380706712603569
0.09197651663405088,0.03911945728816673,0.039184100925922394,0.038440972566604614,0.038818359375,0.03919120505452156,0.038822825998067856,0.03842849284410477,0.03932778164744377,0.03964986652135849,0.03999543935060501,0.039007656276226044,0.03931239992380142,0.04039166867733002,0.041852571070194244,0.04199875518679619,0.04196446016430855,0.039184100925922394,0.038440972566604614
0.09393346379647749,0.039951786166638366,0.03992244601249695,0.0394773855805397,0.03952930495142937,0.04021561145782471,0.039350710809230804,0.039905741810798645,0.04009220376610756,0.038958609104156494,0.040518008172512054,0.04001317545771599,0.03941351920366287,0.03932157903909683,0.04275601729750633,0.04289797320961952,0.04286663234233856,0.03992244601249695,0.0394773855805397
0.0958904109589041,0.040784115045109995,0.04123998060822487,0.040267352014780045,0.04016481712460518,0.04108718782663345,0.04012155532836914,0.03949272632598877,0.04187948256731033,0.0408356674015522,0.04156094044446945,0.040783900767564774,0.04094402492046356,0.04196278378367424,0.04365941137075424,0.04379745200276375,0.04376876726746559,0.04123998060822487,0.040267352014780045
0.09784735812133072,0.04161644392358163,0.041704289615154266,0.04103581979870796,0.04197563976049423,0.04238957166671753,0.0411837063729763,0.04060593992471695,0.04226125776767731,0.04253654554486275,0.04238548129796982,0.041369616985321045,0.04158446192741394,0.042238082736730576,0.04456264153122902,0.044697340577840805,0.04467688500881195,0.041704289615154266,0.04103581979870796
0.09980430528375733,0.04244877280205326,0.04191500321030617,0.042628057301044464,0.041632067412137985,0.04270418360829353,0.0424334779381752,0.04159674793481827,0.04288911819458008,0.04296289384365082,0.042496342211961746,0.04269413650035858,0.042442359030246735,0.0424102246761322,0.04546735808253288,0.045596830546855927,0.045581500977277756,0.04191500321030617,0.042628057301044464
0.10176125244618395,0.043281101680524896,0.04366856440901756,0.042745478451251984,0.043197669088840485,0.04366188496351242,0.042931776493787766,0.04241295903921127,0.04385681450366974,0.04264190047979355,0.04522079974412918,0.042941149324178696,0.04302150756120682,0.0445001982152462,0.04636967554688454,0.04649675264954567,0.046535879373550415,0.04366856440901756,0.042745478451251984
0.10371819960861056,0.044113430558996525,0.044023871421813965,0.04385600984096527,0.04392870515584946,0.04457215964794159,0.04381541162729263,0.042156413197517395,0.04492412880063057,0.04402880370616913,0.044401124119758606,0.04393310844898224,0.0436093769967556,0.04402746632695198,0.04727295786142349,0.04739673063158989,0.047379154711961746,0.044023871421813965,0.04385600984096527
0.10567514677103718,0.04494575943746816,0.045065611600875854,0.044810906052589417,0.04502982646226883,0.04475189745426178,0.044855378568172455,0.04376230761408806,0.04490930959582329,0.04461669921875,0.0451928973197937,0.045375071465969086,0.04417052119970322,0.04419112578034401,0.04817640781402588,0.04829685389995575,0.04832680895924568,0.045065611600875854,0.044810906052589417
0.10763209393346379,0.04577808831593979,0.04632926732301712,0.04553832858800888,0.04521762579679489,0.04655739665031433,0.04553843289613724,0.04513940215110779,0.045525968074798584,0.04620486497879028,0.04540211334824562,0.045554522424936295,0.046150095760822296,0.04480864107608795,0.04907982796430588,0.04919711500406265,0.0491875521838665,0.04632926732301712,0.04553832858800888
0.1095890410958904,0.046610417194411426,0.04733256995677948,0.04596224054694176,0.046170514076948166,0.04690707102417946,0.04656439274549484,0.046414587646722794,0.04774544760584831,0.046965427696704865,0.0471973642706871,0.04618467390537262,0.046272095292806625,0.045807741582393646,0.04998354613780975,0.050097379833459854,0.05009732395410538,0.04733256995677948,0.04596224054694176
0.11154598825831702,0.047442746072883055,0.047745853662490845,0.04673206806182861,0.04686891287565231,0.04768805950880051,0.046948228031396866,0.047140929847955704,0.04861198365688324,0.04748211428523064,0.04789341613650322,0.04718922823667526,0.04687078669667244,0.047069888561964035,0.050886884331703186,0.050998181104660034,0.05099381133913994,0.047745853662490845,0.04673206806182861
0.11350293542074363,0.04827507495135469,0.048430733382701874,0.04778096079826355,0.04799520969390869,0.047475844621658325,0.047710902988910675,0.048416685312986374,0.04834594205021858,0.048509422689676285,0.04886212199926376,0.048492200672626495,0.048283763229846954,0.04805109277367592,0.051790449768304825,0.0518982969224453,0.051895078271627426,0.048430733382701874,0.04778096079826355
0.11545988258317025,0.04910740382982632,0.04923755303025246,0.049298565834760666,0.04878833144903183,0.04893410950899124,0.048678550869226456,0.048931561410427094,0.049236323684453964,0.04897691309452057,0.04953117296099663,0.048822999000549316,0.049478329718112946,0.0494295135140419,0.05269584432244301,0.05279886722564697,0.05280981957912445,0.04923755303025246,0.049298565834760666
0.11741682974559686,0.049939732708297956,0.049790024757385254,0.04953393712639809,0.049192577600479126,0.0500408299267292,0.04941098019480705,0.04883985593914986,0.05037590488791466,0.050441257655620575,0.050510019063949585,0.0500660315155983,0.05054987221956253,0.05045393854379654,0.0535975843667984,0.053699515759944916,0.05372275784611702,0.049790024757385254,0.04953393712639809
0.11937377690802348,0.050772061586769585,0.05086220055818558,0.0508514940738678,0.0505339615046978,0.050559498369693756,0.04977688938379288,0.04999697208404541,0.05143895000219345,0.05070595443248749,0.05017790198326111,0.05038317292928696,0.050755832344293594,0.05086911842226982,0.05450132116675377,0.05460045114159584,0.054605741053819656,0.05086220055818558,0.0508514940738678
0.12133072407045009,0.05160439046524122,0.05232914537191391,0.05096952244639397,0.05153026804327965,0.05143580958247185,0.051322091370821,0.05087835714221001,0.051846232265233994,0.05150747671723366,0.05301549285650253,0.05164269730448723,0.051973212510347366,0.05260884016752243,0.05540519207715988,0.05550103262066841,0.05551302433013916,0.05232914537191391,0.05096952244639397
0.1232876712328767,0.05243671934371285,0.052783455699682236,0.052442923188209534,0.05212026834487915,0.05287371948361397,0.05217939615249634,0.05169448256492615,0.05293886363506317,0.05266264081001282,0.05305015668272972,0.052330464124679565,0.05205296725034714,0.052849069237709045,0.05630849674344063,0.05640186741948128,0.056413356214761734,0.052783455699682236,0.052442923188209534
0.12524461839530332,0.053269048222184485,0.05364842712879181,0.05360545217990875,0.0529618114233017,0.05380319803953171,0.052899718284606934,0.05266557261347771,0.054220665246248245,0.05372460186481476,0.053899139165878296,0.05325264483690262,0.05316438525915146,0.052185676991939545,0.057213522493839264,0.05730275437235832,0.05731743574142456,0.05364842712879181,0.05360545217990875
0.12720156555772993,0.054101377100656114,0.054241154342889786,0.053537964820861816,0.05390108376741409,0.05440378189086914,0.05326997488737106,0.0532708466053009,0.05399562418460846,0.054260317236185074,0.05509677529335022,0.05424097180366516,0.05388661473989487,0.05340981483459473,0.05811705067753792,0.05820372328162193,0.05825769156217575,0.054241154342889786,0.053537964820861816
0.12915851272015655,0.05493370597912775,0.05532560497522354,0.054740194231271744,0.054575081914663315,0.05505865067243576,0.05469942465424538,0.05413312092423439,0.055225666612386703,0.05512245371937752,0.05586331710219383,0.054932720959186554,0.05505182594060898,0.05597768351435661,0.059019677340984344,0.05910490080714226,0.05913298577070236,0.05532560497522354,0.054740194231271744
0.13111545988258316,0.05576603485759938,0.05619436502456665,0.055638235062360764,0.05504395067691803,0.05611893907189369,0.05494772642850876,0.055562712252140045,0.0556645467877388,0.056201763451099396,0.05632791295647621,0.05549471825361252,0.05569106340408325,0.05580786615610123,0.0599236935377121,0.06000581383705139,0.060041699558496475,0.05619436502456665,0.055638235062360764
0.13307240704500978,0.056598363736071015,0.05696956068277359,0.056903235614299774,0.05574271082878113,0.05668095499277115,0.05562126263976097,0.05573771893978119,0.0564412996172905,0.05594348534941673,0.05782485753297806,0.056206464767456055,0.05638808012008667,0.05584931746125221,0.06082724779844284,0.06090690195560455,0.06094430387020111,0.05696956068277359,0.056903235614299774
0.1350293542074364,0.057430692614542644,0.05710405111312866,0.05687118321657181,0.05724611505866051,0.0575827956199646,0.05697694420814514,0.057000577449798584,0.05865442007780075,0.057049304246902466,0.059460632503032684,0.05708468705415726,0.057208627462387085,0.058451179414987564,0.06173107400536537,0.06180800125002861,0.06189997121691704,0.05710405111312866,0.05687118321657181
0.136986301369863,0.05826302149301428,0.05828388035297394,0.05835030972957611,0.05782608687877655,0.05873672664165497,0.05757736414670944,0.05773257836699486,0.058503225445747375,0.058872565627098083,0.05818142741918564,0.05737719312310219,0.05767522379755974,0.0575815886259079,0.06263495981693268,0.06270917505025864,0.06274229288101196,0.05828388035297394,0.05835030972957611
0.13894324853228962,0.059095350371485916,0.059179265052080154,0.05868631973862648,0.05847666412591934,0.05948365479707718,0.05880790948867798,0.05792171135544777,0.058877598494291306,0.05917946994304657,0.05861961841583252,0.05850505828857422,0.059198230504989624,0.05954381451010704,0.06353882700204849,0.06361053138971329,0.06364702433347702,0.059179265052080154,0.05868631973862648
0.14090019569471623,0.059927679249957545,0.059630684554576874,0.05962660163640976,0.059653401374816895,0.060085974633693695,0.05951984226703644,0.05859588831663132,0.060780882835388184,0.05947951599955559,0.06056692451238632,0.060217324644327164,0.060012951493263245,0.06007815897464752,0.06444273889064789,0.06451162695884705,0.06456761062145233,0.059630684554576874,0.05962660163640976
0.14285714285714285,0.06076000812842918,0.06082130968570709,0.06091649830341339,0.06006516143679619,0.06067098677158356,0.06017715856432915,0.05890314280986786,0.06127648428082466,0.060496509075164795,0.06176695600152016,0.0607125349342823,0.060887936502695084,0.06064943969249725,0.0653468519449234,0.06541290134191513,0.0654563382267952,0.06082130968570709,0.06091649830341339
0.14481409001956946,0.06159233700690081,0.06176316738128662,0.061556439846754074,0.06152971833944321,0.06179043650627136,0.061035554856061935,0.06059134751558304,0.062055353075265884,0.06235601007938385,0.062022484838962555,0.06103832274675369,0.061066851019859314,0.06152401491999626,0.06625063717365265,0.0663142204284668,0.06636008620262146,0.06176316738128662,0.061556439846754074
0.14677103718199608,0.062424665885372446,0.06250931322574615,0.06268144398927689,0.06213194876909256,0.0625448003411293,0.06140109896659851,0.06221785396337509,0.06203264743089676,0.06250736117362976,0.06288258731365204,0.062291450798511505,0.06220879778265953,0.06200428307056427,0.06715480983257294,0.06721561402082443,0.06726515293121338,0.06250931322574615,0.06268144398927689
0.1487279843444227,0.06325699476384408,0.06346546113491058,0.06393960863351822,0.06263081729412079,0.06329046934843063,0.06238852068781853,0.06229299306869507,0.06335282325744629,0.06341658532619476,0.06344323605298996,0.06271389871835709,0.06293682754039764,0.06316326558589935,0.06806013733148575,0.06811695545911789,0.06816933304071426,0.06346546113491058,0.06393960863351822
0.1506849315068493,0.0640893236423157,0.06437715142965317,0.06470514833927155,0.06394688785076141,0.06448648869991302,0.06403316557407379,0.06380031257867813,0.06359756737947464,0.0629785880446434,0.06484527140855789,0.06364859640598297,0.06379970163106918,0.06442562490701675,0.06896267086267471,0.06901830434799194,0.06908448785543442,0.06437715142965317,0.06470514833927155
0.15264187866927592,0.06492165252078734,0.06488864123821259,0.0645020604133606,0.06486181914806366,0.06495341658592224,0.06439796090126038,0.06434104591608047,0.06452979147434235,0.0645819753408432,0.06576387584209442,0.0644177496433258,0.06519569456577301,0.06435742974281311,0.0698673203587532,0.06991971284151077,0.0699804425239563,0.06488864123821259,0.0645020604133606
0.15459882583170254,0.06575398139925898,0.06573786586523056,0.06555870920419693,0.06519381701946259,0.06570916622877121,0.06498983502388,0.06538020819425583,0.06551145017147064,0.06584259867668152,0.06644594669342041,0.06584442406892776,0.06574030220508575,0.06624765694141388,0.07077083736658096,0.07082147896289825,0.07088357955217361,0.06573786586523056,0.06555870920419693
0.15655577299412915,0.06658631027773061,0.06608777493238449,0.06706418842077255,0.06668490171432495,0.0669514611363411,0.06651026755571365,0.06549211591482162,0.0665074959397316,0.0665302723646164,0.06745684891939163,0.06634294986724854,0.06600888073444366,0.06691592931747437,0.07167495787143707,0.07172262668609619,0.07178834080696106,0.06608777493238449,0.06706418842077255
0.15851272015655576,0.06741863915620223,0.06766327470541,0.06806736439466476,0.06673824042081833,0.06754632294178009,0.0673103779554367,0.06699024140834808,0.06783300638198853,0.06699055433273315,0.06797832250595093,0.06741324067115784,0.06679507344961166,0.06760014593601227,0.07257922738790512,0.07262412458658218,0.07269486039876938,0.06766327470541,0.06806736439466476
0.16046966731898238,0.06825096803467387,0.0685448944568634,0.06867759674787521,0.06766308099031448,0.06826397776603699,0.06823849678039551,0.06704268604516983,0.06836052238941193,0.06808245927095413,0.06869568675756454,0.0677882730960846,0.06797470152378082,0.06814710795879364,0.07348325103521347,0.07352562248706818,0.07359809428453445,0.0685448944568634,0.06867759674787521
0.162426614481409,0.0690832969131455,0.06955987960100174,0.06954550743103027,0.06841543316841125,0.0693296492099762,0.06837712228298187,0.06813045591115952,0.06870375573635101,0.06823132187128067,0.07062812894582748,0.06871102005243301,0.06882959604263306,0.06891319900751114,0.07438746094703674,0.07442711293697357,0.07452166080474854,0.06955987960100174,0.06954550743103027
0.1643835616438356,0.06991562579161714,0.07001347839832306,0.07032208889722824,0.06967908889055252,0.07042451202869415,0.06901638209819794,0.06926217675209045,0.06990154832601547,0.06969425082206726,0.07126262038946152,0.06981667131185532,0.06994570791721344,0.07074771076440811,0.0752917155623436,0.07532867789268494,0.07541004568338394,0.07001347839832306,0.07032208889722824
0.16634050880626222,0.07074795467008876,0.07124199718236923,0.07085388898849487,0.07065537571907043,0.07099012285470963,0.07018161565065384,0.06967151165008545,0.07072623819112778,0.07063892483711243,0.07182882726192474,0.0705169141292572,0.07008810341358185,0.07078300416469574,0.07619592547416687,0.0762302577495575,0.076319120824337,0.07124199718236923,0.07085388898849487
0.16829745596868884,0.0715802835485604,0.07221720367670059,0.0721677839756012,0.07189617305994034,0.07158408313989639,0.0714181512594223,0.07044760882854462,0.07128909975290298,0.07167836278676987,0.07188206166028976,0.07165949046611786,0.07185810804367065,0.0701904147863388,0.07710055261850357,0.07713183015584946,0.07721880078315735,0.07221720367670059,0.0721677839756012
0.17025440313111545,0.07241261242703204,0.07289567589759827,0.07293902337551117,0.07200604677200317,0.07263384014368057,0.07190681248903275,0.07121218740940094,0.07263757288455963,0.07220341265201569,0.07342568039894104,0.0724840983748436,0.07107315212488174,0.07332222163677216,0.07800449430942535,0.07803341746330261,0.07812321931123734,0.07289567589759827,0.07293902337551117
0.17221135029354206,0.07324494130550367,0.07301758229732513,0.07317215949296951,0.07283979654312134,0.07347409427165985,0.07248609513044357,0.07234911620616913,0.07300347089767456,0.07288604229688644,0.07323510944843292,0.0729900449514389,0.07262834161520004,0.07347091287374496,0.07890871912240982,0.07893502712249756,0.07904794067144394,0.07301758229732513,0.07317215949296951
0.17416829745596868,0.0740772701839753,0.07393024861812592,0.07411817461252213,0.07421953976154327,0.07406941801309586,0.07397813349962234,0.07323790341615677,0.07386855781078339,0.07399493455886841,0.07508720457553864,0.07396679371595383,0.07360796630382538,0.07374589145183563,0.07981304079294205,0.07983667403459549,0.0799344927072525,0.07393024861812592,0.07411817461252213
0.1761252446183953,0.07490959906244693,0.0742969736456871,0.07534241676330566,0.07461798936128616,0.0753059834241867,0.07460317015647888,0.07396559417247772,0.07505830377340317,0.07477141916751862,0.07543894648551941,0.07475695013999939,0.07475117594003677,0.07419557124376297,0.08071734756231308,0.08073838800191879,0.08084027469158173,0.0742969736456871,0.07534241676330566
0.1780821917808219,0.07574192794091857,0.07504867762327194,0.07622867077589035,0.07571769505739212,0.07572107017040253,0.07494146376848221,0.07480090111494064,0.07546529173851013,0.07579785585403442,0.07629352807998657,0.07529767602682114,0.0763276219367981,0.07645155489444733,0.08162172138690948,0.08164017647504807,0.08180435746908188,0.07504867762327194,0.07622867077589035
0.18003913894324852,0.0765742568193902,0.07667691260576248,0.07655984163284302,0.07630452513694763,0.07667529582977295,0.07623335719108582,0.07538265734910965,0.07702673971652985,0.07715235650539398,0.07705134898424149,0.07632184773683548,0.07605545967817307,0.07657260447740555,0.08252625912427902,0.08254164457321167,0.08268014341592789,0.07667691260576248,0.07655984163284302
0.18199608610567514,0.07740658569786182,0.07724738121032715,0.07765603810548782,0.07692340016365051,0.07762071490287781,0.07656120508909225,0.07682283967733383,0.07760991901159286,0.07768208533525467,0.07743358612060547,0.07710348069667816,0.07765321433544159,0.07730802893638611,0.08343049883842468,0.08344335108995438,0.0835547149181366,0.07724738121032715,0.07765603810548782
0.18395303326810175,0.07823891457633346,0.07848986983299255,0.07828759402036667,0.07776651531457901,0.07851383090019226,0.0778261125087738,0.07758581638336182,0.07849395275115967,0.07835091650485992,0.07875370234251022,0.0779343694448471,0.07733286917209625,0.07793838530778885,0.08433494716882706,0.08434508740901947,0.08450473845005035,0.07848986983299255,0.07828759402036667
0.18590998043052837,0.0790712434548051,0.079236701130867,0.07895588874816895,0.0791662260890007,0.079529769718647,0.07861119508743286,0.07838282734155655,0.07885578274726868,0.07945770770311356,0.08005473017692566,0.07885584235191345,0.07952271401882172,0.07895869761705399,0.08523926883935928,0.08524680882692337,0.08536574989557266,0.079236701130867,0.07895588874816895
0.18786692759295498,0.07990357233327673,0.08007121086120605,0.08001565933227539,0.0793333426117897,0.07999145984649658,0.07992134988307953,0.07931303232908249,0.07919969409704208,0.08027233183383942,0.08069734275341034,0.07981762290000916,0.08012168109416962,0.07891049981117249,0.08614374697208405,0.08614863455295563,0.08627862483263016,0.08007121086120605,0.08001565933227539
0.1898238747553816,0.08073590121174835,0.08112882077693939,0.08121439069509506,0.08046938478946686,0.08100332319736481,0.07980021089315414,0.07990922033786774,0.08076274394989014,0.08153480291366577,0.0814085602760315,0.08080637454986572,0.0803086906671524,0.08162768930196762,0.08704828470945358,0.08705029636621475,0.08719953149557114,0.08112882077693939,0.08121439069509506
0.1917808219178082,0.08156823009021999,0.0819830372929573,0.08214843273162842,0.0815112441778183,0.08179959654808044,0.08093266934156418,0.08028966188430786,0.0818554237484932,0.08221559226512909,0.08274342864751816,0.08155927062034607,0.0814509391784668,0.08189456909894943,0.087952621281147,0.08795244991779327,0.08810658007860184,0.0819830372929573,0.08214843273162842
0.19373776908023482,0.08240055896869163,0.08216040581464767,0.08277670294046402,0.08257289230823517,0.08259166777133942,0.08167731016874313,0.08107656240463257,0.08241339772939682,0.08229310065507889,0.083586685359478,0.08209115266799927,0.08212721347808838,0.08227048069238663,0.08885710686445236,0.0888538733124733,0.08903676271438599,0.08216040581464767,0.08277670294046402
0.19569471624266144,0.08323288784716326,0.08327609300613403,0.08355594426393509,0.08337235450744629,0.08333081007003784,0.08262743800878525,0.08205817639827728,0.08351624011993408,0.08335459977388382,0.08405520766973495,0.08252210170030594,0.08394071459770203,0.08304432034492493,0.08976297825574875,0.08975595980882645,0.08989319205284119,0.08327609300613403,0.08355594426393509
0.19765166340508805,0.08406521672563488,0.08385897427797318,0.08443820476531982,0.08423811197280884,0.08452462404966354,0.0832652747631073,0.08298017084598541,0.08422666788101196,0.08440060913562775,0.08494694530963898,0.0834188461303711,0.08371371775865555,0.08275651931762695,0.0906662568449974,0.09065750986337662,0.09080173820257187,0.08385897427797318,0.08443820476531982
0.19960861056751467,0.08489754560410652,0.084559366106987,0.08601097017526627,0.08522428572177887,0.08539184182882309,0.08435249328613281,0.08330152928829193,0.08454564213752747,0.08439937233924866,0.08448909223079681,0.08468188345432281,0.0848025381565094,0.08521759510040283,0.09157063066959381,0.0915592834353447,0.09170518815517426,0.084559366106987,0.08601097017526627
0.20156555772994128,0.08572987448257816,0.08512357622385025,0.08637804538011551,0.08572471141815186,0.08581755310297012,0.08537963777780533,0.08497460186481476,0.08560624718666077,0.08647733926773071,0.08632179349660873,0.08561248332262039,0.08584821224212646,0.08526231348514557,0.09247617423534393,0.09246119111776352,0.0926092267036438,0.08512357622385025,0.08637804538011551
0.2035225048923679,0.08656220336104979,0.08638258278369904,0.08689163625240326,0.0866221934556961,0.0862966775894165,0.0864885225892067,0.08591711521148682,0.08656354248523712,0.08677172660827637,0.08710691332817078,0.08614028990268707,0.08650558441877365,0.08757397532463074,0.09337972104549408,0.09336300939321518,0.09351706504821777,0.08638258278369904,0.08689163625240326
0.2054794520547945,0.08739453223952141,0.08728788048028946,0.08758310973644257,0.08741920441389084,0.0875801146030426,0.08686983585357666,0.08675777167081833,0.08719466626644135,0.08783133327960968,0.08803659677505493,0.08647572994232178,0.08745695650577545,0.08725975453853607,0.09428427368402481,0.09426487982273102,0.09443540871143341,0.08728788048028946,0.08758310973644257
0.20743639921722112,0.08822686111799305,0.0878826230764389,0.08857356756925583,0.0885673239827156,0.08820894360542297,0.08734339475631714,0.08729667216539383,0.08798006176948547,0.08802786469459534,0.08821141719818115,0.08800672739744186,0.08813848346471786,0.0878656804561615,0.09518884122371674,0.09516675025224686,0.09532609581947327,0.0878826230764389,0.08857356756925583
0.20939334637964774,0.08905918999646469,0.08867304772138596,0.09002641588449478,0.08921197056770325,0.08913926780223846,0.08836518973112106,0.08773132413625717,0.08860164135694504,0.08928252011537552,0.08978015929460526,0.08846205472946167,0.08882227540016174,0.08861666172742844,0.09609345346689224,0.09606862813234329,0.09624894708395004,0.08867304772138596,0.09002641588449478
0.21135029354207435,0.08989151887493632,0.08941851556301117,0.09037337452173233,0.09018416702747345,0.09045290946960449,0.0888509750366211,0.0886520966887474,0.08916590362787247,0.08968637883663177,0.090569406747818,0.08881330490112305,0.08981051295995712,0.08968836814165115,0.09699840098619461,0.0969705879688263,0.09715878963470459,0.08941851556301117,0.09037337452173233
0.21330724070450097,0.09072384775340796,0.09150558710098267,0.09116775542497635,0.09044092893600464,0.09056856483221054,0.09030154347419739,0.08893373608589172,0.09086954593658447,0.09150043874979019,0.09183305501937866,0.09009440988302231,0.09172075241804123,0.09039822965860367,0.09790291637182236,0.09787245839834213,0.09804560989141464,0.09150558710098267,0.09116775542497635
0.21526418786692758,0.09155617663187958,0.09209491312503815,0.09191001951694489,0.09133951365947723,0.09162917733192444,0.09081460535526276,0.09051211923360825,0.09190672636032104,0.09219494462013245,0.09158975630998611,0.09167434275150299,0.09140220284461975,0.09228594601154327,0.09880722314119339,0.09877438843250275,0.09895114600658417,0.09209491312503815,0.09191001951694489
0.2172211350293542,0.09238850551035122,0.09224317967891693,0.09291108697652817,0.0930328518152237,0.09266819059848785,0.09199227392673492,0.09216727316379547,0.09212644398212433,0.09254016727209091,0.09288594126701355,0.09243876487016678,0.09247167408466339,0.09190037846565247,0.0997118353843689,0.09967640042304993,0.09985491633415222,0.09224317967891693,0.09291108697652817
0.2191780821917808,0.09322083438882285,0.09280052036046982,0.09370841830968857,0.09329406172037125,0.0931103527545929,0.09249474108219147,0.09167765080928802,0.09287947416305542,0.0936364084482193,0.09450119733810425,0.09298574179410934,0.09302416443824768,0.09235936403274536,0.10061655938625336,0.10057835280895233,0.10076027363538742,0.09280052036046982,0.09370841830968857
0.22113502935420742,0.09405316326729449,0.0944867953658104,0.09433756023645401,0.09429366141557693,0.09418202936649323,0.09367294609546661,0.0926717221736908,0.0940675213932991,0.09375733137130737,0.09393970668315887,0.09360622614622116,0.09394703805446625,0.09361252933740616,0.10152126103639603,0.10148034989833832,0.10166756063699722,0.0944867953658104,0.09433756023645401
0.22309197651663404,0.09488549214576611,0.095704585313797,0.09550491720438004,0.09564042091369629,0.09510910511016846,0.09405281394720078,0.09391108900308609,0.09460391104221344,0.09508886933326721,0.09550224989652634,0.09511170536279678,0.0946836993098259,0.09496322274208069,0.10242651402950287,0.10238230973482132,0.10260146111249924,0.095704585313797,0.09550491720438004
0.22504892367906065,0.09571782102423775,0.09606365859508514,0.09613649547100067,0.09623438864946365,0.09628710895776749,0.09499520808458328,0.094711534678936,0.09567323327064514,0.09674132615327835,0.09649805724620819,0.09501448273658752,0.09630736708641052,0.09525345265865326,0.10333169996738434,0.1032843217253685,0.10348395258188248,0.09606365859508514,0.09613649547100067
0.22700587084148727,0.09655014990270938,0.09631320834159851,0.09726604074239731,0.09669452160596848,0.09680698066949844,0.09652329981327057,0.09479130804538727,0.09638229012489319,0.09660284221172333,0.09644307941198349,0.09646226465702057,0.09694404900074005,0.0962347611784935,0.10423509031534195,0.10418635606765747,0.10438383370637894,0.09631320834159851,0.09726604074239731
0.22896281800391388,0.09738247878118102,0.09709236025810242,0.09773260354995728,0.09762857854366302,0.09750280529260635,0.09654878824949265,0.09611214697360992,0.09704438596963882,0.09813050925731659,0.09806621819734573,0.09736855328083038,0.0977354496717453,0.09731651097536087,0.10513979196548462,0.10508833825588226,0.10528971254825592,0.09709236025810242,0.09773260354995728
0.2309197651663405,0.09821480765965264,0.09867841005325317,0.09822237491607666,0.09829960763454437,0.0983964204788208,0.09722309559583664,0.09740753471851349,0.0983043685555458,0.0982019305229187,0.09867797046899796,0.09832575917243958,0.09815266728401184,0.09858386218547821,0.1060444563627243,0.10599057376384735,0.10619637370109558,0.09867841005325317,0.09822237491607666
0.2328767123287671,0.09904713653812428,0.09861485660076141,0.09907294064760208,0.09999056905508041,0.09902049601078033,0.0987943708896637,0.09830091148614883,0.09879595786333084,0.09940028935670853,0.10033488273620605,0.09854204952716827,0.0978853851556778,0.0991828516125679,0.10694913566112518,0.10689245164394379,0.10710132122039795,0.09861485660076141,0.09907294064760208
0.23483365949119372,0.09987946541659591,0.0998086929321289,0.10039989650249481,0.10002401471138,0.10000494867563248,0.09905559569597244,0.09957465529441833,0.09914323687553406,0.10025516897439957,0.09973534941673279,0.09982283413410187,0.10046815872192383,0.10063737630844116,0.10785385221242905,0.10779454559087753,0.1080147996544838,0.0998086929321289,0.10039989650249481
0.23679060665362034,0.10071179429506755,0.10147788375616074,0.10120866447687149,0.10120537877082825,0.10087815672159195,0.1000555232167244,0.09915642440319061,0.10089067369699478,0.1014753207564354,0.10105089843273163,0.10067994892597198,0.1010155975818634,0.10093511641025543,0.10875853151082993,0.108696848154068,0.1089140996336937,0.10147788375616074,0.10120866447687149
0.23874755381604695,0.10154412317353917,0.10232143849134445,0.10158926248550415,0.1015259325504303,0.10164165496826172,0.10039106011390686,0.10059928894042969,0.10127139836549759,0.10244704782962799,0.10206736624240875,0.10139761120080948,0.10154332965612411,0.1016058623790741,0.109663225710392,0.1095987930893898,0.10981927067041397,0.10232143849134445,0.10158926248550415
0.24070450097847357,0.1023764520520108,0.10277658700942993,0.10299202799797058,0.1029832512140274,0.10265842080116272,0.10176313668489456,0.1014677956700325,0.10228823870420456,0.10280359536409378,0.10312452912330627,0.10165524482727051,0.10334721207618713,0.10237350314855576,0.11056799441576004,0.11050084233283997,0.11076334118843079,0.10277658700942993,0.10299202799797058
0.24266144814090018,0.10320878093048244,0.10341383516788483,0.1034417673945427,0.10354100912809372,0.10359714925289154,0.10277758538722992,0.10233800113201141,0.1026989221572876,0.10441551357507706,0.10386630892753601,0.10310065746307373,0.10274860262870789,0.10248462855815887,0.11147378385066986,0.11140307784080505,0.11163195967674255,0.10341383516788483,0.1034417673945427
0.2446183953033268,0.10404110980895408,0.10405553132295609,0.10480441153049469,0.10433494299650192,0.10443425923585892,0.10298516601324081,0.10223829001188278,0.10353656858205795,0.10519325733184814,0.10496397316455841,0.10330823063850403,0.10427214205265045,0.10405239462852478,0.11237747222185135,0.11230508238077164,0.11253953725099564,0.10405553132295609,0.10480441153049469
0.2465753424657534,0.1048734386874257,0.1043468564748764,0.105328269302845,0.10550882667303085,0.10512486845254898,0.1037939041852951,0.1038702130317688,0.10461922734975815,0.10627200454473495,0.10523729026317596,0.1047506257891655,0.10462242364883423,0.10475318133831024,0.11328215152025223,0.11320730298757553,0.11345142126083374,0.1043468564748764,0.105328269302845
0.24853228962818003,0.10570576756589734,0.1062612533569336,0.10598157346248627,0.10666477680206299,0.10590186715126038,0.10497643053531647,0.1049233227968216,0.1053285077214241,0.10680203139781952,0.10584674775600433,0.10557511448860168,0.10617270320653915,0.10583401471376419,0.11418688297271729,0.11410938948392868,0.11435236036777496,0.1062612533569336,0.10598157346248627
0.25048923679060664,0.10653809644436897,0.1064290925860405,0.10705696046352386,0.1073535829782486,0.10683517158031464,0.10580377280712128,0.10573258996009827,0.10697676986455917,0.10759330540895462,0.10692738741636276,0.10600024461746216,0.10702620446681976,0.10766435414552689,0.11509166657924652,0.11501156538724899,0.11526458710432053,0.1064290925860405,0.10705696046352386
0.25244618395303325,0.1073704253228406,0.10741082578897476,0.10761403292417526,0.10792618989944458,0.10773208737373352,0.10710802674293518,0.10618402063846588,0.10729777812957764,0.10848730802536011,0.1078433245420456,0.1070474162697792,0.10742946714162827,0.10699429363012314,0.11599677056074142,0.11591407656669617,0.11617696285247803,0.10741082578897476,0.10761403292417526
0.25440313111545987,0.10820275420131223,0.10799526423215866,0.10846930742263794,0.10868261754512787,0.10831636935472488,0.10755836963653564,0.10666699707508087,0.1078789234161377,0.10895685851573944,0.10856570303440094,0.1082170158624649,0.1082061380147934,0.10792022198438644,0.11690132319927216,0.11681598424911499,0.1170688271522522,0.10799526423215866,0.10846930742263794
0.2563600782778865,0.10903508307978386,0.1085432916879654,0.10939749330282211,0.10936051607131958,0.10936394333839417,0.10860361158847809,0.1085636094212532,0.10960237681865692,0.10985389351844788,0.10943956673145294,0.10904288291931152,0.10885944962501526,0.10792801529169083,0.11780586838722229,0.11771823465824127,0.11797825992107391,0.1085432916879654,0.10939749330282211
0.2583170254403131,0.1098674119582555,0.1101815328001976,0.11010715365409851,0.11020810902118683,0.10989795625209808,0.10932724177837372,0.10830678045749664,0.11018633842468262,0.11026275157928467,0.1106652170419693,0.10931873321533203,0.10994909703731537,0.10995130240917206,0.11871065944433212,0.11862046271562576,0.11888334900140762,0.1101815328001976,0.11010715365409851
0.2602739726027397,0.11069974083672714,0.11044593155384064,0.1111481562256813,0.11135787516832352,0.11071526259183884,0.11003557592630386,0.10871760547161102,0.11067258566617966,0.11171033978462219,0.11072941869497299,0.1104772686958313,0.11081062257289886,0.11046379059553146,0.11961565911769867,0.11952270567417145,0.11978824436664581,0.11044593155384064,0.1111481562256813
0.2622309197651663,0.11153206971519876,0.11171413958072662,0.111422099173069,0.11244162917137146,0.11167441308498383,0.11108336597681046,0.11021055281162262,0.1113550215959549,0.11151446402072906,0.11223430186510086,0.11196520924568176,0.11132041364908218,0.11148856580257416,0.12052130699157715,0.12042517960071564,0.12069964408874512,0.11171413958072662,0.111422099173069
0.26418786692759294,0.1123643985936704,0.11179326474666595,0.11253678798675537,0.1131153330206871,0.11232384294271469,0.1118064895272255,0.11118875443935394,0.11246170848608017,0.11274220049381256,0.11373262852430344,0.11204811930656433,0.11301324516534805,0.11278466880321503,0.12142490595579147,0.12132750451564789,0.12160221487283707,0.11179326474666595,0.11253678798675537
0.26614481409001955,0.11319672747214203,0.11312887817621231,0.1135563999414444,0.11426511406898499,0.11308248341083527,0.11238409578800201,0.1121210902929306,0.11343465745449066,0.11412078887224197,0.114171102643013,0.11259464919567108,0.11373236030340195,0.11321565508842468,0.1223297119140625,0.12222950905561447,0.1225079670548439,0.11312887817621231,0.1135563999414444
0.26810176125244617,0.11402905635061367,0.11423853784799576,0.11461232602596283,0.11470513790845871,0.11377154290676117,0.11323633790016174,0.11305071413516998,0.11384183168411255,0.1146763488650322,0.11389598250389099,0.11353349685668945,0.11403873562812805,0.11505857855081558,0.12323471903800964,0.12313184142112732,0.12341123074293137,0.11423853784799576,0.11461232602596283
0.2700587084148728,0.11486138522908529,0.11508961766958237,0.1153576523065567,0.11560885608196259,0.11486287415027618,0.1140538901090622,0.11345003545284271,0.1144251599907875,0.1150086298584938,0.11480610817670822,0.11480344831943512,0.11545592546463013,0.11446793377399445,0.12414009869098663,0.12403445690870285,0.12431803345680237,0.11508961766958237,0.1153576523065567
0.2720156555772994,0.11569371410755692,0.11544620245695114,0.1159847155213356,0.11647479981184006,0.11570429801940918,0.11503959447145462,0.11375109851360321,0.11569168418645859,0.11689550429582596,0.1166735291481018,0.11566212773323059,0.11538712680339813,0.11519622057676315,0.125044047832489,0.12493640184402466,0.12522996962070465,0.11544620245695114,0.1159847155213356
0.273972602739726,0.11652604298602856,0.11610975861549377,0.11649557948112488,0.11726104468107224,0.11674300581216812,0.11591117084026337,0.11459702253341675,0.11656858026981354,0.11757127940654755,0.1172015592455864,0.11638468503952026,0.117076076567173,0.1149076372385025,0.12594884634017944,0.12583878636360168,0.1261300891637802,0.11610975861549377,0.11649557948112488
0.2759295499021526,0.1173583718645002,0.11611057072877884,0.11763092130422592,0.11785393208265305,0.11746948957443237,0.11645863950252533,0.11635245382785797,0.11713594198226929,0.11872926354408264,0.11811129748821259,0.11681570112705231,0.11797080934047699,0.1176900863647461,0.1268543004989624,0.12674108147621155,0.12703624367713928,0.11611057072877884,0.11763092130422592
0.27788649706457924,0.11819070074297183,0.11813957989215851,0.11871218681335449,0.11849898099899292,0.11845593899488449,0.11725674569606781,0.11680954694747925,0.11748771369457245,0.11923405528068542,0.11913508176803589,0.11832363903522491,0.11859646439552307,0.11697027087211609,0.1277584284543991,0.12764374911785126,0.1279558688402176,0.11813957989215851,0.11871218681335449
0.27984344422700586,0.11902302962144345,0.11843191832304001,0.11940422654151917,0.1195606142282486,0.11934482306241989,0.11857733875513077,0.11787671595811844,0.11855101585388184,0.11932026594877243,0.11899463832378387,0.11904031038284302,0.11827687919139862,0.11850810050964355,0.12866321206092834,0.1285458207130432,0.12884944677352905,0.11843191832304001,0.11940422654151917
0.28180039138943247,0.11985535849991509,0.12005138397216797,0.12030383944511414,0.120435431599617,0.12027677893638611,0.11921226978302002,0.11817863583564758,0.12006738036870956,0.12055286765098572,0.12039926648139954,0.11946402490139008,0.11990611255168915,0.12048666924238205,0.12956805527210236,0.12944824993610382,0.12975601851940155,0.12005138397216797,0.12030383944511414
0.2837573385518591,0.12068768737838673,0.12068860232830048,0.12118327617645264,0.12093343585729599,0.12062934041023254,0.12002958357334137,0.11932511627674103,0.11978328227996826,0.12108691781759262,0.12137765437364578,0.1205148920416832,0.12090852856636047,0.12142832577228546,0.1304728090763092,0.13035063445568085,0.1306646317243576,0.12068860232830048,0.12118327617645264
0.2857142857142857,0.12152001625685836,0.12149084359407425,0.12163696438074112,0.1220613569021225,0.12136594951152802,0.12142561376094818,0.1198599562048912,0.1209540069103241,0.12173980474472046,0.12212025374174118,0.12094001471996307,0.12127547711133957,0.1214841902256012,0.1313776671886444,0.13125315308570862,0.13160158693790436,0.12149084359407425,0.12163696438074112
0.2876712328767123,0.12235234513532998,0.12224393337965012,0.12251358479261398,0.12333892285823822,0.12254762649536133,0.12187069654464722,0.12100732326507568,0.12188642472028732,0.12316371500492096,0.12363363057374954,0.12210983037948608,0.12287657707929611,0.12205387651920319,0.1322830766439438,0.13215549290180206,0.13250161707401276,0.12224393337965012,0.12251358479261398
0.2896281800391389,0.12318467401380162,0.12393876165151596,0.12368745356798172,0.12344656884670258,0.1231471449136734,0.12208382785320282,0.12150683999061584,0.12283955514431,0.12452798336744308,0.1234581395983696,0.12244685739278793,0.12348388135433197,0.12304909527301788,0.13318736851215363,0.13305817544460297,0.13343630731105804,0.12393876165151596,0.12368745356798172
0.29158512720156554,0.12401700289227326,0.12407760322093964,0.12416239082813263,0.12448975443840027,0.12419987469911575,0.12286064028739929,0.12176226079463959,0.12459007650613785,0.12507718801498413,0.12461990118026733,0.12371660023927689,0.12419269233942032,0.12348620593547821,0.13409210741519928,0.13396035134792328,0.13428916037082672,0.12407760322093964,0.12416239082813263
0.29354207436399216,0.12484933177074489,0.12470373511314392,0.12503288686275482,0.12536273896694183,0.12519118189811707,0.1247992217540741,0.12352137267589569,0.12490209937095642,0.1258908361196518,0.12534748017787933,0.12452490627765656,0.12462347745895386,0.12467856705188751,0.13499706983566284,0.1348629593849182,0.13520005345344543,0.12470373511314392,0.12503288686275482
0.29549902152641877,0.12568166064921651,0.12549710273742676,0.12592335045337677,0.1268496811389923,0.12578529119491577,0.12474361062049866,0.12486790120601654,0.12550094723701477,0.12716367840766907,0.12582743167877197,0.125392347574234,0.12575989961624146,0.1254788637161255,0.1359017789363861,0.13576529920101166,0.13610057532787323,0.12549710273742676,0.12592335045337677
0.2974559686888454,0.12651398952768816,0.12636658549308777,0.12698699533939362,0.12701040506362915,0.1264941394329071,0.12565448880195618,0.12528470158576965,0.12579262256622314,0.12748047709465027,0.1266644299030304,0.12574134767055511,0.12726065516471863,0.12645509839057922,0.13680657744407654,0.13666774332523346,0.13700658082962036,0.12636658549308777,0.12698699533939362
0.299412915851272,0.1273463184061598,0.12679943442344666,0.12788306176662445,0.12799352407455444,0.12728719413280487,0.12667523324489594,0.12595726549625397,0.126458540558815,0.12857680022716522,0.12810006737709045,0.1273680329322815,0.1274668276309967,0.12677381932735443,0.1377115696668625,0.13757024705410004,0.13795076310634613,0.12679943442344666,0.12788306176662445
0.3013698630136986,0.1281786472846314,0.12729981541633606,0.12822648882865906,0.12869946658611298,0.12810753285884857,0.12673813104629517,0.1269524097442627,0.12822863459587097,0.12925666570663452,0.12838011980056763,0.12827245891094208,0.1278080940246582,0.12865546345710754,0.13861694931983948,0.138472780585289,0.13882802426815033,0.12729981541633606,0.12822648882865906
0.30332681017612523,0.12901097616310306,0.12885525822639465,0.12945175170898438,0.12939363718032837,0.12937453389167786,0.12838295102119446,0.1275426745414734,0.12909378111362457,0.13078521192073822,0.1293749362230301,0.12865760922431946,0.12902772426605225,0.12936607003211975,0.13952112197875977,0.13937526941299438,0.13972659409046173,0.12885525822639465,0.12945175170898438
0.30528375733855184,0.12984330504157468,0.12966853380203247,0.13028177618980408,0.1302514374256134,0.12977342307567596,0.1290571391582489,0.12926024198532104,0.1290477067232132,0.13139837980270386,0.12969249486923218,0.1292990893125534,0.12991276383399963,0.1290546953678131,0.1404268890619278,0.14027784764766693,0.14064356684684753,0.12966853380203247,0.13028177618980408
0.30724070450097846,0.1306756339200463,0.1309588998556137,0.1308642327785492,0.13162072002887726,0.13079415261745453,0.12971970438957214,0.129391148686409,0.12984797358512878,0.1313372254371643,0.1313052922487259,0.12990905344486237,0.13167157769203186,0.13156862556934357,0.141330748796463,0.14118054509162903,0.14160139858722687,0.1309588998556137,0.1308642327785492
0.30919765166340507,0.13150796279851795,0.13152553141117096,0.13149897754192352,0.13191983103752136,0.13153457641601562,0.13099044561386108,0.1299850046634674,0.1311023086309433,0.1326090693473816,0.13228656351566315,0.13087306916713715,0.1321488618850708,0.13204321265220642,0.14223557710647583,0.14208292961120605,0.1424456387758255,0.13152553141117096,0.13149897754192352
0.3111545988258317,0.13234029167698957,0.13276521861553192,0.1326841413974762,0.13343024253845215,0.1323266625404358,0.13194730877876282,0.13017487525939941,0.1321227252483368,0.13327696919441223,0.13347169756889343,0.13195255398750305,0.1331927478313446,0.13203977048397064,0.1431405246257782,0.142985537648201,0.14335381984710693,0.13276521861553192,0.1326841413974762
0.3131115459882583,0.13317262055546122,0.13286413252353668,0.13342814147472382,0.13376310467720032,0.13281288743019104,0.1323356330394745,0.13218215107917786,0.13310331106185913,0.13479140400886536,0.13292618095874786,0.13220231235027313,0.13391709327697754,0.13266971707344055,0.14404554665088654,0.14388805627822876,0.1442665308713913,0.13286413252353668,0.13342814147472382
0.3150684931506849,0.13400494943393285,0.13473984599113464,0.13377021253108978,0.13449904322624207,0.1342276632785797,0.132996067404747,0.13218927383422852,0.13425643742084503,0.13570880889892578,0.1353929340839386,0.133689746260643,0.13407227396965027,0.13353240489959717,0.14495103061199188,0.1447906643152237,0.14516568183898926,0.13473984599113464,0.13377021253108978
0.31702544031311153,0.13483727831240447,0.1340988278388977,0.1346346139907837,0.13550180196762085,0.13497421145439148,0.13396503031253815,0.13268840312957764,0.1345573365688324,0.13592615723609924,0.13584208488464355,0.13488709926605225,0.13496807217597961,0.13499757647514343,0.14585541188716888,0.14569318294525146,0.1460731029510498,0.1340988278388977,0.1346346139907837
0.31898238747553814,0.13566960719087612,0.13543924689292908,0.13591909408569336,0.13631433248519897,0.13568975031375885,0.13484090566635132,0.1342782974243164,0.1354406774044037,0.13683725893497467,0.13640661537647247,0.13547852635383606,0.13613000512123108,0.136313796043396,0.14675971865653992,0.14659610390663147,0.1470179408788681,0.13543924689292908,0.13591909408569336
0.32093933463796476,0.13650193606934774,0.1368241310119629,0.13649556040763855,0.137167289853096,0.1364535093307495,0.13566972315311432,0.13532090187072754,0.13629835844039917,0.1380041539669037,0.1375502645969391,0.13623085618019104,0.136449933052063,0.13566039502620697,0.14766480028629303,0.14749880135059357,0.147923544049263,0.1368241310119629,0.13649556040763855
0.32289628180039137,0.13733426494781936,0.1378294974565506,0.13788072764873505,0.13800524175167084,0.13753068447113037,0.13680046796798706,0.1352207362651825,0.13725487887859344,0.13891975581645966,0.13830025494098663,0.1368190497159958,0.13762667775154114,0.13687244057655334,0.14856946468353271,0.148401141166687,0.14879480004310608,0.1378294974565506,0.13788072764873505
0.324853228962818,0.138166593826291,0.13899749517440796,0.13834510743618011,0.13898929953575134,0.13794094324111938,0.13779330253601074,0.1357613056898117,0.13805468380451202,0.1403573453426361,0.13970133662223816,0.13747039437294006,0.13844220340251923,0.13747423887252808,0.14947432279586792,0.14930397272109985,0.14969895780086517,0.13899749517440796,0.13834510743618011
0.3268101761252446,0.13899892270476263,0.13905541598796844,0.13929978013038635,0.13968169689178467,0.1391110122203827,0.13801872730255127,0.13757774233818054,0.13881605863571167,0.13976788520812988,0.1387891173362732,0.13899612426757812,0.13868604600429535,0.13876397907733917,0.15037919580936432,0.15020644664764404,0.1506073772907257,0.13905541598796844,0.13929978013038635
0.3287671232876712,0.13983125158323428,0.1396062970161438,0.1401142179965973,0.14032386243343353,0.13949203491210938,0.1389860361814499,0.13857272267341614,0.1403893381357193,0.14181044697761536,0.14017677307128906,0.1394186019897461,0.14030161499977112,0.13905636966228485,0.1512840986251831,0.15110908448696136,0.15155036747455597,0.1396062970161438,0.1401142179965973
0.33072407045009783,0.1406635804617059,0.14054447412490845,0.14093363285064697,0.14196927845478058,0.1413598507642746,0.1402025669813156,0.13938012719154358,0.14059796929359436,0.14259189367294312,0.14090947806835175,0.14025074243545532,0.14088332653045654,0.1391610950231552,0.1521889716386795,0.15201182663440704,0.15243744850158691,0.14054447412490845,0.14093363285064697
0.33268101761252444,0.14149590934017753,0.14152880012989044,0.14203593134880066,0.14200949668884277,0.1411120593547821,0.14058955013751984,0.14024969935417175,0.14129287004470825,0.14305655658245087,0.14158380031585693,0.14112286269664764,0.1419297605752945,0.1414833515882492,0.15309374034404755,0.15291456878185272,0.1533822864294052,0.14152880012989044,0.14203593134880066
0.33463796477495106,0.14232823821864918,0.1426507830619812,0.14266438782215118,0.14286619424819946,0.14208894968032837,0.14166787266731262,0.14077220857143402,0.14231343567371368,0.14407803118228912,0.14236262440681458,0.1418088972568512,0.1427105963230133,0.14116090536117554,0.1539987325668335,0.15381713211536407,0.1542326956987381,0.1426507830619812,0.14266438782215118
0.33659491193737767,0.1431605670971208,0.14270621538162231,0.14350742101669312,0.14370624721050262,0.14308032393455505,0.14222796261310577,0.14167259633541107,0.1429535299539566,0.14476481080055237,0.14460389316082,0.1430235207080841,0.14343896508216858,0.14390045404434204,0.1549040973186493,0.15471994876861572,0.15513820946216583,0.14270621538162231,0.14350742101669312
0.3385518590998043,0.14399289597559242,0.14313657581806183,0.14470894634723663,0.14489176869392395,0.14424805343151093,0.1431717723608017,0.14238768815994263,0.14340995252132416,0.14515084028244019,0.14589166641235352,0.14343562722206116,0.1439417451620102,0.14454084634780884,0.15580835938453674,0.15562264621257782,0.1560458540916443,0.14313657581806183,0.14470894634723663
0.3405088062622309,0.14482522485406407,0.1445659101009369,0.14504875242710114,0.1452864706516266,0.1449775993824005,0.144009068608284,0.14313068985939026,0.1439404934644699,0.1460639238357544,0.14445051550865173,0.1445292979478836,0.14525654911994934,0.1441926509141922,0.15671318769454956,0.1565253734588623,0.15695317089557648,0.1445659101009369,0.14504875242710114
0.3424657534246575,0.1456575537325357,0.14565488696098328,0.1460755318403244,0.14595666527748108,0.1459348201751709,0.14543791115283966,0.1447543352842331,0.14545121788978577,0.1474243849515915,0.14639043807983398,0.14530454576015472,0.14556729793548584,0.14552953839302063,0.15761812031269073,0.1574281007051468,0.15785963833332062,0.14565488696098328,0.1460755318403244
0.34442270058708413,0.14648988261100734,0.14701314270496368,0.14676707983016968,0.14715978503227234,0.14603456854820251,0.1460494101047516,0.14496393501758575,0.14674830436706543,0.14862102270126343,0.146370992064476,0.14621418714523315,0.14608076214790344,0.1467055231332779,0.1585230976343155,0.15833088755607605,0.1587662398815155,0.14701314270496368,0.14676707983016968
0.34637964774951074,0.14732221148947897,0.1479015052318573,0.14753501117229462,0.14732639491558075,0.14724013209342957,0.14630287885665894,0.14556704461574554,0.14725886285305023,0.1493016481399536,0.14787858724594116,0.14705127477645874,0.1479613184928894,0.14690618216991425,0.15942774713039398,0.1592337042093277,0.15967172384262085,0.1479015052318573,0.14753501117229462
0.34833659491193736,0.1481545403679506,0.14916659891605377,0.14867804944515228,0.1487075537443161,0.147499218583107,0.14746452867984772,0.14664673805236816,0.1478046029806137,0.1492445319890976,0.14870516955852509,0.14787724614143372,0.14870235323905945,0.14796772599220276,0.1603328138589859,0.16013643145561218,0.16057945787906647,0.14916659891605377,0.14867804944515228
0.350293542074364,0.14898686924642224,0.14863839745521545,0.14917950332164764,0.14969047904014587,0.14895623922348022,0.1486726999282837,0.14756084978580475,0.14921674132347107,0.1504894644021988,0.1495068222284317,0.14894141256809235,0.14950817823410034,0.14858247339725494,0.16123758256435394,0.16103915870189667,0.161502867937088,0.14863839745521545,0.14917950332164764
0.3522504892367906,0.14981919812489386,0.15024271607398987,0.15003877878189087,0.15045425295829773,0.14955414831638336,0.149049311876297,0.14810612797737122,0.1498100459575653,0.15169842541217804,0.15064851939678192,0.14917972683906555,0.15037661790847778,0.14979732036590576,0.16214248538017273,0.1619420349597931,0.1623947024345398,0.15024271607398987,0.15003877878189087
0.3542074363992172,0.1506515270033655,0.15112397074699402,0.15109646320343018,0.150954931974411,0.1504494845867157,0.1495777815580368,0.14872707426548004,0.15023982524871826,0.15159599483013153,0.15210704505443573,0.15013864636421204,0.15106865763664246,0.14943183958530426,0.16304737329483032,0.16284483671188354,0.16329997777938843,0.15112397074699402,0.15109646320343018
0.3561643835616438,0.15148385588183713,0.15194761753082275,0.1516031175851822,0.15191641449928284,0.15178894996643066,0.15089839696884155,0.14984369277954102,0.1512674242258072,0.15374889969825745,0.1519555300474167,0.15098629891872406,0.15217840671539307,0.15115347504615784,0.16395220160484314,0.1637478768825531,0.1642378568649292,0.15194761753082275,0.1516031175851822
0.35812133072407043,0.15231618476030875,0.15249957144260406,0.1522090584039688,0.15363427996635437,0.1526544690132141,0.1515575796365738,0.15125326812267303,0.15265925228595734,0.15363332629203796,0.15332596004009247,0.1520262211561203,0.15216553211212158,0.1527342051267624,0.1648571491241455,0.16465041041374207,0.16511942446231842,0.15249957144260406,0.1522090584039688
0.36007827788649704,0.1531485136387804,0.15310615301132202,0.15322020649909973,0.15391403436660767,0.15281376242637634,0.15208271145820618,0.15142714977264404,0.1533186435699463,0.15465296804904938,0.1542891263961792,0.15245410799980164,0.15371960401535034,0.152973473072052,0.16576237976551056,0.16555334627628326,0.1660192608833313,0.15310615301132202,0.15322020649909973
0.36203522504892366,0.15398084251725203,0.15423856675624847,0.1546333134174347,0.1547137200832367,0.15365946292877197,0.1532604992389679,0.1518929898738861,0.15338891744613647,0.15515822172164917,0.1550579071044922,0.15367192029953003,0.1544223129749298,0.15319222211837769,0.16666685044765472,0.1664561778306961,0.16694296896457672,0.15423856675624847,0.1546333134174347
0.3639921722113503,0.15481317139572365,0.15510769188404083,0.1552320122718811,0.15514346957206726,0.1543479710817337,0.1538088321685791,0.1535172462463379,0.15437331795692444,0.15683716535568237,0.1552865207195282,0.15393367409706116,0.15472599864006042,0.15493233501911163,0.16757182776927948,0.16735903918743134,0.16783368587493896,0.15510769188404083,0.1552320122718811
0.3659491193737769,0.1556455002741953,0.15596839785575867,0.15575236082077026,0.1561078131198883,0.15519583225250244,0.15450486540794373,0.1544545739889145,0.15548738837242126,0.157608300447464,0.1570441573858261,0.15556666254997253,0.15596646070480347,0.15613970160484314,0.16847655177116394,0.1682618409395218,0.1687862128019333,0.15596839785575867,0.15575236082077026
0.3679060665362035,0.15647782915266692,0.1565684676170349,0.15668052434921265,0.1573561280965805,0.15595990419387817,0.15597185492515564,0.1556258201599121,0.15620571374893188,0.15778955817222595,0.15620552003383636,0.1558697521686554,0.15754540264606476,0.15662316977977753,0.1693815290927887,0.1691647171974182,0.16966332495212555,0.1565684676170349,0.15668052434921265
0.3698630136986301,0.15731015803113857,0.15744978189468384,0.15715311467647552,0.157419353723526,0.1572331190109253,0.15631139278411865,0.15536998212337494,0.1580449789762497,0.15927773714065552,0.157586932182312,0.15712013840675354,0.15818658471107483,0.15777327120304108,0.17028649151325226,0.17006796598434448,0.17055350542068481,0.15744978189468384,0.15715311467647552
0.37181996086105673,0.1581424869096102,0.15846925973892212,0.15813684463500977,0.1588425636291504,0.1580473929643631,0.15715691447257996,0.15713335573673248,0.15822619199752808,0.1592262238264084,0.15787439048290253,0.1576991081237793,0.15851081907749176,0.15789783000946045,0.17119187116622925,0.17097057402133942,0.17151126265525818,0.15846925973892212,0.15813684463500977
0.37377690802348335,0.1589748157880818,0.1594463288784027,0.1587681621313095,0.15892109274864197,0.15847918391227722,0.15845489501953125,0.1570996642112732,0.15859828889369965,0.16155840456485748,0.1585935652256012,0.15808160603046417,0.15889188647270203,0.15945538878440857,0.17209608852863312,0.17187358438968658,0.17236724495887756,0.1594463288784027,0.1587681621313095
0.37573385518590996,0.15980714466655346,0.15994876623153687,0.15998291969299316,0.15988995134830475,0.15965856611728668,0.15916316211223602,0.15883763134479523,0.15983915328979492,0.1621093899011612,0.16064929962158203,0.15950267016887665,0.16038750112056732,0.16008582711219788,0.17300103604793549,0.17277663946151733,0.17327407002449036,0.15994876623153687,0.15998291969299316
0.3776908023483366,0.16063947354502509,0.16087038815021515,0.16106516122817993,0.16061289608478546,0.16064944863319397,0.15962113440036774,0.15966913104057312,0.15989094972610474,0.1617964506149292,0.16162839531898499,0.16013160347938538,0.16016817092895508,0.16022904217243195,0.17390583455562592,0.17367927730083466,0.17418114840984344,0.16087038815021515,0.16106516122817993
0.3796477495107632,0.1614718024234967,0.16119717061519623,0.16167883574962616,0.16191470623016357,0.16107125580310822,0.16079474985599518,0.1601269245147705,0.16158050298690796,0.16294777393341064,0.16222979128360748,0.16072508692741394,0.16150987148284912,0.1610831469297409,0.17481160163879395,0.1745823472738266,0.17509636282920837,0.16119717061519623,0.16167883574962616
0.3816046966731898,0.16230413130196836,0.1625708043575287,0.16287393867969513,0.1630592793226242,0.16202646493911743,0.16176733374595642,0.16015136241912842,0.16225725412368774,0.1647718846797943,0.16360588371753693,0.16164875030517578,0.16144177317619324,0.16082514822483063,0.17571675777435303,0.1754854917526245,0.175994411110878,0.1625708043575287,0.16287393867969513
0.3835616438356164,0.16313646018043998,0.1627577543258667,0.1635863035917282,0.16425347328186035,0.16283446550369263,0.1623605191707611,0.16209015250205994,0.16300487518310547,0.1649734228849411,0.16495060920715332,0.16259747743606567,0.1633213758468628,0.16278809309005737,0.17662104964256287,0.176388218998909,0.17690204083919525,0.1627577543258667,0.1635863035917282
0.38551859099804303,0.16396878905891163,0.16400209069252014,0.1641826033592224,0.16505089402198792,0.16382646560668945,0.16321945190429688,0.16248370707035065,0.1639333963394165,0.16610996425151825,0.16493070125579834,0.16338767111301422,0.16452503204345703,0.16480237245559692,0.17752550542354584,0.17729130387306213,0.17780959606170654,0.16400209069252014,0.1641826033592224
0.38747553816046965,0.16480111793738325,0.16546177864074707,0.16487015783786774,0.16579772531986237,0.16496819257736206,0.16344241797924042,0.16292209923267365,0.16489338874816895,0.16620030999183655,0.16555850207805634,0.16474521160125732,0.164439857006073,0.16448423266410828,0.1784306913614273,0.17819416522979736,0.1787857711315155,0.16546177864074707,0.16487015783786774
0.38943248532289626,0.16563344681585487,0.16715353727340698,0.16584433615207672,0.1665242612361908,0.1653519570827484,0.16456176340579987,0.1635824739933014,0.16518503427505493,0.16732501983642578,0.165896475315094,0.1653379201889038,0.16586081683635712,0.1654585897922516,0.17933553457260132,0.17909711599349976,0.1796541064977646,0.16715353727340698,0.16584433615207672
0.3913894324853229,0.16646577569432652,0.16687972843647003,0.16652728617191315,0.16732004284858704,0.1658685803413391,0.16536074876785278,0.16466015577316284,0.16648279130458832,0.16805580258369446,0.1675042361021042,0.16645050048828125,0.16646169126033783,0.1666911244392395,0.18024030327796936,0.18000009655952454,0.18052947521209717,0.16687972843647003,0.16652728617191315
0.3933463796477495,0.16729810457279815,0.16723701357841492,0.1673554629087448,0.1678398847579956,0.1668693721294403,0.16641362011432648,0.16515642404556274,0.1666388362646103,0.1688976138830185,0.16896353662014008,0.16667643189430237,0.16767790913581848,0.16688373684883118,0.18114611506462097,0.18090330064296722,0.1814812421798706,0.16723701357841492,0.1673554629087448
0.3953033268101761,0.16813043345126977,0.16810384392738342,0.16808944940567017,0.16871380805969238,0.16732746362686157,0.16752053797245026,0.16659419238567352,0.1678922027349472,0.17005303502082825,0.16824448108673096,0.16697236895561218,0.1691451370716095,0.16889317333698273,0.18205000460147858,0.18180611729621887,0.1824001520872116,0.16810384392738342,0.16808944940567017
0.3972602739726027,0.16896276232974142,0.1696096658706665,0.1691839098930359,0.16953960061073303,0.168381005525589,0.16826465725898743,0.16712281107902527,0.16912832856178284,0.17124152183532715,0.16938140988349915,0.1683887392282486,0.1685875654220581,0.1682937741279602,0.18295548856258392,0.18270912766456604,0.18324998021125793,0.1696096658706665,0.1691839098930359
0.39921722113502933,0.16979509120821304,0.17020215094089508,0.16996455192565918,0.1703583300113678,0.16980189085006714,0.16927428543567657,0.16766154766082764,0.16907919943332672,0.1718449890613556,0.1707654595375061,0.1689096987247467,0.1697717010974884,0.16966284811496735,0.1838608682155609,0.1836121827363968,0.18419063091278076,0.17020215094089508,0.16996455192565918
0.40117416829745595,0.1706274200866847,0.17087234556674957,0.17082087695598602,0.17117053270339966,0.17013823986053467,0.16986531019210815,0.16841228306293488,0.17047303915023804,0.17273357510566711,0.17201152443885803,0.17028582096099854,0.17109060287475586,0.17057499289512634,0.1847653090953827,0.18451517820358276,0.1850641667842865,0.17087234556674957,0.17082087695598602
0.40313111545988256,0.1714597489651563,0.17161984741687775,0.17173434793949127,0.17127597332000732,0.1713103950023651,0.17070913314819336,0.1692221313714981,0.17167329788208008,0.17303559184074402,0.1740100383758545,0.1705220639705658,0.17193464934825897,0.17237156629562378,0.18566951155662537,0.1854182332754135,0.18597067892551422,0.17161984741687775,0.17173434793949127
0.4050880626223092,0.17229207784362793,0.17223399877548218,0.1725020557641983,0.1728127896785736,0.1723460555076599,0.17137880623340607,0.17059800028800964,0.17206963896751404,0.17396514117717743,0.17446362972259521,0.17133831977844238,0.1721460223197937,0.17181918025016785,0.18657447397708893,0.18632131814956665,0.18687917292118073,0.17223399877548218,0.1725020557641983
0.4070450097847358,0.17312440672209958,0.17368359863758087,0.17304061353206635,0.17357361316680908,0.17319846153259277,0.17204546928405762,0.17104096710681915,0.17311759293079376,0.1756601780653,0.17503982782363892,0.17294606566429138,0.1725858896970749,0.17312684655189514,0.18748043477535248,0.1872244030237198,0.1878189891576767,0.17368359863758087,0.17304061353206635
0.4090019569471624,0.1739567356005712,0.17538221180438995,0.17402133345603943,0.17458632588386536,0.17372781038284302,0.17285144329071045,0.17276248335838318,0.1734233945608139,0.17624753713607788,0.17437401413917542,0.17287778854370117,0.17471811175346375,0.17294752597808838,0.18838423490524292,0.18812747299671173,0.1886925995349884,0.17538221180438995,0.17402133345603943
0.410958904109589,0.17478906447904283,0.17530007660388947,0.17526784539222717,0.17529909312725067,0.17462065815925598,0.17390796542167664,0.17382481694221497,0.17492207884788513,0.17640791833400726,0.17529332637786865,0.17462734878063202,0.17472891509532928,0.1745624840259552,0.18928924202919006,0.18903055787086487,0.1895998865365982,0.17530007660388947,0.17526784539222717
0.41291585127201563,0.17562139335751448,0.17526161670684814,0.17586283385753632,0.1764357089996338,0.1750989854335785,0.1745353639125824,0.17294937372207642,0.17573454976081848,0.17680475115776062,0.17679518461227417,0.17499922215938568,0.17601829767227173,0.17510128021240234,0.19019411504268646,0.1899341195821762,0.19050632417201996,0.17526161670684814,0.17586283385753632
0.41487279843444225,0.1764537222359861,0.17710724472999573,0.1769527792930603,0.17697152495384216,0.17604832351207733,0.17517779767513275,0.17457228899002075,0.17583385109901428,0.17802901566028595,0.17714671790599823,0.17511813342571259,0.17700353264808655,0.17585352063179016,0.19110000133514404,0.19083677232265472,0.19141262769699097,0.17710724472999573,0.1769527792930603
0.41682974559686886,0.17728605111445775,0.17851532995700836,0.1779007762670517,0.17759178578853607,0.17688511312007904,0.17682108283042908,0.17518119513988495,0.1771072894334793,0.17900899052619934,0.1774010807275772,0.176513671875,0.1772461235523224,0.17639899253845215,0.1920042335987091,0.19173987209796906,0.19231976568698883,0.17851532995700836,0.1779007762670517
0.4187866927592955,0.17811837999292937,0.17940694093704224,0.17820921540260315,0.17825552821159363,0.17850080132484436,0.17715704441070557,0.17635194957256317,0.17844346165657043,0.1805829256772995,0.17893989384174347,0.17774918675422668,0.1778416782617569,0.1771761178970337,0.19290877878665924,0.19264298677444458,0.19322873651981354,0.17940694093704224,0.17820921540260315
0.4207436399217221,0.178950708871401,0.1790388524532318,0.1790013611316681,0.17935779690742493,0.1794559806585312,0.17827588319778442,0.1777132749557495,0.1794256567955017,0.18113964796066284,0.1812412589788437,0.17822402715682983,0.1795528531074524,0.17883145809173584,0.19381418824195862,0.1935463845729828,0.19414475560188293,0.1790388524532318,0.1790013611316681
0.4227005870841487,0.17978303774987264,0.18010401725769043,0.1801479011774063,0.17997165024280548,0.17977669835090637,0.17864930629730225,0.17818470299243927,0.18035082519054413,0.18236368894577026,0.18061691522598267,0.1794358342885971,0.18031205236911774,0.17981202900409698,0.19471873342990875,0.194449320435524,0.19504126906394958,0.18010401725769043,0.1801479011774063
0.4246575342465753,0.18061536662834426,0.18151777982711792,0.18095748126506805,0.18083694577217102,0.1804560422897339,0.17972081899642944,0.17882704734802246,0.18079203367233276,0.18276247382164001,0.18145640194416046,0.18008995056152344,0.18132033944129944,0.17978380620479584,0.19562360644340515,0.19535239040851593,0.19594867527484894,0.18151777982711792,0.18095748126506805
0.42661448140900193,0.18144769550681591,0.18167586624622345,0.18155884742736816,0.18235188722610474,0.1810585856437683,0.18099325895309448,0.17940190434455872,0.18176090717315674,0.18309319019317627,0.18233032524585724,0.18095794320106506,0.18180835247039795,0.18167313933372498,0.19652965664863586,0.19625554978847504,0.1968998908996582,0.18167586624622345,0.18155884742736816
0.42857142857142855,0.18228002438528754,0.18325099349021912,0.1821334958076477,0.18229594826698303,0.18171000480651855,0.18139393627643585,0.18072843551635742,0.18224982917308807,0.1844201534986496,0.18335184454917908,0.1816820651292801,0.18306627869606018,0.18257632851600647,0.19743406772613525,0.19715864956378937,0.19776193797588348,0.18325099349021912,0.1821334958076477
0.43052837573385516,0.18311235326375916,0.1840447187423706,0.18348248302936554,0.18369868397712708,0.18313130736351013,0.18235406279563904,0.18147790431976318,0.1827937364578247,0.18511678278446198,0.1848476529121399,0.18249709904193878,0.18418511748313904,0.1828533560037613,0.1983383595943451,0.19806180894374847,0.19867053627967834,0.1840447187423706,0.18348248302936554
0.4324853228962818,0.1839446821422308,0.1847812533378601,0.1841570883989334,0.1839502900838852,0.18364661931991577,0.18284112215042114,0.18218819797039032,0.183915376663208,0.18606793880462646,0.1846001148223877,0.18314847350120544,0.18465207517147064,0.18466374278068542,0.1992431879043579,0.19896547496318817,0.19958746433258057,0.1847812533378601,0.1841570883989334
0.4344422700587084,0.18477701102070243,0.18559695780277252,0.1851120889186859,0.18512189388275146,0.18461516499519348,0.18379901349544525,0.18252915143966675,0.18436601758003235,0.18760594725608826,0.1858689785003662,0.1845119297504425,0.18471965193748474,0.18334436416625977,0.20014894008636475,0.19986814260482788,0.20049013197422028,0.18559695780277252,0.1851120889186859
0.436399217221135,0.18560933989917405,0.18656881153583527,0.18579275906085968,0.18662536144256592,0.18532384932041168,0.18511410057544708,0.18384498357772827,0.18515422940254211,0.18758301436901093,0.18814972043037415,0.18476837873458862,0.18618005514144897,0.18526813387870789,0.20105403661727905,0.20077139139175415,0.20139180123806,0.18656881153583527,0.18579275906085968
0.4383561643835616,0.1864416687776457,0.18720318377017975,0.18661507964134216,0.18654635548591614,0.18635240197181702,0.1853117048740387,0.1844307780265808,0.1860167384147644,0.18774235248565674,0.18769174814224243,0.18571537733078003,0.18758897483348846,0.18578317761421204,0.20195798575878143,0.20167472958564758,0.20229844748973846,0.18720318377017975,0.18661507964134216
0.44031311154598823,0.18727399765611732,0.18802601099014282,0.18720363080501556,0.1879137009382248,0.18737250566482544,0.1861862987279892,0.18548685312271118,0.18753720819950104,0.18906918168067932,0.1898309290409088,0.18667227029800415,0.18653059005737305,0.1863352209329605,0.20286299288272858,0.2025778591632843,0.20320460200309753,0.18802601099014282,0.18720363080501556
0.44227005870841485,0.18810632653458897,0.18924154341220856,0.18792524933815002,0.1889209896326065,0.187850683927536,0.18679171800613403,0.18621116876602173,0.18832361698150635,0.18985138833522797,0.18977560102939606,0.18758422136306763,0.18912696838378906,0.18885985016822815,0.2037680745124817,0.20348100364208221,0.20412205159664154,0.18924154341220856,0.18792524933815002
0.44422700587084146,0.1889386554130606,0.1893237680196762,0.18907737731933594,0.1900218427181244,0.18905144929885864,0.1876339614391327,0.18752211332321167,0.18963180482387543,0.19161982834339142,0.19063028693199158,0.18866266310214996,0.18982765078544617,0.18874047696590424,0.20467273890972137,0.20438416302204132,0.2050185352563858,0.1893237680196762,0.18907737731933594
0.4461839530332681,0.18977098429153222,0.190720796585083,0.18980547785758972,0.18962636590003967,0.18956901133060455,0.1891860067844391,0.1884317249059677,0.18957459926605225,0.19199368357658386,0.19184276461601257,0.1897265762090683,0.1897629350423813,0.18984848260879517,0.20557761192321777,0.20528748631477356,0.20592555403709412,0.190720796585083,0.18980547785758972
0.4481409001956947,0.19060331317000387,0.19069810211658478,0.19094453752040863,0.19158127903938293,0.19044074416160583,0.1895935833454132,0.18880695104599,0.1904507279396057,0.1925998032093048,0.1915917694568634,0.19000239670276642,0.19149132072925568,0.19063368439674377,0.20648255944252014,0.2061907798051834,0.2068411260843277,0.19069810211658478,0.19094453752040863
0.4500978473581213,0.1914356420484755,0.1919996440410614,0.19156838953495026,0.19197538495063782,0.19048936665058136,0.19099411368370056,0.1891135424375534,0.19087179005146027,0.1935870349407196,0.19261059165000916,0.19044150412082672,0.1919989436864853,0.19177588820457458,0.20738737285137177,0.20709402859210968,0.2077445536851883,0.1919996440410614,0.19156838953495026
0.4520547945205479,0.1922679709269471,0.1929136961698532,0.1922701746225357,0.19278520345687866,0.19292689859867096,0.1917748749256134,0.19078949093818665,0.1918647289276123,0.19402559101581573,0.1938023865222931,0.1922171413898468,0.1932174563407898,0.1902957558631897,0.20829243957996368,0.20799751579761505,0.20865975320339203,0.1929136961698532,0.1922701746225357
0.45401174168297453,0.19310029980541876,0.19403338432312012,0.19322095811367035,0.19333596527576447,0.19273075461387634,0.19268929958343506,0.1917281448841095,0.19256198406219482,0.19512560963630676,0.1954842507839203,0.19243964552879333,0.19355078041553497,0.19176937639713287,0.20919762551784515,0.2089003324508667,0.20956233143806458,0.19403338432312012,0.19322095811367035
0.45596868884540115,0.19393262868389038,0.19401225447654724,0.19447080790996552,0.19437524676322937,0.19423773884773254,0.19321544468402863,0.19291657209396362,0.19450172781944275,0.19505292177200317,0.1957385540008545,0.1937168687582016,0.1945572793483734,0.19351103901863098,0.210102841258049,0.2098037600517273,0.21046744287014008,0.19401225447654724,0.19447080790996552
0.45792563600782776,0.19476495756236203,0.19506989419460297,0.19484269618988037,0.19553864002227783,0.19483426213264465,0.1935189813375473,0.19254575669765472,0.19490154087543488,0.19579623639583588,0.19601376354694366,0.19471049308776855,0.1959552764892578,0.19477716088294983,0.2110070139169693,0.2107071578502655,0.21138456463813782,0.19506989419460297,0.19484269618988037
0.4598825831702544,0.19559728644083366,0.19695621728897095,0.19580259919166565,0.19650942087173462,0.1963069587945938,0.19483889639377594,0.19372284412384033,0.19533562660217285,0.1981278508901596,0.19587644934654236,0.1950003057718277,0.19562622904777527,0.195187509059906,0.2119120955467224,0.2116098254919052,0.2122761756181717,0.19695621728897095,0.19580259919166565
0.461839530332681,0.19642961531930528,0.19712665677070618,0.19660118222236633,0.1969631314277649,0.1964181661605835,0.1960560381412506,0.1941603422164917,0.1967322826385498,0.19846558570861816,0.19799557328224182,0.19588151574134827,0.19609969854354858,0.19659562408924103,0.2128164917230606,0.21251319348812103,0.21318204700946808,0.19712665677070618,0.19660118222236633
0.4637964774951076,0.19726194419777693,0.19759716093540192,0.19750526547431946,0.19772331416606903,0.19728656113147736,0.19618867337703705,0.19531340897083282,0.1967337429523468,0.19919118285179138,0.19885045289993286,0.1958189457654953,0.1974582076072693,0.19646064937114716,0.2137211114168167,0.21341589093208313,0.214089035987854,0.19759716093540192,0.19750526547431946
0.4657534246575342,0.19809427307624855,0.19836822152137756,0.19872181117534637,0.19892171025276184,0.1980314552783966,0.19781121611595154,0.19594578444957733,0.19798573851585388,0.19998790323734283,0.19878430664539337,0.1979241967201233,0.19797036051750183,0.19738629460334778,0.21462547779083252,0.21431861817836761,0.21499797701835632,0.19836822152137756,0.19872181117534637
0.46771037181996084,0.19892660195472017,0.1990218311548233,0.1990327686071396,0.19923418760299683,0.19906656444072723,0.1973530352115631,0.19683536887168884,0.1994718760251999,0.2011040300130844,0.20026400685310364,0.19805654883384705,0.19915594160556793,0.1976480931043625,0.2155301868915558,0.21522103250026703,0.21590185165405273,0.1990218311548233,0.1990327686071396
0.46966731898238745,0.19975893083319182,0.2006697952747345,0.19917243719100952,0.20037108659744263,0.19948209822177887,0.19890210032463074,0.19843000173568726,0.19942528009414673,0.20247825980186462,0.1992460936307907,0.19954119622707367,0.19882023334503174,0.20018436014652252,0.21643327176570892,0.2161230593919754,0.21680809557437897,0.2006697952747345,0.19917243719100952
0.47162426614481406,0.20059125971166344,0.20133066177368164,0.20084138214588165,0.20061753690242767,0.20053008198738098,0.19945509731769562,0.1982344090938568,0.20063497126102448,0.20262950658798218,0.20276494324207306,0.20036515593528748,0.20090702176094055,0.20004388689994812,0.21733614802360535,0.217024028301239,0.21771669387817383,0.20133066177368164,0.20084138214588165
0.4735812133072407,0.2014235885901351,0.20103727281093597,0.2017761915922165,0.20146837830543518,0.20117220282554626,0.20050616562366486,0.19940975308418274,0.20155638456344604,0.20370574295520782,0.20291274785995483,0.20077262818813324,0.20161347091197968,0.20133060216903687,0.2182377725839615,0.21792390942573547,0.21865014731884003,0.20103727281093597,0.2017761915922165
0.4755381604696673,0.20225591746860672,0.20269697904586792,0.20265033841133118,0.20317351818084717,0.2014751136302948,0.201602041721344,0.1997786909341812,0.20184779167175293,0.2043510526418686,0.20314812660217285,0.20144599676132202,0.2017625868320465,0.20229274034500122,0.21913759410381317,0.21882160007953644,0.21953734755516052,0.20269697904586792,0.20265033841133118
0.4774951076320939,0.20308824634707834,0.20289835333824158,0.20294874906539917,0.2036944031715393,0.20350229740142822,0.20231854915618896,0.2014688402414322,0.20334869623184204,0.2052079141139984,0.20402765274047852,0.2022116631269455,0.20370915532112122,0.2026022970676422,0.2200341671705246,0.21971598267555237,0.22042711079120636,0.20289835333824158,0.20294874906539917
0.4794520547945205,0.20392057522555,0.20423386991024017,0.20412901043891907,0.20414653420448303,0.20331686735153198,0.20294587314128876,0.20205676555633545,0.20339429378509521,0.20607437193393707,0.20624619722366333,0.20382942259311676,0.20422649383544922,0.20352068543434143,0.22092492878437042,0.22060509026050568,0.2213299423456192,0.20423386991024017,0.20412901043891907
0.48140900195694714,0.2047529041040216,0.20508024096488953,0.20464825630187988,0.20557892322540283,0.20460501313209534,0.20371587574481964,0.20291359722614288,0.20427611470222473,0.20635291934013367,0.20719701051712036,0.20469573140144348,0.2049395740032196,0.20440469682216644,0.22180888056755066,0.22148576378822327,0.2222183793783188,0.20508024096488953,0.20464825630187988
0.48336594911937375,0.20558523298249323,0.20609690248966217,0.20611903071403503,0.206452876329422,0.20560061931610107,0.20513513684272766,0.20402346551418304,0.20532500743865967,0.20758454501628876,0.2060636579990387,0.20492786169052124,0.20595024526119232,0.20606619119644165,0.2226780652999878,0.22235214710235596,0.22307659685611725,0.20609690248966217,0.20611903071403503
0.48532289628180036,0.20641756186096488,0.20678985118865967,0.20671045780181885,0.2077956348657608,0.20618551969528198,0.20534217357635498,0.20419825613498688,0.20675908029079437,0.2079225331544876,0.20980019867420197,0.20569069683551788,0.20628300309181213,0.205952987074852,0.2235274314880371,0.22319728136062622,0.2239803522825241,0.20678985118865967,0.20671045780181885
0.487279843444227,0.2072498907394365,0.20835323631763458,0.20740993320941925,0.2086048126220703,0.20750479400157928,0.20628683269023895,0.20474258065223694,0.20686547458171844,0.20878908038139343,0.20916268229484558,0.2062186598777771,0.20714744925498962,0.20866942405700684,0.22434504330158234,0.22400866448879242,0.2247442901134491,0.20835323631763458,0.20740993320941925
0.4892367906066536,0.2080822196179081,0.20875832438468933,0.20847101509571075,0.2100776582956314,0.20820792019367218,0.20768524706363678,0.2056606560945511,0.20879289507865906,0.20865073800086975,0.20974530279636383,0.2069261372089386,0.20832131803035736,0.20814064145088196,0.2251129448413849,0.22476831078529358,0.22554276883602142,0.20875832438468933,0.20847101509571075
0.4911937377690802,0.20891454849637972,0.2099675089120865,0.20881690084934235,0.21112987399101257,0.20907685160636902,0.2079666256904602,0.2072327882051468,0.20866620540618896,0.21026508510112762,0.20948058366775513,0.20757955312728882,0.20905786752700806,0.20979101955890656,0.22580857574939728,0.22545182704925537,0.2263026237487793,0.2099675089120865,0.20881690084934235
0.4931506849315068,0.20974687737485134,0.21043075621128082,0.20983575284481049,0.21298661828041077,0.21031267940998077,0.20948956906795502,0.20767274498939514,0.20881244540214539,0.21098309755325317,0.21136924624443054,0.20853756368160248,0.21005278825759888,0.20935043692588806,0.22640283405780792,0.22602884471416473,0.2268235832452774,0.21043075621128082,0.20983575284481049
0.49510763209393344,0.210579206253323,0.21158313751220703,0.21101781725883484,0.21389064192771912,0.21131280064582825,0.20994305610656738,0.20867550373077393,0.20922407507896423,0.2100812792778015,0.21040023863315582,0.2094343900680542,0.2103910893201828,0.21157792210578918,0.2268674522638321,0.2264687567949295,0.2273913472890854,0.21158313751220703,0.21101781725883484
0.49706457925636005,0.21141153513179461,0.2123992145061493,0.2114810198545456,0.2142956703901291,0.21245521306991577,0.21020019054412842,0.20983950793743134,0.21026472747325897,0.21100866794586182,0.21118944883346558,0.20987434685230255,0.21046048402786255,0.2120647132396698,0.22718387842178345,0.22675243020057678,0.22763152420520782,0.2123992145061493,0.2114810198545456
0.49902152641878667,0.21224386401026624,0.21305447816848755,0.21286505460739136,0.2159913182258606,0.2132914811372757,0.21103796362876892,0.209505096077919,0.20994636416435242,0.2105804681777954,0.2118130922317505,0.2108360230922699,0.21073544025421143,0.21462267637252808,0.22735649347305298,0.22688737511634827,0.22784699499607086,0.21305447816848755,0.21286505460739136
0.5009784735812133,0.21307619288873786,0.21431368589401245,0.21353799104690552,0.21602055430412292,0.21432873606681824,0.21164676547050476,0.21041063964366913,0.21081267297267914,0.21069321036338806,0.21051031351089478,0.21121856570243835,0.20989608764648438,0.21484461426734924,0.22742070257663727,0.22690781950950623,0.22790610790252686,0.21431368589401245,0.21353799104690552
0.5029354207436398,0.21390852176720945,0.21539506316184998,0.2138609141111374,0.2171381264925003,0.21455076336860657,0.21316801011562347,0.21012979745864868,0.2115507423877716,0.21050438284873962,0.2129037231206894,0.2121284306049347,0.21132081747055054,0.2153342217206955,0.22741925716400146,0.22686278820037842,0.22791966795921326,0.21539506316184998,0.2138609141111374
0.5048923679060665,0.21474085064568108,0.21647432446479797,0.21508607268333435,0.21895991265773773,0.2152966558933258,0.21344414353370667,0.2118830531835556,0.21168988943099976,0.212510347366333,0.2141237109899521,0.212784081697464,0.2111695110797882,0.215728297829628,0.22738014161586761,0.2267839014530182,0.2279583364725113,0.21647432446479797,0.21508607268333435
0.5068493150684932,0.21557317952415267,0.21695049107074738,0.21614673733711243,0.2183302491903305,0.2159462869167328,0.2140074521303177,0.2115277349948883,0.21326133608818054,0.21146513521671295,0.2148677110671997,0.2138339728116989,0.21247246861457825,0.21661916375160217,0.22731034457683563,0.22668056190013885,0.22782741487026215,0.21695049107074738,0.21614673733711243
0.5088062622309197,0.21640550840262426,0.2170896679162979,0.21642674505710602,0.22018055617809296,0.21683529019355774,0.2149449586868286,0.21115325391292572,0.21348826587200165,0.21371033787727356,0.21845200657844543,0.21395209431648254,0.21479478478431702,0.2177830934524536,0.2272087037563324,0.22655126452445984,0.22771874070167542,0.2170896679162979,0.21642674505710602
0.5107632093933463,0.2172378372810958,0.21808162331581116,0.2169526368379593,0.21900032460689545,0.21719984710216522,0.21521730720996857,0.2120271921157837,0.21437378227710724,0.21523064374923706,0.21948747336864471,0.2150764763355255,0.21602800488471985,0.2184167504310608,0.22708247601985931,0.2264029085636139,0.22759324312210083,0.21808162331581116,0.2169526368379593
0.512720156555773,0.2180701661595674,0.21862803399562836,0.21758385002613068,0.21900242567062378,0.21796217560768127,0.2161567360162735,0.21297618746757507,0.21542370319366455,0.2169114649295807,0.2212923765182495,0.21584369242191315,0.21875983476638794,0.21939758956432343,0.22694547474384308,0.22624926269054413,0.22744466364383698,0.21862803399562836,0.21758385002613068
0.5146771037181996,0.218902495038039,0.2189285159111023,0.2183344066143036,0.22016490995883942,0.21877935528755188,0.2172326147556305,0.2122688591480255,0.21717040240764618,0.21985776722431183,0.22284246981143951,0.21664783358573914,0.21952849626541138,0.21915006637573242,0.22680462896823883,0.2260972112417221,0.22724215686321259,0.2189285159111023,0.2183344066143036
0.5166340508806262,0.21973482391651047,0.2190627008676529,0.21938687562942505,0.22105036675930023,0.21937188506126404,0.2176438868045807,0.21324017643928528,0.2182423174381256,0.22256015241146088,0.22464178502559662,0.21822382509708405,0.22147460281848907,0.22109296917915344,0.22665400803089142,0.2259393185377121,0.2270437777042389,0.2190627008676529,0.21938687562942505
0.5185909980430528,0.22056715279498196,0.22070305049419403,0.2195170819759369,0.2209239900112152,0.2214135229587555,0.21917685866355896,0.21512728929519653,0.21835142374038696,0.2239835262298584,0.22516492009162903,0.2194163203239441,0.22346527874469757,0.22268569469451904,0.22648535668849945,0.22576352953910828,0.2268192172050476,0.22070305049419403,0.2195170819759369
0.5205479452054794,0.2213994816734535,0.22148989140987396,0.22096166014671326,0.22275178134441376,0.22261065244674683,0.2201533019542694,0.21710847318172455,0.21919293701648712,0.2263147383928299,0.22661246359348297,0.22055360674858093,0.2234092652797699,0.22228297591209412,0.2262994796037674,0.22556844353675842,0.22657720744609833,0.22148989140987396,0.22096166014671326
0.5225048923679061,0.22223181055192492,0.22287678718566895,0.221391960978508,0.22350192070007324,0.2241041660308838,0.22083522379398346,0.21909169852733612,0.21971538662910461,0.2280878722667694,0.2251199632883072,0.22173084318637848,0.22542276978492737,0.22242233157157898,0.22610542178153992,0.22535866498947144,0.22632937133312225,0.22287678718566895,0.221391960978508
0.5244618395303327,0.22306413943039627,0.2232053428888321,0.2226516455411911,0.2255452275276184,0.22507284581661224,0.22202399373054504,0.22187864780426025,0.22138872742652893,0.22885802388191223,0.22765104472637177,0.22323694825172424,0.22551065683364868,0.2222878336906433,0.22590692341327667,0.22513486444950104,0.22606801986694336,0.2232053428888321,0.2226516455411911
0.5264187866927592,0.22389646830886759,0.22272297739982605,0.22360236942768097,0.22560235857963562,0.22558389604091644,0.22298207879066467,0.22197988629341125,0.22219356894493103,0.2311895489692688,0.2272605150938034,0.2238931953907013,0.22661243379116058,0.222309872508049,0.22569788992404938,0.2248903214931488,0.22581352293491364,0.22272297739982605,0.22360236942768097
0.5283757338551859,0.22472879718733885,0.22445794939994812,0.22515200078487396,0.2268299013376236,0.22555923461914062,0.223666712641716,0.22466126084327698,0.2229582667350769,0.23244261741638184,0.22735829651355743,0.22441154718399048,0.2247452735900879,0.22271226346492767,0.22547024488449097,0.22461950778961182,0.22555069625377655,0.22445794939994812,0.22515200078487396
0.5303326810176126,0.22556112606581002,0.2247384935617447,0.22587966918945312,0.227687269449234,0.2259252965450287,0.22446122765541077,0.22604146599769592,0.2240777164697647,0.23326376080513,0.22788500785827637,0.2256123423576355,0.22574426233768463,0.2229718118906021,0.2252245545387268,0.224329873919487,0.22527699172496796,0.2247384935617447,0.22587966918945312
0.5322896281800391,0.22639345494428104,0.22581817209720612,0.22716885805130005,0.22885549068450928,0.22619803249835968,0.22534781694412231,0.22607430815696716,0.22457018494606018,0.23345114290714264,0.22762912511825562,0.22629663348197937,0.2264869511127472,0.22402673959732056,0.2249661535024643,0.22403383255004883,0.2250291109085083,0.22581817209720612,0.22716885805130005
0.5342465753424657,0.22722578382275188,0.22597485780715942,0.2278890758752823,0.22868473827838898,0.22646406292915344,0.22511109709739685,0.22791968286037445,0.22526830434799194,0.23407337069511414,0.22858114540576935,0.22706612944602966,0.2276536077260971,0.2246362268924713,0.22469627857208252,0.2237369567155838,0.22471676766872406,0.22597485780715942,0.2278890758752823
0.5362035225048923,0.2280581127012226,0.2269606590270996,0.22830820083618164,0.2294335663318634,0.22709690034389496,0.22644126415252686,0.22951263189315796,0.22640816867351532,0.2335502803325653,0.2304466962814331,0.22798040509223938,0.22870780527591705,0.2265385091304779,0.22440887987613678,0.22343581914901733,0.22442296147346497,0.2269606590270996,0.22830820083618164
0.538160469667319,0.22889044157969304,0.22839617729187012,0.2300875335931778,0.22936460375785828,0.22763895988464355,0.22759725153446198,0.23303328454494476,0.22841833531856537,0.23330169916152954,0.23185615241527557,0.22790537774562836,0.22931711375713348,0.22848284244537354,0.22410060465335846,0.22312602400779724,0.22412526607513428,0.22839617729187012,0.2300875335931778
0.5401174168297456,0.22972277045816308,0.23074102401733398,0.23010198771953583,0.22946389019489288,0.2289143204689026,0.2282535880804062,0.2327246367931366,0.22886407375335693,0.23286637663841248,0.23312026262283325,0.22929352521896362,0.22948993742465973,0.2295163869857788,0.22377613186836243,0.22280949354171753,0.22381362318992615,0.23074102401733398,0.23010198771953583
0.5420743639921721,0.2305550993366328,0.23150548338890076,0.2311665564775467,0.23105081915855408,0.23070718348026276,0.2298872172832489,0.23331773281097412,0.23137950897216797,0.2313290536403656,0.2328270673751831,0.2294648438692093,0.23125958442687988,0.23117250204086304,0.223443403840065,0.2224903255701065,0.22351811826229095,0.23150548338890076,0.2311665564775467
0.5440313111545988,0.23138742821510197,0.23275315761566162,0.2308591604232788,0.23273031413555145,0.23118293285369873,0.23090746998786926,0.23327544331550598,0.23257091641426086,0.23050639033317566,0.2323615550994873,0.2303352802991867,0.23118995130062103,0.23135733604431152,0.22310474514961243,0.2221670150756836,0.22323432564735413,0.23275315761566162,0.2308591604232788
0.5459882583170255,0.23221975709357054,0.2333454191684723,0.23215655982494354,0.23320971429347992,0.23309549689292908,0.23253309726715088,0.23214353621006012,0.23375816643238068,0.23052608966827393,0.2336566299200058,0.23153288662433624,0.2324180006980896,0.2325778305530548,0.22275592386722565,0.22183357179164886,0.22293293476104736,0.2333454191684723,0.23215655982494354
0.547945205479452,0.23305208597203828,0.2338542938232422,0.23181858658790588,0.2347782552242279,0.23463402688503265,0.23248209059238434,0.23196819424629211,0.23477159440517426,0.23028025031089783,0.23336797952651978,0.2315862774848938,0.23359490931034088,0.23327814042568207,0.2223970890045166,0.2214880883693695,0.22264185547828674,0.2338542938232422,0.23181858658790588
0.5499021526418786,0.233884414850505,0.2342395931482315,0.23281827569007874,0.2367052435874939,0.235763281583786,0.23423075675964355,0.23156629502773285,0.23579907417297363,0.23163962364196777,0.2332983911037445,0.2332216501235962,0.2337818294763565,0.23324015736579895,0.22203293442726135,0.22113369405269623,0.22234654426574707,0.2342395931482315,0.23281827569007874
0.5518590998043053,0.23471674372897042,0.23519393801689148,0.23306156694889069,0.2374105155467987,0.23697172105312347,0.2352714240550995,0.23250171542167664,0.23718157410621643,0.23115454614162445,0.23384585976600647,0.23457136750221252,0.23482748866081238,0.23532500863075256,0.2216690331697464,0.2207752764225006,0.22205424308776855,0.23519393801689148,0.23306156694889069
0.5538160469667319,0.23554907260743424,0.23553623259067535,0.23441669344902039,0.239328533411026,0.237334206700325,0.23597568273544312,0.2324877679347992,0.23748868703842163,0.23170599341392517,0.2332962155342102,0.23523423075675964,0.23599380254745483,0.2368527352809906,0.22130317986011505,0.22041144967079163,0.22172965109348297,0.23553623259067535,0.23441669344902039
0.5557729941291585,0.23638140148589584,0.23599807918071747,0.2351892590522766,0.23910608887672424,0.23778095841407776,0.2358856052160263,0.23376323282718658,0.2380969226360321,0.233107328414917,0.23339267075061798,0.2360975295305252,0.23607876896858215,0.23904399573802948,0.22093161940574646,0.22004078328609467,0.22139708697795868,0.23599807918071747,0.2351892590522766
0.557729941291585,0.23721373036435475,0.23617276549339294,0.23572620749473572,0.23986731469631195,0.23793701827526093,0.23746219277381897,0.23505285382270813,0.23748624324798584,0.2340484857559204,0.23298029601573944,0.23792757093906403,0.23862724006175995,0.24131833016872406,0.22055287659168243,0.21966645121574402,0.22104723751544952,0.23617276549339294,0.23572620749473572
0.5596868884540117,0.23804605924281033,0.2363475263118744,0.23691147565841675,0.2399895340204239,0.23788537085056305,0.23803868889808655,0.2372593879699707,0.23845309019088745,0.23488911986351013,0.23402486741542816,0.2395162582397461,0.2379552721977234,0.24321970343589783,0.22016917169094086,0.21929489076137543,0.22068466246128082,0.2363475263118744,0.23691147565841675
0.5616438356164384,0.2388783881212615,0.23686720430850983,0.23804523050785065,0.24072661995887756,0.23882335424423218,0.23851418495178223,0.23875181376934052,0.23928529024124146,0.23600921034812927,0.23390743136405945,0.241014301776886,0.23789334297180176,0.24337145686149597,0.2197807878255844,0.21892966330051422,0.22031176090240479,0.23686720430850983,0.23804523050785065
0.5636007827788649,0.23971071699970706,0.23826774954795837,0.23960648477077484,0.2414083480834961,0.23959031701087952,0.24026018381118774,0.2403409332036972,0.2391696572303772,0.23865503072738647,0.23445698618888855,0.24203188717365265,0.2395513355731964,0.24345806241035461,0.21938376128673553,0.2185683250427246,0.219926655292511,0.23826774954795837,0.23960648477077484
0.5655577299412915,0.2405430458781455,0.23948368430137634,0.24157412350177765,0.24322986602783203,0.2407548725605011,0.24122564494609833,0.2407301813364029,0.24084827303886414,0.24132700264453888,0.23519492149353027,0.2422666847705841,0.2389010339975357,0.24315987527370453,0.21897661685943604,0.21820813417434692,0.2195291966199875,0.23948368430137634,0.24157412350177765
0.5675146771037182,0.24137537475657495,0.23993751406669617,0.2427341639995575,0.24314528703689575,0.2416670024394989,0.2420206069946289,0.24164742231369019,0.24133649468421936,0.24391981959342957,0.23546932637691498,0.2429218888282776,0.2393556833267212,0.24236157536506653,0.2185611128807068,0.21784822642803192,0.21912319958209991,0.23993751406669617,0.2427341639995575
0.5694716242661448,0.24220770363499275,0.24195507168769836,0.24431121349334717,0.24503859877586365,0.2430659830570221,0.2431880235671997,0.24347244203090668,0.2423708140850067,0.24446992576122284,0.2370583713054657,0.2435455024242401,0.24031402170658112,0.24160867929458618,0.21814115345478058,0.21748797595500946,0.21871556341648102,0.24195507168769836,0.24431121349334717
0.5714285714285714,0.24304003251339562,0.2420080304145813,0.2453708052635193,0.2465258538722992,0.2438046634197235,0.24343016743659973,0.24601438641548157,0.24327141046524048,0.24633020162582397,0.2389213740825653,0.24345502257347107,0.24120578169822693,0.2408917099237442,0.21771609783172607,0.21712400019168854,0.21829667687416077,0.2420080304145813,0.2453708052635193
0.573385518590998,0.24387236139177948,0.24361634254455566,0.24640992283821106,0.24849998950958252,0.24561813473701477,0.24387624859809875,0.24485273659229279,0.2446901798248291,0.24748119711875916,0.24114957451820374,0.24453851580619812,0.24249576032161713,0.24132896959781647,0.2172849476337433,0.2167520970106125,0.21787725389003754,0.24361634254455566,0.24640992283821106
0.5753424657534246,0.24470469027013894,0.24491862952709198,0.24719306826591492,0.2504947781562805,0.24630498886108398,0.24359290301799774,0.24715964496135712,0.24477332830429077,0.24803362786769867,0.2435021549463272,0.24469181895256042,0.2443138062953949,0.24219688773155212,0.21684882044792175,0.21637091040611267,0.21745645999908447,0.24491862952709198,0.24719306826591492
0.5772994129158513,0.24553701914846715,0.24524125456809998,0.2469778060913086,0.2510213255882263,0.2467416226863861,0.24396046996116638,0.2486344873905182,0.2454027533531189,0.2485274076461792,0.2469826340675354,0.24520692229270935,0.2460005283355713,0.24366289377212524,0.21641112864017487,0.21598169207572937,0.21703806519508362,0.24524125456809998,0.2469778060913086
0.5792563600782779,0.2463693480267551,0.24612268805503845,0.24738925695419312,0.25060832500457764,0.24750080704689026,0.24553439021110535,0.24901963770389557,0.2462737262248993,0.24740132689476013,0.2477826029062271,0.24548134207725525,0.24750976264476776,0.24501870572566986,0.2159726917743683,0.21558421850204468,0.21662262082099915,0.24612268805503845,0.24738925695419312
0.5812133072407044,0.2472016769049914,0.24724209308624268,0.24713410437107086,0.2503553330898285,0.24739938974380493,0.2455834299325943,0.24943655729293823,0.24602018296718597,0.24730540812015533,0.24881918728351593,0.24676799774169922,0.2488742470741272,0.24729003012180328,0.21553106606006622,0.2151770144701004,0.21620868146419525,0.24724209308624268,0.24713410437107086
0.5831702544031311,0.2480340057831614,0.24782787263393402,0.24667257070541382,0.24941307306289673,0.24757196009159088,0.2466411590576172,0.2506261467933655,0.24702632427215576,0.2470935583114624,0.25066354870796204,0.24687083065509796,0.250685453414917,0.24735721945762634,0.21508394181728363,0.21476028859615326,0.21578674018383026,0.24782787263393402,0.24667257070541382
0.5851272015655578,0.24886633466124589,0.2486726939678192,0.2477998435497284,0.24723172187805176,0.24821406602859497,0.24729935824871063,0.25213247537612915,0.2476697862148285,0.24715106189250946,0.25009268522262573,0.24707862734794617,0.25065600872039795,0.24750015139579773,0.21463048458099365,0.21433664858341217,0.215365469455719,0.2486726939678192,0.2477998435497284
0.5870841487279843,0.2496986635392204,0.24913564324378967,0.24795591831207275,0.24708795547485352,0.249039888381958,0.24818867444992065,0.25258970260620117,0.24844756722450256,0.24737794697284698,0.2504914402961731,0.24861514568328857,0.2515712380409241,0.24899093806743622,0.21417060494422913,0.21390779316425323,0.21491461992263794,0.24913564324378967,0.24795591831207275
0.5890410958904109,0.2505309924170531,0.25049304962158203,0.24789808690547943,0.24645394086837769,0.25021395087242126,0.24999552965164185,0.2541375756263733,0.25028395652770996,0.24858325719833374,0.25088685750961304,0.2500126361846924,0.25147777795791626,0.24971604347229004,0.21370278298854828,0.21347326040267944,0.21448002755641937,0.25049304962158203,0.24789808690547943
0.5909980430528375,0.25136332129470296,0.2497074007987976,0.2485683113336563,0.2467053085565567,0.2514534592628479,0.25129082798957825,0.2544287145137787,0.2506638765335083,0.24941480159759521,0.25149887800216675,0.25029584765434265,0.2522116005420685,0.2520366907119751,0.2132270634174347,0.21303141117095947,0.214003786444664,0.2497074007987976,0.2485683113336563
0.5929549902152642,0.2521956501721168,0.2509652376174927,0.24914586544036865,0.24724999070167542,0.2532447576522827,0.25306785106658936,0.2547697126865387,0.2503749132156372,0.2501412034034729,0.25162041187286377,0.25160548090934753,0.2529734969139099,0.2525213658809662,0.21274583041667938,0.21258129179477692,0.2135358452796936,0.2509652376174927,0.24914586544036865
0.5949119373776908,0.25302797904922564,0.25091639161109924,0.2502360939979553,0.2477552890777588,0.2546495497226715,0.2542572319507599,0.2540317177772522,0.2519923448562622,0.2510690689086914,0.25210511684417725,0.2526100277900696,0.25432148575782776,0.254521906375885,0.21226243674755096,0.2121223509311676,0.21303348243236542,0.25091639161109924,0.2502360939979553
0.5968688845401173,0.2538603079259402,0.2526888847351074,0.2516200840473175,0.24997225403785706,0.2549670934677124,0.2554800510406494,0.254702091217041,0.25365081429481506,0.2520652413368225,0.25315672159194946,0.2537078559398651,0.25394314527511597,0.25578492879867554,0.21177823841571808,0.2116529792547226,0.21255400776863098,0.2526888847351074,0.2516200840473175
0.598825831702544,0.2546926368021448,0.25300896167755127,0.2524316906929016,0.25134479999542236,0.2555553615093231,0.2557998299598694,0.254070520401001,0.2540273666381836,0.25254616141319275,0.2541331350803375,0.254000723361969,0.2559223771095276,0.25603318214416504,0.21129268407821655,0.21117104589939117,0.212050661444664,0.25300896167755127,0.2524316906929016
0.6007827788649707,0.2555249656776889,0.25348973274230957,0.25334635376930237,0.25285300612449646,0.2562398910522461,0.25594955682754517,0.2554291784763336,0.2548806369304657,0.25366881489753723,0.25506624579429626,0.254802405834198,0.2565291225910187,0.2560800313949585,0.21080462634563446,0.21067611873149872,0.2115432471036911,0.25348973274230957,0.25334635376930237
0.6027397260273972,0.256357294552377,0.25514209270477295,0.2553640902042389,0.25585466623306274,0.2563695013523102,0.25653088092803955,0.25651314854621887,0.25674575567245483,0.25431305170059204,0.25668877363204956,0.25567561388015747,0.25826239585876465,0.25614863634109497,0.21031378209590912,0.21016909182071686,0.21102909743785858,0.25514209270477295,0.2553640902042389
0.6046966731898238,0.257189623425955,0.2561696171760559,0.25590553879737854,0.257866233587265,0.2564150094985962,0.2569162845611572,0.2566358149051666,0.2563668191432953,0.2556590437889099,0.2573232650756836,0.2559647560119629,0.25946491956710815,0.2565343379974365,0.20981884002685547,0.20965105295181274,0.21052002906799316,0.2561696171760559,0.25590553879737854
0.6066536203522505,0.25802195229809244,0.25761961936950684,0.2564065456390381,0.2600056827068329,0.25677502155303955,0.2573882043361664,0.2574915587902069,0.25699156522750854,0.25784480571746826,0.25709688663482666,0.25648781657218933,0.2596636712551117,0.25846099853515625,0.20931756496429443,0.20912232995033264,0.210006445646286,0.25761961936950684,0.2564065456390381
0.6086105675146771,0.2588542811683584,0.2575526237487793,0.25738054513931274,0.2612001895904541,0.25786465406417847,0.25804978609085083,0.25844281911849976,0.25765666365623474,0.25907769799232483,0.25791844725608826,0.257229208946228,0.2609974145889282,0.2587590515613556,0.20880888402462006,0.20858490467071533,0.20948411524295807,0.2575526237487793,0.25738054513931274
0.6105675146771037,0.25968661003619153,0.25978681445121765,0.2584041953086853,0.2629145383834839,0.2577754557132721,0.2588353753089905,0.2604597508907318,0.2582298219203949,0.26120153069496155,0.25800371170043945,0.2575916647911072,0.2628768980503082,0.25983762741088867,0.2082929015159607,0.2080412209033966,0.20897841453552246,0.25978681445121765,0.2584041953086853
0.6125244618395302,0.26051893890085964,0.2601458430290222,0.25861695408821106,0.2635270953178406,0.2588501274585724,0.258966863155365,0.2625781297683716,0.2597195506095886,0.26393789052963257,0.2584065794944763,0.2590986490249634,0.26340579986572266,0.2592785954475403,0.2077699899673462,0.20749373733997345,0.20846325159072876,0.2601458430290222,0.25861695408821106
0.6144814090019569,0.2613512677614069,0.26163986325263977,0.26028335094451904,0.26439231634140015,0.2593623697757721,0.2601827085018158,0.2640684247016907,0.26094186305999756,0.2657991647720337,0.25997352600097656,0.25996315479278564,0.2644571363925934,0.26092857122421265,0.20723889768123627,0.2069426327943802,0.20792658627033234,0.26163986325263977,0.26028335094451904
0.6164383561643836,0.2621835966165846,0.2629958689212799,0.2613869309425354,0.26488807797431946,0.26048707962036133,0.25998005270957947,0.2660636007785797,0.2618550956249237,0.2674506902694702,0.2605864405632019,0.2615427076816559,0.264445960521698,0.26225554943084717,0.20669890940189362,0.20638838410377502,0.20742173492908478,0.2629958689212799,0.2613869309425354
0.6183953033268101,0.26301592546475994,0.2638387084007263,0.2622888386249542,0.26558277010917664,0.26186054944992065,0.2604185938835144,0.2678073048591614,0.263369083404541,0.2690684199333191,0.26213040947914124,0.2626914978027344,0.26571112871170044,0.2639312446117401,0.20615030825138092,0.20583142340183258,0.20689250528812408,0.2638387084007263,0.2622888386249542
0.6203522504892367,0.2638482543037968,0.2642388343811035,0.26299849152565,0.26546764373779297,0.26274847984313965,0.2615308165550232,0.26744553446769714,0.26580333709716797,0.26894018054008484,0.26363635063171387,0.2632683515548706,0.267313688993454,0.26533475518226624,0.20559318363666534,0.20527222752571106,0.2063627392053604,0.2642388343811035,0.26299849152565
0.6223091976516634,0.26468058313089776,0.2654522657394409,0.2655223309993744,0.26677942276000977,0.2643465995788574,0.2621644139289856,0.2690873146057129,0.26672303676605225,0.26926398277282715,0.2644447982311249,0.2649914622306824,0.2672977149486542,0.26675572991371155,0.20502731204032898,0.20471061766147614,0.20584100484848022,0.2654522657394409,0.2655223309993744
0.62426614481409,0.265512911942397,0.2659984827041626,0.2659478485584259,0.267606258392334,0.26531240344047546,0.26222214102745056,0.2690558433532715,0.2667945325374603,0.2684210538864136,0.26652514934539795,0.26599717140197754,0.2688652276992798,0.26625552773475647,0.20445279777050018,0.2041471302509308,0.20530208945274353,0.2659984827041626,0.2659478485584259
0.6262230919765166,0.2663452407334864,0.2658294439315796,0.26765531301498413,0.26850590109825134,0.2662551999092102,0.2632242739200592,0.2689550518989563,0.2673078775405884,0.26817086338996887,0.2683526873588562,0.26732397079467773,0.26986825466156006,0.26806432008743286,0.2038697451353073,0.20358294248580933,0.20476096868515015,0.2658294439315796,0.26765531301498413
0.6281800391389432,0.2671775694978556,0.2672916650772095,0.26955243945121765,0.26933029294013977,0.2675061523914337,0.2640784978866577,0.26806601881980896,0.2682045102119446,0.2669738829135895,0.2698952853679657,0.2676398754119873,0.270918071269989,0.2695391774177551,0.203280508518219,0.20301955938339233,0.20421656966209412,0.2672916650772095,0.26955243945121765
0.6301369863013698,0.26800989822721527,0.2681504786014557,0.27022069692611694,0.2712426781654358,0.2680290639400482,0.26556408405303955,0.2671244144439697,0.26771631836891174,0.266864538192749,0.27131080627441406,0.2686138153076172,0.27111199498176575,0.27048322558403015,0.20268483459949493,0.20245718955993652,0.2036677449941635,0.2681504786014557,0.27022069692611694
0.6320939334637965,0.26884222691066845,0.2695145010948181,0.27120137214660645,0.27157264947891235,0.26882264018058777,0.2666310966014862,0.2665185332298279,0.26853346824645996,0.2667168378829956,0.2717313766479492,0.26916640996932983,0.2713586986064911,0.27247756719589233,0.20208394527435303,0.20189616084098816,0.2031131237745285,0.2695145010948181,0.27120137214660645
0.6340508806262231,0.26967455553387887,0.2699817419052124,0.2718338966369629,0.27253037691116333,0.2688736915588379,0.2682161331176758,0.2671981453895569,0.2694586217403412,0.2682098150253296,0.27293235063552856,0.269349604845047,0.2716760039329529,0.27276894450187683,0.2014790028333664,0.20133623480796814,0.20252832770347595,0.2699817419052124,0.2718338966369629
0.6360078277886496,0.2705068840779712,0.27078405022621155,0.27254533767700195,0.27323129773139954,0.2699052393436432,0.26969435811042786,0.26733043789863586,0.26964300870895386,0.26800239086151123,0.2722218930721283,0.26912713050842285,0.2706526517868042,0.2743954062461853,0.20087139308452606,0.20077723264694214,0.20200029015541077,0.27078405022621155,0.27254533767700195
0.6379647749510763,0.27133921251807386,0.2718890309333801,0.2729889452457428,0.27311059832572937,0.27022966742515564,0.2711578607559204,0.26809775829315186,0.2712562680244446,0.2687966525554657,0.27276623249053955,0.269954115152359,0.2701203525066376,0.27228161692619324,0.20026104152202606,0.2002178579568863,0.2014354169368744,0.2718890309333801,0.2729889452457428
0.639921722113503,0.27217154082138895,0.27288079261779785,0.2740749418735504,0.27362480759620667,0.2716306149959564,0.27268898487091064,0.26792582869529724,0.2731555104255676,0.2706180214881897,0.2718670964241028,0.2712348401546478,0.26855069398880005,0.27142080664634705,0.19964773952960968,0.19965673983097076,0.2008642554283142,0.27288079261779785,0.2740749418735504
0.6418786692759295,0.27300386894463263,0.27246716618537903,0.27404433488845825,0.27456313371658325,0.2728174030780792,0.2735396921634674,0.2704673409461975,0.27427542209625244,0.2723318934440613,0.26938754320144653,0.2719995975494385,0.2680506110191345,0.27179789543151855,0.19903181493282318,0.19909222424030304,0.20028626918792725,0.27246716618537903,0.27404433488845825
0.6438356164383561,0.2738361968306375,0.2741175889968872,0.2745615839958191,0.2736324667930603,0.27463117241859436,0.2741631269454956,0.27228063344955444,0.2763543725013733,0.27370452880859375,0.26913222670555115,0.27398401498794556,0.26767629384994507,0.2720986306667328,0.19841282069683075,0.19852280616760254,0.19966045022010803,0.2741175889968872,0.2745615839958191
0.6457925636007827,0.27466852440384054,0.2748360335826874,0.275512158870697,0.275143563747406,0.2750270962715149,0.2751392722129822,0.27482837438583374,0.2769237458705902,0.27574869990348816,0.2696291208267212,0.2747875154018402,0.26821625232696533,0.2708585858345032,0.1977906972169876,0.19794687628746033,0.1990959495306015,0.2748360335826874,0.275512158870697
0.6477495107632094,0.2755008515642863,0.27610689401626587,0.27521443367004395,0.27542799711227417,0.27692466974258423,0.2761242389678955,0.27595824003219604,0.2788446843624115,0.27768200635910034,0.26935717463493347,0.27522626519203186,0.26852792501449585,0.27235838770866394,0.19716596603393555,0.19736292958259583,0.19851161539554596,0.27610689401626587,0.27521443367004395
0.649706457925636,0.2763331781796482,0.27574267983436584,0.276518851518631,0.2761356234550476,0.2775558531284332,0.2769238352775574,0.27814364433288574,0.2808261811733246,0.2782447934150696,0.26882514357566833,0.27713435888290405,0.26970136165618896,0.27100467681884766,0.19653885066509247,0.19676993787288666,0.19790560007095337,0.27574267983436584,0.276518851518631
0.6516634050880625,0.2771655040746094,0.2766053378582001,0.27709269523620605,0.27699872851371765,0.27848029136657715,0.2777427136898041,0.2795678973197937,0.2814671993255615,0.2795236110687256,0.2702781856060028,0.27822253108024597,0.2716147303581238,0.27222445607185364,0.19590994715690613,0.19616787135601044,0.19728200137615204,0.2766053378582001,0.27709269523620605
0.6536203522504892,0.2779978290167135,0.2793608605861664,0.2787967622280121,0.2771984338760376,0.27862274646759033,0.27828899025917053,0.28119099140167236,0.2818047106266022,0.28056496381759644,0.2720179259777069,0.27933967113494873,0.2732282876968384,0.27402162551879883,0.19527864456176758,0.19555699825286865,0.19665727019309998,0.2793608605861664,0.2787967622280121
0.6555772994129159,0.2788301526975012,0.27861839532852173,0.2800803780555725,0.27760523557662964,0.2798796594142914,0.2799590229988098,0.2815912365913391,0.2819022238254547,0.28060513734817505,0.2737773358821869,0.2808750569820404,0.2752307653427124,0.2756575047969818,0.19464384019374847,0.1949378252029419,0.19604745507240295,0.27861839532852173,0.2800803780555725
0.6575342465753424,0.27966247470733996,0.28015586733818054,0.2804778516292572,0.27858641743659973,0.2807908058166504,0.2801254987716675,0.2823435664176941,0.28254571557044983,0.27987250685691833,0.27562177181243896,0.28099775314331055,0.2775895893573761,0.27878230810165405,0.1940043717622757,0.19431164860725403,0.19539575278759003,0.28015586733818054,0.2804778516292572
0.659491193737769,0.28049479450181447,0.2807711362838745,0.2809569537639618,0.27994468808174133,0.2814480662345886,0.28133824467658997,0.28187066316604614,0.2826085686683655,0.28053605556488037,0.276917427778244,0.2821509838104248,0.27883875370025635,0.28128674626350403,0.1933591514825821,0.1936797797679901,0.19477272033691406,0.2807711362838745,0.2809569537639618
0.6614481409001957,0.2813271113568127,0.2808611989021301,0.2825218439102173,0.2812959551811218,0.2818705141544342,0.28205645084381104,0.28156399726867676,0.28367871046066284,0.28031930327415466,0.2784539759159088,0.2835191488265991,0.28100892901420593,0.2836161255836487,0.19270750880241394,0.19304247200489044,0.19412893056869507,0.2808611989021301,0.2825218439102173
0.6634050880626223,0.2821594243084584,0.28139322996139526,0.28420159220695496,0.2840386629104614,0.28310635685920715,0.28282302618026733,0.2826510965824127,0.28389057517051697,0.28033772110939026,0.2794323265552521,0.2844003438949585,0.2831368148326874,0.2868427038192749,0.19204892218112946,0.19239994883537292,0.19347801804542542,0.28139322996139526,0.28420159220695496
0.6653620352250489,0.2829917320727174,0.28161486983299255,0.28344228863716125,0.28438952565193176,0.2843858599662781,0.2828490734100342,0.282568097114563,0.2836896479129791,0.2809560000896454,0.2811945676803589,0.2851165533065796,0.28325116634368896,0.2860301434993744,0.19138379395008087,0.19175198674201965,0.19282166659832,0.28161486983299255,0.28344228863716125
0.6673189823874754,0.2838240329377168,0.28201285004615784,0.28393396735191345,0.2871154546737671,0.28527331352233887,0.28356999158859253,0.28244736790657043,0.2839255928993225,0.281446248292923,0.2847256064414978,0.285658061504364,0.285258024930954,0.2878956198692322,0.19071254134178162,0.19109807908535004,0.19215427339076996,0.28201285004615784,0.28393396735191345
0.6692759295499021,0.28465632461940105,0.2829412519931793,0.28612014651298523,0.2881324291229248,0.2861940264701843,0.28378090262413025,0.28333860635757446,0.28515976667404175,0.2830435037612915,0.28501179814338684,0.2867383062839508,0.28594350814819336,0.28889185190200806,0.1900361329317093,0.19043835997581482,0.19149811565876007,0.2829412519931793,0.28612014651298523
0.6712328767123288,0.2854886040678974,0.28378212451934814,0.28640246391296387,0.2897007465362549,0.28685107827186584,0.2845652401447296,0.2847754657268524,0.28454405069351196,0.28440791368484497,0.28567826747894287,0.2877010107040405,0.2875276803970337,0.2892167866230011,0.1893545687198639,0.18977265059947968,0.19082830846309662,0.28378212451934814,0.28640246391296387
0.6731898238747553,0.2863208672075568,0.28439611196517944,0.28794947266578674,0.29002121090888977,0.2874443233013153,0.28510600328445435,0.28506338596343994,0.28640109300613403,0.2860536575317383,0.2866150438785553,0.28780704736709595,0.2871818542480469,0.2909698784351349,0.18866871297359467,0.18910154700279236,0.19014973938465118,0.28439611196517944,0.28794947266578674
0.6751467710371819,0.2871531085876833,0.2867990732192993,0.28855568170547485,0.2908228039741516,0.2881163954734802,0.2853618860244751,0.28545403480529785,0.28616952896118164,0.287532776594162,0.28752321004867554,0.28869375586509705,0.28791582584381104,0.29028403759002686,0.18797904253005981,0.18842490017414093,0.18946954607963562,0.2867990732192993,0.28855568170547485
0.6771037181996086,0.28798532091290857,0.28493577241897583,0.28942179679870605,0.2924889326095581,0.2888369560241699,0.2865062952041626,0.28604233264923096,0.28750747442245483,0.2898249626159668,0.2880774140357971,0.2896180748939514,0.28796958923339844,0.2906806468963623,0.18728560209274292,0.1877429187297821,0.1887839436531067,0.28493577241897583,0.28942179679870605
0.6790606653620352,0.28881749441125343,0.28626036643981934,0.2902415692806244,0.2921444773674011,0.28936463594436646,0.2881956696510315,0.2873716354370117,0.2868386209011078,0.29127341508865356,0.2879299819469452,0.28966230154037476,0.2885299324989319,0.29021912813186646,0.18658974766731262,0.18705503642559052,0.18808910250663757,0.28626036643981934,0.2902415692806244
0.6810176125244618,0.2896496159831208,0.28790903091430664,0.2909100651741028,0.29383063316345215,0.2897392809391022,0.2885858714580536,0.289420485496521,0.28734877705574036,0.2911650240421295,0.2888680696487427,0.29002219438552856,0.28874337673187256,0.2896382510662079,0.18589194118976593,0.18636125326156616,0.18735463917255402,0.28790903091430664,0.2909100651741028
0.6829745596868884,0.2904816680544017,0.2874643802642822,0.2918328642845154,0.29411768913269043,0.29052019119262695,0.2895262837409973,0.2899068295955658,0.2886224687099457,0.2916657626628876,0.2892841398715973,0.291267991065979,0.28781241178512573,0.2900502383708954,0.18519310653209686,0.18566200137138367,0.18664897978305817,0.2874643802642822,0.2918328642845154
0.684931506849315,0.2913136270296293,0.289749413728714,0.2924719452857971,0.29404497146606445,0.2913949191570282,0.29023680090904236,0.2920435070991516,0.2894110679626465,0.29129359126091003,0.2900781035423279,0.2915623188018799,0.2902626097202301,0.2903536558151245,0.1844942271709442,0.18495742976665497,0.1859654039144516,0.289749413728714,0.2924719452857971
0.6868884540117417,0.2921454612041105,0.2906237840652466,0.29292428493499756,0.2948264181613922,0.29203781485557556,0.29130277037620544,0.29309821128845215,0.29051199555397034,0.2901301383972168,0.2897721529006958,0.29231181740760803,0.28945261240005493,0.29095128178596497,0.18379610776901245,0.18424856662750244,0.1852482706308365,0.2906237840652466,0.29292428493499756
0.6888454011741683,0.29297712794365743,0.29207098484039307,0.2946873605251312,0.2949801981449127,0.2932646572589874,0.2924192547798157,0.2940274477005005,0.2920515835285187,0.2909961938858032,0.290924608707428,0.2938907742500305,0.2926073670387268,0.2929742932319641,0.1830994188785553,0.1835363358259201,0.18450765311717987,0.29207098484039307,0.2946873605251312
0.6908023483365948,0.29380856987210224,0.29328811168670654,0.2952922284603119,0.2960187792778015,0.29410749673843384,0.2934170663356781,0.2944565415382385,0.29336777329444885,0.2906959056854248,0.2904682457447052,0.29537108540534973,0.2929704189300537,0.2918384075164795,0.18240417540073395,0.18282198905944824,0.18376585841178894,0.29328811168670654,0.2952922284603119
0.6927592954990215,0.2946397097136153,0.2932111620903015,0.2954567074775696,0.2965552508831024,0.29518747329711914,0.2939642071723938,0.2965686023235321,0.2956199645996094,0.29024940729141235,0.2921604514122009,0.29614973068237305,0.2949376702308655,0.2930527627468109,0.18171021342277527,0.18210609257221222,0.1830715388059616,0.2932111620903015,0.2954567074775696
0.6947162426614482,0.2954704433099386,0.29535114765167236,0.29634833335876465,0.29644712805747986,0.29588329792022705,0.2948044538497925,0.2967548072338104,0.2974816858768463,0.29109543561935425,0.2921184301376343,0.29662802815437317,0.29595664143562317,0.29357096552848816,0.18101678788661957,0.18138913810253143,0.1823374181985855,0.29535114765167236,0.29634833335876465
0.6966731898238747,0.2963006301596703,0.29663288593292236,0.297066867351532,0.2967138886451721,0.29701805114746094,0.29579484462738037,0.2969091534614563,0.30000078678131104,0.29163941740989685,0.29346325993537903,0.2973291575908661,0.296894371509552,0.29552027583122253,0.18032333254814148,0.18067145347595215,0.18160781264305115,0.29663288593292236,0.297066867351532
0.6986301369863013,0.297130080590822,0.296990305185318,0.29826655983924866,0.29752954840660095,0.29732972383499146,0.2964005470275879,0.29797765612602234,0.30092477798461914,0.2931317090988159,0.29400330781936646,0.2983303666114807,0.2976267337799072,0.29624632000923157,0.17962893843650818,0.17995215952396393,0.18085259199142456,0.296990305185318,0.29826655983924866
0.700587084148728,0.2979585383559674,0.2984597384929657,0.29937005043029785,0.29878708720207214,0.2983388304710388,0.29685670137405396,0.29880189895629883,0.3036194145679474,0.294535756111145,0.2937504053115845,0.2988484501838684,0.2983860373497009,0.2970757484436035,0.17893284559249878,0.17923066020011902,0.1801432967185974,0.2984597384929657,0.29937005043029785
0.7025440313111546,0.29878565699986526,0.2980450391769409,0.29994839429855347,0.2990250587463379,0.2992550730705261,0.2976033389568329,0.29930809140205383,0.3044635057449341,0.29589661955833435,0.2961934506893158,0.29891738295555115,0.2984333634376526,0.29903799295425415,0.17823436856269836,0.17850661277770996,0.17940759658813477,0.2980450391769409,0.29994839429855347
0.7045009784735812,0.2996109677493792,0.2997680604457855,0.2999217212200165,0.300143837928772,0.30003073811531067,0.29879140853881836,0.2984496057033539,0.3046298325061798,0.2983151078224182,0.29718345403671265,0.299253910779953,0.29765886068344116,0.30029574036598206,0.17753294110298157,0.1777789145708084,0.17867103219032288,0.2997680604457855,0.2999217212200165
0.7064579256360077,0.30043383585597194,0.29908663034439087,0.3007885813713074,0.3011438250541687,0.30073967576026917,0.30013519525527954,0.29892832040786743,0.30479905009269714,0.2991943657398224,0.2978426218032837,0.30012136697769165,0.29866185784339905,0.30336111783981323,0.17682765424251556,0.17704777419567108,0.17793093621730804,0.29908663034439087,0.3007885813713074
0.7084148727984344,0.30125340120181265,0.3000190854072571,0.3013160228729248,0.3024316430091858,0.30191510915756226,0.30196571350097656,0.29994702339172363,0.30530691146850586,0.30128011107444763,0.2992660403251648,0.3009794354438782,0.29825660586357117,0.3032833933830261,0.17611783742904663,0.17631298303604126,0.17718631029129028,0.3000190854072571,0.3013160228729248
0.7103718199608611,0.30206849745248604,0.2997863292694092,0.30181047320365906,0.3026920557022095,0.30224812030792236,0.30358293652534485,0.30121856927871704,0.30552926659584045,0.30191922187805176,0.29927828907966614,0.30188441276550293,0.2990924119949341,0.302326500415802,0.17540322244167328,0.17557452619075775,0.17643794417381287,0.2997863292694092,0.30181047320365906
0.7123287671232876,0.3028775419546335,0.3010594844818115,0.30222228169441223,0.3031535744667053,0.3027316629886627,0.3046194911003113,0.30313730239868164,0.3051900863647461,0.3021240830421448,0.3001473546028137,0.3028651475906372,0.3005988597869873,0.3037474453449249,0.17468371987342834,0.17483247816562653,0.17568375170230865,0.3010594844818115,0.30222228169441223
0.7142857142857142,0.3036783857363619,0.3016895055770874,0.30255326628685,0.3026437759399414,0.30386704206466675,0.30541855096817017,0.3039247393608093,0.30466699600219727,0.3021959364414215,0.302079975605011,0.3040717840194702,0.3016479015350342,0.3028098940849304,0.17395932972431183,0.17408648133277893,0.17492325603961945,0.3016895055770874,0.30255326628685
0.7162426614481409,0.30446810910557814,0.30167946219444275,0.30346959829330444,0.3033157289028168,0.30453410744667053,0.30626997351646423,0.30542656779289246,0.30483385920524597,0.30288270115852356,0.3033962547779083,0.30541834235191345,0.3025946617126465,0.3036932349205017,0.17323054373264313,0.1733364760875702,0.17415893077850342,0.30167946219444275,0.30346959829330444
0.7181996086105675,0.30524274310448657,0.30309802293777466,0.30350810289382935,0.3035161793231964,0.30572861433029175,0.3059925138950348,0.30761590600013733,0.3043466806411743,0.30314862728118896,0.30237582325935364,0.30544665455818176,0.30241385102272034,0.3050285279750824,0.17249782383441925,0.1725825071334839,0.17339016497135162,0.30309802293777466,0.30350810289382935
0.7201565557729941,0.3059968900099666,0.3036653399467468,0.30401360988616943,0.30425798892974854,0.30604279041290283,0.30728065967559814,0.3087221384048462,0.30565908551216125,0.304363876581192,0.303203821182251,0.30648767948150635,0.30406439304351807,0.30618834495544434,0.17176122963428497,0.17182409763336182,0.17261694371700287,0.3036653399467468,0.30401360988616943
0.7221135029354206,0.30672320659084523,0.3048509359359741,0.3052999973297119,0.304846853017807,0.3069630265235901,0.30699700117111206,0.30939561128616333,0.30526214838027954,0.3047776222229004,0.304889440536499,0.30663180351257324,0.30448463559150696,0.3065106272697449,0.17102102935314178,0.17106178402900696,0.17184358835220337,0.3048509359359741,0.3052999973297119
0.7240704500978473,0.3074117012430382,0.3051999807357788,0.3062475323677063,0.30495771765708923,0.30708393454551697,0.30784744024276733,0.3106284439563751,0.3059367537498474,0.3062030076980591,0.30658602714538574,0.30630096793174744,0.3066025376319885,0.305610328912735,0.17027729749679565,0.17029596865177155,0.1710570901632309,0.3051999807357788,0.3062475323677063
0.726027397260274,0.30804877963445365,0.30660778284072876,0.30697089433670044,0.3060753047466278,0.3080557584762573,0.3076748251914978,0.31155869364738464,0.3074386715888977,0.306613951921463,0.30835026502609253,0.3063817620277405,0.30755919218063354,0.30821487307548523,0.16953019797801971,0.16952724754810333,0.1702752560377121,0.30660778284072876,0.30697089433670044
0.7279843444227005,0.3086159523481245,0.3075560927391052,0.30801844596862793,0.3074234127998352,0.30903351306915283,0.3085290789604187,0.31405171751976013,0.3070716857910156,0.3081716299057007,0.30938297510147095,0.3060331344604492,0.3081783056259155,0.30929091572761536,0.16878055036067963,0.1687561720609665,0.1694992184638977,0.3075560927391052,0.30801844596862793
0.7299412915851271,0.30908809177974855,0.309148371219635,0.3092726469039917,0.30902209877967834,0.30944979190826416,0.30890530347824097,0.3161510229110718,0.30886632204055786,0.3093647360801697,0.3102213144302368,0.30561351776123047,0.3079370856285095,0.31141287088394165,0.16802819073200226,0.16798341274261475,0.1687088906764984,0.309148371219635,0.3092726469039917
0.7318982387475538,0.309431094728041,0.30955731868743896,0.30957746505737305,0.30956676602363586,0.3094586431980133,0.3094593286514282,0.3183281421661377,0.3096439838409424,0.31020456552505493,0.31217384338378906,0.3064042925834656,0.30959534645080566,0.31332799792289734,0.1672731339931488,0.16720935702323914,0.16791141033172607,0.30955731868743896,0.30957746505737305
0.7338551859099804,0.30959877438022443,0.31070762872695923,0.3100162446498871,0.3104874789714813,0.3101295232772827,0.3101990222930908,0.31940561532974243,0.3096087574958801,0.3101479709148407,0.31260883808135986,0.3067060708999634,0.30999061465263367,0.31460779905319214,0.16651563346385956,0.1664343625307083,0.16712304949760437,0.31070762872695923,0.3100162446498871
0.735812133072407,0.3095287778725832,0.3113110065460205,0.31062549352645874,0.31123635172843933,0.31048426032066345,0.31063312292099,0.3200400471687317,0.31025806069374084,0.31067997217178345,0.31331318616867065,0.3075248897075653,0.310081422328949,0.31527209281921387,0.16575512290000916,0.16565853357315063,0.1663234382867813,0.3113110065460205,0.31062549352645874
0.7377690802348336,0.3091373189813693,0.3112635314464569,0.31013956665992737,0.3106880784034729,0.3099764883518219,0.31046003103256226,0.3214891254901886,0.3110746145248413,0.3100687861442566,0.3126656413078308,0.3098657727241516,0.3097500205039978,0.31449100375175476,0.1649911105632782,0.1648816615343094,0.16551633179187775,0.3112635314464569,0.31013956665992737
0.7397260273972602,0.3083125608009069,0.3107704520225525,0.30927497148513794,0.3103528916835785,0.3090240955352783,0.3101469874382019,0.32188737392425537,0.30956947803497314,0.3096151053905487,0.30998289585113525,0.3113345503807068,0.3107026219367981,0.3132287859916687,0.16422279179096222,0.1641034036874771,0.16471543908119202,0.3107704520225525,0.30927497148513794
0.7416829745596869,0.30690663709782984,0.31069689989089966,0.3069135546684265,0.30825376510620117,0.3071799874305725,0.3085523247718811,0.32049208879470825,0.30764055252075195,0.308016300201416,0.305669903755188,0.31382304430007935,0.30941277742385864,0.31132352352142334,0.1634497344493866,0.1633237898349762,0.1639081835746765,0.31069689989089966,0.3069135546684265
0.7436399217221135,0.3047266584269695,0.3070172071456909,0.30423933267593384,0.3051374852657318,0.3041262924671173,0.3063558042049408,0.31695032119750977,0.3051116466522217,0.3045753538608551,0.3014535903930664,0.3148747682571411,0.30818846821784973,0.30734458565711975,0.1626713126897812,0.16254207491874695,0.1630905121564865,0.3070172071456909,0.30423933267593384
0.74559686888454,0.30152575304945844,0.3025053143501282,0.29923704266548157,0.30005839467048645,0.2991030812263489,0.3024729788303375,0.3137773275375366,0.3004962205886841,0.2997616231441498,0.29568713903427124,0.31562209129333496,0.3058953881263733,0.30160802602767944,0.16188834607601166,0.1617577075958252,0.16228938102722168,0.3025053143501282,0.29923704266548157
0.7475538160469667,0.29699642173941365,0.2977723479270935,0.29307475686073303,0.2932173013687134,0.29248106479644775,0.2971809506416321,0.3069164752960205,0.29364752769470215,0.29422304034233093,0.2883651554584503,0.3140394985675812,0.3007022738456726,0.29440343379974365,0.16110007464885712,0.16097016632556915,0.1614764928817749,0.2977723479270935,0.29307475686073303
0.7495107632093934,0.29077037617172946,0.289394736289978,0.2854340672492981,0.2853001356124878,0.28375351428985596,0.2904942035675049,0.29780060052871704,0.28531721234321594,0.2861019968986511,0.278400182723999,0.30913886427879333,0.2928309440612793,0.2846265733242035,0.16030706465244293,0.16017889976501465,0.16066068410873413,0.289394736289978,0.2854340672492981
0.7514677103718199,0.2824314588482087,0.2793424725532532,0.27493715286254883,0.2737211287021637,0.27282679080963135,0.28083425760269165,0.28450503945350647,0.27341508865356445,0.27672451734542847,0.26643839478492737,0.3014381229877472,0.2834676206111908,0.2728661894798279,0.15950913727283478,0.1593836396932602,0.1598418951034546,0.2793424725532532,0.27493715286254883
0.7534246575342465,0.27155038937484477,0.2658300995826721,0.26347965002059937,0.26124924421310425,0.2595096230506897,0.26950764656066895,0.27056580781936646,0.260809063911438,0.26570940017700195,0.2537238597869873,0.2900112271308899,0.2707522213459015,0.2592727839946747,0.1587076634168625,0.1585843861103058,0.15901806950569153,0.2658300995826721,0.26347965002059937
0.7553816046966731,0.25774985869777234,0.25021636486053467,0.2491569221019745,0.2455793023109436,0.24360153079032898,0.2559420168399811,0.2526038885116577,0.24484822154045105,0.25100424885749817,0.2377183884382248,0.27445217967033386,0.2558753490447998,0.24379962682724,0.15790224075317383,0.1577809900045395,0.1581985354423523,0.25021636486053467,0.2491569221019745
0.7573385518590998,0.24080240163236397,0.2326595038175583,0.23222336173057556,0.22792550921440125,0.22596704959869385,0.2398184835910797,0.23370759189128876,0.22714027762413025,0.23641565442085266,0.22173158824443817,0.25450262427330017,0.23838192224502563,0.22616168856620789,0.15709349513053894,0.156974196434021,0.1573648303747177,0.2326595038175583,0.23222336173057556
0.7592954990215264,0.22074826777629517,0.21373790502548218,0.21386276185512543,0.20950476825237274,0.20659001171588898,0.22140531241893768,0.21344944834709167,0.20833227038383484,0.21905596554279327,0.2047215849161148,0.23186326026916504,0.21826854348182678,0.20649969577789307,0.15628203749656677,0.15616457164287567,0.15654611587524414,0.21373790502548218,0.21386276185512543
0.7612524461839529,0.1979979185796985,0.1921146959066391,0.19364924728870392,0.18871450424194336,0.18545672297477722,0.2013888955116272,0.18971017003059387,0.1874970942735672,0.2003689408302307,0.18719567358493805,0.20573684573173523,0.19678723812103271,0.18629685044288635,0.15546861290931702,0.1553526669740677,0.1557183712720871,0.1921146959066391,0.19364924728870392
0.7632093933463796,0.17336620347832016,0.1707957684993744,0.17270496487617493,0.1690959334373474,0.16371506452560425,0.18023596704006195,0.16779761016368866,0.16578303277492523,0.18006300926208496,0.16740381717681885,0.17978109419345856,0.1744038164615631,0.16411861777305603,0.15465369820594788,0.1545388102531433,0.1548902541399002,0.1707957684993744,0.17270496487617493
0.7651663405088063,0.14799356986720474,0.14851143956184387,0.15163952112197876,0.14758148789405823,0.14193056523799896,0.15967218577861786,0.14504027366638184,0.14479099214076996,0.16033980250358582,0.1490984410047531,0.15224021673202515,0.1508484035730362,0.14150774478912354,0.1538383662700653,0.15372340381145477,0.154062420129776,0.14851143956184387,0.15163952112197876
0.7671232876712328,0.12315480669397723,0.126459002494812,0.12989933788776398,0.1282748579978943,0.12103089690208435,0.13742199540138245,0.12343167513608932,0.12312278151512146,0.13957332074642181,0.13141469657421112,0.12596242129802704,0.12748493254184723,0.11993154883384705,0.15302281081676483,0.1529066115617752,0.15323126316070557,0.126459002494812,0.12989933788776398
0.7690802348336594,0.10001674998210014,0.10620900988578796,0.1097484901547432,0.10861758887767792,0.1004343032836914,0.11667881906032562,0.10153672099113464,0.10345229506492615,0.11906970292329788,0.11227394640445709,0.10174010694026947,0.10513553023338318,0.09917400032281876,0.15220820903778076,0.1520881950855255,0.15241007506847382,0.10620900988578796,0.1097484901547432
0.7710371819960861,0.07943746545330092,0.0863913893699646,0.0900762677192688,0.09071026742458344,0.08250869810581207,0.09670227020978928,0.08182305842638016,0.08509665727615356,0.09933056682348251,0.09508675336837769,0.07934074103832245,0.08508550375699997,0.07838860154151917,0.1513940393924713,0.15126784145832062,0.151585653424263,0.0863913893699646,0.0900762677192688
0.7729941291585127,0.06187400073153096,0.06971783936023712,0.07262179255485535,0.07404002547264099,0.06551023572683334,0.07734765112400055,0.06488242000341415,0.06770697236061096,0.0807342529296875,0.07897710800170898,0.0593930259346962,0.06741045415401459,0.0614975243806839,0.150580495595932,0.15044519305229187,0.1507553905248642,0.06971783936023712,0.07262179255485535
0.7749510763209393,0.04740581233963975,0.05376560986042023,0.0566248893737793,0.058357350528240204,0.05117350071668625,0.061090804636478424,0.04978346824645996,0.0530402809381485,0.06349174678325653,0.06341585516929626,0.042584314942359924,0.05131813511252403,0.0446605384349823,0.14976710081100464,0.14961960911750793,0.1499357670545578,0.05376560986042023,0.0566248893737793
0.7769080234833659,0.03583241701472675,0.040247105062007904,0.04281960800290108,0.044508762657642365,0.03886229544878006,0.046066123992204666,0.03720042109489441,0.03977523744106293,0.04806632548570633,0.0489223338663578,0.029435977339744568,0.03743515908718109,0.032402507960796356,0.1489528864622116,0.14879082143306732,0.14910945296287537,0.040247105062007904,0.04281960800290108
0.7788649706457925,0.026791600874250858,0.02936093509197235,0.03147182613611221,0.03311347961425781,0.028645150363445282,0.03378283604979515,0.026188626885414124,0.030217468738555908,0.03480090945959091,0.03783081844449043,0.018546991050243378,0.026873722672462463,0.022156111896038055,0.14813803136348724,0.1479586362838745,0.14828169345855713,0.02936093509197235,0.03147182613611221
0.7808219178082192,0.019860324140338587,0.021039456129074097,0.022098693996667862,0.023584268987178802,0.020685110241174698,0.02370297908782959,0.01862354576587677,0.02179141342639923,0.0234018936753273,0.026359081268310547,0.011714234948158264,0.018177201971411705,0.013414371758699417,0.1473209112882614,0.14712297916412354,0.14745135605335236,0.021039456129074097,0.022098693996667862
0.7827788649706457,0.014623327595341275,0.012847498059272766,0.014643743634223938,0.016672879457473755,0.014459025114774704,0.015458881855010986,0.011452719569206238,0.01449669897556305,0.014627568423748016,0.01727687194943428,0.006973333656787872,0.011224620044231415,0.006008625030517578,0.14650128781795502,0.14628398418426514,0.14662009477615356,0.012847498059272766,0.014643743634223938
0.7847358121330723,0.010710696298180184,0.00719161331653595,0.008973624557256699,0.010057084262371063,0.009520109742879868,0.00915471836924553,0.006219491362571716,0.009753063321113586,0.007636658847332001,0.010391630232334137,0.0036399662494659424,0.006964556872844696,0.0020848363637924194,0.14567801356315613,0.145441934466362,0.14578528702259064,0.00719161331653595,0.008973624557256699
0.786692759295499,0.00781259981903839,0.004629440605640411,0.00451652891933918,0.0057175010442733765,0.006509043276309967,0.005160707980394363,0.0017543584108352661,0.005531966686248779,0.0026513338088989258,0.0034735798835754395,0.001999601721763611,0.004059145227074623,-7.443130016326904e-05,0.14485080540180206,0.14459720253944397,0.14495305716991425,0.004629440605640411,0.00451652891933918
0.7886497064579256,0.005680100249837307,0.001225993037223816,0.0021558329463005066,0.002477884292602539,0.004105091094970703,0.0016228780150413513,0.0010198652744293213,0.001824505627155304,-0.0013894140720367432,-0.0016133859753608704,0.0008428916335105896,0.0017704181373119354,-0.0015446022152900696,0.1440194696187973,0.14374984800815582,0.14411763846874237,0.001225993037223816,0.0021558329463005066
0.7906066536203522,0.004118900043586674,-0.0004811510443687439,0.00010276399552822113,0.00030399858951568604,0.002266310155391693,-0.0004329010844230652,-0.0005703642964363098,0.0013754963874816895,-0.00307270884513855,-0.0032741427421569824,0.0009799525141716003,0.0013554468750953674,-0.001546129584312439,0.14318330585956573,0.14290064573287964,0.14327624440193176,-0.0004811510443687439,0.00010276399552822113
0.7925636007827788,0.0029804449228035524,-0.0016289949417114258,-0.001339241862297058,-0.0008418411016464233,0.0016820058226585388,-0.0017034336924552917,-0.0017033964395523071,0.00042445212602615356,-0.004148736596107483,-0.005437962710857391,0.0015553683042526245,0.0008655339479446411,-0.0006666295230388641,0.14234261214733124,0.14204970002174377,0.14244210720062256,-0.0016289949417114258,-0.001339241862297058
0.7945205479452054,0.002152832690745522,-0.0024899207055568695,-0.0011080577969551086,-0.0010783076286315918,0.0005303844809532166,-0.002400711178779602,-0.0017278045415878296,-0.000577196478843689,-0.005909636616706848,-0.008122734725475311,0.0010816752910614014,0.0008117184042930603,-0.000787690281867981,0.14149823784828186,0.14119766652584076,0.1416039764881134,-0.0024899207055568695,-0.0011080577969551086
0.7964774951076321,0.0015526812068049648,-0.0038445591926574707,-0.0018615201115608215,-0.000301167368888855,0.00042976438999176025,-0.0025356709957122803,-0.0017465129494667053,-0.0003335326910018921,-0.005163535475730896,-0.007037624716758728,0.0017715543508529663,0.000792376697063446,-0.00041592493653297424,0.14065022766590118,0.14034470915794373,0.14076170325279236,-0.0038445591926574707,-0.0018615201115608215
0.7984344422700587,0.0011183559717821518,-0.002845548093318939,-0.0005980655550956726,-0.0005491152405738831,-0.00023902952671051025,-0.002619624137878418,-0.0030996277928352356,0.0004499480128288269,-0.004735842347145081,-0.007447011768817902,0.0014731884002685547,0.001831740140914917,0.0006720200181007385,0.13979919254779816,0.13949139416217804,0.13991816341876984,-0.002845548093318939,-0.0005980655550956726
0.8003913894324852,0.0008045701829397314,-0.001992359757423401,-0.0002616792917251587,0.0002074986696243286,-0.0006433650851249695,-0.0016178339719772339,-0.0015952736139297485,0.00024386495351791382,-0.0034850090742111206,-0.006545461714267731,0.002470165491104126,0.0015018340200185776,-0.0005807355046272278,0.13894574344158173,0.13863793015480042,0.13906829059123993,-0.001992359757423401,-0.0002616792917251587
0.8023483365949119,0.0005781995418482764,-0.003385186195373535,0.00014191120862960815,0.0014458969235420227,-0.000755995512008667,-0.0020288825035095215,-0.0008710324764251709,0.0011136718094348907,-0.0028038769960403442,-0.005131542682647705,0.002866402268409729,0.0010494999587535858,-0.0010897442698478699,0.138090118765831,0.1377844214439392,0.13822345435619354,-0.003385186195373535,0.00014191120862960815
0.8043052837573386,0.00041510049165146824,-0.0036626458168029785,0.0006363019347190857,0.0005616247653961182,-0.0009725503623485565,-0.0006498098373413086,-0.0010027289390563965,0.0008926913142204285,-0.0025546997785568237,-0.00445149838924408,0.002176634967327118,0.0009372681379318237,-0.0006214827299118042,0.13723257184028625,0.13693130016326904,0.1373661756515503,-0.0036626458168029785,0.0006363019347190857
0.8062622309197651,0.00029772370817652123,-0.0025075003504753113,0.0007970184087753296,0.0010945014655590057,-0.0010437332093715668,-0.0003910660743713379,-0.0007236972451210022,0.0017256438732147217,-0.002355217933654785,-0.0033792629837989807,0.002171427011489868,0.0011920444667339325,-0.0007477998733520508,0.13637344539165497,0.13607867062091827,0.13651713728904724,-0.0025075003504753113,0.0007970184087753296
0.8082191780821917,0.00021334125774952336,-0.0028110146522521973,0.0009830519556999207,0.00032304227352142334,-0.0012130588293075562,-0.0002437978982925415,-0.0010585188865661621,0.001452326774597168,-0.0012521296739578247,-0.0020565353333950043,0.0015475302934646606,-0.0005362089723348618,-0.001232832670211792,0.13551269471645355,0.13522686064243317,0.13566066324710846,-0.0028110146522521973,0.0009830519556999207
0.8101761252446184,0.00015273884862042664,-0.002991795539855957,0.0015110671520233154,0.00024797767400741577,-0.0017670206725597382,0.00015504658222198486,0.0005197599530220032,0.002219744026660919,-0.0014926344156265259,-0.0001610592007637024,0.0018708184361457825,0.00013178028166294098,-0.0007553473114967346,0.13464990258216858,0.13437560200691223,0.13480234146118164,-0.002991795539855957,0.0015110671520233154
0.812133072407045,0.0001092561843804143,-0.0037206485867500305,0.0017422214150428772,-0.0008636116981506348,-0.0016782842576503754,0.0010217875242233276,1.1920928955078125e-06,0.0014694556593894958,-0.0009558945894241333,0.00033114850521087646,0.0017762184143066406,-0.0016527660191059113,-0.0010807886719703674,0.13378538191318512,0.13352496922016144,0.13394688069820404,-0.0037206485867500305,0.0017422214150428772
0.8140900195694716,7.808553888757856e-05,-0.0021465569734573364,0.0021524578332901,-0.0006533116102218628,-0.0017929896712303162,0.0006738230586051941,0.00029727816581726074,0.0014429204165935516,-0.0008379817008972168,0.0005351752042770386,0.0012794435024261475,-0.0011297445744276047,-0.0012565329670906067,0.13291889429092407,0.13267435133457184,0.13308921456336975,-0.0021465569734573364,0.0021524578332901
0.8160469667318981,5.576063712270481e-05,-0.0023866966366767883,0.0018939152359962463,-0.0019358694553375244,-0.0017466992139816284,0.0010980740189552307,-8.717179298400879e-06,0.0004288032650947571,-0.0008396059274673462,0.0020131319761276245,0.0005378872156143188,-0.0013255700469017029,-0.0015077143907546997,0.13205009698867798,0.13182333111763,0.13222075998783112,-0.0023866966366767883,0.0018939152359962463
0.8180039138943248,3.97851122354169e-05,-0.004125960171222687,0.0019287243485450745,-0.0025261640548706055,-0.001867741346359253,0.0007523521780967712,-0.00013672560453414917,0.0009001791477203369,-0.0005956143140792847,0.003267686814069748,0.00044018030166625977,-0.0009516030550003052,-0.001288101077079773,0.13117939233779907,0.13097111880779266,0.1313752681016922,-0.004125960171222687,0.0019287243485450745
0.8199608610567515,2.8362956565742002e-05,-0.0027292296290397644,0.0017351508140563965,-0.0022417940199375153,-0.0016845948994159698,0.001030363142490387,-0.0001650303602218628,0.00015880540013313293,-0.0006238967180252075,0.004257708787918091,-0.0005444958806037903,-0.001203775405883789,0.00014194101095199585,0.13030670583248138,0.13011708855628967,0.13051849603652954,-0.0027292296290397644,0.0017351508140563965
0.821917808219178,2.0203291117405487e-05,-0.0023501813411712646,0.0015606284141540527,-0.0024414658546447754,-0.001354910433292389,0.0007491856813430786,0.0002963654696941376,0.00040609389543533325,-0.0014638155698776245,0.004719991236925125,-0.0015924200415611267,3.059208393096924e-05,0.0004552900791168213,0.12943178415298462,0.12926077842712402,0.12965066730976105,-0.0023501813411712646,0.0015606284141540527
0.8238747553816046,1.4379164217891e-05,-0.0024402588605880737,0.0008904039859771729,-0.002978309988975525,-0.001491650938987732,4.920363426208496e-05,6.332993507385254e-07,-0.00018739700317382812,-0.0019096657633781433,0.005909420549869537,-0.0022503510117530823,-0.0010276734828948975,-0.00014010071754455566,0.12855489552021027,0.1284019947052002,0.1288052648305893,-0.0024402588605880737,0.0008904039859771729
0.8258317025440313,1.0225555738924012e-05,-0.003390878438949585,0.000554107129573822,-0.002205207943916321,-0.001513838768005371,-0.0009794831275939941,0.0009442940354347229,-0.0008840560913085938,-0.0017444416880607605,0.005338713526725769,-0.0023597925901412964,-0.00014034658670425415,-0.00017906725406646729,0.12767602503299713,0.12754054367542267,0.12794646620750427,-0.003390878438949585,0.000554107129573822
0.8277886497064579,7.265785402118948e-06,-0.002000369131565094,0.0005316846072673798,-0.0017095953226089478,-0.0011520162224769592,-0.0011045634746551514,0.000645078718662262,-0.0014317557215690613,-0.0024154633283615112,0.006556980311870575,-0.0024660006165504456,-0.000681411474943161,0.0005722120404243469,0.12679556012153625,0.12667660415172577,0.12708142399787903,-0.002000369131565094,0.0005316846072673798
0.8297455968688845,5.1584713725411555e-06,-0.0029493868350982666,-0.0006755515933036804,-0.0011057406663894653,-0.0009495019912719727,-0.001939341425895691,0.0008935108780860901,-0.001943640410900116,-0.002650253474712372,0.006084907799959183,-0.0032909661531448364,-0.00032033771276474,4.440266638994217e-05,0.12591373920440674,0.12581032514572144,0.12622444331645966,-0.0029493868350982666,-0.0006755515933036804
0.831702544031311,3.6593387406116643e-06,-0.0031238943338394165,-0.0006845910102128983,-0.0008478760719299316,-0.0004197657108306885,-0.0019644051790237427,0.0006787404417991638,-0.001179717481136322,-0.0029167793691158295,0.006773423403501511,-0.002544209361076355,-0.0005069747567176819,-0.00011299550533294678,0.12503007054328918,0.12494173645973206,0.12536002695560455,-0.0031238943338394165,-0.0006845910102128983
0.8336594911937377,2.5937467119503112e-06,-0.0026732534170150757,-0.002186208963394165,7.833540439605713e-05,-0.00046487152576446533,-0.0024052858352661133,0.0006595999002456665,-0.001985207200050354,-0.0023906491696834564,0.00555424764752388,-0.0019246041774749756,-0.0007412135601043701,0.0004611983895301819,0.12414496392011642,0.12407106161117554,0.12448959052562714,-0.0026732534170150757,-0.002186208963394165
0.8356164383561644,1.836944530824299e-06,-0.002758510410785675,-0.0023540332913398743,-3.670156002044678e-05,-0.0008016899228096008,-0.0020834654569625854,0.0008589327335357666,-0.0016851499676704407,-0.0015690270811319351,0.0056605711579322815,-0.0013613104820251465,-0.0008331574499607086,0.0009115040302276611,0.12325839698314667,0.12319815158843994,0.1236213967204094,-0.002758510410785675,-0.0023540332913398743
0.837573385518591,1.2998946982759996e-06,-0.0031076744198799133,-0.0026318803429603577,-0.00059470534324646,-0.0011087507009506226,-0.0021559149026870728,8.847936987876892e-05,-0.0022589340806007385,-0.002186691854149103,0.00472741574048996,-0.0013769641518592834,-0.001203056424856186,0.0025164932012557983,0.12237029522657394,0.12232332676649094,0.1227467805147171,-0.0031076744198799133,-0.0026318803429603577
0.8395303326810175,9.19102704510298e-07,-0.0036656782031059265,-0.0027530528604984283,-0.0007755979895591736,-0.0003498941659927368,-0.0022311359643936157,-0.0009774714708328247,-0.0017345249652862549,-0.0011994726955890656,0.004282422363758087,-0.00034133344888687134,-0.0009060949087142944,0.0025115981698036194,0.12148071825504303,0.12144642323255539,0.12186984717845917,-0.0036656782031059265,-0.0027530528604984283
0.8414872798434442,6.493273925289409e-07,-0.003605090081691742,-0.002695104107260704,-2.0623207092285156e-05,-0.0006564408540725708,-0.0018981695175170898,-0.00030062347650527954,-0.001978076994419098,-0.0011570900678634644,0.003755226731300354,1.2561678886413574e-05,-0.0009103454649448395,0.002623036503791809,0.12058994174003601,0.12056773155927658,0.1209893599152565,-0.003605090081691742,-0.002695104107260704
0.8434442270058709,4.5836058439302767e-07,-0.0029430389404296875,-0.003155585378408432,4.84958291053772e-05,-0.0002773851156234741,-0.0014603175222873688,0.0006484836339950562,-0.0005787350237369537,-0.001450318843126297,0.002321213483810425,0.0010389871895313263,-0.00023620203137397766,0.0036890171468257904,0.11969796568155289,0.11968722194433212,0.12010646611452103,-0.0029430389404296875,-0.003155585378408432
0.8454011741682974,3.232918105480007e-07,-0.0033595040440559387,-0.0018243975937366486,-0.0008740872144699097,-0.0006923340260982513,-0.0009604692459106445,-0.0008883699774742126,-0.001255325973033905,-0.0010145492851734161,-0.00025037676095962524,0.0007341504096984863,-0.0006669722497463226,0.003210796043276787,0.11880498379468918,0.11880536377429962,0.1192115768790245,-0.0033595040440559387,-0.0018243975937366486
0.847358121330724,2.278379541378438e-07,-0.0033024922013282776,-0.002170335501432419,0.000180758535861969,-0.0004174448549747467,6.241071969270706e-05,-0.0007769335061311722,-0.0006469376385211945,-0.0012005344033241272,-0.0011853799223899841,0.0007249452173709869,-0.0003499947488307953,0.0028347037732601166,0.11791124939918518,0.11792219430208206,0.1183273121714592,-0.0033024922013282776,-0.002170335501432419
0.8493150684931506,1.6043584124704124e-07,-0.002678297460079193,-0.001977214589715004,0.0007638745009899139,-0.00035635754466056824,0.0004997234791517258,0.0006880089640617371,-0.00025558844208717346,-0.0006127860397100449,-0.0022918134927749634,0.0016484335064888,-0.0010954774916172028,0.002312125638127327,0.11701692640781403,0.1170383170247078,0.11743956059217453,-0.002678297460079193,-0.001977214589715004
0.8512720156555773,1.1288096019840895e-07,-0.0025177448987960815,-0.0016987137496471405,0.00018758326768875122,-0.0006760582327842712,0.0010106638073921204,0.00041626766324043274,0.00013036280870437622,-0.00040102750062942505,-0.003365658223628998,0.001382533460855484,0.00011023692786693573,0.0025562960654497147,0.11612220853567123,0.116153784096241,0.1165456622838974,-0.0025177448987960815,-0.0016987137496471405
0.8532289628180039,7.935677085251406e-08,-0.0019568130373954773,-0.0016489364206790924,0.001232236623764038,-0.0004326421767473221,0.00010705739259719849,0.0018025636672973633,0.00036276131868362427,-0.0005991058424115181,-0.004639267921447754,0.001577187329530716,-0.0004914216697216034,0.0010591000318527222,0.11522721499204636,0.11526881158351898,0.11564958840608597,-0.0019568130373954773,-0.0016489364206790924
0.8551859099804304,5.574312200905275e-08,-0.002438575029373169,-0.0014498820528388023,0.0022028982639312744,-9.759142994880676e-05,0.0009450912475585938,0.0016777068376541138,0.0004054829478263855,-0.0005319444462656975,-0.005523592233657837,0.001573469489812851,-0.00038447603583335876,-0.0002871975302696228,0.11433205008506775,0.11438346654176712,0.11475047469139099,-0.002438575029373169,-0.0014498820528388023
0.8571428571428571,3.912394256230048e-08,-0.001612827181816101,-0.0015854742377996445,0.0019875504076480865,-0.0004335865378379822,0.0006736218929290771,0.0017124422593042254,0.0005797967314720154,-0.0008138269186019897,-0.00591711699962616,0.0017137080430984497,0.00011354684829711914,0.00010435283184051514,0.1134367287158966,0.11349764466285706,0.11384943872690201,-0.001612827181816101,-0.0015854742377996445
0.8590998043052838,2.7437085231231015e-08,-0.001061767339706421,-0.0012194309383630753,0.0016423128545284271,-0.00032404810190200806,0.000432819128036499,0.0026774508878588676,-6.67572021484375e-06,-0.00020654872059822083,-0.006156027317047119,0.0012204796075820923,-0.00038577988743782043,-0.000778883695602417,0.1125410944223404,0.11261103302240372,0.11294348537921906,-0.001061767339706421,-0.0012194309383630753
0.8610567514677103,1.9225488334405334e-08,-0.0005096942186355591,-0.0011794492602348328,0.0015301331877708435,-0.0005006939172744751,-0.00012226402759552002,0.002713032066822052,0.000253479927778244,-0.0009736400097608566,-0.005200058221817017,0.0014473646879196167,-0.001315474510192871,-0.001354604959487915,0.11164533346891403,0.11172346025705338,0.11203664541244507,-0.0005096942186355591,-0.0011794492602348328
0.8630136986301369,1.3460489282416354e-08,-0.0010655298829078674,-0.001540057361125946,0.0015487298369407654,-0.00021283701062202454,-0.0007295310497283936,0.0034944862127304077,0.0001331418752670288,-0.0006949454545974731,-0.0050275325775146484,0.0010488592088222504,-0.000651780515909195,-0.0016873329877853394,0.11074899882078171,0.11083460599184036,0.11113149672746658,-0.0010655298829078674,-0.001540057361125946
0.8649706457925636,9.416475560496808e-09,-0.0007064938545227051,-0.0014710444957017899,0.001869548112154007,-0.0006759017705917358,-0.0009444504976272583,0.0034359171986579895,0.00012918561697006226,5.795620381832123e-05,-0.004908151924610138,0.0008088760077953339,9.055249392986298e-05,-0.0006164200603961945,0.109852135181427,0.10994429141283035,0.1102215051651001,-0.0007064938545227051,-0.0014710444957017899
0.8669275929549902,6.582032184598986e-09,9.363144636154175e-05,-0.0010369941592216492,0.0011108890175819397,-0.0006363987922668457,-0.0016881078481674194,0.0028304271399974823,-0.00040101632475852966,-0.0004078000783920288,-0.005209058523178101,0.0004078298807144165,-0.0006354805082082748,-0.001532047986984253,0.10895447432994843,0.1090526431798935,0.10930939018726349,9.363144636154175e-05,-0.0010369941592216492
0.8688845401174168,4.597012778687442e-09,-0.0008820295333862305,-0.0015035979449748993,0.0010512061417102814,-0.0005325973033905029,-0.002304762601852417,0.003089600708335638,0.0002876557409763336,-0.0012430939823389053,-0.004630476236343384,0.0002771243453025818,-0.001177644357085228,-0.000836104154586792,0.108055979013443,0.1081596091389656,0.10839471966028214,-0.0008820295333862305,-0.0015035979449748993
0.8708414872798433,3.208008587213683e-09,-0.0007577314972877502,-0.0010589496232569218,0.00020688027143478394,-0.00047213584184646606,-0.0033759474754333496,0.002299336716532707,-3.7066638469696045e-05,-0.00034704594872891903,-0.0035977810621261597,0.0010146871209144592,-0.0003530997782945633,-0.0005736500024795532,0.10715659707784653,0.10726547241210938,0.10748210549354553,-0.0007577314972877502,-0.0010589496232569218
0.87279843444227,2.236863304837851e-09,-0.0016074925661087036,-0.0017010122537612915,-2.094358205795288e-05,-0.000170193612575531,-0.0033440589904785156,0.0035523734986782074,-0.0002055130898952484,-0.0006688106805086136,-0.0041078925132751465,0.0007995367050170898,-0.0006287004798650742,-0.0006607770919799805,0.10625625401735306,0.10637038946151733,0.10656698048114777,-0.0016074925661087036,-0.0017010122537612915
0.8747553816046967,1.5584306817001534e-09,-0.0008618012070655823,-0.0015500523149967194,-0.000998571515083313,-0.0001656152307987213,-0.00377616286277771,0.001497119665145874,0.00026156753301620483,-0.0011268267408013344,-0.003360077738761902,0.0007696673274040222,-0.0011507943272590637,0.0012856200337409973,0.10535487532615662,0.10547472536563873,0.1056520864367485,-0.0008618012070655823,-0.0015500523149967194
0.8767123287671232,1.0848749121216895e-09,-0.001010507345199585,-0.00160207599401474,-0.0016826391220092773,0.0001158788800239563,-0.0035822242498397827,0.001904948614537716,0.00030191801488399506,-0.0006531244143843651,-0.002927582710981369,0.0014714747667312622,-0.0010059624910354614,0.0011298730969429016,0.10445265471935272,0.10457877814769745,0.10473515838384628,-0.001010507345199585,-0.00160207599401474
0.8786692759295498,7.545985806491465e-10,-0.0018021613359451294,-0.0020902417600154877,-0.0018474012613296509,-0.00012672320008277893,-0.0037178397178649902,0.001706838607788086,-0.00013894587755203247,0.00018923915922641754,-0.002411048859357834,0.001073203980922699,-0.00017890706658363342,0.0014808326959609985,0.10354965180158615,0.10368268936872482,0.10382317006587982,-0.0018021613359451294,-0.0020902417600154877
0.8806262230919765,5.244407778535088e-10,-0.0009090155363082886,-0.0016955472528934479,-0.0012749433517456055,-0.0003890208899974823,-0.003026917576789856,0.0004429435357451439,-0.0008082054555416107,0.0005414560437202454,-0.002637770026922226,0.0017257332801818848,0.0008849427103996277,0.001215606927871704,0.10264614224433899,0.10278668254613876,0.10290686786174774,-0.0009090155363082886,-0.0016955472528934479
0.8825831702544031,3.6418418513832203e-10,-0.0018493235111236572,-0.0017021596431732178,-0.0020632147789001465,-0.0002506822347640991,-0.0031282007694244385,-0.00021321047097444534,-0.0010987073183059692,0.00047987326979637146,-0.00296102836728096,0.0017316564917564392,0.00039177387952804565,0.0032932087779045105,0.10174211114645004,0.10189057886600494,0.10199668258428574,-0.0018493235111236572,-0.0017021596431732178
0.8845401174168297,2.5269106291319017e-10,-0.001721598207950592,-0.001950923353433609,-0.0009003430604934692,-0.0002750605344772339,-0.002620011568069458,0.0007737837731838226,0.00022611767053604126,0.00069398432970047,-0.0017831278964877129,0.0020120814442634583,0.0005791708827018738,0.0030847638845443726,0.1008380725979805,0.10099448263645172,0.10108660161495209,-0.001721598207950592,-0.001950923353433609
0.8864970645792563,1.7518739777037598e-10,-0.0015017986297607422,-0.0018423497676849365,-0.0008807852864265442,-0.00013791024684906006,-0.0019038766622543335,-0.00021921456209383905,-0.0007349923253059387,0.0012448467314243317,-0.002795766107738018,0.0012984946370124817,0.0008698310703039169,0.002461634576320648,0.09993401914834976,0.10009820759296417,0.10017582774162292,-0.0015017986297607422,-0.0018423497676849365
0.8884540117416829,1.213556582256357e-10,-0.000968635082244873,-0.0021054092794656754,-0.0005706697702407837,-5.7619065046310425e-05,-0.0018983185291290283,-3.516674041748047e-05,-0.0014703460037708282,0.0005643069744110107,-0.0012367656454443932,0.001913800835609436,0.00042450428009033203,0.003290504217147827,0.09903021156787872,0.09920171648263931,0.09926491975784302,-0.000968635082244873,-0.0021054092794656754
0.8904109589041096,8.399654003411642e-11,-0.0009530559182167053,-0.0011504963040351868,0.00038783252239227295,-0.0002941116690635681,-0.001436091959476471,-0.00011457875370979309,-0.0011469945311546326,0.0005694199353456497,-0.00134938582777977,0.000532105565071106,8.270144462585449e-05,0.001972973346710205,0.09812676161527634,0.09830471873283386,0.09835750609636307,-0.0009530559182167053,-0.0011504963040351868
0.8923679060665362,5.809074839233084e-11,-0.0008030608296394348,-0.0011389665305614471,0.0009219199419021606,-0.00019324570894241333,-0.001276552677154541,-0.00018932484090328217,-0.0010196343064308167,0.0008531957864761353,-0.0009009148925542831,0.0015534758567810059,0.0003675892949104309,0.0022820234298706055,0.09722363203763962,0.09740719944238663,0.09744921326637268,-0.0008030608296394348,-0.0011389665305614471
0.8943248532289627,4.0141792619205955e-11,-0.0006998702883720398,-0.0006866296753287315,0.000770818442106247,-0.00020193308591842651,-0.0011538006365299225,5.010515451431274e-06,-0.0009165331721305847,0.0010771751403808594,0.00021041929721832275,0.0012288875877857208,0.0008483193814754486,0.0015108957886695862,0.09632079303264618,0.09650886803865433,0.09654056280851364,-0.0006998702883720398,-0.0006866296753287315
0.8962818003913894,2.771601452551007e-11,0.00023633986711502075,-0.0004623532295227051,0.0014792680740356445,-0.0002238396555185318,-0.00060269795358181,-0.0005759438499808311,-0.0009841397404670715,0.0011283159255981445,-8.785724639892578e-05,0.0008215568959712982,0.00031214021146297455,0.0027647167444229126,0.09541831165552139,0.09560979157686234,0.09563041478395462,0.00023633986711502075,-0.0004623532295227051
0.898238747553816,1.9120930926290897e-11,7.174909114837646e-05,-0.00012464448809623718,0.0019488371908664703,0.0002061072736978531,-0.0011002793908119202,-0.0002841646783053875,-8.549541234970093e-05,-0.00030020251870155334,3.320351243019104e-05,0.0006010010838508606,0.0005087191238999367,0.0017993450164794922,0.0945160835981369,0.09470957517623901,0.0947226881980896,7.174909114837646e-05,-0.00012464448809623718
0.9001956947162426,1.3180489182544794e-11,0.0002928003668785095,0.0008090473711490631,0.001277036964893341,0.0005907826125621796,-0.0007759258151054382,0.000634512398391962,-0.0008505396544933319,0.0008461251854896545,-0.00041450560092926025,0.0009065791964530945,0.0011138543486595154,0.0013241395354270935,0.09361396729946136,0.09380830824375153,0.09381313621997833,0.0002928003668785095,0.0008090473711490631
0.9021526418786692,9.078169315280809e-12,3.5703182220458984e-05,0.0014206096529960632,0.0016182512044906616,0.0003569405525922775,-0.0012460686266422272,0.0008178874850273132,0.00034571439027786255,0.0006146840751171112,-0.00043519027531147003,0.0005529299378395081,0.0002594888210296631,-0.0007116012275218964,0.09271182864904404,0.09290608018636703,0.09290246665477753,3.5703182220458984e-05,0.0014206096529960632
0.9041095890410958,6.247543515048846e-12,0.00013946741819381714,0.0007219761610031128,0.001352258026599884,0.0008437484502792358,-0.0008714199066162109,0.0005067163147032261,-4.410743713378906e-05,0.0003447979688644409,0.000134976115077734,0.00021156668663024902,-0.000957416370511055,0.0014062821865081787,0.09180940687656403,0.0920029878616333,0.09199139475822449,0.00013946741819381714,0.0007219761610031128
0.9060665362035225,4.296002958481682e-12,-0.0003809928894042969,0.0010085925459861755,0.001010306179523468,0.000875573605298996,-0.0011289995163679123,0.0003627212718129158,-0.00045090168714523315,-0.0007533300668001175,-0.0006563933566212654,0.00031448807567358017,1.7449259757995605e-05,0.001129060983657837,0.09090662747621536,0.09109914302825928,0.09107661247253418,-0.0003809928894042969,0.0010085925459861755
0.9080234833659491,2.9516450711246918e-12,0.0009993016719818115,0.0013739019632339478,0.00037933140993118286,0.0008570253849029541,-0.0013391748070716858,0.001821005716919899,3.9130449295043945e-05,-0.0007524359971284866,0.0004171906039118767,0.00014966726303100586,-0.000492684543132782,0.00016890093684196472,0.09000314772129059,0.09019490331411362,0.09016624838113785,0.0009993016719818115,0.0013739019632339478
0.9099804305283756,2.0263197766790656e-12,0.0010386183857917786,0.0010654926300048828,0.001262560486793518,0.0012570060789585114,-0.00022458937019109726,0.0019519366323947906,0.0002090558409690857,-0.0003291419707238674,-0.0005930811166763306,0.00015997886657714844,-0.000413503497838974,0.0011639855802059174,0.08909860253334045,0.08929019421339035,0.08926000446081161,0.0010386183857917786,0.0010654926300048828
0.9119373776908023,1.389940244821402e-12,0.0008909925818443298,0.0005689933896064758,0.0007610693573951721,0.0006998591125011444,-0.0004855748265981674,0.0014013387262821198,4.6215951442718506e-05,-0.0006776358932256699,-0.0011133179068565369,-0.00015267729759216309,-0.0012683765962719917,0.0012390390038490295,0.08819299191236496,0.08838529884815216,0.08834920078516006,0.0008909925818443298,0.0005689933896064758
0.913894324853229,9.526394934494386e-13,0.0008293800055980682,0.00014445185661315918,0.0011276006698608398,0.0007613617926836014,-2.8207898139953613e-05,0.0011460259556770325,0.0003622099757194519,-0.0009765014983713627,-0.0022421739995479584,-0.00038033234886825085,-0.00104498490691185,0.0009100474417209625,0.08728616684675217,0.0874800905585289,0.08743632584810257,0.0008293800055980682,0.00014445185661315918
0.9158512720156555,6.523870750818926e-13,0.0014231540262699127,0.0003808438777923584,0.0008254572749137878,0.00035862368531525135,-0.000516081228852272,0.0009473599493503571,7.202476263046265e-05,-0.0008249916136264801,-0.0026024580001831055,-0.0007023252546787262,-0.0006727483123540878,0.0007112026214599609,0.08637800812721252,0.08657444268465042,0.08653141558170319,0.0014231540262699127,0.0003808438777923584
0.9178082191780821,4.4640231401941524e-13,0.0015462636947631836,-0.00035431981086730957,0.0010252594947814941,0.00035103317350149155,0.000321853905916214,8.199363946914673e-05,-0.0010180585086345673,-0.00022127293050289154,-0.00461219996213913,-0.0007993690669536591,-0.0007963422685861588,0.000329580157995224,0.08546873182058334,0.08566833287477493,0.08562358468770981,0.0015462636947631836,-0.00035431981086730957
0.9197651663405088,3.052051496425422e-13,0.0023300684988498688,-0.0007549822330474854,0.0006804615259170532,3.0368566513061523e-05,0.0003447551280260086,-0.00028319936245679855,-0.0008433647453784943,-0.000487329438328743,-0.004022881388664246,-0.0008081588894128799,-0.0012725815176963806,-0.0004181414842605591,0.08455858379602432,0.08476173132658005,0.08471561223268509,0.0023300684988498688,-0.0007549822330474854
0.9217221135029354,2.084978670065607e-13,0.0011126771569252014,-0.00026863813400268555,0.0008556842803955078,0.0002076663076877594,0.0007704794406890869,-0.0014422331005334854,0.00041803717613220215,-0.000311926007270813,-0.0049903616309165955,-0.0007738731801509857,-0.0012073367834091187,-0.0015823990106582642,0.08364765346050262,0.08385449647903442,0.08380969613790512,0.0011126771569252014,-0.00026863813400268555
0.923679060665362,1.4231665364178028e-13,0.0007612183690071106,-0.0006851330399513245,0.00041127949953079224,-0.00021824240684509277,0.0009723827242851257,-0.00021006911993026733,0.0002681538462638855,0.0004207305610179901,-0.004078797996044159,-0.0007775165140628815,-0.0007011806592345238,-0.002094767987728119,0.08273638039827347,0.08294684439897537,0.08290261775255203,0.0007612183690071106,-0.0006851330399513245
0.9256360078277885,9.706310644235229e-14,0.0011365357786417007,-0.0010422617197036743,0.0008938536047935486,-0.0005384925752878189,0.00045467913150787354,-0.0016437210142612457,-0.0005230829119682312,-0.0003686249256134033,-0.005098007619380951,2.469681203365326e-05,-0.0006412798538804054,-0.0026536062359809875,0.08182509988546371,0.08203867822885513,0.08199704438447952,0.0011365357786417007,-0.0010422617197036743
0.9275929549902152,6.61449989477766e-14,0.0008986368775367737,-0.0012320131063461304,0.0009309910237789154,-0.00012500956654548645,0.00027135759592056274,-0.0013230443000793457,-0.0006249770522117615,0.0006168670952320099,-0.004651114344596863,-0.0008248807862401009,-0.0008796732872724533,-0.0031720921397209167,0.08091407269239426,0.08113039284944534,0.08109100908041,0.0008986368775367737,-0.0012320131063461304
0.9295499021526419,4.5038530668411175e-14,0.0011449195444583893,-0.0006061270833015442,0.0008826404809951782,4.311650991439819e-05,6.789155304431915e-05,-0.0011041788384318352,-6.502121686935425e-05,-0.0004993937909603119,-0.00415898859500885,0.0005204586195759475,-0.0016987575218081474,-0.003845006227493286,0.08000357449054718,0.08022214472293854,0.0801837295293808,0.0011449195444583893,-0.0006061270833015442
0.9315068493150684,3.064190728073479e-14,0.0004571452736854553,-0.0005719885230064392,0.0005782395601272583,0.0001356867142021656,0.00012637488543987274,-0.0014374591410160065,-0.00036841630935668945,-0.0012196414172649384,-0.0037200823426246643,-2.4922192096710205e-05,-0.0019200854003429413,-0.0036179572343826294,0.07909394055604935,0.07931414246559143,0.07927457243204117,0.0004571452736854553,-0.0005719885230064392
0.933463796477495,2.0830119583001346e-14,0.0004813484847545624,-0.00030757486820220947,0.00010418146848678589,0.00038716569542884827,-0.00014524906873703003,-0.00022094696760177612,4.807859659194946e-05,-0.00045664235949516296,-0.0037662088871002197,-6.172806024551392e-06,-0.002505362033843994,-0.004739381372928619,0.0781850591301918,0.07840653508901596,0.07836822420358658,0.0004813484847545624,-0.00030757486820220947
0.9354207436399217,1.4148556354181207e-14,0.0007464587688446045,0.0001650601625442505,-0.0007500499486923218,0.0004794485867023468,-0.0003488454967737198,-0.00041620805859565735,-0.00022593140602111816,-0.0007838904857635498,-0.0017669647932052612,0.00046550994738936424,-0.0024069473147392273,-0.0045049190521240234,0.07727696746587753,0.07749968767166138,0.07745948433876038,0.0007464587688446045,0.0001650601625442505
0.9373776908023483,9.602336019418885e-15,-0.00019929558038711548,0.00020106881856918335,-0.001123473048210144,-0.00024410709738731384,-0.0007249247282743454,-4.4617801904678345e-05,-4.599243402481079e-05,-0.001300215721130371,-0.000904083251953125,0.00037436559796333313,-0.002231396734714508,-0.0041828453540802,0.07636962085962296,0.0765937864780426,0.07654906809329987,-0.00019929558038711548,0.00020106881856918335
0.9393346379647749,6.511575529540108e-15,0.00011832267045974731,0.00024672597646713257,-0.0017384812235832214,-3.6794692277908325e-05,-0.0009327195584774017,-0.00013509392738342285,-0.0003782734274864197,-0.0017652325332164764,-0.0006893202662467957,0.00044119544327259064,-0.0033188126981258392,-0.003960467875003815,0.07546282559633255,0.07568882405757904,0.07563821226358414,0.00011832267045974731,0.00024672597646713257
0.9412915851272015,4.412042486906585e-15,-0.0006677359342575073,0.0003352127969264984,-0.002037137746810913,-1.7501413822174072e-05,-0.0012351609766483307,0.0005260109901428223,-0.00045052170753479004,-0.0018631629645824432,-0.00039467960596084595,0.0001460368512198329,-0.0015249550342559814,-0.003996729850769043,0.07455651462078094,0.07478511333465576,0.07472612708806992,-0.0006677359342575073,0.0003352127969264984
0.9432485322896281,2.987017161309852e-15,-0.0004814937710762024,0.0007905811071395874,-0.0021883025765419006,-0.00037611648440361023,-0.0020710527896881104,2.2098422050476074e-05,-0.0007339194416999817,-0.001212581992149353,-0.0001374855637550354,0.00032990798354148865,-0.0019197165966033936,-0.003652416169643402,0.0736505314707756,0.07388244569301605,0.07381316274404526,-0.0004814937710762024,0.0007905811071395874
0.9452054794520548,2.0205992417324575e-15,-0.0005375780165195465,0.0004600435495376587,-0.0035586580634117126,-0.0006250552833080292,-0.0011506611481308937,0.0001550428569316864,-0.0014540478587150574,-0.0022761141881346703,0.0011547952890396118,0.0006429054774343967,-0.0016095936298370361,-0.0025510042905807495,0.07274489104747772,0.07298111915588379,0.0728984996676445,-0.0005375780165195465,0.0004600435495376587
0.9471624266144814,1.3657370695298512e-15,-0.0010172687470912933,0.0010317414999008179,-0.004141725599765778,-0.0006637305486947298,-0.0015107356011867523,0.0012811124324798584,-0.0013794228434562683,-0.0031551821157336235,0.0015958696603775024,0.00048609543591737747,-0.0014248639345169067,-0.0032735466957092285,0.07183957099914551,0.07208100706338882,0.07198453694581985,-0.0010172687470912933,0.0010317414999008179
0.9491193737769079,9.223557524085957e-16,-0.0013661980628967285,0.0004706103354692459,-0.0035380274057388306,-0.0005048997700214386,-0.0019478276371955872,0.0006880462169647217,-0.0013533905148506165,-0.0026969127357006073,0.001702144742012024,-0.00011934153735637665,-0.0003107786178588867,-0.0033337250351905823,0.07093460857868195,0.07118214666843414,0.0710691586136818,-0.0013661980628967285,0.0004706103354692459
0.9510763209393346,6.224067343853755e-16,-0.0008718594908714294,2.300739288330078e-05,-0.0033260807394981384,-0.0006907768547534943,-0.0013779029250144958,0.0010890364646911621,-0.0019627027213573456,-0.0025208638980984688,0.0021468177437782288,-3.520585596561432e-05,-0.00036434829235076904,-0.0012621209025382996,0.07003004848957062,0.0702846497297287,0.07015375792980194,-0.0008718594908714294,2.300739288330078e-05
0.9530332681017613,4.196570970983076e-16,-0.0007283762097358704,-0.0004686238244175911,-0.0033550411462783813,-0.0007016509771347046,-0.0014244280755519867,0.0005678609013557434,-0.001383315771818161,-0.002404297236353159,0.0015281513333320618,-7.120147347450256e-05,0.0005919300019741058,-0.0012065321207046509,0.0691259577870369,0.06938845664262772,0.06923779845237732,-0.0007283762097358704,-0.0004686238244175911
0.9549902152641878,2.827218249718414e-16,-0.0006569251418113708,-0.0005576820112764835,-0.0029509589076042175,-0.000729857012629509,-0.0007433183491230011,0.001127675175666809,-0.0019564107060432434,-0.002062227576971054,0.0015200898051261902,0.00014691497199237347,0.0013445615768432617,-0.0008551478385925293,0.06822235137224197,0.06849360466003418,0.06832218170166016,-0.0006569251418113708,-0.0005576820112764835
0.9569471624266144,1.903130549516951e-16,-0.0008987113833427429,-0.0013863146305084229,-0.002536199986934662,-0.0007740482687950134,-0.0008134432137012482,0.0007466375827789307,-0.002609502524137497,-0.002228572964668274,0.002066507935523987,0.0001131892204284668,0.0015966594219207764,0.00042641907930374146,0.06731946766376495,0.06760013103485107,0.06740771979093552,-0.0008987113833427429,-0.0013863146305084229
0.958904109589041,1.280036386403467e-16,-0.0009307116270065308,-0.0014755800366401672,-0.0018480978906154633,-0.0006587989628314972,-0.0009519830346107483,0.0007939711213111877,-0.001940406858921051,-0.0017510578036308289,0.0014085471630096436,-0.00031640566885471344,0.0024400316178798676,-0.00048567354679107666,0.06641725450754166,0.06670796126127243,0.06649366766214371,-0.0009307116270065308,-0.0014755800366401672
0.9608610567514677,8.602418091189941e-17,-0.0003416687250137329,-0.0014914688654243946,-0.0013205036520957947,-0.00036741793155670166,-0.0002024322748184204,0.0013738498091697693,-0.0022354349493980408,-0.001868266612291336,0.001943148672580719,-0.00015137344598770142,0.002358250319957733,0.0015505552291870117,0.06551583111286163,0.06581699103116989,0.06558056175708771,-0.0003416687250137329,-0.0014914688654243946
0.9628180039138943,5.776480094867619e-17,-0.00025269389152526855,-0.0015127994120121002,-0.0010150596499443054,-0.00017112679779529572,0.0003541037440299988,0.00036513060331344604,-0.0012526027858257294,-0.0009418195113539696,0.002123042941093445,-0.000746648758649826,0.00205271877348423,0.0009017512202262878,0.06461536139249802,0.06492706388235092,0.06466837227344513,-0.00025269389152526855,-0.0015127994120121002
0.9647749510763208,3.8757033422416787e-17,-0.0007801838219165802,-0.0023952294141054153,7.420778274536133e-06,-0.00010769814252853394,0.0009333156049251556,0.0005767494440078735,-0.0018516629934310913,-0.0008140355348587036,0.0017866194248199463,0.00037888437509536743,0.0015791412442922592,0.0005740523338317871,0.06371591240167618,0.0640379786491394,0.06375551223754883,-0.0007801838219165802,-0.0023952294141054153
0.9667318982387475,2.5982581150131244e-17,-0.0003513842821121216,-0.0019722431898117065,0.0005262270569801331,0.00029670074582099915,0.0010707788169384003,-0.00019096583127975464,-0.0009243115782737732,-0.0002933405339717865,0.0019391700625419617,0.0003375392407178879,0.0030445968732237816,0.0012089163064956665,0.06281767785549164,0.06314947456121445,0.06284759938716888,-0.0003513842821121216,-0.0019722431898117065
0.9686888454011742,1.740438104783174e-17,0.0004633218050003052,-0.0013418085873126984,0.001073390245437622,0.00048365816473960876,0.00014781206846237183,6.122887134552002e-05,-0.0012118890881538391,-7.978826761245728e-05,0.002087734639644623,-5.304720252752304e-05,0.0030547939240932465,0.000799909234046936,0.06192066892981529,0.062261417508125305,0.061938777565956116,0.0004633218050003052,-0.0013418085873126984
0.9706457925636007,1.1648752200160033e-17,-0.0006440058350563049,-0.002004757523536682,0.0020837076008319855,0.00017562136054039001,0.00013467669486999512,0.00018449127674102783,-0.00022855401039123535,-0.0002039298415184021,0.0018764324486255646,0.0001361202448606491,0.0017678029835224152,0.0008248463273048401,0.06102506071329117,0.06137355417013168,0.0610315278172493,-0.0006440058350563049,-0.002004757523536682
0.9726027397260273,7.790131173906678e-18,0.00039663165807724,-0.0012525450438261032,0.0017823241651058197,0.0005140155553817749,-0.00025992467999458313,0.0004400908946990967,-0.0011064410209655762,-0.00026685185730457306,0.001779230311512947,-0.00010849535465240479,0.002417275682091713,0.001314595341682434,0.0601307675242424,0.06048569083213806,0.06012579798698425,0.00039663165807724,-0.0012525450438261032
0.974559686888454,5.205406878630224e-18,-0.00013017654418945312,-0.000984175130724907,0.003008626401424408,0.000127498060464859,-0.0001486167311668396,-0.0008283704519271851,-0.0005643609911203384,-0.0005144886672496796,0.002498006448149681,-0.00021213293075561523,0.002288621850311756,0.00037775933742523193,0.05923771485686302,0.05959780886769295,0.05922143906354904,-0.00013017654418945312,-0.000984175130724907
0.9765166340508806,3.47543481205321e-18,-0.0002580471336841583,-0.0009712446480989456,0.003150450997054577,0.00015251897275447845,-0.00037553906440734863,-0.0006201229989528656,-5.8650970458984375e-05,0.00018014013767242432,0.0013184081763029099,-0.00022096186876296997,0.00171690434217453,-0.00013537704944610596,0.05834560468792915,0.05870971828699112,0.05831855535507202,-0.0002580471336841583,-0.0009712446480989456
0.9784735812133072,2.3185057300818414e-18,0.00026665255427360535,-0.0006315335631370544,0.0020181462168693542,5.323439836502075e-06,-0.000386163592338562,0.0009749606251716614,-0.0003171302378177643,-0.00044569745659828186,0.002141609787940979,-0.0004700906574726105,0.0019350126385688782,-0.0004054345190525055,0.05745439603924751,0.05782129988074303,0.05741679668426514,0.00026665255427360535,-0.0006315335631370544
0.9804305283757337,1.5454386467808911e-18,-0.00023275986313819885,-0.0005334001034498215,0.0025738440454006195,-8.92244279384613e-05,-0.0012702159583568573,0.00034771114587783813,-0.0005623827455565333,-0.000581543892621994,0.0020422227680683136,-0.00022265873849391937,0.0009858869016170502,-0.0019692182540893555,0.056563589721918106,0.05693254992365837,0.05651688948273659,-0.00023275986313819885,-0.0005334001034498215
0.9823874755381604,1.0292951786918158e-18,-0.00024848058819770813,8.506141602993011e-05,0.0023618750274181366,-0.00042528286576271057,-0.0010529085993766785,-0.00048686936497688293,-0.001034388318657875,-0.0003999285399913788,0.0025028660893440247,-0.00024321023374795914,0.0007936246693134308,-0.0010092929005622864,0.05567292869091034,0.05604338273406029,0.05561774596571922,-0.00024848058819770813,8.506141602993011e-05
0.9843444227005871,6.849717976395918e-19,-5.797669291496277e-05,-5.234032869338989e-05,0.0018668873235583305,-0.00035502761602401733,-0.001111488789319992,0.0006399750709533691,-0.00016226153820753098,0.0006413236260414124,0.002767316997051239,-0.00021438300609588623,0.000857415609061718,-0.0024045929312705994,0.05478215590119362,0.05515379086136818,0.054718464612960815,-5.797669291496277e-05,-5.234032869338989e-05
0.9863013698630136,4.554597796499543e-19,-0.0002588629722595215,0.0005037002265453339,0.0016253115609288216,-0.0007080845534801483,-0.001280173659324646,0.0005585253238677979,-0.0001794900745153427,5.833059549331665e-05,0.0022381292656064034,-0.00020840205252170563,0.0011938009411096573,-0.0026897042989730835,0.05389103665947914,0.054263871163129807,0.05382179468870163,-0.0002588629722595215,0.0005037002265453339
0.9882583170254402,3.026021215039206e-19,0.0013107620179653168,4.544109106063843e-05,0.0016886349767446518,-0.000802263617515564,-0.001507200300693512,0.0006262175738811493,6.435904651880264e-05,0.0011766068637371063,0.0022976063191890717,-0.0006246715784072876,-0.0011234115809202194,-0.003771178424358368,0.052999380975961685,0.05337372049689293,0.052924156188964844,0.0013107620179653168,4.544109106063843e-05
0.9902152641878669,2.0088083630066005e-19,0.0008780732750892639,0.00014202482998371124,-6.172852590680122e-05,-0.0006081731989979744,-0.0008278042078018188,0.002478690817952156,0.00015414971858263016,0.0023298263549804688,0.001310161780565977,-0.0007038498297333717,-0.0003735944628715515,-0.002789858728647232,0.052107151597738266,0.05248350277543068,0.052027564495801926,0.0008780732750892639,0.00014202482998371124
0.9921722113502935,1.332446119094692e-19,0.0016396194696426392,-0.00012961216270923615,-0.0004980415105819702,-0.0005236566066741943,-0.0003462042659521103,0.0027372874319553375,0.0012342287227511406,0.0025882236659526825,0.0014620651490986347,8.234847337007523e-05,-0.0006025359034538269,-0.0034212246537208557,0.051214251667261124,0.051593467593193054,0.051130812615156174,0.0016396194696426392,-0.00012961216270923615
0.9941291585127201,8.830909225843508e-20,0.00139582809060812,-0.0005844980478286743,-0.0010985508561134338,-0.0002951323986053467,0.00014347583055496216,0.0030179936438798904,0.0011485181748867035,0.004257716238498688,0.0008417516946792603,-0.0008829087018966675,-0.00014031678438186646,-0.003473132848739624,0.05032069608569145,0.050703875720500946,0.050234355032444,0.00139582809060812,-0.0005844980478286743
0.9960861056751467,5.84797904217364e-20,0.003024160861968994,-0.0009583383798599243,-0.002233041450381279,7.189810276031494e-05,0.00017559900879859924,0.002876661717891693,0.001829780638217926,0.00435706228017807,0.0010189227759838104,-0.0011050505563616753,-0.00025232136249542236,-0.0025503262877464294,0.04942652955651283,0.049814943224191666,0.04933834820985794,0.003024160861968994,-0.0009583383798599243
0.9980430528375733,3.869464116794439e-20,0.0027532782405614853,-0.0016463380306959152,-0.0036168359220027924,4.738941788673401e-05,0.0001831836998462677,0.0027324222028255463,0.002056356519460678,0.0051903314888477325,0.0014567736070603132,-0.00043715094216167927,-0.0008504223078489304,-0.002504069358110428,0.04853179678320885,0.04892689734697342,0.04844282940030098,0.0027532782405614853,-0.0016463380306959152
1.0,2.5582352300250205e-20,0.0036847442388534546,-0.0022436045110225677,-0.004275951534509659,-3.4306198358535767e-05,0.00022195850033313036,0.003354460932314396,0.0024116826243698597,0.006336413323879242,0.0006078779697418213,-0.0005744397640228271,-0.0004469156265258789,-0.0030206814408302307,0.047636695206165314,0.04803985357284546,0.04754819720983505,0.0036847442388534546,-0.0022436045110225677


==> BurgersEquationLargeTime-approx-t-2.68.dat <==
x,FOM,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.0,0.00031985994428396225,0.0003573755966499448,0.0002822047099471092,0.0009195990860462189,0.0006828904151916504,8.289093966595829e-05,-0.0001730539370328188,-0.00044252583757042885,-0.0010142847895622253,3.303517587482929e-05,0.0006971778348088264,-0.0005361530929803848,4.2400488933540315e-41,-1.7566397289083042e-40,-3.473062191890486e-40,0.00031985994428396225,0.0003573755966499448
0.0019569471624266144,0.0005324178358194337,5.746004171669483e-05,0.0009353391360491514,0.0009133592247962952,-0.00026688724756240845,2.6579946279525757e-05,0.0011511294869706035,0.0005222354084253311,-0.00011355709284543991,0.0014006951823830605,0.0009896286064758897,-0.0005105175077915192,0.001167522743344307,0.0009596444433555007,0.0009760322864167392,0.0008245350909419358,5.746004171669483e-05,0.0009353391360491514
0.003913894324853229,0.0010648356716388674,0.0017239619046449661,0.0008633204270154238,0.0014516357332468033,0.000278642401099205,0.0008900249376893044,0.00124310702085495,0.0009617519099265337,0.0006153760477900505,0.0034743319265544415,0.0009169969707727432,0.0004723961465060711,-0.000798933207988739,0.0016333592357113957,0.0017553424695506692,0.0015318467048928142,0.0017239619046449661,0.0008633204270154238
0.005870841487279843,0.0015972535074583014,0.0027548233047127724,0.0017319456674158573,0.0015832241624593735,0.0013289498165249825,0.0014489414170384407,0.001571417786180973,0.001751413568854332,0.0013719568960368633,0.0015016496181488037,0.0017867397982627153,0.0024446705356240273,0.001423894427716732,0.0024285796098411083,0.002404742408543825,0.0023290934041142464,0.0027548233047127724,0.0017319456674158573
0.007827788649706457,0.002129671343277735,0.0027913390658795834,0.002123827114701271,0.0024468551855534315,0.002826513722538948,0.0002583600580692291,0.002029169350862503,0.0023283346090465784,0.002053918782621622,0.0032281726598739624,0.002106362022459507,0.0034559518098831177,0.0018227100372314453,0.0031293376814574003,0.0031361260917037725,0.00306238466873765,0.0027913390658795834,0.002123827114701271
0.009784735812133072,0.002662089179097169,0.002332075498998165,0.0025411443784832954,0.002833956852555275,0.0028512508142739534,0.0029090046882629395,0.0028401389718055725,0.002268537413328886,0.0026113810017704964,0.0033665779046714306,0.0031005064956843853,0.0039387838914990425,0.002201678231358528,0.003853508038446307,0.003892136737704277,0.004099239595234394,0.002332075498998165,0.0025411443784832954
0.011741682974559686,0.0031945070149166028,0.003340489696711302,0.0026749903336167336,0.003516320139169693,0.0031391549855470657,0.0031774304807186127,0.001752275973558426,0.0036041170824319124,0.003105766139924526,0.002982719801366329,0.003718402236700058,0.001576948445290327,0.0030142348259687424,0.004625122994184494,0.004640465136617422,0.004846251104027033,0.003340489696711302,0.0026749903336167336
0.0136986301369863,0.0037269248507360363,0.0037055648863315582,0.0036565603222697973,0.004402372986078262,0.002747470512986183,0.003532509319484234,0.003971031401306391,0.003617011709138751,0.00401370320469141,0.0026291441172361374,0.0038146949373185635,0.004643157124519348,0.0034659244120121002,0.005394668318331242,0.005395259242504835,0.005374504718929529,0.0037055648863315582,0.0036565603222697973
0.015655577299412915,0.00425934268655547,0.005121835041791201,0.004184091463685036,0.0035334881395101547,0.003213833551853895,0.004402849357575178,0.003956918604671955,0.0037658200599253178,0.004213358741253614,0.005474570207297802,0.004033923149108887,0.0042576296254992485,0.004112068563699722,0.006151650100946426,0.0061599742621183395,0.006319758016616106,0.005121835041791201,0.004184091463685036
0.01761252446183953,0.004791760522374904,0.005564084276556969,0.004466329701244831,0.004475206136703491,0.0045153237879276276,0.004050365649163723,0.005134694278240204,0.00534337293356657,0.0045946999453008175,0.004359016194939613,0.003441586159169674,0.0031417994759976864,0.00433527585119009,0.006886906921863556,0.006930006667971611,0.00704736215993762,0.005564084276556969,0.004466329701244831
0.019569471624266144,0.005324178358194338,0.005559458397328854,0.005549056921154261,0.004481228068470955,0.005573200061917305,0.006484276615083218,0.00520913302898407,0.005654625594615936,0.0052393535152077675,0.0038455408066511154,0.005707002244889736,0.004025895148515701,0.005394237115979195,0.007629723288118839,0.007700727786868811,0.007778176572173834,0.005559458397328854,0.005549056921154261
0.021526418786692758,0.0058565961940137716,0.005773039069026709,0.006063954439014196,0.005622869357466698,0.0060087647289037704,0.004897408187389374,0.0054489849135279655,0.005501055158674717,0.005105189513415098,0.005199626553803682,0.005815819371491671,0.005851054564118385,0.00608430989086628,0.008364129811525345,0.008470027707517147,0.00851552002131939,0.005773039069026709,0.006063954439014196
0.023483365949119372,0.0063890140298332055,0.006426658481359482,0.0056646522134542465,0.0064887963235378265,0.006745613180100918,0.0061703892424702644,0.006756063550710678,0.00659498106688261,0.006262890063226223,0.005689513869583607,0.0068131620064377785,0.007357455790042877,0.006658034399151802,0.0091013228520751,0.009237891994416714,0.009238536469638348,0.006426658481359482,0.0056646522134542465
0.025440313111545987,0.006921431865652639,0.006583258509635925,0.006895493716001511,0.006120065227150917,0.007718419656157494,0.006665506865829229,0.006998472847044468,0.006841910071671009,0.006668575573712587,0.007433706894516945,0.00683976523578167,0.006262816488742828,0.00712041137740016,0.009840188547968864,0.010004500858485699,0.010005991905927658,0.006583258509635925,0.006895493716001511
0.0273972602739726,0.0074538497014720725,0.0080837681889534,0.007475333288311958,0.007011847570538521,0.007384898141026497,0.006904713809490204,0.007266185246407986,0.007574145682156086,0.0071796393021941185,0.007501729764044285,0.007702209055423737,0.00818786583840847,0.007339350879192352,0.010586791671812534,0.010770300403237343,0.010757410898804665,0.0080837681889534,0.007475333288311958
0.029354207436399216,0.007986267537291506,0.007057747803628445,0.007592512760311365,0.007896938361227512,0.008821547031402588,0.008040003478527069,0.007828513160347939,0.00781646091490984,0.007975257001817226,0.008550900034606457,0.007725806906819344,0.007408252451568842,0.008044853806495667,0.011336235329508781,0.011535449884831905,0.011501438915729523,0.007057747803628445,0.007592512760311365
0.03131115459882583,0.00851868537311094,0.008654268458485603,0.008238641545176506,0.007921069860458374,0.009529280476272106,0.008233563974499702,0.00810098834335804,0.008601473644375801,0.009137787856161594,0.00933933351188898,0.008901188150048256,0.008342735469341278,0.007719472981989384,0.012089584954082966,0.012301050126552582,0.01226522121578455,0.008654268458485603,0.008238641545176506
0.033268101761252444,0.009051103208930374,0.009842921048402786,0.009063784033060074,0.009119017980992794,0.008965934626758099,0.009172016754746437,0.009366076439619064,0.009092658758163452,0.00910911150276661,0.008188370615243912,0.009072246961295605,0.008926460519433022,0.009302608668804169,0.012847346253693104,0.013066492974758148,0.013021368533372879,0.009842921048402786,0.009063784033060074
0.03522504892367906,0.009583521044749807,0.010312279686331749,0.010046670213341713,0.009168069809675217,0.008999299257993698,0.009389190003275871,0.009523939341306686,0.009201835840940475,0.009423229843378067,0.009275862947106361,0.00900537520647049,0.009165855124592781,0.009256061166524887,0.013607332482933998,0.01383242942392826,0.013766725547611713,0.010312279686331749,0.010046670213341713
0.03718199608610567,0.010115938880569242,0.010217327624559402,0.010133127681910992,0.009527481161057949,0.010293589904904366,0.01013118028640747,0.009972291067242622,0.010434689000248909,0.00991443358361721,0.009723672643303871,0.009993362240493298,0.010012531653046608,0.010441670194268227,0.014369946904480457,0.014598657377064228,0.014531116001307964,0.010217327624559402,0.010133127681910992
0.03913894324853229,0.010648356716388675,0.010411147028207779,0.01090320385992527,0.010213188827037811,0.012463482096791267,0.010421227663755417,0.0103921452537179,0.010307949036359787,0.01048135943710804,0.011472241953015327,0.011022482067346573,0.010343849658966064,0.010497992858290672,0.015136904083192348,0.015365274623036385,0.01529715582728386,0.010411147028207779,0.01090320385992527
0.0410958904109589,0.011180774552208108,0.01150655746459961,0.011107143945991993,0.01121810358017683,0.010407473891973495,0.010668115690350533,0.010120037011802197,0.011389879509806633,0.010811423882842064,0.010513115674257278,0.010569754987955093,0.012301422655582428,0.011112656444311142,0.015904294326901436,0.0161325391381979,0.016058294102549553,0.01150655746459961,0.011107143945991993
0.043052837573385516,0.011713192388027543,0.01089705340564251,0.011615038849413395,0.011800822801887989,0.011299323290586472,0.012086872011423111,0.011417962610721588,0.011929940432310104,0.011343413963913918,0.011789142154157162,0.011600349098443985,0.010133568197488785,0.01146320253610611,0.01667255535721779,0.01690024510025978,0.01682274602353573,0.01089705340564251,0.011615038849413395
0.04500978473581213,0.012245610223846976,0.011968377977609634,0.01254986971616745,0.011302441358566284,0.01172796543687582,0.012576742097735405,0.011929070577025414,0.011698417365550995,0.012401055544614792,0.011233936063945293,0.011919449083507061,0.012053034268319607,0.01192685030400753,0.017443643882870674,0.0176684632897377,0.017587043344974518,0.011968377977609634,0.01254986971616745
0.046966731898238745,0.012778028059666411,0.01303432323038578,0.012774188071489334,0.012690648436546326,0.013309257104992867,0.012561097741127014,0.013005804270505905,0.012880265712738037,0.012730609625577927,0.013144303113222122,0.012312255799770355,0.012097785249352455,0.012907823547720909,0.01821618340909481,0.018437184393405914,0.018352538347244263,0.01303432323038578,0.012774188071489334
0.04892367906066536,0.013310445895485844,0.013507409952580929,0.013364555314183235,0.012889927253127098,0.013653047382831573,0.012935839593410492,0.013773424550890923,0.013544958084821701,0.012816852889955044,0.012292196974158287,0.013501044362783432,0.013300919905304909,0.013227824121713638,0.018989797681570053,0.01920638419687748,0.01912100240588188,0.013507409952580929,0.013364555314183235
0.050880626223091974,0.013842863731305277,0.014054492115974426,0.01370859332382679,0.013339286670088768,0.014190588146448135,0.014451955445110798,0.013797715306282043,0.014023639261722565,0.014161264523863792,0.01366594061255455,0.013799101114273071,0.014309531077742577,0.013622498139739037,0.019766710698604584,0.01997612975537777,0.01988680101931095,0.014054492115974426,0.01370859332382679
0.05283757338551859,0.014375281567124712,0.014737319201231003,0.014293041080236435,0.01417502574622631,0.015015620738267899,0.014567012898623943,0.01429975125938654,0.014291106723248959,0.014647234231233597,0.014569937251508236,0.014580382034182549,0.013156692497432232,0.014764410443603992,0.020540554076433182,0.02074616216123104,0.02065538614988327,0.014737319201231003,0.014293041080236435
0.0547945205479452,0.014907699402944145,0.014189064502716064,0.015015538781881332,0.01427248865365982,0.01539831142872572,0.014893760904669762,0.014390034601092339,0.014957167208194733,0.014891039580106735,0.01484558917582035,0.01463596522808075,0.014666154980659485,0.015860363841056824,0.021315881982445717,0.021516654640436172,0.021426478400826454,0.014189064502716064,0.015015538781881332
0.05675146771037182,0.015440117238763578,0.015771832317113876,0.01554741058498621,0.015261165797710419,0.015406271442770958,0.015167120844125748,0.015604209154844284,0.014952503144741058,0.015349658206105232,0.01636740192770958,0.015348207205533981,0.013913796283304691,0.01540571078658104,0.022093284875154495,0.022287564352154732,0.022194983437657356,0.015771832317113876,0.01554741058498621
0.05870841487279843,0.015972535074583013,0.01579105481505394,0.015896961092948914,0.015982359647750854,0.016393499448895454,0.015771646052598953,0.015724392607808113,0.015802638605237007,0.01553548127412796,0.01616215519607067,0.015731994062662125,0.01474353950470686,0.015885397791862488,0.022870346903800964,0.023058854043483734,0.02297975867986679,0.01579105481505394,0.015896961092948914
0.060665362035225046,0.016504952910402448,0.016152186319231987,0.016594182699918747,0.016391918063163757,0.016679029911756516,0.016433890908956528,0.016048535704612732,0.016600001603364944,0.015888873487710953,0.01584475114941597,0.016439367085695267,0.01616392284631729,0.016925595700740814,0.02364734746515751,0.02383045107126236,0.023737650364637375,0.016152186319231987,0.016594182699918747
0.06262230919765166,0.01703737074622188,0.017228983342647552,0.017273494973778725,0.01690084859728813,0.01739669404923916,0.017048418521881104,0.017069581896066666,0.01728096418082714,0.017426898702979088,0.016462240368127823,0.01704498752951622,0.015912937000393867,0.017452871426939964,0.02442547306418419,0.02460232935845852,0.02451169863343239,0.017228983342647552,0.017273494973778725
0.06457925636007827,0.017569788582041314,0.017268575727939606,0.017577720806002617,0.01756507158279419,0.018194403499364853,0.01773289404809475,0.0177500918507576,0.017889538779854774,0.017766686156392097,0.017915040254592896,0.01742493361234665,0.01737622171640396,0.018422633409500122,0.025204811245203018,0.02537458948791027,0.025281967595219612,0.017268575727939606,0.017577720806002617
0.06653620352250489,0.01810220641786075,0.017420019954442978,0.018276305869221687,0.018236743286252022,0.01888926327228546,0.0180045273154974,0.01769847795367241,0.017977457493543625,0.017709940671920776,0.017928846180438995,0.017996741458773613,0.017714161425828934,0.017608199268579483,0.02598290517926216,0.026147205382585526,0.026055024936795235,0.017420019954442978,0.018276305869221687
0.0684931506849315,0.01863462425368018,0.0186277087777853,0.018777787685394287,0.01841449737548828,0.018386639654636383,0.018592597916722298,0.018775155767798424,0.019050847738981247,0.018348850309848785,0.01915578916668892,0.018306240439414978,0.0184195376932621,0.01830134354531765,0.026760539039969444,0.026920214295387268,0.02682923711836338,0.0186277087777853,0.018777787685394287
0.07045009784735812,0.019167042089499615,0.019265877082943916,0.019451037049293518,0.01895233616232872,0.018842287361621857,0.019486669450998306,0.018978789448738098,0.019213136285543442,0.01887175440788269,0.019367538392543793,0.018861090764403343,0.01834392175078392,0.019399087876081467,0.027539825066924095,0.02769303508102894,0.02760228142142296,0.019265877082943916,0.019451037049293518
0.07240704500978473,0.01969945992531905,0.01944378763437271,0.019544681534171104,0.01920495182275772,0.01978399232029915,0.018657006323337555,0.01926265098154545,0.019666604697704315,0.01930360123515129,0.020022431388497353,0.01935518905520439,0.01851811818778515,0.01970405876636505,0.028318922966718674,0.02846638672053814,0.028376469388604164,0.01944378763437271,0.019544681534171104
0.07436399217221135,0.020231877761138484,0.020174972712993622,0.020221326500177383,0.02054891735315323,0.020446011796593666,0.020037125796079636,0.02026153728365898,0.020290400832891464,0.019794726744294167,0.019971981644630432,0.02012474834918976,0.01921876333653927,0.019997382536530495,0.029097706079483032,0.029239967465400696,0.029151462018489838,0.020174972712993622,0.020221326500177383
0.07632093933463796,0.020764295596957916,0.020368948578834534,0.020685946568846703,0.02035159431397915,0.020890727639198303,0.020600832998752594,0.02027655392885208,0.02049502730369568,0.020671162754297256,0.02077416703104973,0.020517587661743164,0.02119162306189537,0.02129911631345749,0.029877133667469025,0.030013784766197205,0.029939930886030197,0.020368948578834534,0.020685946568846703
0.07827788649706457,0.02129671343277735,0.02068472094833851,0.02121903747320175,0.021586282178759575,0.021053176373243332,0.021063657477498055,0.02211850881576538,0.02139192260801792,0.02092098444700241,0.021753713488578796,0.02105856128036976,0.02066982537508011,0.02163493074476719,0.03065616823732853,0.030787892639636993,0.030701398849487305,0.02068472094833851,0.02121903747320175
0.08023483365949119,0.021829131268596785,0.021816201508045197,0.02197093889117241,0.021542172878980637,0.02219630777835846,0.022540025413036346,0.021331194788217545,0.021701853722333908,0.02195628732442856,0.02188830077648163,0.021614231169223785,0.020371276885271072,0.021507713943719864,0.031435005366802216,0.03156205266714096,0.031476255506277084,0.021816201508045197,0.02197093889117241
0.0821917808219178,0.022361549104416217,0.022609446197748184,0.022337455302476883,0.022284943610429764,0.022262100130319595,0.02173793688416481,0.022649621590971947,0.02258298173546791,0.0219454113394022,0.02220863103866577,0.022173993289470673,0.022381894290447235,0.023382000625133514,0.03221386298537254,0.032336920499801636,0.032259032130241394,0.022609446197748184,0.022337455302476883
0.08414872798434442,0.02289396694023565,0.022494446486234665,0.022594738751649857,0.02263457700610161,0.022551119327545166,0.023030877113342285,0.022735698148608208,0.02281927689909935,0.022777875885367393,0.02251843363046646,0.022499509155750275,0.022106686607003212,0.02261405810713768,0.03299326449632645,0.033111121505498886,0.033029697835445404,0.022494446486234665,0.022594738751649857
0.08610567514677103,0.023426384776055086,0.0235223937779665,0.023646805435419083,0.023118503391742706,0.023771651089191437,0.023422300815582275,0.022794470191001892,0.0237739197909832,0.02317362278699875,0.02381545677781105,0.023270519450306892,0.02319205179810524,0.02399074286222458,0.03377269208431244,0.03388596326112747,0.03380779176950455,0.0235223937779665,0.023646805435419083
0.08806262230919765,0.023958802611874518,0.023861154913902283,0.024330047890543938,0.02378561906516552,0.02401290088891983,0.0229685939848423,0.024395622313022614,0.023740390315651894,0.023656923323869705,0.023777861148118973,0.02375413477420807,0.023815447464585304,0.02328779175877571,0.03455180302262306,0.03466087952256203,0.03457992896437645,0.023861154913902283,0.024330047890543938
0.09001956947162426,0.024491220447693952,0.024429241195321083,0.024146780371665955,0.024294830858707428,0.02519964426755905,0.02446260116994381,0.024274684488773346,0.024057339876890182,0.0245656780898571,0.02444266527891159,0.024290867149829865,0.024372339248657227,0.024679211899638176,0.035332128405570984,0.0354359932243824,0.035356175154447556,0.024429241195321083,0.024146780371665955
0.09197651663405088,0.025023638283513387,0.02504793182015419,0.025072911754250526,0.02466130629181862,0.024636168032884598,0.02513783425092697,0.024706870317459106,0.024767065420746803,0.02484925091266632,0.02511867880821228,0.024752169847488403,0.0251927487552166,0.02593781054019928,0.03611056134104729,0.03621137514710426,0.03613269329071045,0.02504793182015419,0.025072911754250526
0.09393346379647749,0.025556056119332822,0.025198422372341156,0.025576243177056313,0.0257409680634737,0.025389229878783226,0.025459906086325645,0.025476869195699692,0.025460734963417053,0.025561677291989326,0.02555070072412491,0.0253058560192585,0.025454526767134666,0.024834997951984406,0.03689005970954895,0.03698667883872986,0.03690949082374573,0.025198422372341156,0.025576243177056313
0.0958904109589041,0.026088473955152253,0.02590140886604786,0.026449361816048622,0.026219338178634644,0.02615836262702942,0.0258255023509264,0.025110408663749695,0.026027286425232887,0.02569887600839138,0.026181546971201897,0.02581108920276165,0.026848524808883667,0.025939442217350006,0.03766950964927673,0.03776221349835396,0.03768625482916832,0.02590140886604786,0.026449361816048622
0.09784735812133072,0.026620891790971688,0.026150070130825043,0.026396138593554497,0.027090176939964294,0.0266293752938509,0.026428546756505966,0.02627423033118248,0.026681354269385338,0.026323828846216202,0.026716504245996475,0.026395980268716812,0.026240751147270203,0.026549987494945526,0.038448821753263474,0.038538094609975815,0.038468170911073685,0.026150070130825043,0.026396138593554497
0.09980430528375733,0.027153309626791123,0.026594653725624084,0.026767875999212265,0.02664458379149437,0.027070533484220505,0.02739414945244789,0.02713998407125473,0.027586672455072403,0.026632219552993774,0.027175650000572205,0.027044452726840973,0.026567157357931137,0.027309201657772064,0.039229415357112885,0.03931364044547081,0.039247073233127594,0.026594653725624084,0.026767875999212265
0.10176125244618395,0.027685727462610554,0.027477482333779335,0.027422305196523666,0.02805580385029316,0.028072668239474297,0.0276871919631958,0.027609776705503464,0.027721036225557327,0.027521762996912003,0.028394512832164764,0.027436424046754837,0.026880953460931778,0.02813022956252098,0.04000793397426605,0.040089551359415054,0.04006882384419441,0.027477482333779335,0.027422305196523666
0.10371819960861056,0.02821814529842999,0.027728095650672913,0.027934785932302475,0.028001390397548676,0.028735807165503502,0.028302205726504326,0.027287937700748444,0.028253881260752678,0.02811061590909958,0.027970243245363235,0.027651697397232056,0.028450943529605865,0.02878250926733017,0.040787290781736374,0.04086551442742348,0.04079490900039673,0.027728095650672913,0.027934785932302475
0.10567514677103718,0.028750563134249424,0.02818262204527855,0.028942681849002838,0.028852589428424835,0.029490243643522263,0.02888454869389534,0.027720857411623,0.028722165152430534,0.028476497158408165,0.02895699441432953,0.028517477214336395,0.028157684952020645,0.028498172760009766,0.04156678915023804,0.04164160043001175,0.04161087051033974,0.02818262204527855,0.028942681849002838
0.10763209393346379,0.029282980970068855,0.028911970555782318,0.02943752519786358,0.029363378882408142,0.02898031286895275,0.02866872027516365,0.029709454625844955,0.029478415846824646,0.028975719586014748,0.029001658782362938,0.029028870165348053,0.03003746084868908,0.029146235436201096,0.04234626516699791,0.04241780936717987,0.04235199838876724,0.028911970555782318,0.02943752519786358
0.1095890410958904,0.02981539880588829,0.029732026159763336,0.029584934934973717,0.029959382489323616,0.029996609315276146,0.029288427904248238,0.030011862516403198,0.029797237366437912,0.029918774962425232,0.030353879556059837,0.02942700684070587,0.02861190028488636,0.03006110154092312,0.043125998228788376,0.043194014579057693,0.04313533753156662,0.029732026159763336,0.029584934934973717
0.11154598825831702,0.030347816641707725,0.030055299401283264,0.030312279239296913,0.03092317469418049,0.03032919205725193,0.029909655451774597,0.030506957322359085,0.030642634257674217,0.03053281456232071,0.030618369579315186,0.030137978494167328,0.030613206326961517,0.030190367251634598,0.04390539973974228,0.04397068917751312,0.04390724003314972,0.030055299401283264,0.030312279239296913
0.11350293542074363,0.030880234477527156,0.0306597501039505,0.0304386168718338,0.030890244990587234,0.03084740787744522,0.030782468616962433,0.0305972658097744,0.030795132741332054,0.031142275780439377,0.03041495755314827,0.030994771048426628,0.030006209388375282,0.03087724559009075,0.0446850024163723,0.0447467677295208,0.04468325898051262,0.0306597501039505,0.0304386168718338
0.11545988258317025,0.03141265231334659,0.03136260807514191,0.031658075749874115,0.03128146007657051,0.031494140625,0.031092070043087006,0.0309593565762043,0.03188260272145271,0.031143918633461,0.03137337788939476,0.031090762466192245,0.03115701675415039,0.03216248378157616,0.04546617716550827,0.04552324116230011,0.04547087848186493,0.03136260807514191,0.031658075749874115
0.11741682974559686,0.031945070149166026,0.03154996037483215,0.03195604681968689,0.031785935163497925,0.0321890264749527,0.03144075348973274,0.03110029362142086,0.032033517956733704,0.03162674605846405,0.03254013508558273,0.03207511454820633,0.03147513419389725,0.03240872547030449,0.04624420404434204,0.046299781650304794,0.04625694826245308,0.03154996037483215,0.03195604681968689
0.11937377690802348,0.03247748798498546,0.032452281564474106,0.032438743859529495,0.03319177031517029,0.03281422704458237,0.03228069096803665,0.032005488872528076,0.03260473161935806,0.03221841901540756,0.03164107725024223,0.03167010843753815,0.03247793763875961,0.03299114480614662,0.0470239520072937,0.047076571732759476,0.04701722413301468,0.032452281564474106,0.032438743859529495
0.12133072407045009,0.033009905820804895,0.03283057361841202,0.03266076743602753,0.03290088102221489,0.032547950744628906,0.03294911980628967,0.03296825662255287,0.033103324472904205,0.032843295484781265,0.03296864777803421,0.032579466700553894,0.03233648091554642,0.03299230337142944,0.047803815454244614,0.047853052616119385,0.04779842495918274,0.03283057361841202,0.03266076743602753
0.1232876712328767,0.03354232365662432,0.033350225538015366,0.03381238877773285,0.0338301882147789,0.03464590385556221,0.03348631411790848,0.03256753087043762,0.03371680527925491,0.033163875341415405,0.033355288207530975,0.03343427926301956,0.03226654976606369,0.033318981528282166,0.04858319088816643,0.0486297532916069,0.04857363551855087,0.033350225538015366,0.03381238877773285
0.12524461839530332,0.03407474149244376,0.03407789766788483,0.03443948179483414,0.03407450392842293,0.03437865525484085,0.033827293664216995,0.0338362380862236,0.03377745300531387,0.034041665494441986,0.03360854834318161,0.03418373689055443,0.03362893685698509,0.03430298715829849,0.04936404898762703,0.049406498670578,0.04935207590460777,0.03407789766788483,0.03443948179483414
0.12720156555772993,0.03460715932826319,0.03462012857198715,0.03450416773557663,0.0345529243350029,0.034805990755558014,0.03425109013915062,0.034130439162254333,0.034602321684360504,0.03450911119580269,0.03519333899021149,0.03440064936876297,0.034173451364040375,0.034603677690029144,0.050143614411354065,0.050183314830064774,0.05016166716814041,0.03462012857198715,0.03450416773557663
0.12915851272015655,0.03513957716408263,0.03491206467151642,0.0348464772105217,0.0352289080619812,0.035260096192359924,0.03506961837410927,0.03455884009599686,0.03506878763437271,0.03469691053032875,0.035698696970939636,0.035038061439991,0.03470974043011665,0.03542587533593178,0.05092240869998932,0.05096030980348587,0.050915323197841644,0.03491206467151642,0.0348464772105217
0.13111545988258316,0.03567199499990206,0.03565079718828201,0.03608770668506622,0.0357111394405365,0.035948947072029114,0.03493475914001465,0.03531729057431221,0.0359630323946476,0.03585009276866913,0.03573904186487198,0.03557654097676277,0.035218171775341034,0.03509482741355896,0.05170239508152008,0.05173707753419876,0.0516977496445179,0.03565079718828201,0.03608770668506622
0.13307240704500978,0.0362044128357215,0.03633161634206772,0.036619871854782104,0.03576622158288956,0.03616775572299957,0.03629489243030548,0.036713194102048874,0.0362817756831646,0.03607885167002678,0.03685262054204941,0.03634234517812729,0.035309966653585434,0.03671342507004738,0.052481986582279205,0.05251400172710419,0.05247492343187332,0.03633161634206772,0.036619871854782104
0.1350293542074364,0.03673683067154093,0.0366411916911602,0.036363523453474045,0.0368349552154541,0.03677430748939514,0.036334507167339325,0.03578087314963341,0.03678349032998085,0.03676367551088333,0.03648354113101959,0.03641749173402786,0.035109955817461014,0.03701571375131607,0.053261809051036835,0.05329092964529991,0.05329778045415878,0.0366411916911602,0.036363523453474045
0.136986301369863,0.03726924850736036,0.036881156265735626,0.037353552877902985,0.036983538419008255,0.03774144500494003,0.036835722625255585,0.036887772381305695,0.03723963350057602,0.03684379160404205,0.03718511387705803,0.03678824380040169,0.037290822714567184,0.03711690753698349,0.05404168367385864,0.05406792089343071,0.054023049771785736,0.036881156265735626,0.037353552877902985
0.13894324853228962,0.037801666343179795,0.03756645321846008,0.03790099546313286,0.037654321640729904,0.03824080526828766,0.037780389189720154,0.03703099116683006,0.037871718406677246,0.038059841841459274,0.03751004487276077,0.03743336349725723,0.036535196006298065,0.03761587291955948,0.05482154339551926,0.054845068603754044,0.054802048951387405,0.03756645321846008,0.03790099546313286
0.14090019569471623,0.03833408417899923,0.03799924999475479,0.038472212851047516,0.03813859075307846,0.03852386027574539,0.03832554817199707,0.038023997098207474,0.03835780546069145,0.03807494416832924,0.03876221179962158,0.03805924952030182,0.03768662363290787,0.03883044421672821,0.05560144782066345,0.05562199279665947,0.05559469759464264,0.03799924999475479,0.038472212851047516
0.14285714285714285,0.038866502014818664,0.038678109645843506,0.0389200858771801,0.038593590259552,0.03879094123840332,0.0383586660027504,0.037794001400470734,0.038770824670791626,0.03899672254920006,0.03950294852256775,0.038580410182476044,0.038662731647491455,0.03868066146969795,0.05638151615858078,0.05639908090233803,0.056359920650720596,0.038678109645843506,0.0389200858771801
0.14481409001956946,0.0393989198506381,0.039196841418743134,0.03998930752277374,0.039205871522426605,0.03986441344022751,0.03929149731993675,0.03961881995201111,0.039381243288517,0.03959978371858597,0.03958192467689514,0.039330072700977325,0.03894006833434105,0.039429135620594025,0.05716130882501602,0.057176195085048676,0.05713807791471481,0.039196841418743134,0.03998930752277374
0.14677103718199608,0.039931337686457534,0.03975315019488335,0.039949268102645874,0.03968174010515213,0.040013693273067474,0.03958819806575775,0.04025331884622574,0.0398225411772728,0.039755742996931076,0.04006706550717354,0.03967171534895897,0.039460889995098114,0.04045477509498596,0.05794142931699753,0.057953380048274994,0.05791736766695976,0.03975315019488335,0.039949268102645874
0.1487279843444227,0.04046375552227697,0.04012800008058548,0.040342822670936584,0.040278371423482895,0.040947191417217255,0.0403800792992115,0.03995474427938461,0.04055509716272354,0.040437810122966766,0.04062272980809212,0.040155284106731415,0.03955237194895744,0.04068233072757721,0.05872255191206932,0.05873051658272743,0.058695897459983826,0.04012800008058548,0.040342822670936584
0.1506849315068493,0.0409961733580964,0.04103409871459007,0.04119906947016716,0.04087711125612259,0.041704509407281876,0.0412202887237072,0.040560051798820496,0.041016992181539536,0.040956176817417145,0.04112837463617325,0.04064410179853439,0.040941983461380005,0.04062242805957794,0.05950126424431801,0.05950765684247017,0.05948387458920479,0.04103409871459007,0.04119906947016716
0.15264187866927592,0.04152859119391583,0.04137825220823288,0.04197204113006592,0.04078303650021553,0.042194291949272156,0.04120961204171181,0.04090345650911331,0.041640300303697586,0.04149090498685837,0.04179881513118744,0.041428517550230026,0.041663289070129395,0.04136548191308975,0.060281794518232346,0.06028485670685768,0.06025531888008118,0.04137825220823288,0.04197204113006592
0.15459882583170254,0.042061009029735266,0.0417618528008461,0.04250653088092804,0.041786275804042816,0.042110323905944824,0.04185444861650467,0.041684843599796295,0.0419691726565361,0.041958246380090714,0.04162290692329407,0.04193728417158127,0.04207200929522514,0.042069368064403534,0.06106135621666908,0.06106235831975937,0.06103294715285301,0.0417618528008461,0.04250653088092804
0.15655577299412915,0.0425934268655547,0.042317841202020645,0.042773328721523285,0.04220911115407944,0.04311100021004677,0.042405322194099426,0.042130082845687866,0.04238944500684738,0.042718976736068726,0.04303794354200363,0.04230929911136627,0.041092485189437866,0.04220881685614586,0.06184143200516701,0.061839330941438675,0.06181197240948677,0.042317841202020645,0.042773328721523285
0.15851272015655576,0.043125844701374136,0.04317696392536163,0.04322347044944763,0.04278716817498207,0.04327341914176941,0.042948246002197266,0.04347559064626694,0.04323574900627136,0.042705364525318146,0.043231476098299026,0.04285237193107605,0.042599331587553024,0.043426960706710815,0.06262163817882538,0.06261660158634186,0.062592513859272,0.04317696392536163,0.04322347044944763
0.16046966731898238,0.04365826253719357,0.04339452087879181,0.04355217143893242,0.043621957302093506,0.043521128594875336,0.0436449758708477,0.04319467395544052,0.04354371875524521,0.043882034718990326,0.04388795793056488,0.04316124692559242,0.043169036507606506,0.04380402714014053,0.06340163201093674,0.06339387595653534,0.0633702278137207,0.04339452087879181,0.04355217143893242
0.162426614481409,0.044190680373013,0.04383812099695206,0.043890856206417084,0.04388381913304329,0.04428680241107941,0.04369381070137024,0.04413154348731041,0.04392006993293762,0.044287607073783875,0.04433020204305649,0.043986015021800995,0.04363715648651123,0.04388336092233658,0.06418178975582123,0.06417113542556763,0.06416544318199158,0.04383812099695206,0.043890856206417084
0.1643835616438356,0.04472309820883243,0.044526003301143646,0.04519810900092125,0.04415300488471985,0.04513448104262352,0.04438505321741104,0.044231265783309937,0.045092709362506866,0.04512491822242737,0.045135192573070526,0.04447096586227417,0.04435001313686371,0.045295000076293945,0.0649619847536087,0.06494846940040588,0.06493037194013596,0.044526003301143646,0.04519810900092125
0.16634050880626222,0.04525551604465187,0.04519388824701309,0.04517051950097084,0.044951412826776505,0.04541493207216263,0.045442961156368256,0.044750068336725235,0.04519756883382797,0.04583505913615227,0.04540708288550377,0.04488515853881836,0.044060565531253815,0.04523662477731705,0.0657421424984932,0.06572581082582474,0.06571311503648758,0.04519388824701309,0.04517051950097084
0.16829745596868884,0.0457879338804713,0.04573246091604233,0.04626307263970375,0.04567191004753113,0.04553922265768051,0.045840080827474594,0.04517342150211334,0.04611830785870552,0.04569372907280922,0.046167731285095215,0.04549938812851906,0.045337848365306854,0.04623660072684288,0.06652265787124634,0.06650315225124359,0.06648776680231094,0.04573246091604233,0.04626307263970375
0.17025440313111545,0.04632035171629074,0.04603977128863335,0.04669076204299927,0.045890387147665024,0.04665454104542732,0.046460188925266266,0.046168308705091476,0.046262651681900024,0.04601939395070076,0.04642627015709877,0.0464945025742054,0.04513853043317795,0.04713178053498268,0.06730257719755173,0.06728050112724304,0.06726649403572083,0.04603977128863335,0.04669076204299927
0.17221135029354206,0.04685276955211017,0.04678444564342499,0.04701152443885803,0.04637566953897476,0.047162290662527084,0.046975452452898026,0.0459720641374588,0.04643028974533081,0.04693948104977608,0.04669363424181938,0.0466088131070137,0.04635365307331085,0.046723950654268265,0.06808274984359741,0.06805787235498428,0.06806270778179169,0.04678444564342499,0.04701152443885803
0.17416829745596868,0.04738518738792961,0.047169141471385956,0.04799022525548935,0.04720216989517212,0.04801925644278526,0.047123610973358154,0.046815723180770874,0.04738536849617958,0.047532130032777786,0.04759683459997177,0.047358959913253784,0.04676606506109238,0.04772617667913437,0.06886299699544907,0.06883526593446732,0.06882605701684952,0.047169141471385956,0.04799022525548935
0.1761252446183953,0.047917605223749035,0.04760459437966347,0.047807689756155014,0.048087265342473984,0.048456981778144836,0.048016730695962906,0.04729659855365753,0.048162806779146194,0.04777982085943222,0.047863103449344635,0.04771166294813156,0.047552287578582764,0.04817953333258629,0.06964323669672012,0.06961272656917572,0.06960596889257431,0.04760459437966347,0.047807689756155014
0.1780821917808219,0.04845002305956847,0.04801261052489281,0.048818089067935944,0.04849354922771454,0.04840055853128433,0.04866407439112663,0.04805567488074303,0.047841355204582214,0.04810582473874092,0.0487811453640461,0.04827892407774925,0.04754016175866127,0.04852862283587456,0.07042354345321655,0.0703902542591095,0.07043606787919998,0.04801261052489281,0.048818089067935944
0.18003913894324852,0.048982440895387905,0.04865926504135132,0.049169983714818954,0.04824336990714073,0.04954836517572403,0.048980630934238434,0.049048472195863724,0.04860380291938782,0.04867526888847351,0.04903922975063324,0.04871794581413269,0.04868509620428085,0.04920259118080139,0.07120397686958313,0.07116749882698059,0.07119014859199524,0.04865926504135132,0.049169983714818954
0.18199608610567514,0.04951485873120734,0.049050550907850266,0.049813300371170044,0.04890363663434982,0.04995932802557945,0.04967931658029556,0.04957163333892822,0.049451231956481934,0.04894324764609337,0.04958845674991608,0.04900984838604927,0.04853987321257591,0.0502784326672554,0.07198415696620941,0.0719449520111084,0.07194317877292633,0.049050550907850266,0.049813300371170044
0.18395303326810175,0.050047276567026774,0.04981064423918724,0.05043230205774307,0.04971767216920853,0.0500725694000721,0.04970937222242355,0.04920316860079765,0.049400877207517624,0.049605004489421844,0.04966992884874344,0.049887631088495255,0.049164220690727234,0.05000771954655647,0.07276452332735062,0.072722427546978,0.0727611854672432,0.04981064423918724,0.05043230205774307
0.18590998043052837,0.05057969440284621,0.050603196024894714,0.050700414925813675,0.050499141216278076,0.05131795257329941,0.05097382143139839,0.05000060424208641,0.050537869334220886,0.0503900870680809,0.05060022696852684,0.050353601574897766,0.0498555488884449,0.05067715421319008,0.07354477047920227,0.073499895632267,0.0735025405883789,0.050603196024894714,0.050700414925813675
0.18786692759295498,0.051112112238665644,0.05087316781282425,0.051587335765361786,0.050869401544332504,0.05108143389225006,0.05144670978188515,0.05074853450059891,0.05087064206600189,0.0513470396399498,0.05108059197664261,0.05148572847247124,0.050776444375514984,0.05045259743928909,0.07432515919208527,0.07427744567394257,0.07428854703903198,0.05087316781282425,0.051587335765361786
0.1898238747553816,0.05164453007448507,0.05149006098508835,0.05165890231728554,0.05078136920928955,0.051714763045310974,0.05151383951306343,0.05142699182033539,0.0514562614262104,0.05165097862482071,0.05167558789253235,0.051479604095220566,0.050154708325862885,0.051999934017658234,0.07510559260845184,0.07505486160516739,0.0750814825296402,0.05149006098508835,0.05165890231728554
0.1917808219178082,0.05217694791030451,0.05186047405004501,0.0523519329726696,0.052105121314525604,0.052581362426280975,0.051998961716890335,0.052257634699344635,0.05193203687667847,0.05196887254714966,0.052377849817276,0.05175076425075531,0.05232567340135574,0.05227847397327423,0.07588586211204529,0.07583270221948624,0.07586247473955154,0.05186047405004501,0.0523519329726696
0.19373776908023482,0.05270936574612394,0.05260605365037918,0.0530301034450531,0.05291152745485306,0.05340004712343216,0.05226832628250122,0.05272974073886871,0.052259113639593124,0.05273963883519173,0.05303797125816345,0.0525064654648304,0.0525679811835289,0.05285780131816864,0.07666625827550888,0.07660990953445435,0.07666338980197906,0.05260605365037918,0.0530301034450531
0.19569471624266144,0.053241783581943376,0.053056150674819946,0.05349184200167656,0.0527435764670372,0.05374119058251381,0.05316900834441185,0.0527280829846859,0.053157635033130646,0.05307702347636223,0.053600914776325226,0.05296465381979942,0.053244270384311676,0.052830517292022705,0.07744784653186798,0.07738769054412842,0.077400803565979,0.053056150674819946,0.05349184200167656
0.19765166340508805,0.05377420141776281,0.05362289771437645,0.05390455946326256,0.05391326919198036,0.053849268704652786,0.05371624231338501,0.05388779938220978,0.05316677689552307,0.05323787033557892,0.054049715399742126,0.053511254489421844,0.05413791164755821,0.05350545048713684,0.07822719216346741,0.07816500961780548,0.07818309217691422,0.05362289771437645,0.05390455946326256
0.19960861056751467,0.054306619253582246,0.05421902984380722,0.054619062691926956,0.05424392968416214,0.054582659155130386,0.054552845656871796,0.05423954501748085,0.05405097082257271,0.05383370816707611,0.05418205261230469,0.05404159426689148,0.053400516510009766,0.05401783064007759,0.07900749891996384,0.07894252240657806,0.07896099239587784,0.05421902984380722,0.054619062691926956
0.20156555772994128,0.054839037089401674,0.05417472496628761,0.05499903857707977,0.05487499386072159,0.05474139004945755,0.05449918285012245,0.054498739540576935,0.05468185991048813,0.0548437163233757,0.05507797747850418,0.054519958794116974,0.05420643091201782,0.053888946771621704,0.07978880405426025,0.0797201469540596,0.07973939925432205,0.05417472496628761,0.05499903857707977
0.2035225048923679,0.05537145492522111,0.05525870621204376,0.05577917397022247,0.05489596351981163,0.05544596165418625,0.055475980043411255,0.05462128296494484,0.05500229448080063,0.05523018538951874,0.05576228350400925,0.05541851371526718,0.055270709097385406,0.055621739476919174,0.08056838810443878,0.08049768954515457,0.08052106946706772,0.05525870621204376,0.05577917397022247
0.2054794520547945,0.05590387276104054,0.055531736463308334,0.05614326894283295,0.05581445246934891,0.05606144666671753,0.055359527468681335,0.05542384460568428,0.055710308253765106,0.05576201528310776,0.0557522252202034,0.055548202246427536,0.055547043681144714,0.05601557344198227,0.08134883642196655,0.08127528429031372,0.08131179213523865,0.055531736463308334,0.05614326894283295
0.20743639921722112,0.05643629059685998,0.05629570782184601,0.05692286416888237,0.05602236092090607,0.056614622473716736,0.05628849193453789,0.05567663908004761,0.05636008828878403,0.056173793971538544,0.0564352422952652,0.056164227426052094,0.05647256225347519,0.05660639703273773,0.08212929964065552,0.08205287903547287,0.08207870274782181,0.05629570782184601,0.05692286416888237
0.20939334637964774,0.05696870843267941,0.0563545785844326,0.057036496698856354,0.057044267654418945,0.057477351278066635,0.056659258902072906,0.05680873245000839,0.05634676292538643,0.056534405797719955,0.057283446192741394,0.05662861466407776,0.056112900376319885,0.056849390268325806,0.08290980756282806,0.08283048123121262,0.08287330716848373,0.0563545785844326,0.057036496698856354
0.21135029354207435,0.05750112626849885,0.05694155767560005,0.057541586458683014,0.056649357080459595,0.05824877694249153,0.057435061782598495,0.057397570461034775,0.05707371234893799,0.05748378485441208,0.05753936618566513,0.05695401877164841,0.057609304785728455,0.05747503042221069,0.0836905986070633,0.08360814303159714,0.08365671336650848,0.05694155767560005,0.057541586458683014
0.21330724070450097,0.05803354410431828,0.057823944836854935,0.058559589087963104,0.05751075968146324,0.05816015973687172,0.05773463845252991,0.05768614262342453,0.057483114302158356,0.058201491832733154,0.05817875266075134,0.057556044310331345,0.05868600681424141,0.057870060205459595,0.08447101712226868,0.08438574522733688,0.08442028611898422,0.057823944836854935,0.058559589087963104
0.21526418786692758,0.05856596194013771,0.05852353572845459,0.05859312042593956,0.05823855847120285,0.05906018614768982,0.05847954750061035,0.05826544389128685,0.05853632837533951,0.0579325407743454,0.05851913243532181,0.05814765393733978,0.058326441794633865,0.05890393257141113,0.08525125682353973,0.08516339212656021,0.0851999819278717,0.05852353572845459,0.05859312042593956
0.2172211350293542,0.059098379775957145,0.05879297852516174,0.05930856615304947,0.05870598554611206,0.05951835960149765,0.05937454476952553,0.059216611087322235,0.058646898716688156,0.05865534394979477,0.059056565165519714,0.05909542366862297,0.05875260382890701,0.058960601687431335,0.08603176474571228,0.08594110608100891,0.08597815781831741,0.05879297852516174,0.05930856615304947
0.2191780821917808,0.05963079761177658,0.0595565140247345,0.059912752360105515,0.05933789536356926,0.05980898439884186,0.05956248939037323,0.05941367894411087,0.05891800671815872,0.05989476293325424,0.05990704894065857,0.05928479880094528,0.0591905452311039,0.05924098193645477,0.08681235462427139,0.08671876788139343,0.08675769716501236,0.0595565140247345,0.059912752360105515
0.22113502935420742,0.060163215447596015,0.05982281267642975,0.060233306139707565,0.0599311962723732,0.06021904945373535,0.06017720699310303,0.059592846781015396,0.05936569720506668,0.05960713326931,0.05969679728150368,0.05994206294417381,0.05963268131017685,0.06005282327532768,0.08759293705224991,0.08749646693468094,0.08753889799118042,0.05982281267642975,0.060233306139707565
0.22309197651663404,0.06069563328341545,0.0605706125497818,0.06090346351265907,0.059771500527858734,0.06152911111712456,0.06028454750776291,0.060566410422325134,0.060294199734926224,0.06079347804188728,0.060916654765605927,0.06060020625591278,0.06048711761832237,0.06068522855639458,0.08837398886680603,0.08827414363622665,0.08834301680326462,0.0605706125497818,0.06090346351265907
0.22504892367906065,0.061228051119234884,0.061201151460409164,0.061471227556467056,0.06106407195329666,0.06160643696784973,0.06166565790772438,0.06103037670254707,0.060840755701065063,0.06080314517021179,0.061257392168045044,0.06112412363290787,0.060924191027879715,0.06087736785411835,0.08915499597787857,0.08905185759067535,0.0891028642654419,0.061201151460409164,0.061471227556467056
0.22700587084148727,0.06176046895505431,0.0618017241358757,0.062401190400123596,0.061764493584632874,0.06218349188566208,0.061672795563936234,0.06135336309671402,0.06110157445073128,0.061455532908439636,0.0613684207201004,0.061668772250413895,0.06205940246582031,0.06179600954055786,0.08993443846702576,0.08982959389686584,0.08987769484519958,0.0618017241358757,0.062401190400123596
0.22896281800391388,0.06229288679087375,0.061869118362665176,0.0625058263540268,0.062147729098796844,0.06255489587783813,0.06235852837562561,0.06212235242128372,0.0615876242518425,0.06172531098127365,0.06239462271332741,0.0619339719414711,0.06186893582344055,0.06279389560222626,0.09071502089500427,0.09060727804899216,0.09065768867731094,0.061869118362665176,0.0625058263540268
0.2309197651663405,0.06282530462669318,0.06276065111160278,0.0631195679306984,0.062290042638778687,0.06302517652511597,0.06280387938022614,0.06202467903494835,0.06282007694244385,0.06269502639770508,0.06348336488008499,0.06250427663326263,0.06262964755296707,0.06218314915895462,0.0914955660700798,0.09138518571853638,0.09143834561109543,0.06276065111160278,0.0631195679306984
0.2328767123287671,0.06335772246251262,0.06310385465621948,0.06305959820747375,0.06225646659731865,0.06388088315725327,0.06301731616258621,0.06238903850317001,0.06276673823595047,0.06339707970619202,0.06373566389083862,0.06266724318265915,0.06312523037195206,0.06289644539356232,0.09227613359689713,0.09216279536485672,0.09221753478050232,0.06310385465621948,0.06305959820747375
0.23483365949119372,0.06389014029833205,0.06358475238084793,0.06367814540863037,0.06375996023416519,0.06410511583089828,0.06326432526111603,0.06375645846128464,0.06366938352584839,0.06334403902292252,0.06398335844278336,0.0638144463300705,0.06364718824625015,0.06459306925535202,0.09305671602487564,0.09294057637453079,0.09300407022237778,0.06358475238084793,0.06367814540863037
0.23679060665362034,0.06442255813415149,0.0644509494304657,0.06454243510961533,0.06426398456096649,0.064676932990551,0.06472626328468323,0.06382477283477783,0.06406573951244354,0.0646301656961441,0.064899742603302,0.06398585438728333,0.06429515033960342,0.06431233137845993,0.09383728355169296,0.09371854364871979,0.09377839416265488,0.0644509494304657,0.06454243510961533
0.23874755381604695,0.06495497596997092,0.06484527885913849,0.0648360550403595,0.06463064253330231,0.06504833698272705,0.0646161362528801,0.06504833698272705,0.06416331231594086,0.06482890993356705,0.06485173106193542,0.06477473676204681,0.06500668823719025,0.06484358012676239,0.09461785852909088,0.09449619799852371,0.09455777704715729,0.06484527885913849,0.0648360550403595
0.24070450097847357,0.06548739380579036,0.06528778374195099,0.06619716435670853,0.0652523934841156,0.06593073904514313,0.06487233191728592,0.06524922698736191,0.06524403393268585,0.06562011688947678,0.06610601395368576,0.06537214666604996,0.06556367874145508,0.0656125396490097,0.09539849311113358,0.0952739492058754,0.09537064284086227,0.06528778374195099,0.06619716435670853
0.24266144814090018,0.06601981164160979,0.06612435728311539,0.06602871417999268,0.06541945040225983,0.06662450730800629,0.06582639366388321,0.06605668365955353,0.0653681606054306,0.0657346174120903,0.06613700836896896,0.06627725809812546,0.06576243042945862,0.06603334099054337,0.0961800143122673,0.09605185687541962,0.09611855447292328,0.06612435728311539,0.06602871417999268
0.2446183953033268,0.06655222947742923,0.06628437340259552,0.06674257665872574,0.06598804891109467,0.06700538098812103,0.06621074676513672,0.06657341867685318,0.06662790477275848,0.06649521738290787,0.06696027517318726,0.06590563803911209,0.06569316238164902,0.06641745567321777,0.09695971757173538,0.09682957082986832,0.09690000861883163,0.06628437340259552,0.06674257665872574
0.2465753424657534,0.06708464731324865,0.06678314507007599,0.06718076020479202,0.06675013154745102,0.06693750619888306,0.06696107983589172,0.06716115027666092,0.06733112782239914,0.06672096252441406,0.0673786848783493,0.0666094571352005,0.06621970236301422,0.0668746680021286,0.0977402850985527,0.09760746359825134,0.09768516570329666,0.06678314507007599,0.06718076020479202
0.24853228962818003,0.06761706514906808,0.06755998730659485,0.06759422272443771,0.06713933497667313,0.06796629726886749,0.06840965151786804,0.06776575744152069,0.06751448661088943,0.06716227531433105,0.06770425289869308,0.06739673018455505,0.06746453046798706,0.06728491187095642,0.09852088242769241,0.09838524460792542,0.09846090525388718,0.06755998730659485,0.06759422272443771
0.25048923679060664,0.06814948298488752,0.06784811615943909,0.06806880980730057,0.06802770495414734,0.06860089302062988,0.06823106855154037,0.06752823293209076,0.067941814661026,0.06770944595336914,0.06875669956207275,0.06760826706886292,0.06835348904132843,0.06853418052196503,0.0993015393614769,0.09916310012340546,0.09924636036157608,0.06784811615943909,0.06806880980730057
0.25244618395303325,0.06868190082070695,0.0686054602265358,0.06901760399341583,0.068230539560318,0.06927112489938736,0.0683286115527153,0.06825953722000122,0.06807411462068558,0.06841199100017548,0.06862783432006836,0.06858139485120773,0.06861145049333572,0.06928878277540207,0.10008246451616287,0.09994124621152878,0.10003194212913513,0.0686054602265358,0.06901760399341583
0.25440313111545987,0.06921431865652639,0.06879238784313202,0.06971603631973267,0.0692666694521904,0.06899761408567429,0.0688919872045517,0.06882709264755249,0.0684773176908493,0.06922255456447601,0.06937038898468018,0.06914511322975159,0.0680747702717781,0.06936397403478622,0.10086291283369064,0.10071887075901031,0.10079986602067947,0.06879238784313202,0.06971603631973267
0.2563600782778865,0.06974673649234582,0.06944158673286438,0.06991222500801086,0.06941480934619904,0.07023172080516815,0.06985524296760559,0.06945300847291946,0.06965804845094681,0.06948932260274887,0.07007597386837006,0.0696185901761055,0.06985677033662796,0.06993398815393448,0.10164336115121841,0.10149679332971573,0.10158291459083557,0.06944158673286438,0.06991222500801086
0.2583170254403131,0.07027915432816526,0.06997424364089966,0.07018877565860748,0.07002810388803482,0.07103937864303589,0.07036897540092468,0.06990522146224976,0.0698426365852356,0.06951914727687836,0.0705312192440033,0.07017438113689423,0.06957259029150009,0.07024118304252625,0.1024240180850029,0.10227470099925995,0.10236222296953201,0.06997424364089966,0.07018877565860748
0.2602739726027397,0.07081157216398469,0.07055696845054626,0.07086268067359924,0.0711011290550232,0.07092224061489105,0.07095640897750854,0.07058872282505035,0.07067857682704926,0.07073882967233658,0.07084085792303085,0.07087256759405136,0.07027386128902435,0.07119524478912354,0.10320485383272171,0.10305261611938477,0.10314136743545532,0.07055696845054626,0.07086268067359924
0.2622309197651663,0.07134398999980412,0.07123159617185593,0.0716652199625969,0.07098794728517532,0.07193906605243683,0.07137032598257065,0.0709858238697052,0.0708085298538208,0.07142331451177597,0.07162388414144516,0.0714617595076561,0.07117552310228348,0.07178589701652527,0.10398624837398529,0.1038307175040245,0.10392610728740692,0.07123159617185593,0.0716652199625969
0.26418786692759294,0.07187640783562356,0.0717744529247284,0.07197015732526779,0.07160844653844833,0.07228977978229523,0.07176564633846283,0.07168305665254593,0.07100716978311539,0.07174160331487656,0.07251161336898804,0.0718657374382019,0.07232131063938141,0.07164549827575684,0.1047658771276474,0.10460870712995529,0.10470325499773026,0.0717744529247284,0.07197015732526779
0.26614481409001955,0.072408825671443,0.07193757593631744,0.0725662112236023,0.07209505140781403,0.07279466837644577,0.07248342782258987,0.07204540073871613,0.07188045978546143,0.07237742841243744,0.072935089468956,0.07203416526317596,0.07134197652339935,0.07175347954034805,0.10554654896259308,0.10538642108440399,0.10548312962055206,0.07193757593631744,0.0725662112236023
0.26810176125244617,0.07294124350726243,0.07288354635238647,0.07281611114740372,0.07243652641773224,0.07283861935138702,0.07273104041814804,0.07320448011159897,0.07265033572912216,0.07342251390218735,0.07286709547042847,0.07250645756721497,0.07275724411010742,0.07273581624031067,0.10632739216089249,0.10616441071033478,0.10626086592674255,0.07288354635238647,0.07281611114740372
0.2700587084148728,0.07347366134308186,0.07311060279607773,0.07359971106052399,0.07294733077287674,0.07325879484415054,0.07367776334285736,0.073066346347332,0.07315714657306671,0.07324693351984024,0.07343443483114243,0.07368611544370651,0.07371674478054047,0.07271979004144669,0.10710855573415756,0.10694264620542526,0.10704164952039719,0.07311060279607773,0.07359971106052399
0.2720156555772994,0.0740060791789013,0.07363440096378326,0.07471097260713577,0.07360923290252686,0.074573814868927,0.0737590342760086,0.0733540803194046,0.0736386701464653,0.07415512949228287,0.07459740340709686,0.07365836203098297,0.07356098294258118,0.07432033121585846,0.10788848996162415,0.10772030800580978,0.10782685875892639,0.07363440096378326,0.07471097260713577
0.273972602739726,0.07453849701472072,0.07437044382095337,0.0745723769068718,0.07438722252845764,0.07480587065219879,0.07431726157665253,0.07423453032970428,0.07473592460155487,0.07416281849145889,0.07453981041908264,0.07431855797767639,0.07458838075399399,0.07452075928449631,0.10866915434598923,0.10849833488464355,0.1086018830537796,0.07437044382095337,0.0745723769068718
0.2759295499021526,0.07507091485054015,0.07459412515163422,0.07496537268161774,0.07479873299598694,0.07553616166114807,0.07546880841255188,0.07513922452926636,0.0747925192117691,0.07517041265964508,0.07526908069849014,0.0747813954949379,0.0743255615234375,0.07494784891605377,0.10945038497447968,0.10927629470825195,0.10938211530447006,0.07459412515163422,0.07496537268161774
0.27788649706457924,0.07560333268635959,0.0750749483704567,0.07548690587282181,0.07542054355144501,0.07598091661930084,0.07600142061710358,0.07533527165651321,0.07514330744743347,0.07566820085048676,0.07572239637374878,0.07554495334625244,0.0761670395731926,0.07507958263158798,0.1102304682135582,0.11005458980798721,0.11017394065856934,0.0750749483704567,0.07548690587282181
0.27984344422700586,0.07613575052217902,0.07584119588136673,0.0762801319360733,0.07609177380800247,0.07613225281238556,0.07563913613557816,0.07581551373004913,0.07590288668870926,0.0753549337387085,0.07629279792308807,0.07631385326385498,0.07531002908945084,0.07599423080682755,0.11101111024618149,0.11083235591650009,0.11094333976507187,0.07584119588136673,0.0762801319360733
0.28180039138943247,0.07666816835799846,0.07634430378675461,0.076992467045784,0.07676424831151962,0.07712358236312866,0.07704669237136841,0.07663679122924805,0.07579883933067322,0.07644487172365189,0.07700552046298981,0.07682465761899948,0.07650390267372131,0.0760146975517273,0.11179181933403015,0.11161042749881744,0.11172392219305038,0.07634430378675461,0.076992467045784
0.2837573385518591,0.0772005861938179,0.07690398395061493,0.0775340348482132,0.07685936242341995,0.07747524231672287,0.07641106843948364,0.07747390866279602,0.07704692333936691,0.0771966502070427,0.07732491940259933,0.07704244554042816,0.0769958645105362,0.0772513747215271,0.11257245391607285,0.11238845437765121,0.11250626295804977,0.07690398395061493,0.0775340348482132
0.2857142857142857,0.07773300402963733,0.07740234583616257,0.0776880532503128,0.07786628603935242,0.07781492173671722,0.07741829007863998,0.07709653675556183,0.07725538313388824,0.07777805626392365,0.07797303795814514,0.07723549008369446,0.0767074003815651,0.07787089049816132,0.11335316300392151,0.11316661536693573,0.11331301182508469,0.07740234583616257,0.0776880532503128
0.2876712328767123,0.07826542186545676,0.07804248481988907,0.07793010771274567,0.07805149257183075,0.07827731966972351,0.07850022614002228,0.07830792665481567,0.07825977355241776,0.07809863984584808,0.07846353203058243,0.07826528698205948,0.07755690813064575,0.07851589471101761,0.11413434892892838,0.11394460499286652,0.11408796906471252,0.07804248481988907,0.07793010771274567
0.2896281800391389,0.0787978397012762,0.07852700352668762,0.07882845401763916,0.07840001583099365,0.07893934845924377,0.07877769321203232,0.07907743752002716,0.07876479625701904,0.07806818187236786,0.0787350982427597,0.07846926897764206,0.0782233476638794,0.0786610022187233,0.11491457372903824,0.11472290009260178,0.11489277333021164,0.07852700352668762,0.07882845401763916
0.29158512720156554,0.07933025753709563,0.0794365331530571,0.07943347096443176,0.07923820614814758,0.0797915980219841,0.07957973331212997,0.07845276594161987,0.07895216345787048,0.07936462014913559,0.07905621826648712,0.07913458347320557,0.07884030044078827,0.0790727287530899,0.11569518595933914,0.11550076305866241,0.11562709510326385,0.0794365331530571,0.07943347096443176
0.29354207436399216,0.07986267537291507,0.07968249917030334,0.08014236390590668,0.0793762132525444,0.08042223006486893,0.07972950488328934,0.07965850830078125,0.0797027051448822,0.07962270081043243,0.08030045032501221,0.07963772863149643,0.07929977029561996,0.07974859327077866,0.11647599190473557,0.1162789911031723,0.11641140282154083,0.07968249917030334,0.08014236390590668
0.29549902152641877,0.0803950932087345,0.08033569902181625,0.08035292476415634,0.08023209124803543,0.08071776479482651,0.08085227012634277,0.08030291646718979,0.07993270456790924,0.08038744330406189,0.08076921850442886,0.08002148568630219,0.08052486181259155,0.0798899382352829,0.11725658178329468,0.11705699563026428,0.11718679219484329,0.08033569902181625,0.08035292476415634
0.2974559686888454,0.08092751104455394,0.08082175999879837,0.08072235435247421,0.08103153109550476,0.08115576207637787,0.08168143033981323,0.0805172249674797,0.08046583831310272,0.08015123009681702,0.08118137717247009,0.08032579720020294,0.08075784146785736,0.08054722845554352,0.11803724616765976,0.11783508211374283,0.11796689033508301,0.08082175999879837,0.08072235435247421
0.299412915851272,0.08145992888037336,0.08115650713443756,0.0819132924079895,0.08079861104488373,0.08176059275865555,0.08132952451705933,0.08118857443332672,0.08122055232524872,0.08132652193307877,0.08198192715644836,0.0812523141503334,0.08116353303194046,0.08111339807510376,0.11881808191537857,0.11861322820186615,0.11877986043691635,0.08115650713443756,0.0819132924079895
0.3013698630136986,0.0819923467161928,0.08170264959335327,0.08218840509653091,0.08172938227653503,0.08289583027362823,0.08142250776290894,0.0816517323255539,0.08197170495986938,0.08172114193439484,0.08224637806415558,0.0820397362112999,0.08140750974416733,0.08242127299308777,0.11959923803806305,0.11939138174057007,0.11953520029783249,0.08170264959335327,0.08218840509653091
0.30332681017612523,0.08252476455201223,0.08258629590272903,0.08237195014953613,0.08235811442136765,0.08333683758974075,0.08248694241046906,0.08182908594608307,0.08241390436887741,0.08260299265384674,0.08301392197608948,0.0825803205370903,0.0821172297000885,0.08269030600786209,0.12037935853004456,0.1201695129275322,0.12030890583992004,0.08258629590272903,0.08237195014953613
0.30528375733855184,0.08305718238783166,0.08297410607337952,0.08294469863176346,0.08282025158405304,0.08308885246515274,0.08356063067913055,0.08283008635044098,0.08290088176727295,0.0830029845237732,0.08325540274381638,0.08286695182323456,0.08221671730279922,0.08343473076820374,0.12116085737943649,0.1209477111697197,0.12109844386577606,0.08297410607337952,0.08294469863176346
0.30724070450097846,0.0835896002236511,0.08350145071744919,0.0844515785574913,0.0833452120423317,0.08416297286748886,0.08375412225723267,0.08330785483121872,0.08290930092334747,0.0833779126405716,0.0841473937034607,0.08350028842687607,0.08408427983522415,0.08335357904434204,0.12194070965051651,0.12172602862119675,0.12192316353321075,0.08350145071744919,0.0844515785574913
0.30919765166340507,0.08412201805947053,0.08394975960254669,0.0841803178191185,0.08369588851928711,0.0842905342578888,0.08441142737865448,0.08409395813941956,0.0839577317237854,0.08384784311056137,0.08484902232885361,0.08403559029102325,0.08356973528862,0.08361571282148361,0.12272141128778458,0.12250405550003052,0.12265007942914963,0.08394975960254669,0.0841803178191185
0.3111545988258317,0.08465443589528997,0.0844794362783432,0.0846366211771965,0.08411429077386856,0.08503927290439606,0.08442982286214828,0.08381059765815735,0.083845354616642,0.08455412089824677,0.08533352613449097,0.08473268151283264,0.08443979173898697,0.08452074229717255,0.1235022023320198,0.1232822835445404,0.12343205511569977,0.0844794362783432,0.0846366211771965
0.3131115459882583,0.0851868537311094,0.08516298979520798,0.08522485196590424,0.08479912579059601,0.08480920642614365,0.08513379096984863,0.08519627153873444,0.08503268659114838,0.08506715297698975,0.08512309193611145,0.08491905778646469,0.08485589921474457,0.08542849868535995,0.12428306043148041,0.12406044453382492,0.1242179274559021,0.08516298979520798,0.08522485196590424
0.3150684931506849,0.08571927156692884,0.085749551653862,0.08532536029815674,0.08542633801698685,0.08595263957977295,0.08580252528190613,0.08496015518903732,0.08582942932844162,0.08572034537792206,0.08618126809597015,0.08543049544095993,0.08434049785137177,0.08589185774326324,0.12506431341171265,0.12483867257833481,0.12499211728572845,0.085749551653862,0.08532536029815674
0.31702544031311153,0.08625168940274827,0.08607548475265503,0.08648024499416351,0.08608570694923401,0.08670008182525635,0.08557610213756561,0.08590641617774963,0.08528899401426315,0.08556508272886276,0.08688285946846008,0.08630754053592682,0.08554822951555252,0.08620107918977737,0.12584461271762848,0.12561683356761932,0.12577342987060547,0.08607548475265503,0.08648024499416351
0.31898238747553814,0.0867841072385677,0.08631415665149689,0.0873301699757576,0.08645392954349518,0.08721334487199783,0.08707666397094727,0.08665375411510468,0.08640633523464203,0.0865616500377655,0.08686906099319458,0.08668335527181625,0.08612459152936935,0.08738113939762115,0.12662486732006073,0.1263953298330307,0.12658697366714478,0.08631415665149689,0.0873301699757576
0.32093933463796476,0.08731652507438714,0.08689418435096741,0.08753795176744461,0.08690986782312393,0.08772935718297958,0.08747278898954391,0.08714547753334045,0.08716573566198349,0.08737678080797195,0.0879177451133728,0.08715064823627472,0.08677567541599274,0.08790051192045212,0.12740576267242432,0.12717363238334656,0.12736672163009644,0.08689418435096741,0.08753795176744461
0.32289628180039137,0.08784894291020658,0.0878833681344986,0.08787687122821808,0.08743441104888916,0.08807273209095001,0.0884883925318718,0.08749297261238098,0.08735819160938263,0.08804070949554443,0.08800476789474487,0.08790124207735062,0.08744601160287857,0.08767838776111603,0.12818630039691925,0.12795162200927734,0.1281169056892395,0.0878833681344986,0.08787687122821808
0.324853228962818,0.088381360746026,0.08838699012994766,0.0884845182299614,0.08768100291490555,0.08840455114841461,0.08849557489156723,0.08804868906736374,0.08884386718273163,0.0888243094086647,0.08876203000545502,0.08834008872509003,0.08807898312807083,0.08865415304899216,0.1289670318365097,0.12873005867004395,0.12889540195465088,0.08838699012994766,0.0884845182299614
0.3268101761252446,0.08891377858184543,0.08866696059703827,0.08879739046096802,0.08823885768651962,0.08901556581258774,0.08908510208129883,0.08869096636772156,0.08852150291204453,0.08832737803459167,0.08929617702960968,0.08904220163822174,0.08890639245510101,0.08853256702423096,0.12974774837493896,0.12950816750526428,0.12967759370803833,0.08866696059703827,0.08879739046096802
0.3287671232876712,0.08944619641766487,0.08912751078605652,0.08991992473602295,0.0893390029668808,0.08981266617774963,0.08934365957975388,0.08947855234146118,0.08969917893409729,0.08933262526988983,0.08921249210834503,0.08931276202201843,0.08876077830791473,0.08878421783447266,0.1305285096168518,0.13028642535209656,0.1304895281791687,0.08912751078605652,0.08991992473602295
0.33072407045009783,0.0899786142534843,0.08960223197937012,0.09046884626150131,0.08985505253076553,0.09083358198404312,0.08986300230026245,0.0897727832198143,0.08980268239974976,0.08923555910587311,0.09026902168989182,0.09007856994867325,0.09014839679002762,0.0893375352025032,0.13130924105644226,0.131064772605896,0.13125333189964294,0.08960223197937012,0.09046884626150131
0.33268101761252444,0.09051103208930374,0.0904376208782196,0.09118469804525375,0.09008479118347168,0.09049020707607269,0.0909026712179184,0.09002577513456345,0.09006155282258987,0.09052236378192902,0.08998730778694153,0.09046058356761932,0.09009253978729248,0.09071047604084015,0.13208986818790436,0.13184310495853424,0.13206687569618225,0.0904376208782196,0.09118469804525375
0.33463796477495106,0.09104344992512317,0.09107637405395508,0.09063360095024109,0.09044865518808365,0.09134227782487869,0.09098893404006958,0.09092012792825699,0.09061748534440994,0.09083913266658783,0.09121215343475342,0.09049943089485168,0.09053445607423782,0.09090866893529892,0.13287070393562317,0.13262130320072174,0.13279910385608673,0.09107637405395508,0.09063360095024109
0.33659491193737767,0.0915758677609426,0.09134887158870697,0.09179800003767014,0.09143674373626709,0.09208562225103378,0.09141634404659271,0.09086360037326813,0.09161340445280075,0.0915738120675087,0.09187950938940048,0.0916147232055664,0.09015700966119766,0.09113672375679016,0.13365185260772705,0.13339971005916595,0.13357877731323242,0.09134887158870697,0.09179800003767014
0.3385518590998043,0.09210828559676204,0.09185198694467545,0.0917581245303154,0.09143251180648804,0.09264536201953888,0.09230086952447891,0.09169833362102509,0.09154117852449417,0.09213914722204208,0.0930241197347641,0.09177285432815552,0.09122820943593979,0.09227760881185532,0.13443204760551453,0.134178027510643,0.13436028361320496,0.09185198694467545,0.0917581245303154
0.3405088062622309,0.09264070343258148,0.09257864207029343,0.09251545369625092,0.09237910807132721,0.09291036427021027,0.09199412167072296,0.09204325824975967,0.09207087010145187,0.09269200265407562,0.09285715222358704,0.09275946021080017,0.09279968589544296,0.09168197214603424,0.1352127492427826,0.13495634496212006,0.135141521692276,0.09257864207029343,0.09251545369625092
0.3424657534246575,0.09317312126840091,0.09309625625610352,0.09315231442451477,0.09274181723594666,0.0934985876083374,0.09371161460876465,0.09273898601531982,0.09258082509040833,0.09311134368181229,0.09317968785762787,0.09303437173366547,0.09283992648124695,0.09295406192541122,0.13599352538585663,0.1357346773147583,0.13592201471328735,0.09309625625610352,0.09315231442451477
0.34442270058708413,0.09370553910422035,0.09374639391899109,0.09378632158041,0.09302781522274017,0.0936400443315506,0.09386827796697617,0.0936468318104744,0.09357893466949463,0.09400682151317596,0.09345933049917221,0.0935356393456459,0.09299683570861816,0.09423279762268066,0.13677434623241425,0.13651306927204132,0.13670262694358826,0.09374639391899109,0.09378632158041
0.34637964774951074,0.09423795694003978,0.09437063336372375,0.09479416161775589,0.0938660278916359,0.09420869499444962,0.09444647282361984,0.09363703429698944,0.0943753644824028,0.09417973458766937,0.09499932080507278,0.09401194751262665,0.09391824156045914,0.09392011165618896,0.13755486905574799,0.13729147613048553,0.13748227059841156,0.09437063336372375,0.09479416161775589
0.34833659491193736,0.09477037477585921,0.09473574161529541,0.09444531798362732,0.09440943598747253,0.09410138428211212,0.09509959071874619,0.09435057640075684,0.09445580840110779,0.09449964761734009,0.0948687493801117,0.09477788954973221,0.09434773772954941,0.09479933977127075,0.13833577930927277,0.13806980848312378,0.13826386630535126,0.09473574161529541,0.09444531798362732
0.350293542074364,0.09530279261167864,0.09496103227138519,0.09573790431022644,0.09497205168008804,0.09539026021957397,0.09595468640327454,0.09497714787721634,0.0952959805727005,0.09507934749126434,0.09540235996246338,0.09532222896814346,0.09486640244722366,0.09558404982089996,0.13911642134189606,0.13884815573692322,0.1390589475631714,0.09496103227138519,0.09573790431022644
0.3522504892367906,0.09583521044749807,0.09572169184684753,0.09592831134796143,0.09538480639457703,0.09604759514331818,0.09544174373149872,0.09608399122953415,0.09637473523616791,0.09565272927284241,0.09606487303972244,0.0958978608250618,0.09560763090848923,0.0958457812666893,0.1398971676826477,0.139626607298851,0.13982683420181274,0.09572169184684753,0.09592831134796143
0.3542074363992172,0.0963676282833175,0.09620639681816101,0.09675987809896469,0.0958690196275711,0.09626702964305878,0.096326544880867,0.09587496519088745,0.09669256210327148,0.09630627930164337,0.09683598577976227,0.09618890285491943,0.09561988711357117,0.09544622153043747,0.14067789912223816,0.14040499925613403,0.14060631394386292,0.09620639681816101,0.09675987809896469
0.3561643835616438,0.09690004611913694,0.09674177318811417,0.09750530123710632,0.09655314683914185,0.09671498835086823,0.09698113799095154,0.09698770195245743,0.09692472219467163,0.09739792346954346,0.09676133096218109,0.09733925014734268,0.09666848182678223,0.09617813676595688,0.14145860075950623,0.14118359982967377,0.1414138525724411,0.09674177318811417,0.09750530123710632
0.35812133072407043,0.09743246395495637,0.09726874530315399,0.0975625216960907,0.09739439189434052,0.09773866087198257,0.09749574959278107,0.09670378267765045,0.09710584580898285,0.09721458703279495,0.09748268127441406,0.09754832834005356,0.09669047594070435,0.09784416109323502,0.14223939180374146,0.14196176826953888,0.1421729028224945,0.09726874530315399,0.0975625216960907
0.36007827788649704,0.09796488179077581,0.09804058074951172,0.09826064854860306,0.09730305522680283,0.09841503947973251,0.0978279560804367,0.09707236289978027,0.097604900598526,0.0977439135313034,0.09803875535726547,0.09818776696920395,0.09685861319303513,0.09761166572570801,0.1430204212665558,0.14274027943611145,0.14294768869876862,0.09804058074951172,0.09826064854860306
0.36203522504892366,0.09849729962659524,0.09865079075098038,0.09893191605806351,0.09798745810985565,0.09861326217651367,0.09872417151927948,0.09812482446432114,0.09800172597169876,0.09833059459924698,0.09922900050878525,0.09850957989692688,0.09837768971920013,0.09853632748126984,0.14380080997943878,0.14351870119571686,0.14374303817749023,0.09865079075098038,0.09893191605806351
0.3639921722113503,0.09902971746241468,0.09895894676446915,0.09894835948944092,0.09842806309461594,0.09908419847488403,0.09947509318590164,0.09916113317012787,0.09894835203886032,0.09879280626773834,0.09956130385398865,0.09915731847286224,0.0988040417432785,0.0984669029712677,0.1445816308259964,0.14429715275764465,0.14450997114181519,0.09895894676446915,0.09894835948944092
0.3659491193737769,0.09956213529823411,0.09948889911174774,0.09946481883525848,0.0990699976682663,0.09953100979328156,0.0993543267250061,0.09949569404125214,0.09967624396085739,0.09926343709230423,0.09986865520477295,0.09972792118787766,0.09874562919139862,0.09994406253099442,0.1453622281551361,0.14507555961608887,0.14533013105392456,0.09948889911174774,0.09946481883525848
0.3679060665362035,0.10009455313405355,0.10025987029075623,0.09989498555660248,0.09970072656869888,0.09988903254270554,0.10064227879047394,0.10042241960763931,0.09966468811035156,0.10020404309034348,0.10043206810951233,0.09980560094118118,0.09980113059282303,0.09997493028640747,0.14614304900169373,0.14585401117801666,0.14608533680438995,0.10025987029075623,0.09989498555660248
0.3698630136986301,0.10062697096987298,0.10110662877559662,0.1008022278547287,0.10014361888170242,0.10080650448799133,0.1007654145359993,0.10034818947315216,0.10056053102016449,0.09994858503341675,0.10057345777750015,0.1007903590798378,0.10036259144544601,0.09986047446727753,0.14692385494709015,0.14663279056549072,0.1468518227338791,0.10110662877559662,0.1008022278547287
0.37181996086105673,0.10115938880569242,0.1010788306593895,0.10148181766271591,0.10045929998159409,0.101271852850914,0.10103671997785568,0.10156219452619553,0.101204052567482,0.10100758820772171,0.1010308787226677,0.10127708315849304,0.10066264867782593,0.10185538232326508,0.14770500361919403,0.1474110186100006,0.147676482796669,0.1010788306593895,0.10148181766271591
0.37377690802348335,0.10169180664151185,0.10202185064554214,0.10177967697381973,0.10121846944093704,0.10147689282894135,0.10214171558618546,0.10103917121887207,0.10070575028657913,0.10152392089366913,0.1018732488155365,0.10182616859674454,0.10156640410423279,0.10161566734313965,0.14848516881465912,0.14818958938121796,0.1484135091304779,0.10202185064554214,0.10177967697381973
0.37573385518590996,0.10222422447733129,0.10219252109527588,0.10267460346221924,0.1017642542719841,0.10224742442369461,0.10236892104148865,0.10233278572559357,0.10211729258298874,0.10169004648923874,0.10238240659236908,0.10240331292152405,0.10192041844129562,0.10321073979139328,0.14926595985889435,0.14896821975708008,0.14919431507587433,0.10219252109527588,0.10267460346221924
0.3776908023483366,0.10275664231315071,0.10258837044239044,0.10262314975261688,0.10220023989677429,0.10271257907152176,0.10218260437250137,0.10255426168441772,0.10225265473127365,0.10283443331718445,0.10329412668943405,0.10275228321552277,0.10254305601119995,0.10278135538101196,0.15004663169384003,0.14974647760391235,0.14997532963752747,0.10258837044239044,0.10262314975261688
0.3796477495107632,0.10328906014897014,0.10314692556858063,0.10340011864900589,0.10289653390645981,0.10329410433769226,0.10399767011404037,0.10331728309392929,0.1034713089466095,0.1029093861579895,0.10364246368408203,0.10349878668785095,0.10275409370660782,0.10296685248613358,0.15082813799381256,0.15052509307861328,0.1507633477449417,0.10314692556858063,0.10340011864900589
0.3816046966731898,0.10382147798478958,0.10366417467594147,0.10432779043912888,0.10332536697387695,0.10363367199897766,0.10419804602861404,0.10350524634122849,0.10368029028177261,0.10372184216976166,0.10447879880666733,0.10375718772411346,0.10333779454231262,0.1038658395409584,0.15160909295082092,0.15130378305912018,0.15153659880161285,0.10366417467594147,0.10432779043912888
0.3835616438356164,0.10435389582060901,0.10455299913883209,0.1047806590795517,0.10375970602035522,0.10418146848678589,0.10451024025678635,0.10437321662902832,0.10455399751663208,0.10384558141231537,0.10517717897891998,0.1047375351190567,0.10409921407699585,0.10365572571754456,0.1523893177509308,0.15208213031291962,0.1523181051015854,0.10455299913883209,0.1047806590795517
0.38551859099804303,0.10488631365642845,0.10474833101034164,0.10520332306623459,0.10428562015295029,0.10528115928173065,0.104639932513237,0.1043747216463089,0.104234978556633,0.10467295348644257,0.10505910217761993,0.1052323579788208,0.1044226884841919,0.1052573099732399,0.1531696915626526,0.15286076068878174,0.15309953689575195,0.10474833101034164,0.10520332306623459
0.38747553816046965,0.10541873149224788,0.10544222593307495,0.10570775717496872,0.10484359413385391,0.10561501979827881,0.10560747236013412,0.10545305907726288,0.1056060791015625,0.10523159801959991,0.10532703995704651,0.10538677126169205,0.10580173879861832,0.10502953827381134,0.15395069122314453,0.15363921225070953,0.15394005179405212,0.10544222593307495,0.10570775717496872
0.38943248532289626,0.10595114932806732,0.10592716187238693,0.10634958744049072,0.10552610456943512,0.10566042363643646,0.10591960698366165,0.1056678295135498,0.10579690337181091,0.10541708022356033,0.10637272894382477,0.10613071173429489,0.10573940724134445,0.10695488750934601,0.1547313928604126,0.1544177383184433,0.15468771755695343,0.10592716187238693,0.10634958744049072
0.3913894324853229,0.10648356716388675,0.10646334290504456,0.10719452798366547,0.10620294511318207,0.10589403659105301,0.10597793012857437,0.10602784156799316,0.10623721033334732,0.10642889887094498,0.10674813389778137,0.10664808005094528,0.1062217652797699,0.10661743581295013,0.1555120348930359,0.15519629418849945,0.15544143319129944,0.10646334290504456,0.10719452798366547
0.3933463796477495,0.10701598499970619,0.10695264488458633,0.10705457627773285,0.10647350549697876,0.10689128190279007,0.10694735497236252,0.10625487565994263,0.10719200223684311,0.10692295432090759,0.10741254687309265,0.10744990408420563,0.10642841458320618,0.10706236213445663,0.1562935709953308,0.15597502887248993,0.15626093745231628,0.10695264488458633,0.10705457627773285
0.3953033268101761,0.10754840283552562,0.10769322514533997,0.10780216008424759,0.10702411085367203,0.10705729573965073,0.1080799400806427,0.10731001943349838,0.10761018842458725,0.10705037415027618,0.10758277773857117,0.10710489749908447,0.10714033991098404,0.107002854347229,0.15707345306873322,0.15675343573093414,0.157052144408226,0.10769322514533997,0.10780216008424759
0.3972602739726027,0.10808082067134506,0.10809852182865143,0.10861199349164963,0.10723048448562622,0.10783858597278595,0.10868743807077408,0.10806861519813538,0.10834972560405731,0.10772453993558884,0.10819917917251587,0.10828138142824173,0.10833483934402466,0.10754220932722092,0.15785470604896545,0.1575320065021515,0.1577838808298111,0.10809852182865143,0.10861199349164963
0.39921722113502933,0.10861323850716449,0.10863491147756577,0.10879378765821457,0.10819274187088013,0.108466237783432,0.10894757509231567,0.1082417368888855,0.108978271484375,0.10830657184123993,0.10874685645103455,0.10839814692735672,0.1083512157201767,0.10826727747917175,0.15863586962223053,0.15831062197685242,0.1585938036441803,0.10863491147756577,0.10879378765821457
0.40117416829745595,0.10914565634298393,0.10883719474077225,0.10921571403741837,0.10857575386762619,0.10933749377727509,0.10930540412664413,0.10859601944684982,0.10904544591903687,0.10885435342788696,0.10961171984672546,0.10931700468063354,0.10898184031248093,0.10905541479587555,0.15941622853279114,0.15908919274806976,0.15934593975543976,0.10883719474077225,0.10921571403741837
0.40313111545988256,0.10967807417880335,0.10980115830898285,0.10998114943504333,0.10905251652002335,0.10968757420778275,0.10944557189941406,0.1096111387014389,0.10929127037525177,0.10919369757175446,0.11037260293960571,0.10977217555046082,0.11030180752277374,0.10956008732318878,0.16019637882709503,0.1598678082227707,0.1601264774799347,0.10980115830898285,0.10998114943504333
0.4050880626223092,0.11021049201462278,0.11005659401416779,0.11024710536003113,0.10989844799041748,0.11055037379264832,0.1109095886349678,0.10965602844953537,0.1103028804063797,0.10968247801065445,0.11111877858638763,0.11035382002592087,0.10983601212501526,0.10978621989488602,0.16097718477249146,0.160646453499794,0.16090871393680573,0.11005659401416779,0.11024710536003113
0.4070450097847358,0.11074290985044222,0.11082088947296143,0.11071740090847015,0.11047156155109406,0.11093787103891373,0.11104762554168701,0.1104217991232872,0.11093185096979141,0.11078158766031265,0.11133310943841934,0.11108526587486267,0.11062752455472946,0.11076964437961578,0.16175884008407593,0.16142508387565613,0.16171793639659882,0.11082088947296143,0.11071740090847015
0.4090019569471624,0.11127532768626165,0.11153645068407059,0.11141465604305267,0.110471211373806,0.11156707257032394,0.11089757829904556,0.1107616275548935,0.11084754765033722,0.11112497746944427,0.11099960654973984,0.1111566573381424,0.111195869743824,0.11198454350233078,0.16253864765167236,0.16220371425151825,0.16247014701366425,0.11153645068407059,0.11141465604305267
0.410958904109589,0.11180774552208109,0.11188583076000214,0.11194012314081192,0.11150296777486801,0.11190159618854523,0.11179009079933167,0.1114666610956192,0.11168433725833893,0.11124502122402191,0.11181538552045822,0.11211477965116501,0.1118946522474289,0.11171364784240723,0.16331949830055237,0.16298235952854156,0.1632513403892517,0.11188583076000214,0.11194012314081192
0.41291585127201563,0.11234016335790052,0.1119946539402008,0.1123918667435646,0.11191995441913605,0.11213870346546173,0.1128806546330452,0.11191017925739288,0.1127995029091835,0.11203630268573761,0.11291396617889404,0.11234904080629349,0.11229512840509415,0.11176296323537827,0.16410021483898163,0.16376140713691711,0.16403181850910187,0.1119946539402008,0.1123918667435646
0.41487279843444225,0.11287258119371996,0.11282433569431305,0.11337606608867645,0.11205513030290604,0.11264698207378387,0.11316098272800446,0.11267154663801193,0.11262260377407074,0.11285790801048279,0.11332173645496368,0.11276573687791824,0.11247378587722778,0.11266494542360306,0.16488182544708252,0.16453967988491058,0.16481216251850128,0.11282433569431305,0.11337606608867645
0.41682974559686886,0.11340499902953939,0.113469198346138,0.11343781650066376,0.11309532076120377,0.11319593340158463,0.11383599042892456,0.11301130801439285,0.11323423683643341,0.11322800815105438,0.11315330862998962,0.11345422267913818,0.11337551474571228,0.11270587891340256,0.1656619906425476,0.1653183251619339,0.1655932366847992,0.113469198346138,0.11343781650066376
0.4187866927592955,0.11393741686535883,0.11393958330154419,0.1140173077583313,0.1133028194308281,0.11416865885257721,0.11443126946687698,0.11383290588855743,0.11363227665424347,0.1140303835272789,0.11392150819301605,0.1141650602221489,0.11357387900352478,0.11388374119997025,0.16644243896007538,0.1660970002412796,0.16637589037418365,0.11393958330154419,0.1140173077583313
0.4207436399217221,0.11446983470117826,0.11434783041477203,0.11520226299762726,0.1139303594827652,0.11514465510845184,0.11505278199911118,0.11412104964256287,0.11412760615348816,0.11453736573457718,0.11532185226678848,0.11457986384630203,0.11395035684108734,0.11447669565677643,0.16722363233566284,0.1668759137392044,0.167164608836174,0.11434783041477203,0.11520226299762726
0.4227005870841487,0.1150022525369977,0.11505603790283203,0.1151391863822937,0.11429250985383987,0.1151546910405159,0.11505202949047089,0.11488234251737595,0.11531898379325867,0.11512112617492676,0.11495479196310043,0.11514387279748917,0.11479278653860092,0.11565103381872177,0.1680040806531906,0.16765442490577698,0.1679365485906601,0.11505603790283203,0.1151391863822937
0.4246575342465753,0.11553467037281713,0.11539942026138306,0.11567774415016174,0.11495994031429291,0.11553993821144104,0.11592535674571991,0.1149030402302742,0.11531785875558853,0.11537355184555054,0.11580763757228851,0.11582303047180176,0.11498041450977325,0.11558397114276886,0.16878479719161987,0.1684330552816391,0.16871784627437592,0.11539942026138306,0.11567774415016174
0.42661448140900193,0.11606708820863657,0.11567303538322449,0.11624525487422943,0.1157064363360405,0.11613510549068451,0.11595571041107178,0.11564777791500092,0.11578750610351562,0.1158941239118576,0.11689383536577225,0.11630256474018097,0.11610232293605804,0.11623924970626831,0.1695665419101715,0.169211745262146,0.16953685879707336,0.11567303538322449,0.11624525487422943
0.42857142857142855,0.11659950604445599,0.11644933372735977,0.11688226461410522,0.11567093431949615,0.11603762209415436,0.1169448047876358,0.11636021733283997,0.11664645373821259,0.11631547659635544,0.11731411516666412,0.11639522016048431,0.1164311096072197,0.11638455837965012,0.17034687101840973,0.1699904054403305,0.1702791154384613,0.11644933372735977,0.11688226461410522
0.43052837573385516,0.11713192388027542,0.1170429140329361,0.11754341423511505,0.1166747659444809,0.11716657876968384,0.11792599409818649,0.1169402003288269,0.11681771278381348,0.11665093898773193,0.11774485558271408,0.1171153113245964,0.11760997027158737,0.1166309118270874,0.1711271107196808,0.1707691103219986,0.1710614562034607,0.1170429140329361,0.11754341423511505
0.4324853228962818,0.11766434171609486,0.11758935451507568,0.11804953962564468,0.11693217605352402,0.11747501790523529,0.11725675314664841,0.11760033667087555,0.117417111992836,0.11760565638542175,0.11804410815238953,0.11795133352279663,0.1184457540512085,0.11786625534296036,0.17190779745578766,0.1715482473373413,0.17185094952583313,0.11758935451507568,0.11804953962564468
0.4344422700587084,0.11819675955191429,0.11819727718830109,0.11850752681493759,0.11763076484203339,0.1182786077260971,0.11861411482095718,0.11802030354738235,0.11795101314783096,0.11811242252588272,0.11865381896495819,0.11863023042678833,0.11821417510509491,0.11781363934278488,0.1726892739534378,0.17232653498649597,0.17262817919254303,0.11819727718830109,0.11850752681493759
0.436399217221135,0.11872917738773373,0.11885317414999008,0.1192265972495079,0.11836418509483337,0.1189228743314743,0.11943741142749786,0.11843077093362808,0.11928913742303848,0.11846034228801727,0.11966468393802643,0.11890354007482529,0.11865134537220001,0.1191876083612442,0.17347019910812378,0.17310531437397003,0.1734045445919037,0.11885317414999008,0.1192265972495079
0.4383561643835616,0.11926159522355316,0.11907628923654556,0.11941234767436981,0.11847834289073944,0.11989051103591919,0.11943446099758148,0.11892225593328476,0.11907701194286346,0.11870554089546204,0.11966314166784286,0.11905261129140854,0.11890386044979095,0.11873270571231842,0.17425014078617096,0.17388416826725006,0.17418520152568817,0.11907628923654556,0.11941234767436981
0.44031311154598823,0.1197940130593726,0.11971689760684967,0.11995455622673035,0.11889860033988953,0.11977522820234299,0.11956217139959335,0.11984884738922119,0.1199551597237587,0.11965194344520569,0.12060070782899857,0.12021221965551376,0.11929644644260406,0.11917144805192947,0.17503097653388977,0.17466285824775696,0.17496541142463684,0.11971689760684967,0.11995455622673035
0.44227005870841485,0.12032643089519203,0.12034044414758682,0.12078632414340973,0.12014467269182205,0.12031477689743042,0.12020762264728546,0.11990659683942795,0.12064922600984573,0.12014678865671158,0.12104383111000061,0.12066571414470673,0.11952341347932816,0.11979681998491287,0.17581188678741455,0.17544154822826385,0.1757553666830063,0.12034044414758682,0.12078632414340973
0.44422700587084146,0.12085884873101146,0.12098494917154312,0.12148446589708328,0.12034893035888672,0.12114313244819641,0.12062767148017883,0.12057850509881973,0.12142175436019897,0.1203228309750557,0.12150904536247253,0.12089667469263077,0.1207357794046402,0.1201987937092781,0.17659242451190948,0.17622025310993195,0.17652727663516998,0.12098494917154312,0.12148446589708328
0.4461839530332681,0.1213912665668309,0.12142519652843475,0.12154322117567062,0.12070664763450623,0.12133261561393738,0.12155494838953018,0.12116876989603043,0.12121684849262238,0.1211426854133606,0.12281986325979233,0.12140752375125885,0.12169398367404938,0.12164126336574554,0.17737317085266113,0.17699910700321198,0.17730824649333954,0.12142519652843475,0.12154322117567062
0.4481409001956947,0.12192368440265033,0.1217871606349945,0.1224900409579277,0.1214442327618599,0.12176862359046936,0.1217944398522377,0.12170786410570145,0.12185601145029068,0.12119827419519424,0.1222783774137497,0.12235258519649506,0.12139023840427399,0.12195957452058792,0.17815396189689636,0.17777791619300842,0.17809657752513885,0.1217871606349945,0.1224900409579277
0.4500978473581213,0.12245610223846977,0.12267063558101654,0.12273389101028442,0.12187732011079788,0.12202271819114685,0.12213976681232452,0.12246081233024597,0.12289898097515106,0.12224041670560837,0.12306059896945953,0.12247978150844574,0.1215527281165123,0.12303322553634644,0.17893461883068085,0.17855669558048248,0.1788744479417801,0.12267063558101654,0.12273389101028442
0.4520547945205479,0.1229885200742892,0.12312418967485428,0.12351251393556595,0.12223542481660843,0.12360377609729767,0.12307576090097427,0.12278148531913757,0.12287405133247375,0.1224149614572525,0.12387163937091827,0.12374337017536163,0.12248986959457397,0.12109152972698212,0.17971552908420563,0.17933569848537445,0.17966248095035553,0.12312418967485428,0.12351251393556595
0.45401174168297453,0.12352093791010862,0.1235453188419342,0.12369155883789062,0.12257640808820724,0.12349199503660202,0.1236327737569809,0.12302032113075256,0.12391822040081024,0.12303337454795837,0.1247624009847641,0.12343236804008484,0.12362509220838547,0.12277453392744064,0.18049651384353638,0.18011409044265747,0.18043962121009827,0.1235453188419342,0.12369155883789062
0.45596868884540115,0.12405335574592806,0.12382697314023972,0.12488006055355072,0.1230212152004242,0.124334417283535,0.12394194304943085,0.12411992251873016,0.12421005219221115,0.12375974655151367,0.12473020702600479,0.12456761300563812,0.12368930131196976,0.12389566004276276,0.1812775433063507,0.18089303374290466,0.1812189370393753,0.12382697314023972,0.12488006055355072
0.45792563600782776,0.1245857735817475,0.12438062578439713,0.12517906725406647,0.12401077151298523,0.1251412034034729,0.12500442564487457,0.12432905286550522,0.12416048347949982,0.12393524497747421,0.12521637976169586,0.12464249134063721,0.12407897412776947,0.12390424311161041,0.18205766379833221,0.18167194724082947,0.18200860917568207,0.12438062578439713,0.12517906725406647
0.4598825831702544,0.12511819141756694,0.125448539853096,0.12527821958065033,0.12446961551904678,0.12583720684051514,0.1254284679889679,0.12509262561798096,0.12569116055965424,0.1248197928071022,0.12541069090366364,0.12541331350803375,0.12462244927883148,0.12504833936691284,0.182838574051857,0.18245023488998413,0.1827763170003891,0.125448539853096,0.12527821958065033
0.461839530332681,0.12565060925338636,0.12577055394649506,0.12637636065483093,0.12538908421993256,0.12604497373104095,0.12587708234786987,0.12506206333637238,0.1257573366165161,0.1252661794424057,0.12643855810165405,0.12595432996749878,0.1253267377614975,0.12608051300048828,0.18361890316009521,0.18322910368442535,0.18355630338191986,0.12577055394649506,0.12637636065483093
0.4637964774951076,0.1261830270892058,0.12619800865650177,0.12675178050994873,0.12532171607017517,0.12644360959529877,0.12653353810310364,0.1261785924434662,0.1258903592824936,0.12596799433231354,0.12678295373916626,0.12632840871810913,0.12582503259181976,0.12587732076644897,0.18439939618110657,0.1840074211359024,0.18433724343776703,0.12619800865650177,0.12675178050994873
0.4657534246575342,0.12671544492502523,0.12661612033843994,0.12707078456878662,0.12605290114879608,0.12681473791599274,0.12711817026138306,0.1263522207736969,0.12678414583206177,0.12664474546909332,0.12735742330551147,0.12675994634628296,0.1257926970720291,0.12702777981758118,0.1851796954870224,0.18478575348854065,0.1851198822259903,0.12661612033843994,0.12707078456878662
0.46771037181996084,0.12724786276084465,0.12718629837036133,0.1276775449514389,0.1264110505580902,0.12722915410995483,0.12752623856067657,0.12693634629249573,0.12749385833740234,0.1270272582769394,0.1276727020740509,0.12716448307037354,0.12703408300876617,0.12713034451007843,0.18596027791500092,0.1855638176202774,0.18589814007282257,0.12718629837036133,0.1276775449514389
0.46966731898238745,0.1277802805966641,0.12787891924381256,0.12815770506858826,0.12757794559001923,0.12788265943527222,0.1280096471309662,0.1278778612613678,0.12782824039459229,0.1277959942817688,0.12744781374931335,0.12796179950237274,0.12663210928440094,0.12709522247314453,0.1867394596338272,0.1863415390253067,0.1866784393787384,0.12787891924381256,0.12815770506858826
0.47162426614481406,0.12831269843248352,0.12841114401817322,0.1287977695465088,0.12714695930480957,0.12835487723350525,0.12892615795135498,0.1279519945383072,0.1288386881351471,0.12826034426689148,0.12913848459720612,0.12865817546844482,0.1282777041196823,0.127750426530838,0.18751847743988037,0.18711836636066437,0.1874607801437378,0.12841114401817322,0.1287977695465088
0.4735812133072407,0.12884511626830297,0.12877431511878967,0.12912963330745697,0.12821738421916962,0.1287555992603302,0.12988771498203278,0.12840235233306885,0.12912286818027496,0.12902458012104034,0.12913918495178223,0.12917260825634003,0.12816032767295837,0.12815046310424805,0.1882963925600052,0.18789424002170563,0.18826450407505035,0.12877431511878967,0.12912963330745697
0.4755381604696673,0.1293775341041224,0.12957406044006348,0.1296965330839157,0.1288028061389923,0.12899136543273926,0.12921671569347382,0.12866026163101196,0.12947657704353333,0.12930205464363098,0.129846453666687,0.12975575029850006,0.12938721477985382,0.129439577460289,0.18907277286052704,0.18866822123527527,0.18902841210365295,0.12957406044006348,0.1296965330839157
0.4774951076320939,0.12990995193994184,0.12991030514240265,0.12993751466274261,0.12919044494628906,0.13029015064239502,0.1298195719718933,0.12963414192199707,0.13018040359020233,0.12906692922115326,0.1299007087945938,0.13000579178333282,0.12964290380477905,0.12985464930534363,0.18984633684158325,0.18943937122821808,0.18979452550411224,0.12991030514240265,0.12993751466274261
0.4794520547945205,0.13044236977576126,0.13046467304229736,0.13079725205898285,0.12942387163639069,0.13009563088417053,0.13039785623550415,0.12989577651023865,0.13044193387031555,0.13031083345413208,0.13091807067394257,0.13090264797210693,0.12989568710327148,0.12971097230911255,0.19061487913131714,0.19020596146583557,0.1905718892812729,0.13046467304229736,0.13079725205898285
0.48140900195694714,0.1309747876115807,0.1309644728899002,0.13192260265350342,0.1304357796907425,0.13088782131671906,0.13152152299880981,0.13050135970115662,0.13086606562137604,0.1310427486896515,0.13152480125427246,0.13162843883037567,0.1306529939174652,0.13059496879577637,0.19137756526470184,0.19096527993679047,0.19133687019348145,0.1309644728899002,0.13192260265350342
0.48336594911937375,0.13150720544740013,0.13153408467769623,0.13201673328876495,0.1306818127632141,0.13131892681121826,0.13218142092227936,0.13126078248023987,0.13172399997711182,0.13146498799324036,0.13155323266983032,0.13195019960403442,0.13120883703231812,0.131813183426857,0.19212749600410461,0.19171227514743805,0.19207581877708435,0.13153408467769623,0.13201673328876495
0.48532289628180036,0.13203962328321958,0.13199114799499512,0.13278771936893463,0.13167455792427063,0.13252562284469604,0.1319780796766281,0.1320350617170334,0.13215728104114532,0.13180801272392273,0.13269726932048798,0.13228943943977356,0.13210579752922058,0.13163922727108002,0.19286033511161804,0.1924409419298172,0.19285397231578827,0.13199114799499512,0.13278771936893463
0.487279843444227,0.132572041119039,0.13271775841712952,0.13303722441196442,0.13231417536735535,0.13288238644599915,0.1324896365404129,0.13216082751750946,0.13277387619018555,0.1324453502893448,0.13266082108020782,0.13287615776062012,0.13233546912670135,0.132860004901886,0.19356578588485718,0.19314052164554596,0.1935117542743683,0.13271775841712952,0.13303722441196442
0.4892367906066536,0.13310445895485845,0.1330699920654297,0.1338091790676117,0.13240084052085876,0.1332421749830246,0.13320493698120117,0.13277578353881836,0.13372980058193207,0.133040189743042,0.133065328001976,0.1337205022573471,0.13258060812950134,0.13282763957977295,0.19422832131385803,0.19379548728466034,0.19419926404953003,0.1330699920654297,0.1338091790676117
0.4911937377690802,0.13363687679067787,0.13376055657863617,0.13419607281684875,0.13281971216201782,0.13287730515003204,0.13389132916927338,0.13321414589881897,0.133978933095932,0.13345955312252045,0.1332329362630844,0.13387294113636017,0.13425344228744507,0.13404929637908936,0.19482851028442383,0.19438481330871582,0.1948535293340683,0.13376055657863617,0.13419607281684875
0.4931506849315068,0.1341692946264973,0.13415804505348206,0.13457541167736053,0.13340961933135986,0.1341780424118042,0.1351647973060608,0.13395649194717407,0.1342027485370636,0.1340387612581253,0.13351424038410187,0.13448566198349,0.13386587798595428,0.13370415568351746,0.19534124433994293,0.1948823183774948,0.1953020989894867,0.13415804505348206,0.13457541167736053
0.49510763209393344,0.13470171246231674,0.134628027677536,0.13495834171772003,0.13354769349098206,0.13506346940994263,0.13481879234313965,0.135096937417984,0.13448329269886017,0.13431952893733978,0.13301953673362732,0.1350158154964447,0.13420985639095306,0.13485932350158691,0.19574211537837982,0.195261612534523,0.19579094648361206,0.134628027677536,0.13495834171772003
0.49706457925636005,0.13523413029813616,0.13527539372444153,0.13566362857818604,0.1344241201877594,0.13531678915023804,0.1354493796825409,0.13583016395568848,0.13491269946098328,0.1355951726436615,0.1337302029132843,0.13586315512657166,0.13573066890239716,0.13462704420089722,0.1960151344537735,0.19550620019435883,0.19599774479866028,0.13527539372444153,0.13566362857818604
0.49902152641878667,0.1357665481339556,0.13561353087425232,0.1368417888879776,0.13505008816719055,0.13520191609859467,0.1357497274875641,0.13641297817230225,0.1357806921005249,0.13552027940750122,0.13361629843711853,0.13663817942142487,0.1362634003162384,0.13649077713489532,0.1961640566587448,0.1956225484609604,0.19618327915668488,0.13561353087425232,0.1368417888879776
0.5009784735812133,0.13629896596977503,0.1358090341091156,0.13659854233264923,0.13507907092571259,0.1355684995651245,0.13641995191574097,0.13657532632350922,0.1359919011592865,0.13671842217445374,0.13363510370254517,0.13723844289779663,0.13831204175949097,0.13689172267913818,0.19621945917606354,0.1956401765346527,0.19623418152332306,0.1358090341091156,0.13659854233264923
0.5029354207436398,0.13683138380559445,0.1368117481470108,0.13817308843135834,0.1354585886001587,0.13537512719631195,0.1363140344619751,0.13693805038928986,0.1373598873615265,0.13727730512619019,0.1345442235469818,0.13822022080421448,0.13778063654899597,0.13789084553718567,0.19621822237968445,0.19560134410858154,0.19624584913253784,0.1368117481470108,0.13817308843135834
0.5048923679060665,0.1373638016414139,0.13733530044555664,0.13837316632270813,0.13666453957557678,0.1360400766134262,0.13706238567829132,0.13692381978034973,0.13811209797859192,0.13880108296871185,0.13506314158439636,0.13866789638996124,0.1385817974805832,0.1385565847158432,0.19618447124958038,0.19553333520889282,0.1962791383266449,0.13733530044555664,0.13837316632270813
0.5068493150684932,0.13789621947723335,0.13766583800315857,0.1389916092157364,0.13679392635822296,0.13687248528003693,0.13781313598155975,0.1374451369047165,0.13931933045387268,0.1384357511997223,0.13489258289337158,0.138848215341568,0.1391299068927765,0.1392582654953003,0.19612425565719604,0.1954442262649536,0.19616641104221344,0.13766583800315857,0.1389916092157364
0.5088062622309197,0.13842863731305277,0.13826340436935425,0.13980701565742493,0.137533038854599,0.13807149231433868,0.13823062181472778,0.13645443320274353,0.1399925947189331,0.140262171626091,0.13699451088905334,0.13942381739616394,0.13971471786499023,0.13906970620155334,0.19603656232357025,0.19533275067806244,0.19607284665107727,0.13826340436935425,0.13980701565742493
0.5107632093933463,0.1389610551488722,0.13855214416980743,0.14068187773227692,0.13861311972141266,0.1391083002090454,0.1383754163980484,0.13688547909259796,0.14068615436553955,0.14106929302215576,0.13766039907932281,0.14025521278381348,0.13903748989105225,0.14016838371753693,0.19592763483524323,0.19520483911037445,0.19596479833126068,0.13855214416980743,0.14068187773227692
0.512720156555773,0.13949347298469164,0.13935613632202148,0.14120201766490936,0.13938793540000916,0.14013633131980896,0.13954372704029083,0.13652963936328888,0.1417006254196167,0.1417859047651291,0.1379396617412567,0.14066258072853088,0.1404164582490921,0.14084386825561523,0.19580942392349243,0.19507236778736115,0.1958368569612503,0.13935613632202148,0.14120201766490936
0.5146771037181996,0.1400258908205111,0.14002999663352966,0.1420852541923523,0.13969382643699646,0.1414538323879242,0.13977615535259247,0.13655318319797516,0.14214259386062622,0.14332172274589539,0.13945706188678741,0.14096757769584656,0.14062464237213135,0.1411236822605133,0.1956879049539566,0.19494126737117767,0.1956624984741211,0.14002999663352966,0.1420852541923523
0.5166340508806262,0.1405583086563305,0.14098751544952393,0.14211790263652802,0.14089390635490417,0.14099785685539246,0.14017382264137268,0.13725854456424713,0.142645925283432,0.14305628836154938,0.14033079147338867,0.14146098494529724,0.14065924286842346,0.1417393982410431,0.19555795192718506,0.19480513036251068,0.19549168646335602,0.14098751544952393,0.14211790263652802
0.5185909980430528,0.14109072649214993,0.1416817605495453,0.14263415336608887,0.1409972906112671,0.14202767610549927,0.14078690111637115,0.13870097696781158,0.14309151470661163,0.14342591166496277,0.14091145992279053,0.14219743013381958,0.1417185515165329,0.14346225559711456,0.19541244208812714,0.19465357065200806,0.19529832899570465,0.1416817605495453,0.14263415336608887
0.5205479452054794,0.14162314432796938,0.14258736371994019,0.14308112859725952,0.14228305220603943,0.14209668338298798,0.14208728075027466,0.14030535519123077,0.1425832360982895,0.14226283133029938,0.14197780191898346,0.14203929901123047,0.14212454855442047,0.14287972450256348,0.19525206089019775,0.1944853663444519,0.19508995115756989,0.14258736371994019,0.14308112859725952
0.5225048923679061,0.14215556216378883,0.14336492121219635,0.1435699462890625,0.14253029227256775,0.14217609167099,0.1420287787914276,0.14178140461444855,0.14324936270713806,0.14274682104587555,0.14284025132656097,0.1429198533296585,0.14313700795173645,0.1426883488893509,0.19508463144302368,0.19430449604988098,0.1948765516281128,0.14336492121219635,0.1435699462890625
0.5244618395303327,0.14268797999960825,0.1438220888376236,0.144123837351799,0.1429138034582138,0.14261294901371002,0.14328815042972565,0.14323225617408752,0.14338430762290955,0.14227156341075897,0.14517435431480408,0.14342071115970612,0.14399386942386627,0.14392860233783722,0.1949133723974228,0.19411154091358185,0.1946515291929245,0.1438220888376236,0.144123837351799
0.5264187866927592,0.14322039783542767,0.1442822515964508,0.14450222253799438,0.1432843655347824,0.14350169897079468,0.143482968211174,0.1440366804599762,0.1429261565208435,0.14277887344360352,0.14596855640411377,0.14388233423233032,0.1448480188846588,0.14277958869934082,0.19473302364349365,0.1939006894826889,0.19443239271640778,0.1442822515964508,0.14450222253799438
0.5283757338551859,0.14375281567124712,0.14432145655155182,0.14564934372901917,0.144758939743042,0.143374502658844,0.1439414918422699,0.14491483569145203,0.1435479074716568,0.14283493161201477,0.1470170021057129,0.1442606896162033,0.14547526836395264,0.14353449642658234,0.19453661143779755,0.1936672031879425,0.1942060887813568,0.14432145655155182,0.14564934372901917
0.5303326810176126,0.14428523350706657,0.14493493735790253,0.14686228334903717,0.1447712481021881,0.1443963646888733,0.14425264298915863,0.1450677216053009,0.14354978501796722,0.14348459243774414,0.14820142090320587,0.1451432853937149,0.14629869163036346,0.14458999037742615,0.19432461261749268,0.19341745972633362,0.1939704269170761,0.14493493735790253,0.14686228334903717
0.5322896281800391,0.144817651342886,0.14457955956459045,0.1472684144973755,0.14505331218242645,0.14504459500312805,0.14467953145503998,0.14649240672588348,0.14397719502449036,0.14397625625133514,0.14863638579845428,0.14544892311096191,0.1469232439994812,0.14447161555290222,0.19410167634487152,0.1931622177362442,0.19375699758529663,0.14457955956459045,0.1472684144973755
0.5342465753424657,0.1453500691787054,0.14513300359249115,0.14752358198165894,0.14551299810409546,0.14536337554454803,0.14622104167938232,0.14710357785224915,0.14462405443191528,0.14455601572990417,0.1487962305545807,0.14632567763328552,0.1475570797920227,0.14434631168842316,0.19386883080005646,0.19290626049041748,0.19348806142807007,0.14513300359249115,0.14752358198165894
0.5362035225048923,0.14588248701452486,0.14530667662620544,0.14832909405231476,0.14525260031223297,0.14635518193244934,0.14609980583190918,0.14798855781555176,0.1453964114189148,0.14505411684513092,0.15010477602481842,0.14692522585391998,0.1473042517900467,0.14497534930706024,0.19362086057662964,0.19264660775661469,0.19323506951332092,0.14530667662620544,0.14832909405231476
0.538160469667319,0.1464149048503443,0.14562159776687622,0.14846569299697876,0.14527592062950134,0.14683470129966736,0.14704857766628265,0.14869564771652222,0.1462794542312622,0.14581617712974548,0.1498667448759079,0.14736904203891754,0.1473795771598816,0.1468183398246765,0.19335487484931946,0.19237950444221497,0.19297875463962555,0.14562159776687622,0.14846569299697876
0.5401174168297456,0.14694732268616373,0.1464410275220871,0.1488862931728363,0.14551308751106262,0.14737221598625183,0.14731547236442566,0.1496003270149231,0.1478564739227295,0.14634299278259277,0.1502915620803833,0.14833593368530273,0.14673681557178497,0.1479683369398117,0.19307491183280945,0.19210658967494965,0.19271041452884674,0.1464410275220871,0.1488862931728363
0.5420743639921721,0.14747974052198315,0.14753271639347076,0.14950035512447357,0.1460484266281128,0.1477932631969452,0.14763417840003967,0.14912065863609314,0.14859220385551453,0.14673756062984467,0.15054059028625488,0.14844484627246857,0.14668552577495575,0.14764857292175293,0.19278782606124878,0.19183140993118286,0.19245599210262299,0.14753271639347076,0.14950035512447357
0.5440313111545988,0.1480121583578026,0.1478419303894043,0.14908462762832642,0.14689718186855316,0.14789609611034393,0.14894768595695496,0.14934512972831726,0.14952002465724945,0.14761407673358917,0.14977744221687317,0.14892497658729553,0.14717599749565125,0.14792615175247192,0.19249562919139862,0.19155265390872955,0.19221162796020508,0.1478419303894043,0.14908462762832642
0.5459882583170255,0.14854457619362205,0.14846451580524445,0.1506129950284958,0.1474647969007492,0.14887753129005432,0.14887705445289612,0.1483302116394043,0.1508963704109192,0.14873431622982025,0.14968037605285645,0.1494663506746292,0.14654913544654846,0.14859743416309357,0.19219468533992767,0.19126515090465546,0.19195212423801422,0.14846451580524445,0.1506129950284958
0.547945205479452,0.14907699402944144,0.14936763048171997,0.14979609847068787,0.14915966987609863,0.14952845871448517,0.14935800433158875,0.14815472066402435,0.15201109647750854,0.1492636799812317,0.14925944805145264,0.14996910095214844,0.1471702754497528,0.14883321523666382,0.1918850690126419,0.19096727669239044,0.1917014867067337,0.14936763048171997,0.14979609847068787
0.5499021526418786,0.14960941186526086,0.14996513724327087,0.1503976285457611,0.15068626403808594,0.15007856488227844,0.15005247294902802,0.1482100784778595,0.15240472555160522,0.15003719925880432,0.14950832724571228,0.15002384781837463,0.14805591106414795,0.1477717161178589,0.19157087802886963,0.1906617283821106,0.19144722819328308,0.14996513724327087,0.1503976285457611
0.5518590998043053,0.1501418297010803,0.15060028433799744,0.15093651413917542,0.1514771282672882,0.15130655467510223,0.14996710419654846,0.1479344367980957,0.15223467350006104,0.15008164942264557,0.14892885088920593,0.15022413432598114,0.14925536513328552,0.1483166217803955,0.19125691056251526,0.1903526782989502,0.191195547580719,0.15060028433799744,0.15093651413917542
0.5538160469667319,0.15067424753689976,0.15106314420700073,0.15088315308094025,0.15219047665596008,0.15112218260765076,0.15092487633228302,0.1478947252035141,0.15261277556419373,0.15062853693962097,0.14872001111507416,0.1507142335176468,0.1498032659292221,0.149685338139534,0.1909412443637848,0.1900389939546585,0.1909160614013672,0.15106314420700073,0.15088315308094025
0.5557729941291585,0.15120666537271918,0.15147358179092407,0.15245573222637177,0.15266939997673035,0.15208488702774048,0.15098658204078674,0.149049773812294,0.1524617075920105,0.15149334073066711,0.14876610040664673,0.15146099030971527,0.15256847441196442,0.15096415579319,0.19062066078186035,0.18971940875053406,0.19062970578670502,0.15147358179092407,0.15245573222637177
0.557729941291585,0.1517390832085386,0.15172865986824036,0.15229907631874084,0.15338246524333954,0.15242239832878113,0.1517867147922516,0.14945396780967712,0.15299594402313232,0.15088441967964172,0.14895068109035492,0.15158312022686005,0.1528375744819641,0.15314334630966187,0.19029387831687927,0.1893966645002365,0.1903284788131714,0.15172865986824036,0.15229907631874084
0.5596868884540117,0.15227150104435805,0.1519155353307724,0.15286368131637573,0.15291430056095123,0.1524132639169693,0.152028426527977,0.15112684667110443,0.15411651134490967,0.1514231264591217,0.1494569331407547,0.1517277956008911,0.1544152796268463,0.15330608189105988,0.18996281921863556,0.1890762895345688,0.19001628458499908,0.1519155353307724,0.15286368131637573
0.5616438356164384,0.1528039188801775,0.15198923647403717,0.15332673490047455,0.15416468679904938,0.15334993600845337,0.1529862880706787,0.15305668115615845,0.15481308102607727,0.15182659029960632,0.14993783831596375,0.15251857042312622,0.15351848304271698,0.15379004180431366,0.18962770700454712,0.1887613981962204,0.18969520926475525,0.15198923647403717,0.15332673490047455
0.5636007827788649,0.15333633671599692,0.152408629655838,0.15411250293254852,0.15429729223251343,0.1536247730255127,0.15316158533096313,0.15358614921569824,0.15491002798080444,0.15183958411216736,0.1503496617078781,0.15349461138248444,0.15384328365325928,0.15570439398288727,0.18928515911102295,0.18844984471797943,0.18936361372470856,0.152408629655838,0.15411250293254852
0.5655577299412915,0.15386875455181634,0.1523563712835312,0.1548898071050644,0.1548771858215332,0.1545826643705368,0.1536427140235901,0.1544344425201416,0.15544360876083374,0.1527319997549057,0.1516747623682022,0.1535036563873291,0.15496093034744263,0.1540769338607788,0.188933864235878,0.18813928961753845,0.18902139365673065,0.1523563712835312,0.1548898071050644
0.5675146771037182,0.1544011723876358,0.15308693051338196,0.15540528297424316,0.1555207371711731,0.15476524829864502,0.15352103114128113,0.15548479557037354,0.1559150665998459,0.15391597151756287,0.15187786519527435,0.15435543656349182,0.15382306277751923,0.15604129433631897,0.1885753720998764,0.18782898783683777,0.18867182731628418,0.15308693051338196,0.15540528297424316
0.5694716242661448,0.15493359022345524,0.15404048562049866,0.15592581033706665,0.15519019961357117,0.15548259019851685,0.15474136173725128,0.15651623904705048,0.1561865210533142,0.15497662127017975,0.1524004191160202,0.15530185401439667,0.15303948521614075,0.15619146823883057,0.1882130354642868,0.18751837313175201,0.1883208304643631,0.15404048562049866,0.15592581033706665
0.5714285714285714,0.15546600805927466,0.15456238389015198,0.15664109587669373,0.15574446320533752,0.15566813945770264,0.153916597366333,0.15676215291023254,0.1562700718641281,0.15560531616210938,0.15351128578186035,0.1567080318927765,0.15378054976463318,0.1555010974407196,0.18784628808498383,0.18720455467700958,0.1879601627588272,0.15456238389015198,0.15664109587669373
0.573385518590998,0.15599842589509408,0.15472806990146637,0.1573331207036972,0.15608444809913635,0.15686684846878052,0.15424644947052002,0.15687204897403717,0.1567610800266266,0.1570035070180893,0.15487919747829437,0.15759393572807312,0.15422186255455017,0.15574710071086884,0.1874742954969406,0.18688389658927917,0.1875990331172943,0.15472806990146637,0.1573331207036972
0.5753424657534246,0.15653084373091353,0.15610307455062866,0.1575310081243515,0.15712587535381317,0.15758250653743744,0.15529635548591614,0.15758170187473297,0.15768642723560333,0.15832850337028503,0.1551278829574585,0.1577443778514862,0.15463513135910034,0.1558922529220581,0.18709801137447357,0.18655525147914886,0.1872367113828659,0.15610307455062866,0.1575310081243515
0.5772994129158513,0.15706326156673298,0.15673351287841797,0.15830044448375702,0.15778398513793945,0.15737725794315338,0.15546990931034088,0.15807905793190002,0.15769529342651367,0.1589590311050415,0.1564289629459381,0.158686563372612,0.15555235743522644,0.15763260424137115,0.1867203563451767,0.18621964752674103,0.18687644600868225,0.15673351287841797,0.15830044448375702
0.5792563600782779,0.1575956794025524,0.1577846109867096,0.15859082341194153,0.1579110473394394,0.1589776873588562,0.15559016168117523,0.15733671188354492,0.15903449058532715,0.15940147638320923,0.15689480304718018,0.1591208428144455,0.15699540078639984,0.15911608934402466,0.18634207546710968,0.18587695062160492,0.18651874363422394,0.1577846109867096,0.15859082341194153
0.5812133072407044,0.15812809723837182,0.15870684385299683,0.15892115235328674,0.15759563446044922,0.1590772420167923,0.15668490529060364,0.1584349423646927,0.15808971226215363,0.1601599156856537,0.157769113779068,0.1596943736076355,0.15730805695056915,0.15756098926067352,0.1859610378742218,0.18552586436271667,0.1861623376607895,0.15870684385299683,0.15892115235328674
0.5831702544031311,0.15866051507419127,0.15945705771446228,0.15931034088134766,0.1582316905260086,0.1585341989994049,0.1569240689277649,0.15882685780525208,0.15891462564468384,0.16170385479927063,0.15851107239723206,0.15962588787078857,0.1566731333732605,0.159152090549469,0.18557526171207428,0.18516655266284943,0.1857990324497223,0.15945705771446228,0.15931034088134766
0.5851272015655578,0.15919293291001071,0.160233736038208,0.16028252243995667,0.15705262124538422,0.15937115252017975,0.1574365347623825,0.15981769561767578,0.15814703702926636,0.1618843972682953,0.15859580039978027,0.16009585559368134,0.15806111693382263,0.15943408012390137,0.18518401682376862,0.18480129539966583,0.18543629348278046,0.160233736038208,0.16028252243995667
0.5870841487279843,0.15972535074583014,0.1608239710330963,0.16011133790016174,0.15702922642230988,0.15981906652450562,0.15836814045906067,0.1598319262266159,0.15922991931438446,0.16233208775520325,0.1586826741695404,0.15980437397956848,0.15782023966312408,0.15918171405792236,0.18478722870349884,0.1844315379858017,0.18504810333251953,0.1608239710330963,0.16011133790016174
0.5890410958904109,0.16025776858164956,0.16175627708435059,0.16013556718826294,0.15753522515296936,0.1602596789598465,0.15925610065460205,0.1610027700662613,0.16000580787658691,0.1629350334405899,0.16091635823249817,0.16015231609344482,0.15845510363578796,0.1594562530517578,0.1843835860490799,0.18405687808990479,0.18467390537261963,0.16175627708435059,0.16013556718826294
0.5909980430528375,0.160790186417469,0.16218270361423492,0.16080819070339203,0.15861988067626953,0.16103586554527283,0.1611461639404297,0.16111493110656738,0.159877747297287,0.162836953997612,0.16070395708084106,0.1602834165096283,0.15925902128219604,0.1602533757686615,0.18397313356399536,0.18367592990398407,0.18426384031772614,0.16218270361423492,0.16080819070339203
0.5929549902152642,0.16132260425328845,0.16224072873592377,0.1607813984155655,0.15863144397735596,0.16182252764701843,0.16102641820907593,0.16185849905014038,0.16014432907104492,0.16293871402740479,0.16142301261425018,0.1612066626548767,0.15899580717086792,0.16183620691299438,0.18355792760849,0.1832878291606903,0.1838609278202057,0.16224072873592377,0.1607813984155655
0.5949119373776908,0.16185502208910788,0.16255299746990204,0.16108256578445435,0.1601274609565735,0.16199269890785217,0.1622122824192047,0.16232889890670776,0.16150012612342834,0.16290467977523804,0.1626647412776947,0.16161364316940308,0.16035102307796478,0.1626129448413849,0.1831408590078354,0.18289212882518768,0.18342839181423187,0.16255299746990204,0.16108256578445435
0.5968688845401173,0.16238743992492727,0.16275712847709656,0.16190864145755768,0.16081491112709045,0.16249270737171173,0.16300557553768158,0.16337266564369202,0.16135558485984802,0.16307131946086884,0.16422012448310852,0.1624346822500229,0.16204237937927246,0.16397681832313538,0.18272307515144348,0.18248744308948517,0.18301554024219513,0.16275712847709656,0.16190864145755768
0.598825831702544,0.16291985776074672,0.16302919387817383,0.1623753309249878,0.16086271405220032,0.16307726502418518,0.16431668400764465,0.16316311061382294,0.16258618235588074,0.16242466866970062,0.1636579930782318,0.16365185379981995,0.16336706280708313,0.1646534651517868,0.18230415880680084,0.18207190930843353,0.18258215487003326,0.16302919387817383,0.1623753309249878
0.6007827788649707,0.16345227559656617,0.16351254284381866,0.1626337766647339,0.16149869561195374,0.16360025107860565,0.16481339931488037,0.16388896107673645,0.1638163924217224,0.16210858523845673,0.16411715745925903,0.16342392563819885,0.16491156816482544,0.1647687703371048,0.1818830519914627,0.18164518475532532,0.18214525282382965,0.16351254284381866,0.1626337766647339
0.6027397260273972,0.1639846934323856,0.1646254062652588,0.16328996419906616,0.16335754096508026,0.16368207335472107,0.164846271276474,0.16383640468120575,0.16403308510780334,0.1628141701221466,0.16552311182022095,0.16465651988983154,0.16556213796138763,0.1670677363872528,0.18145954608917236,0.1812080293893814,0.18170253932476044,0.1646254062652588,0.16328996419906616
0.6046966731898238,0.164517111268205,0.16502343118190765,0.1646759808063507,0.16394436359405518,0.16450782120227814,0.16569729149341583,0.16437460482120514,0.16548949480056763,0.16275550425052643,0.1666516363620758,0.16517432034015656,0.16749347746372223,0.16663861274719238,0.18103250861167908,0.18076136708259583,0.1812642216682434,0.16502343118190765,0.1646759808063507
0.6066536203522505,0.16504952910402446,0.16533707082271576,0.16528552770614624,0.165599524974823,0.16504399478435516,0.16642694175243378,0.16439707577228546,0.16528922319412231,0.16324107348918915,0.16711768507957458,0.16517722606658936,0.16732949018478394,0.1666964292526245,0.18060000240802765,0.18030551075935364,0.18082201480865479,0.16533707082271576,0.16528552770614624
0.6086105675146771,0.16558194693984388,0.16598361730575562,0.16593532264232635,0.1659155935049057,0.16572073101997375,0.16610053181648254,0.16544930636882782,0.16565576195716858,0.1640728861093521,0.16768279671669006,0.1663333922624588,0.16663098335266113,0.16871339082717896,0.18016111850738525,0.17984214425086975,0.18037226796150208,0.16598361730575562,0.16593532264232635
0.6105675146771037,0.1661143647756633,0.16662222146987915,0.16625714302062988,0.16747058928012848,0.1660887598991394,0.1661960482597351,0.16578194499015808,0.1659926027059555,0.16533486545085907,0.16793394088745117,0.16707918047904968,0.166253924369812,0.16884014010429382,0.17971591651439667,0.1793733686208725,0.17993685603141785,0.16662222146987915,0.16625714302062988
0.6125244618395302,0.16664678261148272,0.16734862327575684,0.1670750081539154,0.1677984893321991,0.16739791631698608,0.16658279299736023,0.1663266271352768,0.16596698760986328,0.16683608293533325,0.16877488791942596,0.16722434759140015,0.16582313179969788,0.1677071452140808,0.17926475405693054,0.1789013296365738,0.1794932782649994,0.16734862327575684,0.1670750081539154
0.6144814090019569,0.16717920044730217,0.16779792308807373,0.16764146089553833,0.16916008293628693,0.16794198751449585,0.16755856573581696,0.16646113991737366,0.16661939024925232,0.16801631450653076,0.16903597116470337,0.16851307451725006,0.1659223437309265,0.16797193884849548,0.17880652844905853,0.17842617630958557,0.17903119325637817,0.16779792308807373,0.16764146089553833
0.6164383561643836,0.16771161828312162,0.16826826333999634,0.1682494729757309,0.1697305142879486,0.168871209025383,0.16742552816867828,0.16818034648895264,0.16589289903640747,0.16864582896232605,0.16949531435966492,0.1690657138824463,0.16673916578292847,0.16706839203834534,0.1783406138420105,0.17794829607009888,0.17859649658203125,0.16826826333999634,0.1682494729757309
0.6183953033268101,0.16824403611894104,0.16897502541542053,0.16916483640670776,0.17028303444385529,0.16926322877407074,0.16848869621753693,0.16837191581726074,0.1667577177286148,0.16954414546489716,0.16919386386871338,0.16980798542499542,0.16717804968357086,0.16724881529808044,0.17786727845668793,0.17746807634830475,0.1781408190727234,0.16897502541542053,0.16916483640670776
0.6203522504892367,0.16877645395476046,0.16900767385959625,0.16944968700408936,0.17004883289337158,0.17033688724040985,0.16908621788024902,0.16950318217277527,0.16688388586044312,0.1694389432668686,0.1694040298461914,0.1701222062110901,0.16794410347938538,0.16770727932453156,0.1773865967988968,0.1769859492778778,0.17768466472625732,0.16900767385959625,0.16944968700408936
0.6223091976516634,0.16930887179057985,0.1695323884487152,0.16997072100639343,0.1702321469783783,0.1708252727985382,0.16921323537826538,0.1686553806066513,0.1682170033454895,0.17076489329338074,0.16908441483974457,0.17103606462478638,0.16862262785434723,0.16965851187705994,0.17689836025238037,0.17650172114372253,0.1772354394197464,0.1695323884487152,0.16997072100639343
0.62426614481409,0.1698412896263993,0.16982541978359222,0.17009179294109344,0.17084114253520966,0.17133300006389618,0.16927257180213928,0.1700478196144104,0.16838113963603973,0.1710299551486969,0.16879627108573914,0.17078129947185516,0.17022401094436646,0.1703222095966339,0.17640267312526703,0.17601588368415833,0.17677141726016998,0.16982541978359222,0.17009179294109344
0.6262230919765166,0.17037370746221872,0.1705625057220459,0.17036177217960358,0.1713259071111679,0.17212703824043274,0.17091675102710724,0.17025619745254517,0.16861912608146667,0.17149832844734192,0.16839350759983063,0.17122891545295715,0.17142389714717865,0.1715962290763855,0.17589960992336273,0.17552945017814636,0.17630550265312195,0.1705625057220459,0.17036177217960358
0.6281800391389432,0.17090612529803811,0.17082330584526062,0.17063534259796143,0.17129941284656525,0.1720620095729828,0.17103219032287598,0.17054244875907898,0.16987919807434082,0.17122849822044373,0.16903389990329742,0.17129701375961304,0.1718062162399292,0.17231756448745728,0.17539121210575104,0.17504368722438812,0.17583675682544708,0.17082330584526062,0.17063534259796143
0.6301369863013698,0.17143854313385756,0.17149263620376587,0.1717529296875,0.17167481780052185,0.17214319109916687,0.17106588184833527,0.1707272231578827,0.17108212411403656,0.172471284866333,0.16983872652053833,0.1716977208852768,0.17213207483291626,0.1728534996509552,0.17487727105617523,0.1745588183403015,0.1753641963005066,0.17149263620376587,0.1717529296875
0.6320939334637965,0.17197096096967696,0.1724073588848114,0.1714816689491272,0.17178645730018616,0.17202745378017426,0.17119109630584717,0.1712237000465393,0.17173531651496887,0.17295891046524048,0.1704675555229187,0.17200154066085815,0.17150737345218658,0.17333099246025085,0.1743588149547577,0.17407509684562683,0.17488665878772736,0.1724073588848114,0.1714816689491272
0.6340508806262231,0.17250337880549635,0.17294615507125854,0.17255762219429016,0.1723557710647583,0.17236024141311646,0.172379732131958,0.1708773672580719,0.17250901460647583,0.17332184314727783,0.17154480516910553,0.17240166664123535,0.17299756407737732,0.1744658648967743,0.1738368719816208,0.17359232902526855,0.17438311874866486,0.17294615507125854,0.17255762219429016
0.6360078277886496,0.17303579664131574,0.17371292412281036,0.17322716116905212,0.17209307849407196,0.17182409763336182,0.17272698879241943,0.1714383065700531,0.17326289415359497,0.17339053750038147,0.1722620129585266,0.17254090309143066,0.17306797206401825,0.17420712113380432,0.17331261932849884,0.17311035096645355,0.17392846941947937,0.17371292412281036,0.17322716116905212
0.6379647749510763,0.17356821447713514,0.1740686297416687,0.17374971508979797,0.17267757654190063,0.17241154611110687,0.17260777950286865,0.17217683792114258,0.1743907630443573,0.17340907454490662,0.1727474480867386,0.17284169793128967,0.17358550429344177,0.17594903707504272,0.17278599739074707,0.17262805998325348,0.17344209551811218,0.1740686297416687,0.17374971508979797
0.639921722113503,0.17410063231295456,0.17450568079948425,0.17504385113716125,0.17303776741027832,0.17310765385627747,0.17444315552711487,0.17263558506965637,0.17555812001228333,0.17450371384620667,0.17297476530075073,0.1740446239709854,0.17419996857643127,0.17527814209461212,0.17225684225559235,0.17214426398277283,0.17295029759407043,0.17450568079948425,0.17504385113716125
0.6418786692759295,0.17463305014877392,0.174917072057724,0.17541289329528809,0.1733265221118927,0.17395387589931488,0.1750946193933487,0.17338649928569794,0.1766478717327118,0.1758672446012497,0.17327964305877686,0.17435482144355774,0.17554503679275513,0.17667514085769653,0.17172542214393616,0.17165754735469818,0.1724526435136795,0.174917072057724,0.17541289329528809
0.6438356164383561,0.1751654679845933,0.17567327618598938,0.17601925134658813,0.17415936291217804,0.17467352747917175,0.17518997192382812,0.1742083579301834,0.17646437883377075,0.17616504430770874,0.17419564723968506,0.17518192529678345,0.17612218856811523,0.1766427755355835,0.17119134962558746,0.1711665838956833,0.17191378772258759,0.17567327618598938,0.17601925134658813
0.6457925636007827,0.17569788582041265,0.17670145630836487,0.17672967910766602,0.17447684705257416,0.17585566639900208,0.17602652311325073,0.17541730403900146,0.17748793959617615,0.17736652493476868,0.17535698413848877,0.1759038269519806,0.17771869897842407,0.17405489087104797,0.17065457999706268,0.1706700176000595,0.17142774164676666,0.17670145630836487,0.17672967910766602
0.6477495107632094,0.17623030365623202,0.1768873929977417,0.17772188782691956,0.1750459522008896,0.17643842101097107,0.17650249600410461,0.1756935715675354,0.1780412793159485,0.17740601301193237,0.17605340480804443,0.17634019255638123,0.17872606217861176,0.17443588376045227,0.17011556029319763,0.17016653716564178,0.1709246188402176,0.1768873929977417,0.17772188782691956
0.649706457925636,0.1767627214920513,0.17723020911216736,0.17838545143604279,0.17542770504951477,0.17759327590465546,0.17690913379192352,0.17651119828224182,0.17794761061668396,0.17718598246574402,0.17556250095367432,0.17771048843860626,0.1793472021818161,0.17523525655269623,0.16957448422908783,0.16965526342391968,0.17040280997753143,0.17723020911216736,0.17838545143604279
0.6516634050880625,0.17729513932787055,0.17861491441726685,0.17895305156707764,0.17611703276634216,0.17831002175807953,0.17796851694583893,0.1767459660768509,0.17791533470153809,0.17747732996940613,0.1762101948261261,0.17788809537887573,0.18183930218219757,0.17464633285999298,0.16903185844421387,0.1691361665725708,0.16986587643623352,0.17861491441726685,0.17895305156707764
0.6536203522504892,0.17782755716368984,0.17895489931106567,0.18031848967075348,0.17798057198524475,0.17891642451286316,0.1776285618543625,0.17780546844005585,0.17797353863716125,0.17704808712005615,0.17712794244289398,0.1781015396118164,0.18321532011032104,0.17414002120494843,0.16848716139793396,0.16860945522785187,0.169327974319458,0.17895489931106567,0.18031848967075348
0.6555772994129159,0.1783599749995091,0.17965549230575562,0.18029461801052094,0.1780589371919632,0.17900121212005615,0.17875725030899048,0.17880554497241974,0.17751234769821167,0.177008256316185,0.17779800295829773,0.17858979105949402,0.18332038819789886,0.1742096096277237,0.1679394543170929,0.16807560622692108,0.1688028872013092,0.17965549230575562,0.18029461801052094
0.6575342465753424,0.17889239283532826,0.179912269115448,0.18091672658920288,0.17866557836532593,0.17995914816856384,0.17932450771331787,0.17891862988471985,0.17779937386512756,0.17687270045280457,0.17723900079727173,0.17831182479858398,0.1843840479850769,0.17386168241500854,0.1673877239227295,0.1675357222557068,0.16824176907539368,0.179912269115448,0.18091672658920288
0.659491193737769,0.1794248106711474,0.17987415194511414,0.1812072992324829,0.18004176020622253,0.18033000826835632,0.18005436658859253,0.17963676154613495,0.1784633845090866,0.17730265855789185,0.1773039847612381,0.17864501476287842,0.18403902649879456,0.1768767088651657,0.16683103144168854,0.16699092090129852,0.16770531237125397,0.17987415194511414,0.1812072992324829
0.6614481409001957,0.17995722850696652,0.1801350712776184,0.18138140439987183,0.18037277460098267,0.18060705065727234,0.18014997243881226,0.17906996607780457,0.17866715788841248,0.1783684343099594,0.1780092865228653,0.17931485176086426,0.18367096781730652,0.17739129066467285,0.16626878082752228,0.1664414256811142,0.16715097427368164,0.1801350712776184,0.18138140439987183
0.6634050880626223,0.18048964634278555,0.18022271990776062,0.18207167088985443,0.18096975982189178,0.18145295977592468,0.18010056018829346,0.18029266595840454,0.17911630868911743,0.1791551113128662,0.17821760475635529,0.1797851324081421,0.18333357572555542,0.18059042096138,0.16570055484771729,0.16588744521141052,0.16659054160118103,0.18022271990776062,0.18207167088985443
0.6653620352250489,0.1810220641786045,0.18026459217071533,0.1823803186416626,0.18161934614181519,0.18186122179031372,0.18108291923999786,0.18024109303951263,0.17949628829956055,0.1795026659965515,0.17915970087051392,0.18006041646003723,0.18209370970726013,0.17984046041965485,0.16512668132781982,0.1653287708759308,0.16602540016174316,0.18026459217071533,0.1823803186416626
0.6673189823874754,0.1815544820144233,0.18086344003677368,0.1828482449054718,0.1824335753917694,0.18236657977104187,0.18062695860862732,0.18156765401363373,0.17962828278541565,0.18014273047447205,0.18064919114112854,0.1807135045528412,0.18170058727264404,0.1831350326538086,0.16454751789569855,0.16476497054100037,0.16545073688030243,0.18086344003677368,0.1828482449054718
0.6692759295499021,0.18208689985024207,0.18097692728042603,0.1835707575082779,0.1826929748058319,0.18291188776493073,0.1808944195508957,0.1819552779197693,0.18116962909698486,0.18135008215904236,0.181820809841156,0.18200910091400146,0.1806315928697586,0.18407133221626282,0.1639639139175415,0.16419617831707,0.1648857742547989,0.18097692728042603,0.1835707575082779
0.6712328767123288,0.18261931768606068,0.18208098411560059,0.18343912065029144,0.18310441076755524,0.1837369054555893,0.18151617050170898,0.18223363161087036,0.18148642778396606,0.18275967240333557,0.18223872780799866,0.18246601521968842,0.17942525446414948,0.18546676635742188,0.1633758544921875,0.1636222004890442,0.1643090546131134,0.18208098411560059,0.18343912065029144
0.6731898238747553,0.18315173552187908,0.1825350522994995,0.1841410994529724,0.1821071058511734,0.18410992622375488,0.18211309611797333,0.18369588255882263,0.1827898472547531,0.1835058331489563,0.18408380448818207,0.182900071144104,0.1788659393787384,0.18743914365768433,0.16278408467769623,0.1630435585975647,0.16372478008270264,0.1825350522994995,0.1841410994529724
0.6751467710371819,0.18368415335769725,0.18291279673576355,0.18404752016067505,0.18074381351470947,0.18479901552200317,0.18318332731723785,0.18386957049369812,0.18359807133674622,0.18457965552806854,0.18536081910133362,0.184270977973938,0.178892120718956,0.18900495767593384,0.1621890515089035,0.16246014833450317,0.16313910484313965,0.18291279673576355,0.18404752016067505
0.6771037181996086,0.1842165711935152,0.18370644748210907,0.18426752090454102,0.18092909455299377,0.18561068177223206,0.18307101726531982,0.18355759978294373,0.18409022688865662,0.18578585982322693,0.18656370043754578,0.1849023699760437,0.1787271946668625,0.18862637877464294,0.16159075498580933,0.16187214851379395,0.16254878044128418,0.18370644748210907,0.18426752090454102
0.6790606653620352,0.1847489890293329,0.18424206972122192,0.18527483940124512,0.18156757950782776,0.1859404742717743,0.18511493504047394,0.18398603796958923,0.18469861149787903,0.186770498752594,0.18788139522075653,0.18514184653759003,0.17935092747211456,0.18973223865032196,0.16099035739898682,0.16127905249595642,0.1619504988193512,0.18424206972122192,0.18527483940124512
0.6810176125244618,0.18528140686515016,0.1854148507118225,0.18525615334510803,0.1816215217113495,0.1866759955883026,0.18484604358673096,0.18480388820171356,0.18570828437805176,0.18713951110839844,0.18772229552268982,0.18529978394508362,0.17911206185817719,0.18965333700180054,0.1603882908821106,0.160680890083313,0.1613181233406067,0.1854148507118225,0.18525615334510803
0.6829745596868884,0.185813824700967,0.18527507781982422,0.1853523552417755,0.1822136640548706,0.18740230798721313,0.18565872311592102,0.18511725962162018,0.18683740496635437,0.18659919500350952,0.18885013461112976,0.18658339977264404,0.1814483106136322,0.19022424519062042,0.15978533029556274,0.1600779891014099,0.16071052849292755,0.18527507781982422,0.1853523552417755
0.684931506849315,0.18634624253678334,0.18645471334457397,0.18681305646896362,0.18295174837112427,0.18736803531646729,0.1866552233695984,0.1866019070148468,0.18728962540626526,0.1870180368423462,0.18934988975524902,0.18704676628112793,0.18216970562934875,0.18872390687465668,0.1591823399066925,0.15947051346302032,0.16012194752693176,0.18645471334457397,0.18681305646896362
0.6868884540117417,0.18687866037259898,0.1863621473312378,0.18704387545585632,0.18352022767066956,0.18791061639785767,0.1871229112148285,0.18699248135089874,0.18768948316574097,0.18657197058200836,0.1894381046295166,0.1870591938495636,0.1833263337612152,0.1881660670042038,0.1585800051689148,0.15885932743549347,0.1595044583082199,0.1863621473312378,0.18704387545585632
0.6888454011741683,0.18741107820841385,0.18734240531921387,0.18811628222465515,0.18479499220848083,0.18824633955955505,0.1870896816253662,0.18768766522407532,0.18786805868148804,0.1865103393793106,0.18990731239318848,0.1876181960105896,0.18534629046916962,0.1880127191543579,0.1579788774251938,0.1582452356815338,0.1588667780160904,0.18734240531921387,0.18811628222465515
0.6908023483365948,0.18794349604422778,0.18758481740951538,0.18842780590057373,0.1866162121295929,0.18902134895324707,0.1881893277168274,0.18790581822395325,0.18739837408065796,0.1867453008890152,0.18913623690605164,0.18833032250404358,0.18641379475593567,0.18733832240104675,0.15737903118133545,0.1576293259859085,0.1582280695438385,0.18758481740951538,0.18842780590057373
0.6927592954990215,0.1884759138800406,0.1885538399219513,0.18874655663967133,0.1878644824028015,0.18924753367900848,0.18833725154399872,0.1886526644229889,0.1882021725177765,0.18596048653125763,0.19001580774784088,0.18871454894542694,0.1867155134677887,0.1873718947172165,0.15678027272224426,0.15701207518577576,0.15763023495674133,0.1885538399219513,0.18874655663967133
0.6947162426614482,0.189008331715852,0.1894219070672989,0.18983334302902222,0.18904244899749756,0.1895844042301178,0.1881745159626007,0.18928395211696625,0.18890942633152008,0.18658769130706787,0.19013085961341858,0.18948279321193695,0.18735063076019287,0.1864168792963028,0.15618199110031128,0.15639393031597137,0.15699812769889832,0.1894219070672989,0.18983334302902222
0.6966731898238747,0.1895407495516617,0.1898270845413208,0.190680131316185,0.1900339424610138,0.19036731123924255,0.18896739184856415,0.1891382932662964,0.1890765130519867,0.1871146559715271,0.19092288613319397,0.19006778299808502,0.18837007880210876,0.18700750172138214,0.1555836796760559,0.15577512979507446,0.15636992454528809,0.1898270845413208,0.190680131316185
0.6986301369863013,0.19007316738746932,0.19064819812774658,0.19154265522956848,0.1915917694568634,0.1906185746192932,0.19019299745559692,0.18960896134376526,0.18970677256584167,0.18781322240829468,0.19119934737682343,0.19047141075134277,0.18885308504104614,0.1867276132106781,0.15498454868793488,0.15515495836734772,0.15571965277194977,0.19064819812774658,0.19154265522956848
0.700587084148728,0.19060558522327448,0.19131529331207275,0.192406564950943,0.1923179030418396,0.19137580692768097,0.18946224451065063,0.18998843431472778,0.18933197855949402,0.18891578912734985,0.1912216991186142,0.19132664799690247,0.18965879082679749,0.18795818090438843,0.15438395738601685,0.15453287959098816,0.15510892868041992,0.19131529331207275,0.192406564950943
0.7025440313111546,0.1911380030590767,0.19156795740127563,0.1932399719953537,0.19284677505493164,0.19156146049499512,0.18994133174419403,0.18931663036346436,0.19022363424301147,0.18980765342712402,0.19248270988464355,0.19174295663833618,0.19061774015426636,0.19005899131298065,0.15378130972385406,0.1539086103439331,0.15447546541690826,0.19156795740127563,0.1932399719953537
0.7045009784735812,0.19167042089487515,0.19181852042675018,0.19256848096847534,0.19431543350219727,0.19234341382980347,0.190672367811203,0.1896516978740692,0.19088369607925415,0.19133898615837097,0.1928553730249405,0.19265851378440857,0.1908336579799652,0.19041746854782104,0.15317611396312714,0.15328118205070496,0.15384125709533691,0.19181852042675018,0.19256848096847534
0.7064579256360077,0.19220283873066918,0.19181987643241882,0.192988783121109,0.19501540064811707,0.1927715241909027,0.19138818979263306,0.1897059977054596,0.19111062586307526,0.19149217009544373,0.1932353377342224,0.1932525634765625,0.19251927733421326,0.19303464889526367,0.15256758034229279,0.15265078842639923,0.1532040238380432,0.19181987643241882,0.192988783121109
0.7084148727984344,0.1927352565664578,0.19208772480487823,0.1937122941017151,0.1952497363090515,0.19318151473999023,0.1923968642950058,0.19132277369499207,0.19202546775341034,0.19277222454547882,0.1943313628435135,0.19366905093193054,0.19259539246559143,0.19217969477176666,0.15195515751838684,0.1520172506570816,0.15256287157535553,0.19208772480487823,0.1937122941017151
0.7103718199608611,0.19326767440223985,0.1922590732574463,0.1941463202238083,0.19595514237880707,0.1934347152709961,0.19315367937088013,0.19187568128108978,0.19308005273342133,0.19349902868270874,0.19483983516693115,0.19419968128204346,0.19267357885837555,0.19306156039237976,0.1513385772705078,0.15138055384159088,0.15191850066184998,0.1922590732574463,0.1941463202238083
0.7123287671232876,0.19380009223801378,0.19261246919631958,0.19445863366127014,0.19569264352321625,0.19433245062828064,0.19422055780887604,0.19352324306964874,0.19341564178466797,0.19408097863197327,0.19660329818725586,0.19568419456481934,0.19434256851673126,0.19298706948757172,0.15071777999401093,0.15074075758457184,0.1512691229581833,0.19261246919631958,0.19445863366127014
0.7142857142857142,0.19433251007377797,0.19332925975322723,0.19544170796871185,0.19601276516914368,0.195143461227417,0.19432269036769867,0.1944044679403305,0.19394633173942566,0.19475293159484863,0.19704335927963257,0.19588594138622284,0.19394320249557495,0.19361989200115204,0.15009278059005737,0.1500975489616394,0.15061430633068085,0.19332925975322723,0.19544170796871185
0.7162426614481409,0.19486492790953022,0.19355426728725433,0.1947936713695526,0.1964360475540161,0.19574004411697388,0.1945129632949829,0.19581881165504456,0.19442492723464966,0.195677250623703,0.19712018966674805,0.1973341405391693,0.19472146034240723,0.19488058984279633,0.1494639813899994,0.1494508981704712,0.14995619654655457,0.19355426728725433,0.1947936713695526
0.7181996086105675,0.1953973457452679,0.19422529637813568,0.19583581387996674,0.1964266002178192,0.19606859982013702,0.19468343257904053,0.19599533081054688,0.19609574973583221,0.1956324279308319,0.19759774208068848,0.19782215356826782,0.19457662105560303,0.19574573636054993,0.1488317996263504,0.1488008350133896,0.14929427206516266,0.19422529637813568,0.19583581387996674
0.7201565557729941,0.19592976358098785,0.19476579129695892,0.19624421000480652,0.19628767669200897,0.19610366225242615,0.19556769728660583,0.19725200533866882,0.1963200569152832,0.1964961737394333,0.1977611929178238,0.1987701654434204,0.1951923668384552,0.1967042237520218,0.1481962502002716,0.14814692735671997,0.14862850308418274,0.19476579129695892,0.19624421000480652
0.7221135029354206,0.19646218141668612,0.19521218538284302,0.19656643271446228,0.19632185995578766,0.19661995768547058,0.19531013071537018,0.19719359278678894,0.19675718247890472,0.19720196723937988,0.19778665900230408,0.1990208923816681,0.19645267724990845,0.19778111577033997,0.14755761623382568,0.14748966693878174,0.14796261489391327,0.19521218538284302,0.19656643271446228
0.7240704500978473,0.1969945992523579,0.19615843892097473,0.19786107540130615,0.19647672772407532,0.1971985399723053,0.19533681869506836,0.1972561478614807,0.19656744599342346,0.1978241205215454,0.19835421442985535,0.19899797439575195,0.1977500319480896,0.19584771990776062,0.14691591262817383,0.14682936668395996,0.14728543162345886,0.19615843892097473,0.19786107540130615
0.726027397260274,0.19752701708799736,0.19628775119781494,0.19791308045387268,0.19712109863758087,0.19720938801765442,0.1962624192237854,0.1973320096731186,0.1974249631166458,0.1989630162715912,0.19841796159744263,0.19943784177303314,0.1975085735321045,0.1968708485364914,0.14627131819725037,0.1461665779352188,0.1466122269630432,0.19628775119781494,0.19791308045387268
0.7279843444227005,0.19805943492359723,0.19772961735725403,0.19809764623641968,0.19725137948989868,0.19759148359298706,0.1959080845117569,0.19717693328857422,0.19743381440639496,0.19965165853500366,0.19854719936847687,0.19967325031757355,0.1991046965122223,0.19801899790763855,0.14562451839447021,0.1455017626285553,0.1459440439939499,0.19772961735725403,0.19809764623641968
0.7299412915851271,0.19859185275914876,0.1979682296514511,0.19845418632030487,0.19886542856693268,0.19833627343177795,0.19545558094978333,0.19788944721221924,0.19853605329990387,0.20072275400161743,0.19865775108337402,0.1998269408941269,0.1997298300266266,0.19769330322742462,0.14497537910938263,0.1448354870080948,0.14526353776454926,0.1979682296514511,0.19845418632030487
0.7318982387475538,0.19912427059464116,0.19875070452690125,0.19883224368095398,0.19858616590499878,0.19838358461856842,0.19689351320266724,0.1980762928724289,0.1984821856021881,0.20087386667728424,0.19893978536128998,0.20020253956317902,0.20063196122646332,0.19864732027053833,0.1443239152431488,0.14416809380054474,0.14457689225673676,0.19875070452690125,0.19883224368095398
0.7338551859099804,0.199656688430061,0.19914604723453522,0.20000965893268585,0.19984367489814758,0.19892795383930206,0.19759243726730347,0.19817255437374115,0.19928576052188873,0.20137152075767517,0.19952240586280823,0.19969794154167175,0.20025579631328583,0.1997181475162506,0.14367033541202545,0.14349988102912903,0.14389808475971222,0.19914604723453522,0.20000965893268585
0.735812133072407,0.20018910626539213,0.1998349130153656,0.20075111091136932,0.20067447423934937,0.19975408911705017,0.1983283907175064,0.19850841164588928,0.20001918077468872,0.20149587094783783,0.1996820569038391,0.20006117224693298,0.2006668895483017,0.1991005539894104,0.14301416277885437,0.1428309679031372,0.14320960640907288,0.1998349130153656,0.20075111091136932
0.7377690802348336,0.20072152410061445,0.20066523551940918,0.20131196081638336,0.2006654143333435,0.20002329349517822,0.19886282086372375,0.19881567358970642,0.20052669942378998,0.20210039615631104,0.20000594854354858,0.2004745900630951,0.20119032263755798,0.19957365095615387,0.14235496520996094,0.14216116070747375,0.1425146609544754,0.20066523551940918,0.20131196081638336
0.7397260273972602,0.20125394193570337,0.20136532187461853,0.20126329362392426,0.20179060101509094,0.20099662244319916,0.2007368803024292,0.1991492658853531,0.201877623796463,0.20257160067558289,0.2006155252456665,0.2010585516691208,0.20188099145889282,0.19979791343212128,0.14169205725193024,0.1414901316165924,0.14182506501674652,0.20136532187461853,0.20126329362392426
0.7416829745596869,0.20178635977062864,0.20221108198165894,0.20204240083694458,0.20301538705825806,0.20191964507102966,0.20178285241127014,0.19955438375473022,0.20195046067237854,0.20319455862045288,0.20075955986976624,0.20161586999893188,0.2019171118736267,0.20105470716953278,0.14102506637573242,0.14081795513629913,0.1411299854516983,0.20221108198165894,0.20204240083694458
0.7436399217221135,0.202318777605353,0.20261335372924805,0.20270265638828278,0.20470063388347626,0.20233750343322754,0.2024499475955963,0.19976791739463806,0.20284748077392578,0.2022654414176941,0.20219916105270386,0.20197910070419312,0.20223881304264069,0.20109696686267853,0.14035344123840332,0.1401439607143402,0.14042595028877258,0.20261335372924805,0.20270265638828278
0.74559686888454,0.2028511954398307,0.20292219519615173,0.2030448466539383,0.2046642303466797,0.20248547196388245,0.2029799520969391,0.19995048642158508,0.20373664796352386,0.20240111649036407,0.20341062545776367,0.20267552137374878,0.20293128490447998,0.20200593769550323,0.13967788219451904,0.13946767151355743,0.139736145734787,0.20292219519615173,0.2030448466539383
0.7475538160469667,0.20338361327400534,0.2034236043691635,0.20323234796524048,0.2061040699481964,0.20365116000175476,0.2035432904958725,0.20120346546173096,0.20405040681362152,0.20201954245567322,0.2044854611158371,0.2033306360244751,0.20313811302185059,0.20236338675022125,0.13899777829647064,0.13878865540027618,0.13903622329235077,0.2034236043691635,0.20323234796524048
0.7495107632093934,0.20391603110780734,0.2041819989681244,0.20390279591083527,0.20730440318584442,0.20393165946006775,0.20486760139465332,0.20151102542877197,0.2048991620540619,0.2021203637123108,0.2048850953578949,0.20377755165100098,0.20300930738449097,0.2037622332572937,0.13831356167793274,0.13810642063617706,0.13833379745483398,0.2041819989681244,0.20390279591083527
0.7514677103718199,0.20444844894115108,0.20433858036994934,0.20508119463920593,0.20738708972930908,0.2049330323934555,0.20533940196037292,0.20303046703338623,0.20526975393295288,0.20255997776985168,0.20492029190063477,0.20493216812610626,0.20360612869262695,0.20391817390918732,0.1376250982284546,0.13742075860500336,0.13762879371643066,0.20433858036994934,0.20508119463920593
0.7534246575342465,0.20498086677393093,0.205186128616333,0.2054848074913025,0.20829391479492188,0.2051573395729065,0.20472145080566406,0.20356082916259766,0.2062160223722458,0.20343488454818726,0.20611731708049774,0.20624496042728424,0.20458289980888367,0.20435824990272522,0.1369335800409317,0.13673163950443268,0.13691945374011993,0.205186128616333,0.2054848074913025
0.7553816046966731,0.20551328460601664,0.2050822526216507,0.20622430741786957,0.20832738280296326,0.20604641735553741,0.20580358803272247,0.20440295338630676,0.20665907859802246,0.20389753580093384,0.20651794970035553,0.20603430271148682,0.20436766743659973,0.20584610104560852,0.13623866438865662,0.13603894412517548,0.13621380925178528,0.2050822526216507,0.20622430741786957
0.7573385518590998,0.20604570243724724,0.20559850335121155,0.20663435757160187,0.20853298902511597,0.20713654160499573,0.20589636266231537,0.20529043674468994,0.20665106177330017,0.2046930342912674,0.20687618851661682,0.20738427340984344,0.20484089851379395,0.20663407444953918,0.13554087281227112,0.13534332811832428,0.13549596071243286,0.20559850335121155,0.20663435757160187
0.7592954990215264,0.206578120267424,0.2059323787689209,0.20681090652942657,0.2098553478717804,0.20742355287075043,0.20613683760166168,0.20547568798065186,0.20725402235984802,0.20537948608398438,0.20712262392044067,0.20770958065986633,0.20539864897727966,0.2064189910888672,0.13484075665473938,0.1346452683210373,0.1347910314798355,0.2059323787689209,0.20681090652942657
0.7612524461839529,0.2071105380963015,0.20659701526165009,0.2077375054359436,0.20919953286647797,0.2083381712436676,0.2062346339225769,0.20564773678779602,0.20804733037948608,0.20621085166931152,0.20794737339019775,0.20842793583869934,0.20496098697185516,0.20779430866241455,0.13413891196250916,0.13394524157047272,0.13407830893993378,0.20659701526165009,0.2077375054359436
0.7632093933463796,0.2076429559235762,0.20754557847976685,0.2080807387828827,0.2091173380613327,0.2091227024793625,0.2068919837474823,0.20592772960662842,0.20796027779579163,0.20696458220481873,0.20885074138641357,0.20836053788661957,0.20571580529212952,0.20822636783123016,0.13343581557273865,0.13324353098869324,0.13336527347564697,0.20754557847976685,0.2080807387828827
0.7651663405088063,0.20817537374887263,0.20779123902320862,0.20829445123672485,0.2095515877008438,0.20910552144050598,0.20753079652786255,0.20677046477794647,0.2084665596485138,0.20827403664588928,0.20917609333992004,0.2093706876039505,0.2055058479309082,0.20742550492286682,0.1327323466539383,0.1325404942035675,0.13265249133110046,0.20779123902320862,0.20829445123672485
0.7671232876712328,0.2087077915717262,0.20857450366020203,0.20908565819263458,0.21056941151618958,0.21062375605106354,0.20780572295188904,0.2069607675075531,0.20856541395187378,0.20940706133842468,0.2099350094795227,0.20933550596237183,0.20683524012565613,0.20689016580581665,0.13202866911888123,0.13183625042438507,0.13193683326244354,0.20857450366020203,0.20908565819263458
0.7690802348336594,0.20924020939156174,0.20888349413871765,0.20931090414524078,0.20990002155303955,0.21083267033100128,0.20785483717918396,0.20723561942577362,0.20890864729881287,0.2105560302734375,0.2108784317970276,0.20995013415813446,0.20673012733459473,0.2073933333158493,0.131325826048851,0.13113060593605042,0.13122975826263428,0.20888349413871765,0.20931090414524078
0.7710371819960861,0.2097726272076667,0.20961490273475647,0.2097456455230713,0.20979231595993042,0.2109047919511795,0.20914843678474426,0.20812450349330902,0.20989415049552917,0.21154430508613586,0.2120213806629181,0.21050983667373657,0.20788925886154175,0.2082817554473877,0.13062337040901184,0.13042330741882324,0.13051991164684296,0.20961490273475647,0.2097456455230713
0.7729941291585127,0.210305045019158,0.2105238437652588,0.21015815436840057,0.21082553267478943,0.21152746677398682,0.209743469953537,0.20823167264461517,0.2100962996482849,0.21166184544563293,0.21127992868423462,0.2104741334915161,0.21040700376033783,0.20849120616912842,0.12992143630981445,0.1297140121459961,0.1298050433397293,0.2105238437652588,0.21015815436840057
0.7749510763209393,0.21083746282494067,0.21112069487571716,0.21089446544647217,0.21029093861579895,0.21215270459651947,0.21127592027187347,0.20846864581108093,0.211217001080513,0.21242989599704742,0.21295829117298126,0.21077589690685272,0.21117332577705383,0.2096160650253296,0.1292196363210678,0.12900219857692719,0.12909932434558868,0.21112069487571716,0.21089446544647217
0.7769080234833659,0.21136988062365628,0.21177756786346436,0.210465669631958,0.21001720428466797,0.21223510801792145,0.21131959557533264,0.20834822952747345,0.2111150622367859,0.2131083458662033,0.21243664622306824,0.2107008695602417,0.212704136967659,0.20886379480361938,0.12851713597774506,0.12828761339187622,0.12838782370090485,0.21177756786346436,0.210465669631958
0.7788649706457925,0.21190229841361885,0.2125137448310852,0.21179355680942535,0.21045547723770142,0.21290446817874908,0.21190667152404785,0.20944687724113464,0.2123405635356903,0.21334698796272278,0.21403951942920685,0.2113904356956482,0.21273529529571533,0.2108481526374817,0.12781406939029694,0.12757010757923126,0.1276751011610031,0.2125137448310852,0.21179355680942535
0.7808219178082192,0.2124347161927346,0.21304458379745483,0.2126033902168274,0.2112092226743698,0.21252961456775665,0.21277694404125214,0.21006721258163452,0.21280169486999512,0.21317186951637268,0.21481865644454956,0.21206974983215332,0.21313825249671936,0.21180438995361328,0.12710905075073242,0.12684960663318634,0.1269601583480835,0.21304458379745483,0.2126033902168274
0.7827788649706457,0.21296713395840203,0.21315528452396393,0.21306882798671722,0.2124055027961731,0.21321165561676025,0.21278688311576843,0.21043875813484192,0.21385300159454346,0.21389956772327423,0.21421970427036285,0.21270465850830078,0.21365784108638763,0.21262113749980927,0.126401886343956,0.1261262148618698,0.1262444108724594,0.21315528452396393,0.21306882798671722
0.7847358121330723,0.21349955170738763,0.21344144642353058,0.21333783864974976,0.21280932426452637,0.2130538523197174,0.2143237590789795,0.2114516943693161,0.2141605168581009,0.2141050547361374,0.21572652459144592,0.21276551485061646,0.2133057415485382,0.21272815763950348,0.12569156289100647,0.12540020048618317,0.12552562355995178,0.21344144642353058,0.21333783864974976
0.786692759295499,0.21403196943566982,0.21402668952941895,0.21349085867404938,0.21319490671157837,0.21404998004436493,0.21460601687431335,0.21300208568572998,0.21501493453979492,0.21411262452602386,0.21575790643692017,0.21367695927619934,0.21406413614749908,0.21417024731636047,0.12497784197330475,0.12467186897993088,0.12480904161930084,0.21402668952941895,0.21349085867404938
0.7886497064579256,0.2145643871382445,0.2141796499490738,0.2139170616865158,0.213922381401062,0.21438443660736084,0.21569478511810303,0.2145152986049652,0.21576806902885437,0.21427342295646667,0.21628916263580322,0.2141573429107666,0.21544453501701355,0.2145620584487915,0.1242605596780777,0.12394127994775772,0.12408972531557083,0.2141796499490738,0.2139170616865158
0.7906066536203522,0.21509680480888194,0.21472641825675964,0.21441346406936646,0.21522226929664612,0.21474315226078033,0.21497982740402222,0.21498891711235046,0.21664917469024658,0.21463793516159058,0.2164705991744995,0.21537181735038757,0.2159055769443512,0.2163395881652832,0.12353911250829697,0.12320909649133682,0.12336526066064835,0.21472641825675964,0.21441346406936646
0.7925636007827788,0.21562922243982308,0.215213805437088,0.2146550863981247,0.2149595022201538,0.21542930603027344,0.21591800451278687,0.21626874804496765,0.21709135174751282,0.21490944921970367,0.2169681340456009,0.2158815562725067,0.21634040772914886,0.21773558855056763,0.12281375378370285,0.12247541546821594,0.12264704704284668,0.215213805437088,0.2146550863981247
0.7945205479452054,0.21616164002139868,0.21560503542423248,0.21511811017990112,0.21699485182762146,0.2152933031320572,0.21612681448459625,0.21690452098846436,0.21749252080917358,0.21464979648590088,0.2174275666475296,0.21564248204231262,0.21775464713573456,0.2166270613670349,0.12208522856235504,0.12174078822135925,0.12192539125680923,0.21560503542423248,0.21511811017990112
0.7964774951076321,0.21669405754155327,0.2160218209028244,0.21635012328624725,0.21711963415145874,0.2158391773700714,0.21707960963249207,0.21739010512828827,0.21754994988441467,0.21583956480026245,0.21760356426239014,0.2166600227355957,0.21784615516662598,0.21736444532871246,0.12135355919599533,0.12100537121295929,0.12120015919208527,0.2160218209028244,0.21635012328624725
0.7984344422700587,0.217226474985249,0.21672537922859192,0.21689173579216003,0.21849793195724487,0.2164013832807541,0.21685005724430084,0.2171676605939865,0.21779334545135498,0.21606627106666565,0.2180519998073578,0.21686479449272156,0.21842887997627258,0.21853706240653992,0.1206192821264267,0.12026963382959366,0.12047385424375534,0.21672537922859192,0.21689173579216003
0.8003913894324852,0.2177588923337182,0.21714945137500763,0.21781420707702637,0.21874669194221497,0.21752792596817017,0.21770133078098297,0.21778935194015503,0.2180514931678772,0.2176135778427124,0.21791115403175354,0.21784254908561707,0.2194666564464569,0.21753570437431335,0.11988291889429092,0.11953377723693848,0.11974208801984787,0.21714945137500763,0.21781420707702637
0.8023483365949119,0.21829130956352674,0.21739083528518677,0.21816012263298035,0.2203626036643982,0.21771951019763947,0.21767427027225494,0.21790911257266998,0.21847574412822723,0.21760043501853943,0.21834979951381683,0.21914227306842804,0.21989983320236206,0.21685364842414856,0.11914468556642532,0.11879788339138031,0.11901464313268661,0.21739083528518677,0.21816012263298035
0.8043052837573386,0.21882372664539881,0.21789394319057465,0.21909502148628235,0.2205832600593567,0.21870571374893188,0.21822556853294373,0.21805009245872498,0.21887609362602234,0.21810629963874817,0.2186288833618164,0.21953973174095154,0.22042518854141235,0.21882332861423492,0.11840479075908661,0.11806231737136841,0.11827650666236877,0.21789394319057465,0.21909502148628235
0.8062622309197651,0.21935614354274285,0.2179608941078186,0.21910977363586426,0.2204194962978363,0.2196340560913086,0.21862611174583435,0.21901163458824158,0.22005051374435425,0.21898040175437927,0.2181408554315567,0.22017663717269897,0.2205737680196762,0.21795859932899475,0.11766353994607925,0.11732717603445053,0.11754545569419861,0.2179608941078186,0.21910977363586426
0.8082191780821917,0.21988856020980047,0.21845076978206635,0.22005276381969452,0.22068288922309875,0.22036811709403992,0.21914426982402802,0.21827596426010132,0.21991339325904846,0.21941134333610535,0.21881887316703796,0.22081820666790009,0.22038374841213226,0.21893025934696198,0.11692087352275848,0.11659274995326996,0.11680801212787628,0.21845076978206635,0.22005276381969452
0.8101761252446184,0.22042097658932114,0.219186931848526,0.2206520140171051,0.22134441137313843,0.22105540335178375,0.21934151649475098,0.2196858674287796,0.22076550126075745,0.22030355036258698,0.21917733550071716,0.22166141867637634,0.2213873714208603,0.2196778655052185,0.11617644876241684,0.11585879325866699,0.11606896668672562,0.219186931848526,0.2206520140171051
0.812133072407045,0.22095339260964048,0.2193884551525116,0.22077824175357819,0.2211781144142151,0.22177080810070038,0.21981361508369446,0.21943970024585724,0.22086793184280396,0.22161906957626343,0.22007611393928528,0.22302640974521637,0.22126901149749756,0.21972501277923584,0.115430548787117,0.1151253804564476,0.11533239483833313,0.2193884551525116,0.22077824175357819
0.8140900195694716,0.2214858081810062,0.22013595700263977,0.2211853563785553,0.22165338695049286,0.2229587286710739,0.2199665606021881,0.2200355976819992,0.22238978743553162,0.22166413068771362,0.21980899572372437,0.22305038571357727,0.22158193588256836,0.2211572229862213,0.11468293517827988,0.11439197510480881,0.11459390819072723,0.22013595700263977,0.2211853563785553
0.8160469667318981,0.22201822319095663,0.22082340717315674,0.22122180461883545,0.2213176041841507,0.22317104041576385,0.22079412639141083,0.220476433634758,0.22311607003211975,0.22256413102149963,0.2202523946762085,0.22329045832157135,0.22162315249443054,0.22049054503440857,0.11393333971500397,0.11365821957588196,0.11384614557027817,0.22082340717315674,0.22122180461883545
0.8180039138943248,0.22255063749850457,0.22105634212493896,0.2222517728805542,0.22116214036941528,0.223565936088562,0.22063198685646057,0.2206355333328247,0.22342932224273682,0.2227584421634674,0.22053278982639313,0.224238783121109,0.22227676212787628,0.22136341035366058,0.11318208277225494,0.11292344331741333,0.11311815679073334,0.22105634212493896,0.2222517728805542
0.8199608610567515,0.22308305092681296,0.22249484062194824,0.22147125005722046,0.2215215563774109,0.2240883708000183,0.2214692234992981,0.22156009078025818,0.22410282492637634,0.22353817522525787,0.22145861387252808,0.22423401474952698,0.22358891367912292,0.2241113781929016,0.11242912709712982,0.11218709498643875,0.11238044500350952,0.22249484062194824,0.22147125005722046
0.821917808219178,0.22361546325396847,0.2229660153388977,0.22225265204906464,0.22265879809856415,0.2243846356868744,0.2227824330329895,0.22215239703655243,0.2245890200138092,0.2239440679550171,0.22189337015151978,0.22417515516281128,0.22413402795791626,0.22416529059410095,0.1116742491722107,0.11144878715276718,0.11163321137428284,0.2229660153388977,0.22225265204906464
0.8238747553816046,0.22414787420135202,0.22398346662521362,0.22293445467948914,0.22297120094299316,0.22500759363174438,0.2222478687763214,0.22270485758781433,0.22499731183052063,0.2245720475912094,0.2232256531715393,0.22472816705703735,0.22468534111976624,0.22581756114959717,0.11091766506433487,0.11070834845304489,0.11090529710054398,0.22398346662521362,0.22293445467948914
0.8258317025440313,0.22468028341897361,0.22416839003562927,0.22347287833690643,0.22317223250865936,0.22543781995773315,0.22269102931022644,0.22420936822891235,0.225407674908638,0.22523796558380127,0.22312933206558228,0.2248576432466507,0.2252112627029419,0.22617435455322266,0.11015936732292175,0.10996560752391815,0.11016584932804108,0.22416839003562927,0.22347287833690643
0.8277886497064579,0.22521269046696993,0.22532862424850464,0.22391082346439362,0.22474375367164612,0.2258979082107544,0.2236904352903366,0.22446060180664062,0.22612109780311584,0.22533991932868958,0.22423622012138367,0.2251531481742859,0.225237637758255,0.2263685166835785,0.1093996986746788,0.1092207133769989,0.1094210222363472,0.22532862424850464,0.22391082346439362
0.8297455968688845,0.2257450947922491,0.22574084997177124,0.22482341527938843,0.225180521607399,0.2257622480392456,0.2236962914466858,0.22617369890213013,0.22591516375541687,0.22676630318164825,0.22425927221775055,0.2253611981868744,0.22519773244857788,0.22806037962436676,0.10863886028528214,0.10847380012273788,0.10868313163518906,0.22574084997177124,0.22482341527938843
0.831702544031311,0.22627749569899594,0.2266400158405304,0.22473180294036865,0.22628307342529297,0.2267385721206665,0.2244323343038559,0.22748638689517975,0.22648677229881287,0.2270089089870453,0.2243344783782959,0.2257089614868164,0.22564205527305603,0.22846642136573792,0.10787642747163773,0.10772490501403809,0.10793884843587875,0.2266400158405304,0.22473180294036865
0.8336594911937377,0.22680989231140386,0.22708290815353394,0.2260834276676178,0.22614948451519012,0.22731149196624756,0.22527629137039185,0.22770929336547852,0.2268773317337036,0.22822080552577972,0.2246793806552887,0.2264094352722168,0.22645390033721924,0.22852149605751038,0.10711275786161423,0.10697421431541443,0.1071893721818924,0.22708290815353394,0.2260834276676178
0.8356164383561644,0.22734228352656347,0.2270280122756958,0.22633445262908936,0.22740894556045532,0.22746175527572632,0.22575122117996216,0.22828856110572815,0.22700685262680054,0.2297954261302948,0.22473880648612976,0.22687943279743195,0.22680628299713135,0.22990693151950836,0.10634782165288925,0.10622158646583557,0.10644182562828064,0.2270280122756958,0.22633445262908936
0.837573385518591,0.22787466795487757,0.22759392857551575,0.22738823294639587,0.2281021624803543,0.22827617824077606,0.22561658918857574,0.22782929241657257,0.22734427452087402,0.22999057173728943,0.22512918710708618,0.22722138464450836,0.2273571938276291,0.2298825979232788,0.10558156669139862,0.1054673120379448,0.10568875819444656,0.22759392857551575,0.22738823294639587
0.8395303326810175,0.22840704384466334,0.22789862751960754,0.22804537415504456,0.22851166129112244,0.22823253273963928,0.22642047703266144,0.22749841213226318,0.2279459834098816,0.23107534646987915,0.22504866123199463,0.22808173298835754,0.22826969623565674,0.23261995613574982,0.10481403768062592,0.10471124202013016,0.10493369400501251,0.22789862751960754,0.22804537415504456
0.8414872798434442,0.22893940898669804,0.2284768670797348,0.22818097472190857,0.22935858368873596,0.2286631315946579,0.22663357853889465,0.2282828986644745,0.22818543016910553,0.2315734624862671,0.22545430064201355,0.22798606753349304,0.2288331687450409,0.23120522499084473,0.10404546558856964,0.10395363718271255,0.10417556762695312,0.2284768670797348,0.22818097472190857
0.8434442270058709,0.2294717605933136,0.22872288525104523,0.2288140207529068,0.23002293705940247,0.22897663712501526,0.22807997465133667,0.22801685333251953,0.22908058762550354,0.23173004388809204,0.22486335039138794,0.2288854420185089,0.23140694200992584,0.2332736849784851,0.10327586531639099,0.103194460272789,0.1034153625369072,0.22872288525104523,0.2288140207529068
0.8454011741682974,0.2300040951451792,0.2288324236869812,0.22973987460136414,0.22977440059185028,0.23002111911773682,0.22848139703273773,0.2284925878047943,0.2285817563533783,0.23273056745529175,0.2254732847213745,0.2294890433549881,0.23120208084583282,0.23161041736602783,0.1025054007768631,0.10243412107229233,0.10264483839273453,0.2288324236869812,0.22973987460136414
0.847358121330724,0.23053640819704058,0.22983917593955994,0.23033837974071503,0.23140771687030792,0.2304663360118866,0.22857096791267395,0.22881288826465607,0.23034393787384033,0.23302584886550903,0.22626689076423645,0.22949597239494324,0.23247350752353668,0.23291745781898499,0.10173428803682327,0.10167264938354492,0.10188345611095428,0.22983917593955994,0.23033837974071503
0.8493150684931506,0.2310686941313008,0.22993968427181244,0.23128093779087067,0.23177222907543182,0.23047256469726562,0.22965016961097717,0.22913163900375366,0.23023051023483276,0.2333063781261444,0.226934015750885,0.23042747378349304,0.23396578431129456,0.23380780220031738,0.10096266120672226,0.10091056674718857,0.10111907124519348,0.22993968427181244,0.23128093779087067
0.8512720156555773,0.231600945845284,0.2310294806957245,0.2309819608926773,0.23204833269119263,0.2321135699748993,0.2307732254266739,0.23024927079677582,0.23119482398033142,0.23404210805892944,0.2279970347881317,0.23089145123958588,0.23452861607074738,0.2344016581773758,0.10019069164991379,0.10014792531728745,0.10034940391778946,0.2310294806957245,0.2309819608926773
0.8532289628180039,0.23213315435414153,0.23181074857711792,0.23201720416545868,0.23331919312477112,0.23213177919387817,0.2304588109254837,0.23093605041503906,0.23172804713249207,0.23502303659915924,0.22948557138442993,0.231511190533638,0.23539605736732483,0.23370428383350372,0.09941848367452621,0.09938489645719528,0.09957785904407501,0.23181074857711792,0.23201720416545868
0.8551859099804304,0.2326653082863975,0.232136070728302,0.2324168086051941,0.23430776596069336,0.2338363379240036,0.23139792680740356,0.23174257576465607,0.23220942914485931,0.23575660586357117,0.23047581315040588,0.23277965188026428,0.23574048280715942,0.23328235745429993,0.0986461415886879,0.09862155467271805,0.09880369156599045,0.232136070728302,0.2324168086051941
0.8571428571428571,0.23319739324279512,0.23272794485092163,0.2322743982076645,0.23493929207324982,0.23383980989456177,0.23226463794708252,0.2327786535024643,0.2329576462507248,0.2360750436782837,0.2321997731924057,0.23262706398963928,0.23587451875209808,0.2330520749092102,0.09787365049123764,0.09785779565572739,0.09802787005901337,0.23272794485092163,0.2322743982076645
0.8590998043052838,0.23372939098100226,0.23321786522865295,0.2330266535282135,0.2339249849319458,0.23402836918830872,0.23251259326934814,0.23392631113529205,0.23385971784591675,0.2364569455385208,0.2342142015695572,0.23374155163764954,0.2352348268032074,0.23380611836910248,0.0971008911728859,0.0970933586359024,0.09724781662225723,0.23321786522865295,0.2330266535282135
0.8610567514677103,0.23426127837837638,0.23329666256904602,0.23329313099384308,0.23523429036140442,0.23510155081748962,0.2327660471200943,0.2346590757369995,0.23454338312149048,0.23713460564613342,0.23564550280570984,0.23480364680290222,0.23584142327308655,0.2343844324350357,0.09632802754640579,0.09632809460163116,0.09646699577569962,0.23329666256904602,0.23329313099384308
0.8630136986301369,0.2347930261117322,0.23398594558238983,0.23343397676944733,0.23539237678050995,0.2349267303943634,0.2340869903564453,0.23523825407028198,0.2349783331155777,0.2367830127477646,0.23718395829200745,0.23524878919124603,0.2353876829147339,0.23484672605991364,0.0955546647310257,0.09556172043085098,0.09568764269351959,0.23398594558238983,0.23343397676944733
0.8649706457925636,0.23532459697609162,0.23458120226860046,0.2341773509979248,0.2357219159603119,0.23518109321594238,0.23523657023906708,0.23564451932907104,0.23526334762573242,0.23792937397956848,0.238501638174057,0.2356863021850586,0.23598086833953857,0.235650897026062,0.09478084743022919,0.09479408711194992,0.0949041098356247,0.23458120226860046,0.2341773509979248
0.8669275929549902,0.23585594374267133,0.23496055603027344,0.23414917290210724,0.23582503199577332,0.23534061014652252,0.23561200499534607,0.23558087646961212,0.2354438751935959,0.23808933794498444,0.2392420768737793,0.23621231317520142,0.2354203164577484,0.2347882091999054,0.09400634467601776,0.09402531385421753,0.09411875158548355,0.23496055603027344,0.23414917290210724
0.8688845401174168,0.23638700642853966,0.23496806621551514,0.23499009013175964,0.23591840267181396,0.23587197065353394,0.23666608333587646,0.2364322394132614,0.23668386042118073,0.23860709369182587,0.24003952741622925,0.23695629835128784,0.23476585745811462,0.2359781265258789,0.09323111921548843,0.09325533360242844,0.09333119541406631,0.23496806621551514,0.23499009013175964
0.8708414872798433,0.23691770881471907,0.23626263439655304,0.23579999804496765,0.2364637553691864,0.23573048412799835,0.23677009344100952,0.2364589422941208,0.23708227276802063,0.23892082273960114,0.24123014509677887,0.2377595603466034,0.2347734272480011,0.23858126997947693,0.09245512634515762,0.09248441457748413,0.09254539757966995,0.23626263439655304,0.23579999804496765
0.87279843444227,0.23744795400380997,0.23640060424804688,0.23644942045211792,0.23711766302585602,0.23695528507232666,0.2371344268321991,0.23735752701759338,0.2378970980644226,0.23928318917751312,0.23975196480751038,0.23794546723365784,0.23535454273223877,0.23885469138622284,0.09167830646038055,0.09171266853809357,0.09175745397806168,0.23640060424804688,0.23644942045211792
0.8747553816046967,0.2379776187496204,0.23703041672706604,0.23743250966072083,0.23742002248764038,0.23693296313285828,0.23980793356895447,0.23736543953418732,0.2384950816631317,0.2391318678855896,0.24011348187923431,0.23892563581466675,0.23582427203655243,0.23986999690532684,0.09090059250593185,0.0909404307603836,0.09096970409154892,0.23703041672706604,0.23743250966072083
0.8767123287671232,0.23850654621614875,0.23730504512786865,0.23821592330932617,0.2371450662612915,0.2376009225845337,0.23904907703399658,0.23828116059303284,0.23851507902145386,0.23953622579574585,0.2401806265115738,0.23975618183612823,0.23724286258220673,0.2409648895263672,0.09012215584516525,0.09016793966293335,0.09018019586801529,0.23730504512786865,0.23821592330932617
0.8786692759295498,0.2390345367269012,0.23822426795959473,0.23873047530651093,0.23780366778373718,0.23840127885341644,0.24028702080249786,0.23836922645568848,0.23900356888771057,0.24069315195083618,0.2406030148267746,0.2405916452407837,0.23802489042282104,0.24032369256019592,0.08934304118156433,0.08939532935619354,0.0893949419260025,0.23822426795959473,0.23873047530651093
0.8806262230919765,0.23956133594192724,0.23916462063789368,0.23998534679412842,0.2399134337902069,0.23929435014724731,0.24120856821537018,0.2385636419057846,0.23929426074028015,0.24119500815868378,0.23991143703460693,0.2410091608762741,0.23832765221595764,0.24009183049201965,0.08856348693370819,0.0886227935552597,0.08860598504543304,0.23916462063789368,0.23998534679412842
0.8825831702544031,0.2400866197414492,0.23989233374595642,0.24152648448944092,0.24017372727394104,0.24012547731399536,0.2413368970155716,0.2389131784439087,0.2391662895679474,0.24126067757606506,0.24042335152626038,0.2419862449169159,0.23941835761070251,0.2422490417957306,0.08778348565101624,0.0878501683473587,0.08782228082418442,0.23989233374595642,0.24152648448944092
0.8845401174168297,0.24060997489172353,0.2411024421453476,0.24220938980579376,0.24194860458374023,0.24073004722595215,0.24197332561016083,0.2401067167520523,0.24036060273647308,0.24118715524673462,0.24076059460639954,0.24267259240150452,0.24120675027370453,0.24310286343097687,0.08700347691774368,0.0870775505900383,0.08703868091106415,0.2411024421453476,0.24220938980579376
0.8864970645792563,0.24113087430830374,0.24135348200798035,0.24301296472549438,0.2430294007062912,0.24107761681079865,0.24343591928482056,0.2400074154138565,0.24106402695178986,0.24194806814193726,0.24100199341773987,0.24313363432884216,0.2431221753358841,0.2421242594718933,0.08622346073389053,0.08630478382110596,0.08625447005033493,0.24135348200798035,0.24301296472549438
0.8884540117416829,0.24164864539829145,0.24194779992103577,0.24380110204219818,0.24265524744987488,0.2418617606163025,0.2433464527130127,0.2413080930709839,0.24145717918872833,0.2420623004436493,0.2418157309293747,0.24328088760375977,0.24242790043354034,0.24249181151390076,0.0854436457157135,0.08553183078765869,0.08547014743089676,0.24194779992103577,0.24380110204219818
0.8904109589041096,0.24216242953637818,0.24219100177288055,0.2442377507686615,0.24319443106651306,0.243152916431427,0.24383783340454102,0.24149857461452484,0.24234822392463684,0.24227559566497803,0.2426927089691162,0.2437916398048401,0.24444237351417542,0.2442159652709961,0.08466415107250214,0.08475843816995621,0.08468884229660034,0.24219100177288055,0.2442377507686615
0.8923679060665362,0.24267113018425485,0.24248787760734558,0.2446487993001938,0.2435332089662552,0.24328424036502838,0.2440226674079895,0.24180932343006134,0.24260880053043365,0.24329432845115662,0.2431391179561615,0.24368058145046234,0.2440609633922577,0.24388328194618225,0.08388493210077286,0.08398459106683731,0.08390676975250244,0.24248787760734558,0.2446487993001938
0.8943248532289627,0.24317334646783978,0.2427493929862976,0.24452976882457733,0.24384677410125732,0.2444899082183838,0.24433904886245728,0.24265874922275543,0.24365970492362976,0.24324974417686462,0.24380868673324585,0.2436552345752716,0.24523170292377472,0.245819091796875,0.08310595154762268,0.0832100510597229,0.08312439918518066,0.2427493929862976,0.24452976882457733
0.8962818003913894,0.24366728814298924,0.24292561411857605,0.24433213472366333,0.24362926185131073,0.24524028599262238,0.24368751049041748,0.2430463284254074,0.24370762705802917,0.24440361559391022,0.24383433163166046,0.24369651079177856,0.2457350790500641,0.24476543068885803,0.08232729136943817,0.08243487030267715,0.08234073221683502,0.24292561411857605,0.24433213472366333
0.898238747553816,0.24415066676091202,0.2433013916015625,0.24427875876426697,0.24540793895721436,0.24544110894203186,0.2437029778957367,0.24407406151294708,0.24464650452136993,0.24412617087364197,0.2437324821949005,0.24349772930145264,0.24530307948589325,0.24686163663864136,0.08154884725809097,0.08165870606899261,0.08155915141105652,0.2433013916015625,0.24427875876426697
0.9001956947162426,0.24462055643377814,0.2429688274860382,0.24436092376708984,0.24548107385635376,0.24594652652740479,0.24407880008220673,0.24413231015205383,0.24533085525035858,0.24501027166843414,0.24430729448795319,0.2434035688638687,0.2454492449760437,0.24583479762077332,0.08077049255371094,0.08088162541389465,0.08077599853277206,0.2429688274860382,0.24436092376708984
0.9021526418786692,0.24507321583540947,0.24286207556724548,0.24335850775241852,0.24504584074020386,0.24597975611686707,0.243514746427536,0.24475432932376862,0.24639874696731567,0.24579600989818573,0.24486374855041504,0.24285435676574707,0.245918869972229,0.24553634226322174,0.07999212294816971,0.08010372519493103,0.0799918845295906,0.24286207556724548,0.24335850775241852
0.9041095890410958,0.24550386088295542,0.2434522807598114,0.2436036467552185,0.24563857913017273,0.24646933376789093,0.24490204453468323,0.24484418332576752,0.24646727740764618,0.24661694467067719,0.24544629454612732,0.24331516027450562,0.24606400728225708,0.2470492273569107,0.07921351492404938,0.07932507991790771,0.0792074203491211,0.2434522807598114,0.2436036467552185
0.9060665362035225,0.2459063748668112,0.24358540773391724,0.24311766028404236,0.2464320957660675,0.24664652347564697,0.2454966902732849,0.24540740251541138,0.24683049321174622,0.2465851604938507,0.24554702639579773,0.2430087924003601,0.24559664726257324,0.24770955741405487,0.07843459397554398,0.07854577898979187,0.0784197673201561,0.24358540773391724,0.24311766028404236
0.9080234833659491,0.24627293957826527,0.24459195137023926,0.2436891496181488,0.245772585272789,0.2471035122871399,0.2453511357307434,0.2463008314371109,0.24710997939109802,0.24670851230621338,0.245734304189682,0.24340039491653442,0.2451554387807846,0.24758115410804749,0.07765506953001022,0.07776615023612976,0.07763592153787613,0.24459195137023926,0.2436891496181488
0.9099804305283756,0.24659356722206885,0.24405774474143982,0.24389560520648956,0.24773074686527252,0.2470952421426773,0.2460247278213501,0.2471528947353363,0.2477111518383026,0.24799227714538574,0.24617239832878113,0.2437487244606018,0.24687737226486206,0.2485414296388626,0.07687462121248245,0.07698610424995422,0.0768556147813797,0.24405774474143982,0.24389560520648956
0.9119373776908023,0.24685550868115552,0.24553434550762177,0.24351321160793304,0.24750341475009918,0.24718894064426422,0.24649453163146973,0.24674923717975616,0.2487882375717163,0.24870865046977997,0.24735282361507416,0.243780255317688,0.24777844548225403,0.24883881211280823,0.07609324902296066,0.07620590180158615,0.07607138156890869,0.24553434550762177,0.24351321160793304
0.913894324853229,0.2470425092842881,0.24563634395599365,0.24509353935718536,0.24811458587646484,0.2475399374961853,0.2472347617149353,0.2474239468574524,0.2488233745098114,0.24849972128868103,0.24612358212471008,0.24409061670303345,0.24702000617980957,0.24814559519290924,0.0753108412027359,0.07542543113231659,0.07528536766767502,0.24563634395599365,0.24509353935718536
0.9158512720156555,0.2471338791848641,0.2459850013256073,0.24539051949977875,0.2491266429424286,0.24759796261787415,0.24808573722839355,0.24787096679210663,0.24845096468925476,0.24966636300086975,0.24647410213947296,0.24423150718212128,0.2478397637605667,0.24765434861183167,0.07452727854251862,0.07464458048343658,0.07450620830059052,0.2459850013256073,0.24539051949977875
0.9178082191780821,0.2471033428845641,0.24652354419231415,0.2460332065820694,0.24790772795677185,0.2478887438774109,0.2501133680343628,0.24726206064224243,0.24833005666732788,0.24969443678855896,0.24579641222953796,0.24452809989452362,0.24803727865219116,0.24876393377780914,0.07374275475740433,0.07386333495378494,0.07372454553842545,0.24652354419231415,0.2460332065820694
0.9197651663405088,0.2469176332742409,0.24669401347637177,0.2468310445547104,0.24823898077011108,0.2475915551185608,0.2500220835208893,0.2483275681734085,0.24838405847549438,0.24960854649543762,0.24563881754875183,0.2448124885559082,0.24945460259914398,0.2472805678844452,0.07295747101306915,0.07308165729045868,0.07294274866580963,0.24669401347637177,0.2468310445547104
0.9217221135029354,0.2465348030882859,0.2464938759803772,0.24675843119621277,0.24868324398994446,0.24813668429851532,0.2497420758008957,0.24828174710273743,0.24803629517555237,0.2492446005344391,0.24402689933776855,0.2457454353570938,0.24956965446472168,0.24641495943069458,0.07217151671648026,0.07229943573474884,0.07216272503137589,0.2464938759803772,0.24675843119621277
0.923679060665362,0.2459022461154937,0.24606001377105713,0.24671128392219543,0.24751311540603638,0.24810853600502014,0.24954825639724731,0.24689981341362,0.2471371740102768,0.2488289177417755,0.24345111846923828,0.24561861157417297,0.24968305230140686,0.24559667706489563,0.07138527184724808,0.07151686400175095,0.07138171046972275,0.24606001377105713,0.24671128392219543
0.9256360078277885,0.24495445983727654,0.2450265884399414,0.24661847949028015,0.24745841324329376,0.24733316898345947,0.24939697980880737,0.24576623737812042,0.2469744086265564,0.2470514476299286,0.24222581088542938,0.24562624096870422,0.2500920593738556,0.24548256397247314,0.0705990120768547,0.07073383778333664,0.07060197740793228,0.2450265884399414,0.24661847949028015
0.9275929549902152,0.2436106517061234,0.24351215362548828,0.2448040246963501,0.24623729288578033,0.2461770623922348,0.24816244840621948,0.24449744820594788,0.24535280466079712,0.2457861304283142,0.23995208740234375,0.24423138797283173,0.24868278205394745,0.24293875694274902,0.06981297582387924,0.06995071470737457,0.06982185691595078,0.24351215362548828,0.2448040246963501
0.9295499021526419,0.24177240773431577,0.2412067949771881,0.24277383089065552,0.24420678615570068,0.24489295482635498,0.24589934945106506,0.2413828819990158,0.2431713342666626,0.24217236042022705,0.23796191811561584,0.24374684691429138,0.24761706590652466,0.24166010320186615,0.06902739405632019,0.0691676214337349,0.06904066354036331,0.2412067949771881,0.24277383089065552
0.9315068493150684,0.23932182063486163,0.23855093121528625,0.2395000159740448,0.24135366082191467,0.24281349778175354,0.24269798398017883,0.2386815845966339,0.2401539534330368,0.23842668533325195,0.23398207128047943,0.24073976278305054,0.24519012868404388,0.23787426948547363,0.06824256479740143,0.06838474422693253,0.06825784593820572,0.23855093121528625,0.2395000159740448
0.933463796477495,0.23612072724127092,0.2345246523618698,0.2346067726612091,0.23625430464744568,0.2390863299369812,0.23923681676387787,0.23497188091278076,0.2359970211982727,0.23463764786720276,0.23010757565498352,0.23737028241157532,0.24087119102478027,0.23361895978450775,0.0674583688378334,0.06760220229625702,0.06747745722532272,0.2345246523618698,0.2346067726612091
0.9354207436399217,0.232012025564418,0.22970375418663025,0.22916962206363678,0.23163776099681854,0.23393379151821136,0.23395158350467682,0.2298305332660675,0.23121918737888336,0.22939524054527283,0.22434690594673157,0.233047217130661,0.23696807026863098,0.22734224796295166,0.0666748657822609,0.06682031601667404,0.06669500470161438,0.22970375418663025,0.22916962206363678
0.9373776908023483,0.2268243835555635,0.2237803339958191,0.22234264016151428,0.22422254085540771,0.22799642384052277,0.22721286118030548,0.22402703762054443,0.22524094581604004,0.22240017354488373,0.21857260167598724,0.22728806734085083,0.23102223873138428,0.2228250801563263,0.06589200347661972,0.06603924930095673,0.06591110676527023,0.2237803339958191,0.22234264016151428
0.9393346379647749,0.22038189196177593,0.21655526757240295,0.21391648054122925,0.2172267735004425,0.22010385990142822,0.2201399803161621,0.21704526245594025,0.2171628475189209,0.21455979347229004,0.21092885732650757,0.22016029059886932,0.222981259226799,0.21590717136859894,0.06510961800813675,0.06525898724794388,0.06512682884931564,0.21655526757240295,0.21391648054122925
0.9412915851272015,0.21252012209271884,0.20825093984603882,0.20400966703891754,0.20829960703849792,0.21041330695152283,0.21026098728179932,0.20772463083267212,0.20882490277290344,0.2054525911808014,0.2025146484375,0.21200251579284668,0.21488839387893677,0.2072611153125763,0.0643276497721672,0.06447980552911758,0.06434150040149689,0.20825093984603882,0.20400966703891754
0.9432485322896281,0.20310929157336896,0.19858184456825256,0.1931256651878357,0.19818753004074097,0.1996091902256012,0.20055489242076874,0.1982576549053192,0.19831034541130066,0.19587936997413635,0.19319207966327667,0.201902836561203,0.20452846586704254,0.19769442081451416,0.06354596465826035,0.06370152533054352,0.06355541199445724,0.19858184456825256,0.1931256651878357
0.9452054794520548,0.1920834840232599,0.1883174479007721,0.18153271079063416,0.18673963844776154,0.186895489692688,0.1874275952577591,0.18841955065727234,0.1869429051876068,0.1846509724855423,0.18283912539482117,0.19072358310222626,0.19234229624271393,0.18654577434062958,0.06276457756757736,0.06292439997196198,0.06276785582304001,0.1883174479007721,0.18153271079063416
0.9471624266144814,0.17947204818705356,0.1766703724861145,0.16892069578170776,0.17413389682769775,0.1724550724029541,0.175575852394104,0.17702481150627136,0.17485062777996063,0.17236867547035217,0.17190977931022644,0.17783215641975403,0.1799744814634323,0.17530874907970428,0.06198345869779587,0.0621483251452446,0.06198090687394142,0.1766703724861145,0.16892069578170776
0.9491193737769079,0.16542601988387814,0.16401413083076477,0.15487278997898102,0.16071681678295135,0.15819716453552246,0.16109345853328705,0.16445451974868774,0.16068896651268005,0.15994787216186523,0.1596984565258026,0.16418184340000153,0.16505005955696106,0.16347149014472961,0.06120265647768974,0.061373330652713776,0.06119273230433464,0.16401413083076477,0.15487278997898102
0.9510763209393346,0.15023018726893878,0.1502636969089508,0.1412908136844635,0.14780396223068237,0.14218288660049438,0.14736145734786987,0.15229558944702148,0.1471664160490036,0.14592115581035614,0.14719797670841217,0.14978660643100739,0.15078897774219513,0.15009692311286926,0.06042219698429108,0.06059950590133667,0.060404546558856964,0.1502636969089508,0.1412908136844635
0.9530332681017613,0.1342923139984954,0.13618433475494385,0.1269499510526657,0.1337001770734787,0.12616361677646637,0.1317983865737915,0.1382720172405243,0.132231667637825,0.13187389075756073,0.1342192441225052,0.13523000478744507,0.13589434325695038,0.1355048418045044,0.05964214727282524,0.0598268024623394,0.059615880250930786,0.13618433475494385,0.1269499510526657
0.9549902152641878,0.11810632614973167,0.12207748740911484,0.11286523193120956,0.12006105482578278,0.11046139895915985,0.11742003262042999,0.12441258132457733,0.11682505905628204,0.11835405230522156,0.12176856398582458,0.12009285390377045,0.12108807265758514,0.12215204536914825,0.058862511068582535,0.05905526503920555,0.05882750079035759,0.12207748740911484,0.11286523193120956
0.9569471624266144,0.10219484026886548,0.10777397453784943,0.09973527491092682,0.10569873452186584,0.09550276398658752,0.1028260886669159,0.11106456816196442,0.10267233848571777,0.1043110191822052,0.10834397375583649,0.1050170361995697,0.10601529479026794,0.10762599110603333,0.05808349326252937,0.058284908533096313,0.05804012343287468,0.10777397453784943,0.09973527491092682
0.958904109589041,0.08704443156035067,0.09384249895811081,0.08663306385278702,0.09299130737781525,0.08033664524555206,0.08797866106033325,0.09707187861204147,0.08801713585853577,0.09132221341133118,0.09564237296581268,0.09063833951950073,0.0917288213968277,0.09356771409511566,0.05730506405234337,0.05751568078994751,0.057253092527389526,0.09384249895811081,0.08663306385278702
0.9608610567514677,0.07305006155138136,0.08040262013673782,0.07465709745883942,0.08012941479682922,0.06712476909160614,0.07468774169683456,0.08443509787321091,0.0746699720621109,0.07883864641189575,0.08337406069040298,0.07776233553886414,0.07916708290576935,0.08205825835466385,0.056527312844991684,0.05674748122692108,0.05646688491106033,0.08040262013673782,0.07465709745883942
0.9628180039138943,0.06048128713624308,0.06724509596824646,0.06221771985292435,0.06785924732685089,0.05543643236160278,0.06280779838562012,0.07079271972179413,0.06258708983659744,0.066545769572258,0.07186330854892731,0.06423087418079376,0.06560858339071274,0.0687650740146637,0.05575038865208626,0.05598018690943718,0.05568145960569382,0.06724509596824646,0.06221771985292435
0.9647749510763208,0.0494745307128583,0.05571499839425087,0.052504271268844604,0.057032499462366104,0.044369086623191833,0.05080479383468628,0.059231385588645935,0.05136789008975029,0.05596674233675003,0.06015594303607941,0.05274796858429909,0.0550776869058609,0.05765870213508606,0.05497433617711067,0.05521361529827118,0.05489545688033104,0.05571499839425087,0.052504271268844604
0.9667318982387475,0.040047356107479906,0.045064907521009445,0.04324799403548241,0.04730311036109924,0.03507556766271591,0.039989084005355835,0.04814755171537399,0.04195917770266533,0.046236127614974976,0.05040445551276207,0.042151980102062225,0.044683635234832764,0.04622528702020645,0.05419933795928955,0.05444754287600517,0.0541137158870697,0.045064907521009445,0.04324799403548241
0.9686888454011742,0.032125933786266644,0.03550582751631737,0.03445391356945038,0.03868751600384712,0.02703721448779106,0.030366331338882446,0.03850199282169342,0.0340515673160553,0.037878282368183136,0.041067808866500854,0.03289113938808441,0.0362173467874527,0.036098942160606384,0.053425393998622894,0.0536818653345108,0.053331196308135986,0.03550582751631737,0.03445391356945038
0.9706457925636007,0.025576460242384115,0.02700180560350418,0.027463871985673904,0.03140481933951378,0.020915895700454712,0.024148769676685333,0.02988886833190918,0.026437735185027122,0.030797842890024185,0.03349898383021355,0.025645630434155464,0.02782493084669113,0.029735416173934937,0.05265265703201294,0.05291634425520897,0.052550025284290314,0.02700180560350418,0.027463871985673904
0.9726027397260273,0.020233754177634414,0.020182479172945023,0.020765136927366257,0.024415653198957443,0.01577308028936386,0.0167844295501709,0.022169485688209534,0.020050229504704475,0.024052297696471214,0.02657233364880085,0.01888325624167919,0.02240118756890297,0.02194182574748993,0.051881060004234314,0.05215083062648773,0.0517701618373394,0.020182479172945023,0.020765136927366257
0.974559686888454,0.015923540997910327,0.014430142939090729,0.015589548274874687,0.01932840421795845,0.011387202888727188,0.011701062321662903,0.015576064586639404,0.015070871450006962,0.01844254694879055,0.02032812498509884,0.013093065470457077,0.016600528731942177,0.01461850106716156,0.05111052840948105,0.051385294646024704,0.0509914830327034,0.014430142939090729,0.015589548274874687
0.9765166340508806,0.012477644227892312,0.00995689257979393,0.012087063863873482,0.014495128765702248,0.008477957919239998,0.007207697723060846,0.01051807776093483,0.010700743645429611,0.014067200943827629,0.01547267846763134,0.008862435817718506,0.012713214382529259,0.01023920625448227,0.050340816378593445,0.05061958357691765,0.050214070826768875,0.00995689257979393,0.012087063863873482
0.9784735812133072,0.009742926773801732,0.006562348455190659,0.008133545517921448,0.010613586753606796,0.00558685977011919,0.003209112212061882,0.006101913750171661,0.00858338177204132,0.01053287461400032,0.011025117710232735,0.00575125589966774,0.009079392068088055,0.005331989377737045,0.04957187548279762,0.04985358938574791,0.04943762719631195,0.006562348455190659,0.008133545517921448
0.9804305283757337,0.007585482727471155,0.004326004534959793,0.006373157724738121,0.008305240422487259,0.0040590800344944,0.0005695391446352005,0.0033749714493751526,0.0055456883274018764,0.00793473795056343,0.007599771022796631,0.0030500460416078568,0.006490001920610666,0.002829834818840027,0.048803284764289856,0.04908730834722519,0.048662781715393066,0.004326004534959793,0.006373157724738121
0.9823874755381604,0.005891615635451959,0.002578161656856537,0.005002809688448906,0.006396770477294922,0.0027190521359443665,-0.000919826328754425,0.0013015680015087128,0.002977409865707159,0.006240755319595337,0.005347458645701408,0.001437496393918991,0.0039747729897499084,0.0008358582854270935,0.04803482070565224,0.04832066595554352,0.04788859188556671,0.002578161656856537,0.005002809688448906
0.9843444227005871,0.004566876512389226,0.0016204938292503357,0.003400525078177452,0.004944796673953533,0.001729775220155716,-0.001416974700987339,7.894635200500488e-05,0.0024611083790659904,0.004958599805831909,0.004330573603510857,0.000712960958480835,0.0012181177735328674,-0.0018030181527137756,0.04726625606417656,0.0475536584854126,0.047114282846450806,0.0016204938292503357,0.003400525078177452
0.9863013698630136,0.0035340908448515426,0.0013582324609160423,0.0023211613297462463,0.0035980967804789543,0.001196395605802536,-0.0020266182254999876,-0.0011942461133003235,0.002270949073135853,0.004092048853635788,0.002549564465880394,-0.00030836835503578186,0.0013186093419790268,-0.0028537288308143616,0.046497393399477005,0.04678637161850929,0.04634222015738487,0.0013582324609160423,0.0023211613297462463
0.9882583170254402,0.0027309898333848655,0.0011184774339199066,0.001547723077237606,0.0023442264646291733,0.000991087406873703,-0.002510426566004753,-0.0009514540433883667,0.0010151714086532593,0.003923896700143814,0.001956600695848465,0.0002181902527809143,0.0003314092755317688,-0.0038242191076278687,0.04572807252407074,0.04601887986063957,0.04556933045387268,0.0011184774339199066,0.001547723077237606
0.9902152641878669,0.002107817607034449,0.0008173026144504547,0.0009639561176300049,0.002083125989884138,0.00023296382278203964,-0.0011619394645094872,-0.0009765606373548508,0.00014720018953084946,0.004096861928701401,0.0020406260155141354,0.00041277240961790085,-0.0012559741735458374,-0.0031516961753368378,0.04495825245976448,0.045251332223415375,0.04479733482003212,0.0008173026144504547,0.0009639561176300049
0.9921722113502935,0.0016251157418085162,0.0008087754249572754,0.0008198786526918411,0.0012142360210418701,0.000369049608707428,-0.0006533041596412659,-0.0005244836211204529,0.0011058095842599869,0.003200892359018326,0.0012716674245893955,0.00031606387346982956,-0.0024263858795166016,-0.004889369010925293,0.04418785497546196,0.04448394477367401,0.044025205075740814,0.0008087754249572754,0.0008198786526918411
0.9941291585127201,0.0012517762743807365,0.0011402694508433342,0.0012335777282714844,0.0005213022232055664,0.0001635923981666565,0.0020611472427845,-0.0005375947803258896,0.0007418114691972733,0.0035130027681589127,0.0017795637249946594,0.0014688801020383835,-0.002575598657131195,-0.0043955519795417786,0.04341689124703407,0.04371693730354309,0.043253328651189804,0.0011402694508433342,0.0012335777282714844
0.9960861056751467,0.0009633882963689339,0.001417946070432663,0.0006683394312858582,0.0006881654262542725,-0.00023642182350158691,0.00235541258007288,4.600360989570618e-05,0.0007499512284994125,0.0034799696877598763,0.0022500306367874146,0.0016191015020012856,-0.001641206443309784,-0.005119554698467255,0.042645398527383804,0.042950499802827835,0.042481835931539536,0.001417946070432663,0.0006683394312858582
0.9980430528375733,0.000740866796975165,0.0020543690770864487,0.0009596012532711029,-0.000558897852897644,-0.0008462481200695038,0.002222105860710144,0.0007769875228404999,0.0010251477360725403,0.0036724265664815903,0.0028772938530892134,0.002665432868525386,-0.0030409246683120728,-0.004132825881242752,0.041873421519994736,0.042184825986623764,0.04171076789498329,0.0020543690770864487,0.0009596012532711029
1.0,0.00056933478152532,0.001882854849100113,0.0013000406324863434,-1.3903714716434479e-05,-0.0005190409719944,0.003771185874938965,0.0010600173845887184,0.0008672536350786686,0.003563258796930313,0.003259316086769104,0.0036687031388282776,-0.0026230141520500183,-0.005687423050403595,0.0411011278629303,0.041420016437768936,0.040940459817647934,0.001882854849100113,0.0013000406324863434


==> BurgersEquationLargeTime-approx-t-4.00.dat <==
x,FOM,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.0,4.4840388000011444e-05,-0.0002902330015785992,0.00046889111399650574,0.0008719093166291714,5.619926378130913e-05,-0.0005974727682769299,-0.00046877353452146053,-0.0005724874790757895,-0.0007748585194349289,-9.824871085584164e-05,0.0012381244450807571,-0.00035685859620571136,3.263624123412499e-41,-1.3497727197915935e-40,-2.6564835377744855e-40,4.4840388000011444e-05,-0.0002902330015785992
0.0019569471624266144,0.00039138943248532285,-0.00010846508666872978,0.0001416032901033759,0.0006015188992023468,0.0006880359724164009,-0.0007244423031806946,0.0020825304090976715,0.0003591901622712612,-7.523689419031143e-05,0.0008670985698699951,0.0005286335945129395,-0.00012496672570705414,0.0014695078134536743,0.0007386340876109898,0.0007499679340980947,0.0006306745926849544,-0.00010846508666872978,0.0001416032901033759
0.003913894324853229,0.0007827788649706457,0.001097705215215683,0.0012275613844394684,0.0011252276599407196,1.8244609236717224e-05,0.0005959328263998032,0.0006266720592975616,0.00079494493547827,0.0005491562187671661,0.002488580998033285,0.0006504561752080917,0.0010096579790115356,-0.0016238288953900337,0.0012571894330903888,0.001348777674138546,0.0011716866865754128,0.001097705215215683,0.0012275613844394684
0.005870841487279843,0.0011741682974559687,0.0011165067553520203,0.0009369635954499245,0.0010169316083192825,0.0009990762919187546,0.0009231646545231342,0.0012548118829727173,0.0014022821560502052,0.00042875297367572784,0.0008655134588479996,0.0008412306196987629,0.0008722171187400818,0.0005814693868160248,0.0018692670855671167,0.001847766456194222,0.0017814890015870333,0.0011165067553520203,0.0009369635954499245
0.007827788649706457,0.0015655577299412914,0.001710423268377781,0.0013324785977602005,0.0019524607341736555,0.00172516331076622,-0.0008592400699853897,0.0014002546668052673,0.0015555010177195072,0.0016819995362311602,0.0025913510471582413,0.0012143533676862717,0.0032013067975640297,0.001242875587195158,0.0024086374323815107,0.0024097501300275326,0.002342372667044401,0.001710423268377781,0.0013324785977602005
0.009784735812133072,0.0019569471624266144,0.0019404736813157797,0.001978366170078516,0.0019482392817735672,0.002353166462853551,0.0021446943283081055,0.001767648383975029,0.0017890343442559242,0.0015543238259851933,0.0025271838530898094,0.0023569054901599884,0.0035729287192225456,0.0012450776994228363,0.0029660281725227833,0.002990656765177846,0.003135447157546878,0.0019404736813157797,0.001978366170078516
0.011741682974559686,0.0023483365949119373,0.002530522644519806,0.0024291155859827995,0.002501804381608963,0.0022504739463329315,0.0025091972202062607,-5.9003010392189026e-05,0.0025756305549293756,0.0024145031347870827,0.0020463448017835617,0.0032040849328041077,-3.681238740682602e-05,0.0024355361238121986,0.0035599367693066597,0.00356566091068089,0.0037068251986056566,0.002530522644519806,0.0024291155859827995
0.0136986301369863,0.0027397260273972603,0.002331346506252885,0.0025635967031121254,0.003626864403486252,0.0019243527203798294,0.0026057343930006027,0.002629315946251154,0.002860290464013815,0.0035155368968844414,0.0009418614208698273,0.002658070530742407,0.00390990823507309,0.003184475004673004,0.004152252338826656,0.0041456324979662895,0.004110878799110651,0.002331346506252885,0.0025635967031121254
0.015655577299412915,0.003131115459882583,0.004086480475962162,0.003211218398064375,0.0032071005553007126,0.003001431468874216,0.0031627994030714035,0.003349918872117996,0.0028331181965768337,0.003004007041454315,0.0043635438196361065,0.0025996193289756775,0.0034915851429104805,0.0034124869853258133,0.0047348979860544205,0.004733227659016848,0.004833889193832874,0.004086480475962162,0.003211218398064375
0.01761252446183953,0.003522504892367906,0.004280237480998039,0.0036012581549584866,0.0037621306255459785,0.0030183009803295135,0.0026526115834712982,0.00389818474650383,0.003661234863102436,0.0035163406282663345,0.0034958096221089363,0.0023125633597373962,0.00029750727117061615,0.00256474781781435,0.005300822202116251,0.005324908532202244,0.00539042241871357,0.004280237480998039,0.0036012581549584866
0.019569471624266144,0.003913894324853229,0.0045404257252812386,0.003924654796719551,0.004066932015120983,0.004260307177901268,0.005059706047177315,0.003499287646263838,0.003681683447211981,0.003901263466104865,0.002999512478709221,0.003861216129735112,0.001954900100827217,0.004327176138758659,0.005872564390301704,0.005917118396610022,0.005949411541223526,0.0045404257252812386,0.003924654796719551
0.021526418786692758,0.004305283757338551,0.004048363771289587,0.004059790633618832,0.004360909573733807,0.004263651557266712,0.002909582108259201,0.0037275953218340874,0.004267985001206398,0.004163275472819805,0.004147026687860489,0.004685088526457548,0.004019370302557945,0.0038068462163209915,0.00643783388659358,0.006508236285299063,0.0065133944153785706,0.004048363771289587,0.004059790633618832
0.023483365949119372,0.004696673189823875,0.004591513425111771,0.0050030918791890144,0.004523653537034988,0.004503464326262474,0.004345979541540146,0.004713144153356552,0.0048427036963403225,0.005400771275162697,0.004233896732330322,0.00464739091694355,0.005643418058753014,0.004281003028154373,0.0070052482187747955,0.007098251488059759,0.007066418882459402,0.004591513425111771,0.0050030918791890144
0.025440313111545987,0.005088062622309197,0.005180754698812962,0.005231199320405722,0.005087578669190407,0.004683136940002441,0.0046468270011246204,0.006155877374112606,0.005013919435441494,0.00504380464553833,0.0051343198865652084,0.004833253100514412,0.005887624807655811,0.004931413568556309,0.007573949638754129,0.007687301840633154,0.007653434295207262,0.005180754698812962,0.005231199320405722
0.0273972602739726,0.005479452054794521,0.005639167502522469,0.005745035130530596,0.005499051883816719,0.00604788213968277,0.005101200193166733,0.004298019222915173,0.005673549138009548,0.004921673331409693,0.005755346268415451,0.005827669054269791,0.00570745300501585,0.004572056233882904,0.00814860686659813,0.008275729604065418,0.008228183723986149,0.005639167502522469,0.005745035130530596
0.029354207436399216,0.005870841487279843,0.005200122483074665,0.006325451657176018,0.006011413875967264,0.006201941054314375,0.006204643752425909,0.005306950304657221,0.0059550441801548,0.006203350145369768,0.006369412411004305,0.005643440410494804,0.006634443998336792,0.005905183032155037,0.008725450374186039,0.008863658644258976,0.008797279559075832,0.005200122483074665,0.006325451657176018
0.03131115459882583,0.006262230919765166,0.006297104060649872,0.006636576261371374,0.006326424423605204,0.007002578116953373,0.0059933532029390335,0.006479829549789429,0.006394409574568272,0.006708187982439995,0.007207793183624744,0.006786135956645012,0.005396610125899315,0.0049429889768362045,0.009305301122367382,0.00945193413645029,0.009381485171616077,0.006297104060649872,0.006636576261371374
0.033268101761252444,0.006653620352250489,0.0071355197578668594,0.0068738460540771484,0.006746874190866947,0.006563843227922916,0.007286323234438896,0.007668595761060715,0.006320226937532425,0.006103359162807465,0.006274763494729996,0.006645548157393932,0.007442202419042587,0.006375135853886604,0.009888545610010624,0.010040088556706905,0.009959851391613483,0.0071355197578668594,0.0068738460540771484
0.03522504892367906,0.007045009784735812,0.007136479020118713,0.006984551902860403,0.00690462626516819,0.00645851157605648,0.0073240576311945915,0.006754133850336075,0.007228089030832052,0.006852154619991779,0.0066793449223041534,0.006516985595226288,0.007864158600568771,0.007180269807577133,0.010473503731191158,0.010628622025251389,0.010529963299632072,0.007136479020118713,0.006984551902860403
0.03718199608610567,0.007436399217221135,0.007630323991179466,0.007742401212453842,0.00746980682015419,0.007473208010196686,0.006754014641046524,0.008338313549757004,0.007717926055192947,0.008093761280179024,0.007255397737026215,0.007700307294726372,0.007374235428869724,0.008636882528662682,0.011060484685003757,0.011217379942536354,0.011114634573459625,0.007630323991179466,0.007742401212453842
0.03913894324853229,0.007827788649706457,0.008130495436489582,0.007788453251123428,0.0079561872407794,0.009126374498009682,0.007631305605173111,0.007423735223710537,0.007826322689652443,0.007765177637338638,0.008564392104744911,0.008129986003041267,0.007818881422281265,0.008218187838792801,0.011650808155536652,0.011806435883045197,0.011700566858053207,0.008130495436489582,0.007788453251123428
0.0410958904109589,0.00821917808219178,0.008551711216568947,0.008304579183459282,0.008540181443095207,0.007500087842345238,0.008619442582130432,0.006890198681503534,0.008317103609442711,0.008195437490940094,0.007791595999151468,0.007232461124658585,0.00948302075266838,0.008570266887545586,0.012241465039551258,0.012395989149808884,0.012282750569283962,0.008551711216568947,0.008304579183459282
0.043052837573385516,0.008610567514677103,0.007992385886609554,0.008946266025304794,0.008979098871350288,0.008775126188993454,0.008825676515698433,0.009248880669474602,0.008444846607744694,0.008245127275586128,0.007626848295331001,0.008285226300358772,0.006869913544505835,0.008215967565774918,0.012832793407142162,0.012985884211957455,0.012867468409240246,0.007992385886609554,0.008946266025304794
0.04500978473581213,0.009001956947162427,0.0086815245449543,0.009185457602143288,0.009018221870064735,0.008104569278657436,0.009624414145946503,0.008948253467679024,0.008840360678732395,0.009397166781127453,0.008073458448052406,0.00823044404387474,0.008675902150571346,0.009102676063776016,0.013426296412944794,0.013576170429587364,0.013452067971229553,0.0086815245449543,0.009185457602143288
0.046966731898238745,0.00939334637964775,0.009793403558433056,0.009807474911212921,0.009906239807605743,0.009274337440729141,0.009354159235954285,0.00960075855255127,0.009380144998431206,0.009464461356401443,0.009816855192184448,0.008857868611812592,0.008886436000466347,0.008632050827145576,0.014020916074514389,0.014166844077408314,0.014037583954632282,0.009793403558433056,0.009807474911212921
0.04892367906066536,0.009784735812133072,0.009652635082602501,0.01007589977234602,0.010042495094239712,0.009804502129554749,0.009827019646763802,0.01069820486009121,0.010004393756389618,0.009859992191195488,0.008858788758516312,0.010093798860907555,0.01020232867449522,0.009824416600167751,0.014616364613175392,0.014757884666323662,0.014625371433794498,0.009652635082602501,0.01007589977234602
0.050880626223091974,0.010176125244618394,0.009929298423230648,0.009979319758713245,0.010369578376412392,0.010002817958593369,0.010715302079916,0.011358879506587982,0.010332079604268074,0.010066231712698936,0.010984163731336594,0.009914055466651917,0.00999470241367817,0.010164473205804825,0.015214351005852222,0.015349345281720161,0.015211119316518307,0.009929298423230648,0.009979319758713245
0.05283757338551859,0.010567514677103717,0.010538291186094284,0.01060578040778637,0.010718435049057007,0.010770540684461594,0.01136363297700882,0.010551748797297478,0.010583307594060898,0.01122579537332058,0.010164960287511349,0.010645080357789993,0.009189674630761147,0.011329066939651966,0.01580997370183468,0.01594102568924427,0.01579899899661541,0.010538291186094284,0.01060578040778637
0.0547945205479452,0.010958904109589041,0.01040400005877018,0.011014554649591446,0.01101845595985651,0.010656767524778843,0.011029239743947983,0.011335324496030807,0.010955456644296646,0.011024173349142075,0.011171398684382439,0.010654840618371964,0.011255268007516861,0.011132042855024338,0.016406740993261337,0.016533059999346733,0.016388794407248497,0.01040400005877018,0.011014554649591446
0.05675146771037182,0.011350293542074364,0.011473388411104679,0.011414425447583199,0.011642247438430786,0.011414296925067902,0.011458087712526321,0.011539362370967865,0.011111019179224968,0.012135556899011135,0.011934835463762283,0.011013563722372055,0.009132018312811852,0.011430913582444191,0.017005104571580887,0.017125414684414864,0.01697661355137825,0.011473388411104679,0.011414425447583199
0.05870841487279843,0.011741682974559686,0.011407624930143356,0.011935148388147354,0.01198463886976242,0.011980841867625713,0.01138000562787056,0.011259160935878754,0.011704185977578163,0.011418097652494907,0.011465104296803474,0.011115822941064835,0.011880774050951004,0.012151394039392471,0.017603205516934395,0.017718061804771423,0.017576875165104866,0.011407624930143356,0.011935148388147354
0.060665362035225046,0.012133072407045009,0.011583924293518066,0.011949397623538971,0.01213051751255989,0.012086484581232071,0.012245806865394115,0.01235535740852356,0.012599347159266472,0.012356117367744446,0.011877237819135189,0.011627554893493652,0.01110769622027874,0.01185863371938467,0.018201259896159172,0.018310945481061935,0.01815657690167427,0.011583924293518066,0.011949397623538971
0.06262230919765166,0.012524461839530331,0.01251397654414177,0.01277789194136858,0.013016961514949799,0.012173007242381573,0.01366138644516468,0.012960807420313358,0.013086400926113129,0.01314999908208847,0.01195924635976553,0.011674178764224052,0.012403156608343124,0.012020707130432129,0.018800178542733192,0.01890404522418976,0.018748633563518524,0.01251397654414177,0.01277789194136858
0.06457925636007827,0.012915851272015656,0.011988962069153786,0.013180557638406754,0.012932822108268738,0.013651277869939804,0.012864360585808754,0.012964626774191856,0.013004465959966183,0.013186587020754814,0.012936405837535858,0.012774224393069744,0.013802830129861832,0.013606967404484749,0.019400032237172127,0.01949743740260601,0.01933780126273632,0.011988962069153786,0.013180557638406754
0.06653620352250489,0.013307240704500978,0.0126669742166996,0.013793702237308025,0.013701850548386574,0.013497820124030113,0.013408266007900238,0.013328691013157368,0.013408467173576355,0.013079340569674969,0.012979472056031227,0.012635268270969391,0.011841860599815845,0.012980330735445023,0.019998928532004356,0.0200911033898592,0.019929101690649986,0.0126669742166996,0.013793702237308025
0.0684931506849315,0.0136986301369863,0.013464475981891155,0.013732035644352436,0.013668140396475792,0.013009229674935341,0.013762112706899643,0.01364828646183014,0.0138242207467556,0.014227784238755703,0.013708427548408508,0.013039585202932358,0.01382032223045826,0.013397298753261566,0.020597469061613083,0.020685071125626564,0.020521285012364388,0.013464475981891155,0.013732035644352436
0.07045009784735812,0.014090019569471623,0.013759709894657135,0.014477399177849293,0.01414620690047741,0.013873000629246235,0.01435775961726904,0.013439755886793137,0.014449510723352432,0.014092952944338322,0.014200728386640549,0.013734381645917892,0.014078203588724136,0.013956934213638306,0.021197281777858734,0.02127889357507229,0.021112574264407158,0.013759709894657135,0.014477399177849293
0.07240704500978473,0.014481409001956946,0.014081895351409912,0.014958599582314491,0.014480963349342346,0.015213847160339355,0.013392750173807144,0.014110563322901726,0.014808539301156998,0.01450899988412857,0.015269637107849121,0.013929197564721107,0.015625903382897377,0.014689979143440723,0.021796951070427895,0.021873125806450844,0.021704738959670067,0.014081895351409912,0.014958599582314491
0.07436399217221135,0.01487279843444227,0.014973370358347893,0.014834643341600895,0.015073249116539955,0.014868944883346558,0.014646491035819054,0.015105847269296646,0.01506161317229271,0.01440286636352539,0.014447672292590141,0.014327947050333023,0.014389249496161938,0.013045350089669228,0.022396376356482506,0.022467533126473427,0.02229752019047737,0.014973370358347893,0.014834643341600895
0.07632093933463796,0.015264187866927592,0.015116374008357525,0.015428093262016773,0.015291212126612663,0.01565459556877613,0.01579282619059086,0.014831192791461945,0.014904072508215904,0.01554601825773716,0.015413916669785976,0.01526237279176712,0.01536002941429615,0.01647266373038292,0.02299629896879196,0.023062121123075485,0.02290060743689537,0.015116374008357525,0.015428093262016773
0.07827788649706457,0.015655577299412915,0.015094030648469925,0.015792883932590485,0.015905043110251427,0.015455175191164017,0.01599944569170475,0.016271155327558517,0.01594601571559906,0.01583971083164215,0.01645023003220558,0.01532352901995182,0.01396991964429617,0.015429604798555374,0.023595917969942093,0.0236569344997406,0.023483043536543846,0.015094030648469925,0.015792883932590485
0.08023483365949119,0.01604696673189824,0.01560138538479805,0.016246970742940903,0.0161675363779068,0.015819299966096878,0.015949398279190063,0.015919608995318413,0.015670113265514374,0.016022279858589172,0.015949135646224022,0.01558380015194416,0.015306960791349411,0.014554867520928383,0.024195384234189987,0.024251788854599,0.024075718596577644,0.01560138538479805,0.016246970742940903
0.0821917808219178,0.01643835616438356,0.01622995175421238,0.01672428287565708,0.01635650545358658,0.016459349542856216,0.016631973907351494,0.016304370015859604,0.01650596223771572,0.016608942300081253,0.01648814044892788,0.016160521656274796,0.016867030411958694,0.017375057563185692,0.024794869124889374,0.024847181513905525,0.02467445284128189,0.01622995175421238,0.01672428287565708
0.08414872798434442,0.016829745596868884,0.01635175757110119,0.016820069402456284,0.01709430292248726,0.016408151015639305,0.01731611043214798,0.017196856439113617,0.01716374233365059,0.017275966703891754,0.016737552359700203,0.016011744737625122,0.015685910359025,0.01598530262708664,0.025394771248102188,0.02544206567108631,0.02526392601430416,0.01635175757110119,0.016820069402456284
0.08610567514677103,0.017221135029354205,0.016883481293916702,0.017422141507267952,0.01735643856227398,0.017604827880859375,0.01770845055580139,0.01642879843711853,0.017772357910871506,0.017214685678482056,0.01769240014255047,0.01696941815316677,0.01726115122437477,0.017790833488106728,0.025994693860411644,0.026037443429231644,0.025859076529741287,0.016883481293916702,0.017422141507267952
0.08806262230919765,0.01761252446183953,0.017528928816318512,0.018284479156136513,0.017839912325143814,0.017332714051008224,0.01695248857140541,0.018143288791179657,0.01788259670138359,0.017744701355695724,0.01714888960123062,0.016893096268177032,0.017535122111439705,0.01757986657321453,0.0265943706035614,0.026632875204086304,0.026449672877788544,0.017528928816318512,0.018284479156136513
0.09001956947162426,0.018003913894324854,0.01785883679986,0.018283691257238388,0.01825733110308647,0.018260082229971886,0.01811390556395054,0.01780793070793152,0.017866887152194977,0.017806027084589005,0.017618073150515556,0.017233949154615402,0.019331209361553192,0.01869540847837925,0.027194982394576073,0.0272284634411335,0.027043411508202553,0.01785883679986,0.018283691257238388
0.09197651663405088,0.018395303326810174,0.01820983551442623,0.018852248787879944,0.018673285841941833,0.017758190631866455,0.01862410083413124,0.017398877069354057,0.01867283321917057,0.01795131526887417,0.017762048169970512,0.01807330921292305,0.018754364922642708,0.020576387643814087,0.027794139459729195,0.02782425284385681,0.027637358754873276,0.01820983551442623,0.018852248787879944
0.09393346379647749,0.0187866927592955,0.018599029630422592,0.019047707319259644,0.019346145913004875,0.01915491372346878,0.018748223781585693,0.017843827605247498,0.018887922167778015,0.019077876582741737,0.017895741388201714,0.018775446340441704,0.01979455165565014,0.01822669431567192,0.028394116088747978,0.028419984504580498,0.02823152020573616,0.018599029630422592,0.019047707319259644
0.0958904109589041,0.01917808219178082,0.01919391006231308,0.01995909959077835,0.019414791837334633,0.01968240737915039,0.019557364284992218,0.018757782876491547,0.019506242126226425,0.019457003101706505,0.019854126498103142,0.01843949779868126,0.01984875649213791,0.01929415389895439,0.028994057327508926,0.02901589125394821,0.028825655579566956,0.01919391006231308,0.01995909959077835
0.09784735812133072,0.019569471624266144,0.018759874626994133,0.019898472353816032,0.019965775310993195,0.019486036151647568,0.019770726561546326,0.018147660419344902,0.01976708322763443,0.019870704039931297,0.01990148238837719,0.018628649413585663,0.018558692187070847,0.020249735563993454,0.02959388680756092,0.029612069949507713,0.029423732310533524,0.018759874626994133,0.019898472353816032
0.09980430528375733,0.019960861056751468,0.019487762823700905,0.02029360644519329,0.02021392434835434,0.019343286752700806,0.02003895491361618,0.019982565194368362,0.020159700885415077,0.02013186179101467,0.02048563025891781,0.019339721649885178,0.01968412660062313,0.01990550197660923,0.030194707214832306,0.030207984149456024,0.030019503086805344,0.019487762823700905,0.02029360644519329
0.10176125244618395,0.02035225048923679,0.020336739718914032,0.020653383806347847,0.020731773227453232,0.02060210332274437,0.020105265080928802,0.0204037893563509,0.020951129496097565,0.020783882588148117,0.020429616793990135,0.020004868507385254,0.02137761563062668,0.021556857973337173,0.0307939313352108,0.030804183334112167,0.03064804896712303,0.020336739718914032,0.020653383806347847
0.10371819960861056,0.020743639921722113,0.020398151129484177,0.021007005125284195,0.020915275439620018,0.021335914731025696,0.02103497087955475,0.01970074325799942,0.02119230479001999,0.020911607891321182,0.021370258182287216,0.01980692148208618,0.021852752193808556,0.02169620990753174,0.03139379993081093,0.031400419771671295,0.031203418970108032,0.020398151129484177,0.021007005125284195
0.10567514677103718,0.021135029354207434,0.020898062735795975,0.021531589329242706,0.02171460911631584,0.021591976284980774,0.02204672060906887,0.021092694252729416,0.021380284801125526,0.021256018429994583,0.021570680662989616,0.02092078886926174,0.02089042030274868,0.021264590322971344,0.03199377655982971,0.03199675306677818,0.03182753548026085,0.020898062735795975,0.021531589329242706
0.10763209393346379,0.021526418786692758,0.021493222564458847,0.022093750536441803,0.021837010979652405,0.021291835233569145,0.021041831001639366,0.021514706313610077,0.02198503166437149,0.021469756960868835,0.020914647728204727,0.021053288131952286,0.022407308220863342,0.021291818469762802,0.032593734562397,0.03259317949414253,0.0323944129049778,0.021493222564458847,0.022093750536441803
0.1095890410958904,0.021917808219178082,0.022188447415828705,0.022249527275562286,0.022136716172099113,0.0221991129219532,0.021528758108615875,0.021688312292099,0.022486303001642227,0.022667068988084793,0.022299353033304214,0.02171958237886429,0.02159806154668331,0.021913990378379822,0.03319389000535011,0.03318960592150688,0.03299357742071152,0.022188447415828705,0.022249527275562286
0.11154598825831702,0.022309197651663403,0.021934477612376213,0.023011639714241028,0.02281149849295616,0.02181207202374935,0.022627048194408417,0.022254131734371185,0.02289402112364769,0.022674886509776115,0.022780505940318108,0.02176077291369438,0.022772543132305145,0.02146962657570839,0.03379379212856293,0.03378638997673988,0.03358399495482445,0.021934477612376213,0.023011639714241028
0.11350293542074363,0.022700587084148727,0.02227146551012993,0.02323758229613304,0.02321312017738819,0.022092189639806747,0.022733241319656372,0.022248931229114532,0.022884350270032883,0.023130644112825394,0.02266334369778633,0.02246253564953804,0.022281888872385025,0.02311054617166519,0.03439385071396828,0.034382715821266174,0.03417756035923958,0.02227146551012993,0.02323758229613304
0.11545988258317025,0.023091976516634048,0.02285842038691044,0.023441212251782417,0.023344596847891808,0.02258443832397461,0.0223867055028677,0.02255643904209137,0.02346310205757618,0.023994073271751404,0.02334444224834442,0.022398730739951134,0.022916283458471298,0.024134593084454536,0.03499511629343033,0.03497934713959694,0.034779999405145645,0.02285842038691044,0.023441212251782417
0.11741682974559686,0.023483365949119372,0.02315479889512062,0.02400996722280979,0.023534104228019714,0.0232489462941885,0.022992148995399475,0.023483682423830032,0.02372695691883564,0.023905150592327118,0.02412973716855049,0.022849086672067642,0.023883460089564323,0.024077506735920906,0.03559396043419838,0.035576026886701584,0.0353812538087368,0.02315479889512062,0.02400996722280979
0.11937377690802348,0.023874755381604697,0.023794306442141533,0.02448306791484356,0.024494826793670654,0.02370525524020195,0.023928873240947723,0.023609042167663574,0.024175867438316345,0.023816201835870743,0.02408418245613575,0.02317415177822113,0.023524560034275055,0.024568043649196625,0.03619413077831268,0.03617290034890175,0.035962775349617004,0.023794306442141533,0.02448306791484356
0.12133072407045009,0.024266144814090018,0.023724284023046494,0.024529702961444855,0.02461165376007557,0.023868218064308167,0.024435680359601974,0.023877806961536407,0.02492460422217846,0.02482549287378788,0.024014949798583984,0.023374486714601517,0.02346755750477314,0.024468958377838135,0.03679438680410385,0.03676953539252281,0.0365603044629097,0.023724284023046494,0.024529702961444855
0.1232876712328767,0.024657534246575342,0.024475451558828354,0.02539636194705963,0.02496059238910675,0.025672879070043564,0.024675827473402023,0.023366592824459076,0.024971649050712585,0.02507021464407444,0.025219667702913284,0.02387259528040886,0.022539591416716576,0.025049850344657898,0.037394266575574875,0.037366338074207306,0.037153251469135284,0.024475451558828354,0.02539636194705963
0.12524461839530332,0.025048923679060663,0.02449394389986992,0.025709355250000954,0.025603698566555977,0.025161193683743477,0.025021128356456757,0.024416770786046982,0.02516033872961998,0.025299742817878723,0.02472153678536415,0.024762608110904694,0.02433280646800995,0.02458181604743004,0.037995290011167526,0.037963178008794785,0.03774866834282875,0.02449394389986992,0.025709355250000954
0.12720156555772993,0.025440313111545987,0.025128314271569252,0.026020579040050507,0.025769315659999847,0.025230515748262405,0.025048227980732918,0.024571504443883896,0.025785677134990692,0.025612033903598785,0.02571163699030876,0.02486567571759224,0.025129936635494232,0.025052756071090698,0.03859531879425049,0.03856007382273674,0.03836791217327118,0.025128314271569252,0.026020579040050507
0.12915851272015655,0.02583170254403131,0.02530665695667267,0.02635793387889862,0.02636619284749031,0.025182798504829407,0.025427477434277534,0.025044608861207962,0.026103321462869644,0.02586612105369568,0.025821451097726822,0.025522388517856598,0.02449685148894787,0.0253581702709198,0.039194755256175995,0.03915710374712944,0.03894437104463577,0.02530665695667267,0.02635793387889862
0.13111545988258316,0.026223091976516632,0.026304036378860474,0.027042292058467865,0.026500724256038666,0.026198023930191994,0.02611304074525833,0.02499137446284294,0.026518046855926514,0.026474038138985634,0.026671377941966057,0.025566663593053818,0.025845378637313843,0.026575829833745956,0.039795104414224625,0.03975396230816841,0.03954283893108368,0.026304036378860474,0.027042292058467865
0.13307240704500978,0.026614481409001956,0.026374883949756622,0.02734052762389183,0.027009250596165657,0.026562631130218506,0.02738232910633087,0.02752894163131714,0.026884909719228745,0.026776310056447983,0.0275605209171772,0.02644088864326477,0.02644018828868866,0.026735154911875725,0.04039515182375908,0.040350936353206635,0.040137287229299545,0.026374883949756622,0.02734052762389183
0.1350293542074364,0.027005870841487277,0.02693498507142067,0.02751000225543976,0.027564726769924164,0.02695702388882637,0.026631750166416168,0.026628699153661728,0.027414754033088684,0.02727549709379673,0.027160443365573883,0.026092126965522766,0.024294264614582062,0.02712273597717285,0.04099538177251816,0.040947914123535156,0.040766678750514984,0.02693498507142067,0.02751000225543976
0.136986301369863,0.0273972602739726,0.027083948254585266,0.027842044830322266,0.027946753427386284,0.027668189257383347,0.02732115611433983,0.026945270597934723,0.028028562664985657,0.027753645554184914,0.028364315629005432,0.026192303746938705,0.026944905519485474,0.02724749594926834,0.04159564524888992,0.041544944047927856,0.04132142663002014,0.027083948254585266,0.027842044830322266
0.13894324853228962,0.027788649706457925,0.02749047428369522,0.02874438837170601,0.02818550169467926,0.028144845739006996,0.02787521667778492,0.027462342754006386,0.02794743701815605,0.028372999280691147,0.027525853365659714,0.026766661554574966,0.02701062150299549,0.02794567495584488,0.04219590127468109,0.04214209318161011,0.04191727191209793,0.02749047428369522,0.02874438837170601
0.14090019569471623,0.028180039138943246,0.027775321155786514,0.028882842510938644,0.0284473467618227,0.02847231552004814,0.028403006494045258,0.028655685484409332,0.02863369509577751,0.028714943677186966,0.02807154320180416,0.02760333940386772,0.02697482705116272,0.028541721403598785,0.042796190828084946,0.04273906722664833,0.04252355918288231,0.027775321155786514,0.028882842510938644
0.14285714285714285,0.02857142857142857,0.028464216738939285,0.02901226095855236,0.028581105172634125,0.028697650879621506,0.028518619015812874,0.028360098600387573,0.029171794652938843,0.029199322685599327,0.0286029614508152,0.027816984802484512,0.02785378322005272,0.02746543288230896,0.04339660704135895,0.0433361679315567,0.04310886561870575,0.028464216738939285,0.02901226095855236
0.14481409001956946,0.02896281800391389,0.028654001653194427,0.029696431010961533,0.029381640255451202,0.02873297780752182,0.029894735664129257,0.029025569558143616,0.02946852520108223,0.029889963567256927,0.028439514338970184,0.0286262109875679,0.028932366520166397,0.027547409757971764,0.04399680718779564,0.04393329471349716,0.043704066425561905,0.028654001653194427,0.029696431010961533
0.14677103718199608,0.029354207436399216,0.029011517763137817,0.029892802238464355,0.029975103214383125,0.0294528566300869,0.029266759753227234,0.029461169615387917,0.029679257422685623,0.029511045664548874,0.02889104187488556,0.028492137789726257,0.029774973168969154,0.0289921872317791,0.044597260653972626,0.0445304699242115,0.0443001314997673,0.029011517763137817,0.029892802238464355
0.1487279843444227,0.02974559686888454,0.02908889576792717,0.030509833246469498,0.03001268208026886,0.030469857156276703,0.030132021754980087,0.029041456058621407,0.030575979501008987,0.030228357762098312,0.030034668743610382,0.029296770691871643,0.028778189793229103,0.029673125594854355,0.04519848898053169,0.04512760788202286,0.04489561915397644,0.02908889576792717,0.030509833246469498
0.1506849315068493,0.03013698630136986,0.0302467979490757,0.030728431418538094,0.030831344425678253,0.030911456793546677,0.029953842982649803,0.030044548213481903,0.030555281788110733,0.029984107241034508,0.030320273712277412,0.029715679585933685,0.030365463346242905,0.02850084751844406,0.04579785838723183,0.04572474956512451,0.045498330146074295,0.0302467979490757,0.030728431418538094
0.15264187866927592,0.030528375733855185,0.030444063246250153,0.03125036507844925,0.03117753565311432,0.030661754310131073,0.030292518436908722,0.029828179627656937,0.030778177082538605,0.030761605128645897,0.030563227832317352,0.02990487962961197,0.03074786812067032,0.030393794178962708,0.04639863222837448,0.04632193595170975,0.04608839750289917,0.030444063246250153,0.03125036507844925
0.15459882583170254,0.030919765166340506,0.030361562967300415,0.03188697248697281,0.03139221668243408,0.03039761632680893,0.031235013157129288,0.030597135424613953,0.031196443364024162,0.03152976185083389,0.031095635145902634,0.030731912702322006,0.0324707068502903,0.030897613614797592,0.046998657286167145,0.046919360756874084,0.04668319225311279,0.030361562967300415,0.03188697248697281
0.15655577299412915,0.03131115459882583,0.03139900416135788,0.03197641298174858,0.03176671639084816,0.03143215551972389,0.0310867540538311,0.030944058671593666,0.031958140432834625,0.03193160891532898,0.03229571878910065,0.03072982467710972,0.030018672347068787,0.03159411996603012,0.047599077224731445,0.04751637205481529,0.04727905988693237,0.03139900416135788,0.03197641298174858
0.15851272015655576,0.031702544031311154,0.03161504492163658,0.03253576159477234,0.03202058747410774,0.031469497829675674,0.03199215978384018,0.0315372496843338,0.03237132728099823,0.031875163316726685,0.031221838667988777,0.03097180277109146,0.031691595911979675,0.0326729416847229,0.0481996014714241,0.048113614320755005,0.047876082360744476,0.03161504492163658,0.03253576159477234
0.16046966731898238,0.03209393346379648,0.03186055272817612,0.03256479650735855,0.03264923393726349,0.031139127910137177,0.03171639144420624,0.03207006677985191,0.032363370060920715,0.03241129219532013,0.032187361270189285,0.03151455521583557,0.03210265189409256,0.03219092637300491,0.04879995808005333,0.048710860311985016,0.04847094416618347,0.03186055272817612,0.03256479650735855
0.162426614481409,0.032485322896281796,0.03205287829041481,0.03329247981309891,0.03286491334438324,0.03258431330323219,0.032225072383880615,0.031580276787281036,0.03280919790267944,0.032719310373067856,0.031766198575496674,0.031736381351947784,0.03225833922624588,0.03206786513328552,0.049400437623262405,0.04930809885263443,0.04907919093966484,0.03205287829041481,0.03329247981309891
0.1643835616438356,0.03287671232876712,0.032629020512104034,0.033818911761045456,0.03330443426966667,0.03336420655250549,0.03296785056591034,0.03207320347428322,0.03344520926475525,0.033369217067956924,0.032864198088645935,0.03239736706018448,0.03332262486219406,0.032719917595386505,0.050000954419374466,0.04990538954734802,0.049664273858070374,0.032629020512104034,0.033818911761045456
0.16634050880626222,0.033268101761252444,0.03296845033764839,0.03387199342250824,0.0337495431303978,0.03324194997549057,0.03376632183790207,0.03288432955741882,0.03372250497341156,0.03421027958393097,0.033214740455150604,0.032843731343746185,0.03289448097348213,0.03246906399726868,0.05060143396258354,0.05050268396735191,0.05026298388838768,0.03296845033764839,0.03387199342250824
0.16829745596868884,0.03365949119373777,0.03337834030389786,0.034480951726436615,0.03425419703125954,0.03330524265766144,0.03391915559768677,0.033112406730651855,0.03400453180074692,0.03408083692193031,0.033456526696681976,0.03354676067829132,0.03409656509757042,0.03273860737681389,0.0512021966278553,0.0510999821126461,0.05085550248622894,0.03337834030389786,0.034480951726436615
0.17025440313111545,0.03405088062622309,0.03388745337724686,0.03511464223265648,0.034539252519607544,0.03390750288963318,0.033998433500528336,0.03417476639151573,0.034645456820726395,0.03428841382265091,0.03426740691065788,0.03433430567383766,0.03247193992137909,0.035294268280267715,0.05180249735713005,0.05169728398323059,0.05145114287734032,0.03388745337724686,0.03511464223265648
0.17221135029354206,0.03444227005870841,0.0344545803964138,0.035309087485075,0.03479372709989548,0.034627705812454224,0.03457042947411537,0.0341697633266449,0.03483586758375168,0.03488755598664284,0.03417697921395302,0.03375349938869476,0.03479652479290962,0.034112583845853806,0.05240299552679062,0.05229460075497627,0.05206015333533287,0.0344545803964138,0.035309087485075
0.17416829745596868,0.034833659491193734,0.03455150127410889,0.035888880491256714,0.03537651151418686,0.035253193229436874,0.0348241850733757,0.03414654731750488,0.03519544005393982,0.03552728891372681,0.03557722270488739,0.03417171537876129,0.034167975187301636,0.03490519896149635,0.053003545850515366,0.052891939878463745,0.0526440292596817,0.03455150127410889,0.035888880491256714
0.1761252446183953,0.03522504892367906,0.034842826426029205,0.03625904396176338,0.03605996072292328,0.03575056046247482,0.0349896140396595,0.034224946051836014,0.0355687290430069,0.03537833318114281,0.03498528152704239,0.03451402485370636,0.033565275371074677,0.034857526421546936,0.05360409617424011,0.0534893274307251,0.053240567445755005,0.034842826426029205,0.03625904396176338
0.1780821917808219,0.03561643835616438,0.03531273081898689,0.036532703787088394,0.036187686026096344,0.03570549935102463,0.03606889396905899,0.03533931076526642,0.035778194665908813,0.03616493567824364,0.03602777048945427,0.03499607741832733,0.03525349870324135,0.035907916724681854,0.05420468747615814,0.05408676713705063,0.053875502198934555,0.03531273081898689,0.036532703787088394
0.18003913894324852,0.03600782778864971,0.03571615368127823,0.03663453459739685,0.0364692397415638,0.0362677201628685,0.036525748670101166,0.03561457619071007,0.036435388028621674,0.03670751303434372,0.03631797432899475,0.0350903645157814,0.03541643172502518,0.03542361408472061,0.05480538681149483,0.05468399450182915,0.05445228889584541,0.03571615368127823,0.03663453459739685
0.18199608610567514,0.036399217221135025,0.03593200445175171,0.03711695969104767,0.03672538697719574,0.03713997080922127,0.03655526787042618,0.036997757852077484,0.03676040098071098,0.0367741733789444,0.03671807050704956,0.035114459693431854,0.035779692232608795,0.03537638485431671,0.055405888706445694,0.055281370878219604,0.055028267204761505,0.03593200445175171,0.03711695969104767
0.18395303326810175,0.03679060665362035,0.03648478537797928,0.03784797713160515,0.037449076771736145,0.03699004650115967,0.03712531179189682,0.03663492575287819,0.03709647059440613,0.036897946149110794,0.03674617037177086,0.03629118204116821,0.03646678850054741,0.03533518314361572,0.0560065321624279,0.05587877705693245,0.05565394461154938,0.03648478537797928,0.03784797713160515
0.18590998043052837,0.03718199608610567,0.03695795685052872,0.03812933713197708,0.03786948695778847,0.03764912486076355,0.03756123036146164,0.03712085634469986,0.037444621324539185,0.03759203106164932,0.037016160786151886,0.03643563762307167,0.037602346390485764,0.036643464118242264,0.056607089936733246,0.0564761646091938,0.05622100085020065,0.03695795685052872,0.03812933713197708
0.18786692759295498,0.037573385518591,0.03764829784631729,0.03854154050350189,0.03798715025186539,0.03750941529870033,0.037899792194366455,0.03731440007686615,0.038165923207998276,0.03810134530067444,0.03734070807695389,0.03743970766663551,0.036745600402355194,0.03694918751716614,0.05720774829387665,0.057073626667261124,0.05682220682501793,0.03764829784631729,0.03854154050350189
0.1898238747553816,0.03796477495107632,0.03792598098516464,0.0389658585190773,0.03852304816246033,0.03846454247832298,0.038358237594366074,0.03770213574171066,0.03837492689490318,0.038962703198194504,0.03781384229660034,0.03754238784313202,0.0370715856552124,0.0383189395070076,0.05780844762921333,0.05767098069190979,0.05742870643734932,0.03792598098516464,0.0389658585190773
0.1917808219178082,0.03835616438356164,0.03815788775682449,0.03918080031871796,0.038986340165138245,0.03904756158590317,0.03899474814534187,0.03829188644886017,0.03867287561297417,0.03936777263879776,0.03834786266088486,0.037819795310497284,0.03810439258813858,0.038242705166339874,0.058409012854099274,0.05826865881681442,0.05802607908844948,0.03815788775682449,0.03918080031871796
0.19373776908023482,0.03874755381604696,0.038560546934604645,0.039606500416994095,0.039187945425510406,0.039890602231025696,0.03915315493941307,0.03921589255332947,0.0390959158539772,0.03922584280371666,0.039551131427288055,0.038136932998895645,0.03937805816531181,0.03767771273851395,0.05900968238711357,0.058865852653980255,0.058638688176870346,0.038560546934604645,0.039606500416994095
0.19569471624266144,0.03913894324853229,0.03937122970819473,0.03984217718243599,0.03962014988064766,0.03924252837896347,0.03955667093396187,0.03850853443145752,0.039897311478853226,0.03982476517558098,0.039350852370262146,0.03818710893392563,0.039571456611156464,0.03801152482628822,0.05961126461625099,0.059463486075401306,0.05920272693037987,0.03937122970819473,0.03984217718243599
0.19765166340508805,0.03953033268101761,0.03957563266158104,0.040504090487957,0.04020044207572937,0.03988015279173851,0.03978125378489494,0.03916197270154953,0.03984072059392929,0.04010995477437973,0.03899168595671654,0.038933493196964264,0.039773259311914444,0.03931649774312973,0.06021112948656082,0.060060765594244,0.05980108305811882,0.03957563266158104,0.040504090487957
0.19960861056751467,0.039921722113502936,0.040053918957710266,0.04046677052974701,0.04065109044313431,0.03983909264206886,0.03982779383659363,0.039807941764593124,0.040182601660490036,0.0403098538517952,0.03938722237944603,0.03937738761305809,0.04010291397571564,0.040360018610954285,0.06081172451376915,0.06065819412469864,0.06039608642458916,0.040053918957710266,0.04046677052974701
0.20156555772994128,0.04031311154598825,0.0399145781993866,0.041145987808704376,0.04072964936494827,0.039993997663259506,0.040247246623039246,0.03955214098095894,0.04055102914571762,0.041102681308984756,0.040284350514411926,0.03971092775464058,0.03924865648150444,0.03928976505994797,0.06141309067606926,0.06125570833683014,0.060991477221250534,0.0399145781993866,0.041145987808704376
0.2035225048923679,0.04070450097847358,0.04079912602901459,0.04171789065003395,0.041360095143318176,0.04029173031449318,0.04094383120536804,0.04071619361639023,0.04116715118288994,0.041108403354883194,0.04084300994873047,0.040602851659059525,0.03907947987318039,0.04060918092727661,0.06201313063502312,0.061853162944316864,0.06158937141299248,0.04079912602901459,0.04171789065003395
0.2054794520547945,0.0410958904109589,0.0410977378487587,0.04219343885779381,0.04194936528801918,0.04123832657933235,0.040883295238018036,0.04160945117473602,0.04145057871937752,0.04192207753658295,0.041332490742206573,0.04055129736661911,0.041030026972293854,0.0418689139187336,0.062613844871521,0.062450654804706573,0.062194179743528366,0.0410977378487587,0.04219343885779381
0.20743639921722112,0.041487279843444226,0.04126138240098953,0.042651236057281494,0.042117152363061905,0.04101000726222992,0.04170319437980652,0.041477639228105545,0.041694216430187225,0.04190250113606453,0.041447170078754425,0.04061808064579964,0.04027337208390236,0.04117932170629501,0.06321456283330917,0.06304814666509628,0.06278077512979507,0.04126138240098953,0.042651236057281494
0.20939334637964774,0.04187866927592955,0.041445761919021606,0.04273207485675812,0.04279187321662903,0.04196261242032051,0.042099617421627045,0.04091932624578476,0.042069211602211,0.042334314435720444,0.04218491539359093,0.04128827154636383,0.04145333543419838,0.041185345500707626,0.06381531059741974,0.06364563852548599,0.06338855624198914,0.041445761919021606,0.04273207485675812
0.21135029354207435,0.04227005870841487,0.04251964017748833,0.04324204474687576,0.042630549520254135,0.04287532716989517,0.04251566901803017,0.04184277355670929,0.04214664548635483,0.04306740313768387,0.042209237813949585,0.041865456849336624,0.043568357825279236,0.04211917519569397,0.06441628187894821,0.06424318999052048,0.06398777663707733,0.04251964017748833,0.04324204474687576
0.21330724070450097,0.04266144814090019,0.042638860642910004,0.0436587929725647,0.04321356117725372,0.04246067255735397,0.04253552109003067,0.043115828186273575,0.042940203100442886,0.043204255402088165,0.04280409216880798,0.041586991399526596,0.04408790171146393,0.04197848588228226,0.065016970038414,0.06484068185091019,0.0645718201994896,0.042638860642910004,0.0436587929725647
0.21526418786692758,0.043052837573385516,0.043360333889722824,0.044111765921115875,0.04361644387245178,0.04297951981425285,0.04325826093554497,0.04302465170621872,0.0433848537504673,0.04385220259428024,0.042563918977975845,0.04236562177538872,0.042784783989191055,0.043042413890361786,0.06561751663684845,0.06543821096420288,0.06516820192337036,0.043360333889722824,0.044111765921115875
0.2172211350293542,0.04344422700587084,0.04315769299864769,0.04425971210002899,0.04407317191362381,0.043702639639377594,0.04378914088010788,0.04331086203455925,0.04327818751335144,0.044176965951919556,0.04382975399494171,0.043007396161556244,0.042978934943675995,0.04250499606132507,0.06621826440095901,0.06603579968214035,0.06576341390609741,0.04315769299864769,0.04425971210002899
0.2191780821917808,0.043835616438356165,0.04388756304979324,0.04479455202817917,0.04464077576994896,0.04365404322743416,0.044700611382722855,0.04311671108007431,0.04409383237361908,0.04431068152189255,0.04430970549583435,0.04331574589014053,0.04315688833594322,0.043408796191215515,0.06681908667087555,0.06663334369659424,0.06635966897010803,0.04388756304979324,0.04479455202817917
0.22113502935420742,0.04422700587084148,0.04421888291835785,0.045100629329681396,0.04503142088651657,0.044425200670957565,0.044191427528858185,0.04401214420795441,0.04470877721905708,0.0445098839700222,0.044223662465810776,0.04370202124118805,0.04451623558998108,0.04326599836349487,0.06741989403963089,0.06723091751337051,0.06695720553398132,0.04421888291835785,0.045100629329681396
0.22309197651663404,0.044618395303326806,0.04462428390979767,0.04550605267286301,0.045029621571302414,0.04550982639193535,0.04481472820043564,0.04420098662376404,0.0448090061545372,0.045337483286857605,0.04479857534170151,0.04420208930969238,0.0433838851749897,0.04372275620698929,0.06802107393741608,0.067828468978405,0.06757225841283798,0.04462428390979767,0.04550605267286301
0.22504892367906065,0.04500978473581213,0.0450136624276638,0.04609522968530655,0.04556156322360039,0.045212652534246445,0.04578036814928055,0.04484975337982178,0.04588339850306511,0.04569397121667862,0.04499839246273041,0.04457629472017288,0.046452686190605164,0.04451604560017586,0.06862220913171768,0.06842605024576187,0.06815345585346222,0.0450136624276638,0.04609522968530655
0.22700587084148727,0.045401174168297455,0.04543624073266983,0.046519938856363297,0.04616234451532364,0.04601973667740822,0.04571430757641792,0.04486961290240288,0.0455634668469429,0.04585942253470421,0.04537925869226456,0.04537348449230194,0.045451730489730835,0.044253453612327576,0.06922214478254318,0.06902365386486053,0.06874611228704453,0.04543624073266983,0.046519938856363297
0.22896281800391388,0.04579256360078278,0.04571840539574623,0.046759143471717834,0.046590656042099,0.04558471590280533,0.04639657214283943,0.045235879719257355,0.04621361196041107,0.046334393322467804,0.04562859609723091,0.045209046453237534,0.04538373649120331,0.045787714421749115,0.06982295215129852,0.06962121278047562,0.0693427175283432,0.04571840539574623,0.046759143471717834
0.2309197651663405,0.046183953033268096,0.04619850218296051,0.04729326814413071,0.04688480496406555,0.04607616737484932,0.046453796327114105,0.04581642150878906,0.04648581147193909,0.046922847628593445,0.04633050039410591,0.04565223306417465,0.0457054004073143,0.04471709206700325,0.07042373716831207,0.07021895051002502,0.06993982940912247,0.04619850218296051,0.04729326814413071
0.2328767123287671,0.04657534246575342,0.046472519636154175,0.047487400472164154,0.046838052570819855,0.04694197699427605,0.04679730907082558,0.04648479074239731,0.04705240949988365,0.04757576435804367,0.04689199477434158,0.04576388746500015,0.04619147256016731,0.045853156596422195,0.07102452963590622,0.07081644237041473,0.0705358237028122,0.046472519636154175,0.047487400472164154
0.23483365949119372,0.046966731898238745,0.04708469659090042,0.04785988852381706,0.047538287937641144,0.04669972136616707,0.046610552817583084,0.0474884957075119,0.0474080964922905,0.04771371930837631,0.04675183817744255,0.04617245867848396,0.04685172438621521,0.04660964384675026,0.07162534445524216,0.07141408324241638,0.0711374282836914,0.04708469659090042,0.04785988852381706
0.23679060665362034,0.04735812133072407,0.047497861087322235,0.048237159848213196,0.048290349543094635,0.04774405062198639,0.04789687693119049,0.0472940057516098,0.047953419387340546,0.04824845492839813,0.047672778367996216,0.04655707627534866,0.04826876148581505,0.04684683680534363,0.0722261443734169,0.07201185822486877,0.07172969728708267,0.047497861087322235,0.048237159848213196
0.23874755381604695,0.047749510763209393,0.04779239743947983,0.04884633421897888,0.048422571271657944,0.04762803018093109,0.047790609300136566,0.04766092449426651,0.048106610774993896,0.048401571810245514,0.047719892114400864,0.04744600132107735,0.048090171068906784,0.047727830708026886,0.07282695174217224,0.07260939478874207,0.07232583314180374,0.04779239743947983,0.04884633421897888
0.24070450097847357,0.04814090019569471,0.048347681760787964,0.04924853518605232,0.048848140984773636,0.04825388267636299,0.04821447283029556,0.04797651991248131,0.04878327623009682,0.049268413335084915,0.048521071672439575,0.04765356332063675,0.04798224940896034,0.04831060394644737,0.07342780381441116,0.07320701330900192,0.07294758409261703,0.048347681760787964,0.04924853518605232
0.24266144814090018,0.048532289628180035,0.0485176183283329,0.049503862857818604,0.04926542937755585,0.04954104125499725,0.04875782132148743,0.04859476909041405,0.04906653240323067,0.04956241697072983,0.04878862947225571,0.0483129508793354,0.047999922186136246,0.048093702644109726,0.0740293338894844,0.07380474358797073,0.07351965457201004,0.0485176183283329,0.049503862857818604
0.2446183953033268,0.04892367906066536,0.04916350170969963,0.0497097447514534,0.04944378882646561,0.04925570636987686,0.049552373588085175,0.04821741580963135,0.049419187009334564,0.05026914179325104,0.049091875553131104,0.04816215857863426,0.04714483767747879,0.048645805567502975,0.07462946325540543,0.0744023248553276,0.07411737740039825,0.04916350170969963,0.0497097447514534
0.2465753424657534,0.049315068493150684,0.0494026280939579,0.05041903257369995,0.05000600591301918,0.04914478957653046,0.04987921565771103,0.04909270256757736,0.04988774284720421,0.05061527341604233,0.049501825124025345,0.048323895782232285,0.04768838733434677,0.04783422499895096,0.07523026317358017,0.07500004768371582,0.0747179314494133,0.0494026280939579,0.05041903257369995
0.24853228962818003,0.04970645792563601,0.049753230065107346,0.050909239798784256,0.05024973303079605,0.049552690237760544,0.050210561603307724,0.0494382306933403,0.050400763750076294,0.050409138202667236,0.04973238334059715,0.04912910610437393,0.04976308345794678,0.0490274578332901,0.0758310928940773,0.07559768110513687,0.07531128078699112,0.049753230065107346,0.050909239798784256
0.25048923679060664,0.050097847358121325,0.0499105229973793,0.050823893398046494,0.050924889743328094,0.05020758882164955,0.050677016377449036,0.049574024975299835,0.0506470687687397,0.05135593190789223,0.05062565952539444,0.04895113781094551,0.04976499080657959,0.04925507679581642,0.07643195986747742,0.0761953666806221,0.07591206580400467,0.0499105229973793,0.050823893398046494
0.25244618395303325,0.05048923679060665,0.050743356347084045,0.051627274602651596,0.0513126403093338,0.05102359503507614,0.05069967359304428,0.05043885111808777,0.05077369883656502,0.05150233209133148,0.051008399575948715,0.04972104728221893,0.05010966584086418,0.050269778817892075,0.07703303545713425,0.07679329067468643,0.07651294767856598,0.050743356347084045,0.051627274602651596
0.25440313111545987,0.050880626223091974,0.050985220819711685,0.05204737186431885,0.05165914446115494,0.050288427621126175,0.050863880664110184,0.05054125562310219,0.05116567760705948,0.05187276750802994,0.051259662955999374,0.050346437841653824,0.04875732958316803,0.0488484725356102,0.07763374596834183,0.07739080488681793,0.07710031419992447,0.050985220819711685,0.05204737186431885
0.2563600782778865,0.0512720156555773,0.05149194598197937,0.05244254693388939,0.05180831998586655,0.05188843607902527,0.052013080567121506,0.050536785274744034,0.05185084789991379,0.05212722346186638,0.051508575677871704,0.05029399320483208,0.05185926705598831,0.05119573697447777,0.07823444902896881,0.07798855006694794,0.07769925892353058,0.05149194598197937,0.05244254693388939
0.2583170254403131,0.05166340508806262,0.05197058618068695,0.05279440060257912,0.052359145134687424,0.05234772339463234,0.051928192377090454,0.05048012360930443,0.052312396466732025,0.05260457098484039,0.05186857283115387,0.05139598622918129,0.051853157579898834,0.05152789130806923,0.07883531600236893,0.07858627289533615,0.07829534262418747,0.05197058618068695,0.05279440060257912
0.2602739726027397,0.05205479452054794,0.05223752185702324,0.053178947418928146,0.05321415513753891,0.0519990473985672,0.052617721259593964,0.051695212721824646,0.052568502724170685,0.05339903384447098,0.05234621465206146,0.05125999078154564,0.05123520642518997,0.0513305626809597,0.07943632453680038,0.07918401062488556,0.07889129221439362,0.05223752185702324,0.053178947418928146
0.2622309197651663,0.052446183953033264,0.052677590399980545,0.05353865027427673,0.053220152854919434,0.0530187264084816,0.05245188996195793,0.05251495540142059,0.05258004367351532,0.05352891981601715,0.0530785396695137,0.05232297629117966,0.05257132649421692,0.051651306450366974,0.08003775775432587,0.0797818973660469,0.07949153333902359,0.052677590399980545,0.05353865027427673
0.26418786692759294,0.05283757338551859,0.05305299907922745,0.0538501963019371,0.05388180539011955,0.05305059626698494,0.053090911358594894,0.0529916025698185,0.05319158732891083,0.05391483008861542,0.053444765508174896,0.05230969935655594,0.05309728905558586,0.05267423763871193,0.08063783496618271,0.08037969470024109,0.08008596301078796,0.05305299907922745,0.0538501963019371
0.26614481409001955,0.05322896281800391,0.053541652858257294,0.054345592856407166,0.053754545748233795,0.053279317915439606,0.05398349463939667,0.05360773205757141,0.05374136567115784,0.054255079478025436,0.0537697933614254,0.052151866257190704,0.052979499101638794,0.05210975557565689,0.08123871684074402,0.08097726851701736,0.08068247884511948,0.053541652858257294,0.054345592856407166
0.26810176125244617,0.05362035225048924,0.0540337972342968,0.05477828532457352,0.054282039403915405,0.05346325784921646,0.05411268025636673,0.053295690566301346,0.05407881736755371,0.05475630238652229,0.05345946550369263,0.05296032130718231,0.05360487103462219,0.052508868277072906,0.08183972537517548,0.08157507330179214,0.08127735555171967,0.0540337972342968,0.05477828532457352
0.2700587084148728,0.054011741682974554,0.05412471666932106,0.05531184747815132,0.05486699938774109,0.054009392857551575,0.05472104996442795,0.053809963166713715,0.05468135327100754,0.054584503173828125,0.05413346737623215,0.05363304540514946,0.05432243272662163,0.05172981321811676,0.08244098722934723,0.08217305690050125,0.08187457174062729,0.05412471666932106,0.05531184747815132
0.2720156555772994,0.05440313111545988,0.05466192960739136,0.055566854774951935,0.055213503539562225,0.05492471531033516,0.054604046046733856,0.0543019063770771,0.05481220781803131,0.05545341968536377,0.055232543498277664,0.05363805592060089,0.05327088385820389,0.05381130427122116,0.08304129540920258,0.08277059346437454,0.08247515559196472,0.05466192960739136,0.055566854774951935
0.273972602739726,0.0547945205479452,0.05501813068985939,0.05591403692960739,0.055459290742874146,0.05483534187078476,0.05504947900772095,0.0547979474067688,0.05534560978412628,0.05561986565589905,0.05527700483798981,0.05420385301113129,0.05421321839094162,0.05425906181335449,0.08364216983318329,0.08336842060089111,0.08306796848773956,0.05501813068985939,0.05591403692960739
0.2759295499021526,0.05518590998043053,0.05547018349170685,0.05636882781982422,0.05591295659542084,0.055542271584272385,0.055554017424583435,0.05584946274757385,0.05575252324342728,0.05624780058860779,0.055790577083826065,0.05467427521944046,0.05420740693807602,0.05417102575302124,0.08424348384141922,0.0839661955833435,0.08366475254297256,0.05547018349170685,0.05636882781982422
0.27788649706457924,0.05557729941291585,0.05582094565033913,0.0567455068230629,0.05651364102959633,0.05590706691145897,0.05596277117729187,0.055436357855796814,0.05627036839723587,0.05702324956655502,0.05622093752026558,0.05472085624933243,0.05605123192071915,0.05586783587932587,0.08484391123056412,0.0845642238855362,0.0842704102396965,0.05582094565033913,0.0567455068230629
0.27984344422700586,0.05596868884540117,0.056395273655653,0.05702737718820572,0.0569593720138073,0.05596122518181801,0.05621220916509628,0.056307729333639145,0.056682754307985306,0.056693967431783676,0.05612318217754364,0.0556969940662384,0.05565287917852402,0.05484981834888458,0.08544476330280304,0.08516184240579605,0.08485890924930573,0.056395273655653,0.05702737718820572
0.28180039138943247,0.05636007827788649,0.05647226423025131,0.05754489079117775,0.057372432202100754,0.05640885606408119,0.056586869060993195,0.05569932982325554,0.056741658598184586,0.05725714936852455,0.05664040893316269,0.05615110695362091,0.05542009696364403,0.05559748411178589,0.08604566752910614,0.0857597067952156,0.08545596897602081,0.05647226423025131,0.05754489079117775
0.2837573385518591,0.05675146771037182,0.057313136756420135,0.05780003219842911,0.05756216496229172,0.05629638954997063,0.056627631187438965,0.05705037713050842,0.057212065905332565,0.05779879167675972,0.05737055093050003,0.056063808500766754,0.05649542808532715,0.05618415027856827,0.08664651960134506,0.08635752648115158,0.08605436980724335,0.057313136756420135,0.05780003219842911
0.2857142857142857,0.05714285714285714,0.05721727013587952,0.05850142240524292,0.058177731931209564,0.05694020166993141,0.05713154375553131,0.05714252591133118,0.05759882181882858,0.058065906167030334,0.05762024223804474,0.05630797892808914,0.054846614599227905,0.05893218517303467,0.08724743127822876,0.08695545047521591,0.08667144179344177,0.05721727013587952,0.05850142240524292
0.2876712328767123,0.057534246575342465,0.05791999399662018,0.058631621301174164,0.05842526629567146,0.05774516984820366,0.05793677642941475,0.05784375220537186,0.05838807299733162,0.058582648634910583,0.05826958268880844,0.056732360273599625,0.05535833165049553,0.05702878534793854,0.0878487080335617,0.08755325525999069,0.08726418763399124,0.05791999399662018,0.058631621301174164
0.2896281800391389,0.05792563600782778,0.05802411586046219,0.05903945490717888,0.0586625300347805,0.05783535912632942,0.05814055725932121,0.05734676867723465,0.05901823937892914,0.05926356837153435,0.05809979885816574,0.057132378220558167,0.05572713911533356,0.057330962270498276,0.08844923973083496,0.08815127611160278,0.08787976950407028,0.05802411586046219,0.05903945490717888
0.29158512720156554,0.05831702544031311,0.05886624753475189,0.05938739329576492,0.059258077293634415,0.05799386650323868,0.05896028131246567,0.05891013145446777,0.059185273945331573,0.05970900505781174,0.05860742926597595,0.05754392594099045,0.05723286420106888,0.056915536522865295,0.08905007690191269,0.0887489765882492,0.08844144642353058,0.05886624753475189,0.05938739329576492
0.29354207436399216,0.05870841487279843,0.05898711085319519,0.05992257595062256,0.05954407900571823,0.059120867401361465,0.05905020982027054,0.05895647779107094,0.05932878330349922,0.059905219823122025,0.05936726927757263,0.05812956765294075,0.05802005156874657,0.05868430808186531,0.08965105563402176,0.08934695273637772,0.08904135227203369,0.05898711085319519,0.05992257595062256
0.29549902152641877,0.059099804305283755,0.05945760756731033,0.06014664098620415,0.06005944684147835,0.05909314751625061,0.05953625962138176,0.05869650840759277,0.05964866653084755,0.060330141335725784,0.05949115380644798,0.058336056768894196,0.05947582423686981,0.0579543262720108,0.0902518704533577,0.0899447649717331,0.08963443338871002,0.05945760756731033,0.06014664098620415
0.2974559686888454,0.05949119373776908,0.060006026178598404,0.06055445224046707,0.06036900356411934,0.05934483930468559,0.060074348002672195,0.057784467935562134,0.06018274277448654,0.060548704117536545,0.059999994933605194,0.058817245066165924,0.05943316966295242,0.058344364166259766,0.090852752327919,0.09054262936115265,0.09023112058639526,0.060006026178598404,0.06055445224046707
0.299412915851272,0.0598825831702544,0.06004808843135834,0.06115677207708359,0.060634590685367584,0.059835050255060196,0.060202982276678085,0.058983199298381805,0.06060441583395004,0.06121412664651871,0.06030120328068733,0.058942101895809174,0.06103678420186043,0.06012481451034546,0.09145375341176987,0.09114054590463638,0.09085294604301453,0.06004808843135834,0.06115677207708359
0.3013698630136986,0.06027397260273972,0.060769107192754745,0.06123703718185425,0.06108175963163376,0.060831762850284576,0.06026627868413925,0.06023424118757248,0.061243705451488495,0.06143777444958687,0.06085187941789627,0.059771668165922165,0.05901160463690758,0.0594840869307518,0.09205500781536102,0.09173846989870071,0.09143069386482239,0.060769107192754745,0.06123703718185425
0.30332681017612523,0.060665362035225046,0.061160922050476074,0.06170869618654251,0.061700087040662766,0.06157326698303223,0.061120547354221344,0.060533978044986725,0.06150445342063904,0.06229044497013092,0.0612168088555336,0.060099489986896515,0.05943413823843002,0.05986969545483589,0.09265546500682831,0.09233637154102325,0.09202249348163605,0.061160922050476074,0.06170869618654251
0.30528375733855184,0.06105675146771037,0.06157983839511871,0.062355123460292816,0.06183094158768654,0.060576360672712326,0.06121942400932312,0.06058664619922638,0.06181349232792854,0.06245579943060875,0.06136775389313698,0.06064701825380325,0.060509100556373596,0.061044152826070786,0.09325698018074036,0.09293432533740997,0.09262640029191971,0.06157983839511871,0.062355123460292816
0.30724070450097846,0.061448140900195694,0.06182395666837692,0.06300150603055954,0.062333524227142334,0.0616983100771904,0.061797913163900375,0.0607684925198555,0.06199825555086136,0.06267429143190384,0.06238624453544617,0.06083974242210388,0.06343097984790802,0.061561182141304016,0.09385722875595093,0.09353236854076385,0.09325721859931946,0.06182395666837692,0.06300150603055954
0.30919765166340507,0.06183953033268101,0.06200955808162689,0.0630049780011177,0.06267131119966507,0.06128033995628357,0.06195421889424324,0.06197734922170639,0.0626138299703598,0.06314776837825775,0.06276055425405502,0.06134505569934845,0.06130145862698555,0.06203921139240265,0.09445812553167343,0.09413019567728043,0.0938132256269455,0.06200955808162689,0.0630049780011177
0.3111545988258317,0.062230919765166336,0.06261569261550903,0.06353102624416351,0.06307786703109741,0.06218653917312622,0.062380678951740265,0.06108931824564934,0.06300065666437149,0.06345449388027191,0.0630430355668068,0.06179621070623398,0.06272140145301819,0.061155274510383606,0.0950590968132019,0.09472817927598953,0.09441134333610535,0.06261569261550903,0.06353102624416351
0.3131115459882583,0.06262230919765166,0.06317755579948425,0.06382261216640472,0.06371156871318817,0.06211698055267334,0.06303663551807404,0.0633494034409523,0.06346181035041809,0.06415517628192902,0.063196562230587,0.06201351433992386,0.06218762695789337,0.06237373501062393,0.09566012024879456,0.09532610327005386,0.09501244872808456,0.06317755579948425,0.06382261216640472
0.3150684931506849,0.06301369863013698,0.06348336488008499,0.06382729858160019,0.06389006972312927,0.06297583132982254,0.0632336363196373,0.06221342086791992,0.06405393034219742,0.06454756110906601,0.0635581836104393,0.062188804149627686,0.0617508701980114,0.06371591985225677,0.09626144915819168,0.09592407941818237,0.09560461342334747,0.06348336488008499,0.06382729858160019
0.31702544031311153,0.06340508806262231,0.0638115257024765,0.064442940056324,0.06450710445642471,0.0638350397348404,0.06291647255420685,0.06272315979003906,0.06398976594209671,0.06473425030708313,0.0643106997013092,0.06297672539949417,0.061920903623104095,0.062082014977931976,0.09686204791069031,0.0965220034122467,0.09620223194360733,0.0638115257024765,0.064442940056324
0.31898238747553814,0.06379647749510763,0.06400103867053986,0.06519666314125061,0.06459993124008179,0.06400522589683533,0.0642646998167038,0.06303022056818008,0.06468849629163742,0.06527949124574661,0.0641586184501648,0.06283791363239288,0.0641665980219841,0.062096185982227325,0.09746259450912476,0.09712018817663193,0.09682448953390121,0.06400103867053986,0.06519666314125061
0.32093933463796476,0.06418786692759296,0.06472237408161163,0.0655491054058075,0.06510688364505768,0.06385588645935059,0.0641615092754364,0.06386605650186539,0.06505740433931351,0.06593607366085052,0.06532900780439377,0.06370259821414948,0.06318296492099762,0.06401519477367401,0.09806365519762039,0.09771822392940521,0.09742091596126556,0.06472237408161163,0.0655491054058075
0.32289628180039137,0.06457925636007827,0.06520009785890579,0.06609311699867249,0.06548412144184113,0.06462381035089493,0.06529483199119568,0.06352697312831879,0.0652749165892601,0.06604478508234024,0.06529267132282257,0.06403867900371552,0.0627424567937851,0.06494749337434769,0.09866443276405334,0.09831602871417999,0.09799471497535706,0.06520009785890579,0.06609311699867249
0.324853228962818,0.06497064579256359,0.06561973690986633,0.06635542213916779,0.06581386923789978,0.06489168852567673,0.06529157608747482,0.06383942067623138,0.0661509707570076,0.0665128082036972,0.06567884236574173,0.06443826854228973,0.06541083753108978,0.06420639157295227,0.09926535189151764,0.09891415387392044,0.0985901802778244,0.06561973690986633,0.06635542213916779
0.3268101761252446,0.06536203522504892,0.06556668132543564,0.06651781499385834,0.06629858165979385,0.06511237472295761,0.06579866260290146,0.06466885656118393,0.06633996218442917,0.06663405150175095,0.06593184173107147,0.06485604494810104,0.06587132811546326,0.0639701634645462,0.09986627101898193,0.09951204806566238,0.09918846189975739,0.06556668132543564,0.06651781499385834
0.3287671232876712,0.06575342465753424,0.06609396636486053,0.06707963347434998,0.06681369245052338,0.0655483677983284,0.06626555323600769,0.06624604016542435,0.0667930543422699,0.06732025742530823,0.06620480120182037,0.06476202607154846,0.06432679295539856,0.06435905396938324,0.10046721249818802,0.10011004656553268,0.09980949759483337,0.06609396636486053,0.06707963347434998
0.33072407045009783,0.06614481409001957,0.06661644577980042,0.06758681684732437,0.0672856941819191,0.06674320995807648,0.06632640957832336,0.06605710089206696,0.06680753827095032,0.06738953292369843,0.06662017107009888,0.06534445285797119,0.06537578999996185,0.06585733592510223,0.10106814652681351,0.10070811212062836,0.10039372742176056,0.06661644577980042,0.06758681684732437
0.33268101761252444,0.06653620352250489,0.06713742762804031,0.06822791695594788,0.06732069700956345,0.06599318981170654,0.06665922701358795,0.06639668345451355,0.06743311136960983,0.06780166923999786,0.06704027950763702,0.06581505388021469,0.06639337539672852,0.0651593953371048,0.10166899114847183,0.10130617767572403,0.10101598501205444,0.06713742762804031,0.06822791695594788
0.33463796477495106,0.0669275929549902,0.0671328753232956,0.06818994879722595,0.06791337579488754,0.06638990342617035,0.06737566739320755,0.06655243784189224,0.06763605028390884,0.0684230700135231,0.06771531701087952,0.06619269400835037,0.06598173826932907,0.06705906987190247,0.10226999223232269,0.10190412402153015,0.1015760526061058,0.0671328753232956,0.06818994879722595
0.33659491193737767,0.06731898238747554,0.06757330894470215,0.0687914565205574,0.06836904585361481,0.06768892705440521,0.06753511726856232,0.06660076975822449,0.06828787922859192,0.06883491575717926,0.06845373660326004,0.06672504544258118,0.0657111257314682,0.06755533814430237,0.10287124663591385,0.1025022491812706,0.10217241942882538,0.06757330894470215,0.0687914565205574
0.3385518590998043,0.06771037181996085,0.06826181709766388,0.06883788853883743,0.06876087188720703,0.06799588352441788,0.06757044792175293,0.06723427772521973,0.0685112476348877,0.06933005154132843,0.06868322193622589,0.06688380986452103,0.06716008484363556,0.06765241920948029,0.10347175598144531,0.10310029238462448,0.10277018696069717,0.06826181709766388,0.06883788853883743
0.3405088062622309,0.06810176125244619,0.06866798549890518,0.06945768743753433,0.06911443918943405,0.06791713833808899,0.06821265071630478,0.06764485687017441,0.06876280903816223,0.06953424960374832,0.06869549304246902,0.06723111867904663,0.06876988708972931,0.0660625547170639,0.10407265275716782,0.10369834303855896,0.10336773842573166,0.06866798549890518,0.06945768743753433
0.3424657534246575,0.0684931506849315,0.06896480917930603,0.06987972557544708,0.06944922357797623,0.0690268948674202,0.06903743743896484,0.06854580342769623,0.06925859302282333,0.07017108052968979,0.06893014907836914,0.06768585741519928,0.0689113587141037,0.068840391933918,0.10467361658811569,0.10429640114307404,0.10396472364664078,0.06896480917930603,0.06987972557544708
0.34442270058708413,0.06888454011741682,0.06971050798892975,0.0703122466802597,0.06983962655067444,0.06808742135763168,0.06909721344709396,0.06801484525203705,0.06996357440948486,0.07049474120140076,0.06925956159830093,0.06829632818698883,0.06915505230426788,0.06896806508302689,0.10527461022138596,0.1048944965004921,0.10456180572509766,0.06971050798892975,0.0703122466802597
0.34637964774951074,0.06927592954990215,0.06960766017436981,0.07090885937213898,0.07013243436813354,0.06937375664710999,0.06952366977930069,0.06954792886972427,0.07017859816551208,0.0708562359213829,0.07026023417711258,0.06822767853736877,0.06896471977233887,0.06862952560186386,0.10587538033723831,0.10549262166023254,0.10515814274549484,0.06960766017436981,0.07090885937213898
0.34833659491193736,0.06966731898238747,0.0700797438621521,0.07106536626815796,0.07054346799850464,0.0686047375202179,0.06963124871253967,0.06831640750169754,0.07067855447530746,0.0712965875864029,0.07052046060562134,0.069114550948143,0.06897676736116409,0.06839647144079208,0.10647643357515335,0.10609067231416702,0.10575596988201141,0.0700797438621521,0.07106536626815796
0.350293542074364,0.0700587084148728,0.07069554179906845,0.07143346220254898,0.07120609283447266,0.07013317942619324,0.07037670165300369,0.06980694830417633,0.07107865065336227,0.07160317897796631,0.07065482437610626,0.06949107348918915,0.07009804248809814,0.06970260292291641,0.10707729309797287,0.1066887378692627,0.10636412352323532,0.07069554179906845,0.07143346220254898
0.3522504892367906,0.07045009784735812,0.07104399800300598,0.07198239862918854,0.07139094173908234,0.07015156745910645,0.070743128657341,0.07019956409931183,0.0717487782239914,0.07179956138134003,0.07135891914367676,0.06990005820989609,0.071038156747818,0.0714913159608841,0.10767823457717896,0.10728689283132553,0.10695146769285202,0.07104399800300598,0.07198239862918854
0.3542074363992172,0.07084148727984343,0.07118364423513412,0.07228712737560272,0.07185903936624527,0.07056844234466553,0.07093171775341034,0.07078021764755249,0.07177616655826569,0.07261864095926285,0.0718856155872345,0.07019680738449097,0.07160027325153351,0.06848268955945969,0.10827916115522385,0.10788500308990479,0.10754767805337906,0.07118364423513412,0.07228712737560272
0.3561643835616438,0.07123287671232877,0.07174977660179138,0.07314629852771759,0.07239503413438797,0.07086630910634995,0.07158432900905609,0.07007013261318207,0.07220662385225296,0.07326699048280716,0.07171820104122162,0.07087699323892593,0.07137519866228104,0.07121513783931732,0.10888005793094635,0.10848326981067657,0.10816535353660583,0.07174977660179138,0.07314629852771759
0.35812133072407043,0.07162426614481408,0.07209362834692001,0.07287684082984924,0.07303240150213242,0.07181964069604874,0.07201088964939117,0.07211772352457047,0.07243379950523376,0.07338999956846237,0.0722353383898735,0.07075916975736618,0.07024362683296204,0.07264405488967896,0.10948102921247482,0.1090812012553215,0.10874594002962112,0.07209362834692001,0.07287684082984924
0.36007827788649704,0.07201565557729941,0.07246726751327515,0.07359423488378525,0.07307461649179459,0.0721157118678093,0.07177729159593582,0.07121139019727707,0.0731382817029953,0.07365363836288452,0.07277505844831467,0.07177186012268066,0.07109181582927704,0.06981419026851654,0.11008219420909882,0.10967940092086792,0.10933855921030045,0.07246726751327515,0.07359423488378525
0.36203522504892366,0.07240704500978473,0.07305915653705597,0.07393588125705719,0.07351196557283401,0.07274499535560608,0.07298088818788528,0.07141323387622833,0.07330895960330963,0.07411700487136841,0.07332740724086761,0.07144064456224442,0.0715126246213913,0.07246601581573486,0.11068285256624222,0.11027751863002777,0.10994690656661987,0.07305915653705597,0.07393588125705719
0.3639921722113503,0.07279843444227005,0.07338826358318329,0.07446400821208954,0.07367163896560669,0.0724765956401825,0.07360932230949402,0.07274212688207626,0.07379703223705292,0.07437139749526978,0.07343526184558868,0.07223358750343323,0.07372219860553741,0.07244378328323364,0.11128383874893188,0.1108756735920906,0.11053353548049927,0.07338826358318329,0.07446400821208954
0.3659491193737769,0.07318982387475538,0.07374641299247742,0.07477100193500519,0.07413959503173828,0.07227344810962677,0.07337464392185211,0.07367654144763947,0.0742889866232872,0.0749620571732521,0.0740889385342598,0.07272283732891083,0.07259109616279602,0.0729653388261795,0.11188466846942902,0.11147378385066986,0.11116085201501846,0.07374641299247742,0.07477100193500519
0.3679060665362035,0.0735812133072407,0.07431899011135101,0.07490883022546768,0.07477746903896332,0.0729813277721405,0.07387317717075348,0.07390700280666351,0.0746230036020279,0.07540521025657654,0.07420312613248825,0.07260814309120178,0.07237546145915985,0.07172010838985443,0.11248566210269928,0.1120719388127327,0.11173850297927856,0.07431899011135101,0.07490883022546768
0.3698630136986301,0.07397260273972603,0.07470117509365082,0.07511366903781891,0.07495848834514618,0.07356615364551544,0.07475829124450684,0.07431694865226746,0.0752214789390564,0.07545677572488785,0.0740487277507782,0.07343585044145584,0.07310817390680313,0.07473702728748322,0.11308664083480835,0.11267033964395523,0.1123247742652893,0.07470117509365082,0.07511366903781891
0.37181996086105673,0.07436399217221135,0.07496459782123566,0.07578112185001373,0.07550209015607834,0.07384223490953445,0.0746668130159378,0.07378551363945007,0.0754634439945221,0.07571239769458771,0.07477940618991852,0.07356956601142883,0.07364808022975922,0.07353955507278442,0.1136878952383995,0.11326831579208374,0.11295554041862488,0.07496459782123566,0.07578112185001373
0.37377690802348335,0.07475538160469666,0.0754096508026123,0.07630433142185211,0.07571630924940109,0.0739605724811554,0.07539703696966171,0.0735190287232399,0.07533790171146393,0.07661791145801544,0.07526318728923798,0.07400715351104736,0.07482186704874039,0.07307785004377365,0.11428838223218918,0.11386656016111374,0.11351928859949112,0.0754096508026123,0.07630433142185211
0.37573385518590996,0.075146771037182,0.07583492994308472,0.07663314789533615,0.07624250650405884,0.0745125412940979,0.0755077451467514,0.07540589570999146,0.07594215124845505,0.07680851966142654,0.07555519789457321,0.07449879497289658,0.07356210052967072,0.0758776143193245,0.11488935351371765,0.11446484178304672,0.11411651223897934,0.07583492994308472,0.07663314789533615
0.3776908023483366,0.07553816046966731,0.07603739947080612,0.07701095938682556,0.07666841149330139,0.07497355341911316,0.07567162811756134,0.07544993609189987,0.07651449739933014,0.07741706818342209,0.07624078541994095,0.07474160939455032,0.07503680884838104,0.07550182193517685,0.11549023538827896,0.11506284028291702,0.11471389979124069,0.07603739947080612,0.07701095938682556
0.3796477495107632,0.07592954990215264,0.07640177011489868,0.07734725624322891,0.07692554593086243,0.07561344653367996,0.0764039009809494,0.07618018984794617,0.07699024677276611,0.07752653956413269,0.07646296918392181,0.07524438947439194,0.07432316243648529,0.07488108426332474,0.11609175056219101,0.1156611293554306,0.11531664431095123,0.07640177011489868,0.07734725624322891
0.3816046966731898,0.07632093933463796,0.07679849863052368,0.07767777889966965,0.0776708796620369,0.0754060447216034,0.07654716074466705,0.07669089734554291,0.07736348360776901,0.07821473479270935,0.07737772166728973,0.07506740093231201,0.0755005031824112,0.07667799293994904,0.11669285595417023,0.11625945568084717,0.11590809375047684,0.07679849863052368,0.07767777889966965
0.3835616438356164,0.07671232876712328,0.07737820595502853,0.0780821442604065,0.07793457061052322,0.0762418806552887,0.07652996480464935,0.0770634263753891,0.07804383337497711,0.0784706175327301,0.07810912281274796,0.07621163129806519,0.07720867544412613,0.07744786143302917,0.11729338765144348,0.11685752123594284,0.11650585383176804,0.07737820595502853,0.0780821442604065
0.38551859099804303,0.07710371819960861,0.07774494588375092,0.07876481115818024,0.07826323062181473,0.07696019858121872,0.07713881880044937,0.07605855911970139,0.07809406518936157,0.07909172028303146,0.07766882330179214,0.07634998857975006,0.07644948363304138,0.07550454139709473,0.11789403855800629,0.11745581775903702,0.11710356175899506,0.07774494588375092,0.07876481115818024
0.38747553816046965,0.07749510763209393,0.07798859477043152,0.07943931967020035,0.07845541834831238,0.07781431823968887,0.0778757631778717,0.07696777582168579,0.07871447503566742,0.07945618778467178,0.07822004705667496,0.07686497271060944,0.07759185880422592,0.07657119631767273,0.11849517375230789,0.11805395781993866,0.11774645745754242,0.07798859477043152,0.07943931967020035
0.38943248532289626,0.07788649706457926,0.07845017313957214,0.07971356064081192,0.07913538813591003,0.0770987719297409,0.07808823883533478,0.07723014056682587,0.07890161871910095,0.07956956326961517,0.07868120074272156,0.07699069380760193,0.07709190994501114,0.07768730074167252,0.1190960705280304,0.11865216493606567,0.1183183342218399,0.07845017313957214,0.07971356064081192
0.3913894324853229,0.07827788649706457,0.07850866764783859,0.08005602657794952,0.07945918291807175,0.07709599286317825,0.07838229835033417,0.0778728574514389,0.07940052449703217,0.08010340481996536,0.07852594554424286,0.07764017581939697,0.07764051854610443,0.07767918705940247,0.11969693005084991,0.11925039440393448,0.11889483779668808,0.07850866764783859,0.08005602657794952
0.3933463796477495,0.07866927592954989,0.07920847833156586,0.08012330532073975,0.07989900559186935,0.07856244593858719,0.07910735160112381,0.07745187729597092,0.07980310916900635,0.08048167824745178,0.07982224971055984,0.07861471176147461,0.07837104052305222,0.0785832330584526,0.12029847502708435,0.11984876543283463,0.11952166259288788,0.07920847833156586,0.08012330532073975
0.3953033268101761,0.07906066536203522,0.07970958203077316,0.08077600598335266,0.08035130798816681,0.07814140617847443,0.07946816086769104,0.08012321591377258,0.080389603972435,0.08077847957611084,0.07988712936639786,0.07791083306074142,0.07898414134979248,0.078091099858284,0.12089874595403671,0.12044689059257507,0.12012685835361481,0.07970958203077316,0.08077600598335266
0.3972602739726027,0.07945205479452054,0.07988759875297546,0.08138921111822128,0.08053353428840637,0.0791563019156456,0.0797336995601654,0.07935505360364914,0.08113545179367065,0.08120854198932648,0.080240897834301,0.07855384051799774,0.0792260617017746,0.07946982234716415,0.12150007486343384,0.12104512751102448,0.12068653851747513,0.07988759875297546,0.08138921111822128
0.39921722113502933,0.07984344422700587,0.08040066808462143,0.08139009773731232,0.08110515773296356,0.07908149063587189,0.08039677143096924,0.07837225496768951,0.08126562833786011,0.08157862722873688,0.08072522282600403,0.07839210331439972,0.08064547181129456,0.07900208234786987,0.122101329267025,0.12164340168237686,0.12130604684352875,0.08040066808462143,0.08139009773731232
0.40117416829745595,0.08023483365949119,0.08084525913000107,0.08184155076742172,0.0814514309167862,0.08010613918304443,0.08089778572320938,0.07980476319789886,0.08155767619609833,0.08192366361618042,0.08155493438243866,0.07980984449386597,0.08084872364997864,0.0782247930765152,0.1227019652724266,0.12224164605140686,0.12188134342432022,0.08084525913000107,0.08184155076742172
0.40313111545988256,0.0806262230919765,0.08106482028961182,0.0823371559381485,0.08169467747211456,0.08040844649076462,0.08076374977827072,0.08156103640794754,0.08175183832645416,0.08223956823348999,0.08194126188755035,0.08002189546823502,0.08120223879814148,0.07980065047740936,0.12330244481563568,0.12283992022275925,0.12247836589813232,0.08106482028961182,0.0823371559381485
0.4050880626223092,0.08101761252446184,0.08172240108251572,0.08246280997991562,0.08216089755296707,0.08082213997840881,0.08132263273000717,0.08071319013834,0.08239670097827911,0.08287589251995087,0.0821298286318779,0.08064509928226471,0.08088232576847076,0.08048021793365479,0.12390342354774475,0.12343820929527283,0.12307668477296829,0.08172240108251572,0.08246280997991562
0.4070450097847358,0.08140900195694716,0.08200526237487793,0.08321495354175568,0.08250492066144943,0.08100965619087219,0.08158252388238907,0.081205815076828,0.08246834576129913,0.08318603783845901,0.08277611434459686,0.0808502659201622,0.0815298780798912,0.0813809186220169,0.12450506538152695,0.124036505818367,0.12369564175605774,0.08200526237487793,0.08321495354175568
0.4090019569471624,0.08180039138943249,0.08275742828845978,0.08339856564998627,0.0828847885131836,0.08162487298250198,0.08237658441066742,0.08172401040792465,0.08286441117525101,0.08378978073596954,0.08222614228725433,0.08078449964523315,0.0819297656416893,0.08161315321922302,0.12510529160499573,0.12463479489088058,0.12427099049091339,0.08275742828845978,0.08339856564998627
0.410958904109589,0.0821917808219178,0.0827702060341835,0.0838046669960022,0.08331938087940216,0.08187529444694519,0.08270014822483063,0.08208845555782318,0.08343269675970078,0.08394591510295868,0.08297447115182877,0.08155281096696854,0.08229059725999832,0.08231640607118607,0.12570630013942719,0.12523308396339417,0.12486852705478668,0.0827702060341835,0.0838046669960022
0.41291585127201563,0.08258317025440312,0.0832592025399208,0.08429836481809616,0.08376751840114594,0.08170182257890701,0.08277417719364166,0.08169791102409363,0.08408563584089279,0.08437748998403549,0.08391702175140381,0.08172846585512161,0.08142144978046417,0.08253401517868042,0.12630721926689148,0.1258316934108734,0.1254654973745346,0.0832592025399208,0.08429836481809616
0.41487279843444225,0.08297455968688845,0.08365316689014435,0.0846850723028183,0.08426819741725922,0.081874318420887,0.08351916819810867,0.08286945521831512,0.08453343063592911,0.08508184552192688,0.08388391882181168,0.08204980194568634,0.08226775377988815,0.08246977627277374,0.1269088238477707,0.1264297068119049,0.12606237828731537,0.08365316689014435,0.0846850723028183
0.41682974559686886,0.08336594911937377,0.0839414894580841,0.08529679477214813,0.08457069098949432,0.08290500938892365,0.08368977904319763,0.08287996053695679,0.08442150801420212,0.08497310429811478,0.08383684605360031,0.08239401131868362,0.08365790545940399,0.08320819586515427,0.12750931084156036,0.12702801823616028,0.1266597956418991,0.0839414894580841,0.08529679477214813
0.4187866927592955,0.0837573385518591,0.08423152565956116,0.0854666456580162,0.08493936061859131,0.08379481732845306,0.08413757383823395,0.08325067162513733,0.08534108847379684,0.0861121118068695,0.08410705626010895,0.08303632587194443,0.08364119380712509,0.08410407602787018,0.12811002135276794,0.12762632966041565,0.12725843489170074,0.08423152565956116,0.0854666456580162
0.4207436399217221,0.08414872798434442,0.0849066972732544,0.08601787686347961,0.08520931005477905,0.08481498062610626,0.08425171673297882,0.08409973978996277,0.08532176166772842,0.08612556010484695,0.08534528315067291,0.08341436088085175,0.08265741169452667,0.08515225350856781,0.1287112981081009,0.12822483479976654,0.12786172330379486,0.0849066972732544,0.08601787686347961
0.4227005870841487,0.08454011741682974,0.08503283560276031,0.08598582446575165,0.0856386125087738,0.08376526087522507,0.08485256135463715,0.08422550559043884,0.08611881732940674,0.08648015558719635,0.08484329283237457,0.08365140855312347,0.08439745008945465,0.08441504091024399,0.12931200861930847,0.12882302701473236,0.12845216691493988,0.08503283560276031,0.08598582446575165
0.4246575342465753,0.08493150684931507,0.08564490079879761,0.08674687147140503,0.08601395785808563,0.08473169803619385,0.08537514507770538,0.08506490290164948,0.08618474751710892,0.08705626428127289,0.08580845594406128,0.08410893380641937,0.08365976810455322,0.08467471599578857,0.12991292774677277,0.12942132353782654,0.12904976308345795,0.08564490079879761,0.08674687147140503
0.42661448140900193,0.08532289628180038,0.08602789789438248,0.08705645054578781,0.08652421087026596,0.08562804758548737,0.08574379235506058,0.08529273420572281,0.08652858436107635,0.08721056580543518,0.08617429435253143,0.08415721356868744,0.08533000946044922,0.08401694893836975,0.13051462173461914,0.1300196498632431,0.1296762228012085,0.08602789789438248,0.08705645054578781
0.42857142857142855,0.08571428571428572,0.08647502958774567,0.08770915865898132,0.08683599531650543,0.08459331095218658,0.08620038628578186,0.08604198694229126,0.0871131494641304,0.08767686039209366,0.08670134842395782,0.08455434441566467,0.08503639698028564,0.08517971634864807,0.13111524283885956,0.13061796128749847,0.13024397194385529,0.08647502958774567,0.08770915865898132
0.43052837573385516,0.08610567514677103,0.08672834932804108,0.08797948807477951,0.08743096888065338,0.0852603167295456,0.08692805469036102,0.08619093149900436,0.0874914675951004,0.08801178634166718,0.08719619363546371,0.08501924574375153,0.08596023917198181,0.08419158309698105,0.131715789437294,0.13121631741523743,0.13084235787391663,0.08672834932804108,0.08797948807477951
0.4324853228962818,0.08649706457925635,0.0872528925538063,0.08850756287574768,0.08763830363750458,0.0865134447813034,0.08664305508136749,0.08676895499229431,0.08798613399267197,0.0885378047823906,0.08720497041940689,0.08587678521871567,0.08620339632034302,0.08525019884109497,0.13231666386127472,0.13181498646736145,0.1314462423324585,0.0872528925538063,0.08850756287574768
0.4344422700587084,0.08688845401174168,0.08747098594903946,0.08869759738445282,0.0882885605096817,0.08632087707519531,0.08709670603275299,0.08655112981796265,0.08818992227315903,0.08895836025476456,0.0879616066813469,0.08614736795425415,0.08507231622934341,0.0865577682852745,0.13291817903518677,0.13241301476955414,0.13204072415828705,0.08747098594903946,0.08869759738445282
0.436399217221135,0.087279843444227,0.08826145529747009,0.08903482556343079,0.08849477767944336,0.0866229385137558,0.08782640099525452,0.08721570670604706,0.08897065371274948,0.08927415311336517,0.08860781788825989,0.08653505891561508,0.08651834726333618,0.08678655326366425,0.133519247174263,0.13301141560077667,0.13263455033302307,0.08826145529747009,0.08903482556343079
0.4383561643835616,0.08767123287671233,0.08825349807739258,0.08934816718101501,0.08898376673460007,0.08796040713787079,0.08806370198726654,0.0875653475522995,0.08894268423318863,0.08963217586278915,0.08828642219305038,0.0870603621006012,0.08754390478134155,0.08700454235076904,0.13411957025527954,0.13360987603664398,0.13323166966438293,0.08825349807739258,0.08934816718101501
0.44031311154598823,0.08806262230919765,0.0885244756937027,0.09001458436250687,0.08917449414730072,0.08819955587387085,0.0882447212934494,0.08860157430171967,0.08959095180034637,0.09012474119663239,0.08955730497837067,0.08742713928222656,0.08706097304821014,0.08599960058927536,0.134720578789711,0.13420820236206055,0.13382844626903534,0.0885244756937027,0.09001458436250687
0.44227005870841485,0.08845401174168296,0.0891956314444542,0.09016259759664536,0.08975343406200409,0.08830086141824722,0.08870547264814377,0.08983655273914337,0.09009106457233429,0.09048794209957123,0.08986397087574005,0.08731009066104889,0.08760643750429153,0.08720122277736664,0.13532163202762604,0.1348065435886383,0.13443267345428467,0.0891956314444542,0.09016259759664536
0.44422700587084146,0.0888454011741683,0.089533731341362,0.09079091250896454,0.09023594111204147,0.08863237500190735,0.08870113641023636,0.08910659700632095,0.09048539400100708,0.0905199646949768,0.08990099281072617,0.08788701891899109,0.08811391890048981,0.08928102254867554,0.1359224170446396,0.13540488481521606,0.1350230872631073,0.089533731341362,0.09079091250896454
0.4461839530332681,0.08923679060665361,0.08971987664699554,0.09109039604663849,0.0902339518070221,0.08887740224599838,0.08983021974563599,0.08911778032779694,0.09064975380897522,0.0912589281797409,0.09082794934511185,0.0884074866771698,0.08847822993993759,0.08945178985595703,0.13652335107326508,0.13600334525108337,0.13562043011188507,0.08971987664699554,0.09109039604663849
0.4481409001956947,0.08962818003913894,0.09015846252441406,0.09162271022796631,0.09100088477134705,0.08947570621967316,0.08983654528856277,0.08909675478935242,0.09087491780519485,0.09159795939922333,0.09054886549711227,0.08914630115032196,0.0889267772436142,0.08903209865093231,0.13712431490421295,0.1366017609834671,0.1362234205007553,0.09015846252441406,0.09162271022796631
0.4500978473581213,0.09001956947162426,0.09051759541034698,0.09209337830543518,0.0911974310874939,0.08911558985710144,0.09107410907745361,0.08983564376831055,0.0917050838470459,0.09225316345691681,0.09131069481372833,0.08926215767860413,0.08882823586463928,0.0892416462302208,0.13772518932819366,0.13720017671585083,0.13681840896606445,0.09051759541034698,0.09209337830543518
0.4520547945205479,0.09041095890410958,0.09104637056589127,0.09230329096317291,0.09153653681278229,0.09047733247280121,0.09100449085235596,0.08993859589099884,0.09191517531871796,0.0922473669052124,0.0918455645442009,0.09041383862495422,0.08918708562850952,0.09025286138057709,0.1383262425661087,0.1377987414598465,0.1374211609363556,0.09104637056589127,0.09230329096317291
0.45401174168297453,0.09080234833659491,0.09144686162471771,0.0927589014172554,0.0921654999256134,0.09064728021621704,0.09068957716226578,0.09003470093011856,0.09221868962049484,0.09273166954517365,0.09239511936903,0.08998121321201324,0.09015361964702606,0.09068998694419861,0.1389273703098297,0.13839684426784515,0.13801558315753937,0.09144686162471771,0.0927589014172554
0.45596868884540115,0.09119373776908023,0.09164657443761826,0.0933372974395752,0.09226314723491669,0.09124452620744705,0.0912230908870697,0.09131017327308655,0.09287320077419281,0.09274977445602417,0.09241229295730591,0.09086432307958603,0.09122534096240997,0.09122850000858307,0.1395285278558731,0.13899536430835724,0.13861167430877686,0.09164657443761826,0.0933372974395752
0.45792563600782776,0.09158512720156556,0.09223493933677673,0.09328499436378479,0.09308499097824097,0.0921328142285347,0.09188564866781235,0.09090664982795715,0.09320206940174103,0.0931830033659935,0.0927424430847168,0.0909431129693985,0.09217619150876999,0.09045771509408951,0.1401289850473404,0.13959386944770813,0.13921567797660828,0.09223493933677673,0.09328499436378479
0.4598825831702544,0.09197651663405088,0.09272529184818268,0.09381559491157532,0.09340206533670425,0.09212850034236908,0.092565156519413,0.09244944155216217,0.09359965473413467,0.0939679816365242,0.09289248287677765,0.09170003235340118,0.09080974757671356,0.09084918349981308,0.14073005318641663,0.14019189774990082,0.13980288803577423,0.09272529184818268,0.09381559491157532
0.461839530332681,0.09236790606653619,0.09299223870038986,0.09444992244243622,0.09389253705739975,0.09271650016307831,0.0928259938955307,0.09224465489387512,0.09393179416656494,0.09439454972743988,0.09368979930877686,0.0918089970946312,0.09055443108081818,0.09118884801864624,0.14133065938949585,0.14079037308692932,0.1403994858264923,0.09299223870038986,0.09444992244243622
0.4637964774951076,0.09275929549902152,0.09340957552194595,0.09483052790164948,0.09401467442512512,0.09275081753730774,0.09331341087818146,0.09334316849708557,0.09405981004238129,0.09486331045627594,0.09375772625207901,0.09213823080062866,0.09263530373573303,0.09195913374423981,0.141931414604187,0.1413884162902832,0.1409968137741089,0.09340957552194595,0.09483052790164948
0.4657534246575342,0.09315068493150684,0.09381599724292755,0.09482721239328384,0.09439851343631744,0.09302037954330444,0.09385257214307785,0.09312369674444199,0.09444110095500946,0.09543813019990921,0.09442592412233353,0.09242527186870575,0.09132976830005646,0.0934460312128067,0.14253199100494385,0.14198647439479828,0.14159543812274933,0.09381599724292755,0.09482721239328384
0.46771037181996084,0.09354207436399217,0.09438750147819519,0.09557157754898071,0.09489810466766357,0.0933142900466919,0.0936291366815567,0.09341743588447571,0.09527075290679932,0.09556902945041656,0.09438662230968475,0.09291760623455048,0.09301279485225677,0.09239035844802856,0.14313280582427979,0.14258432388305664,0.14219072461128235,0.09438750147819519,0.09557157754898071
0.46966731898238745,0.09393346379647749,0.09450308233499527,0.09584260731935501,0.09535945951938629,0.0934935063123703,0.09435122460126877,0.09417731314897537,0.09545014798641205,0.09615050256252289,0.09415853023529053,0.09329275041818619,0.09217683970928192,0.09323044121265411,0.14373254776000977,0.1431819200515747,0.14278756082057953,0.09450308233499527,0.09584260731935501
0.47162426614481406,0.09432485322896281,0.0952322781085968,0.09651898592710495,0.09546732902526855,0.09386686980724335,0.09491387009620667,0.09498921036720276,0.09592276066541672,0.09675364196300507,0.09569458663463593,0.0938316285610199,0.09225931018590927,0.09406426548957825,0.1443321406841278,0.14377881586551666,0.14338596165180206,0.0952322781085968,0.09651898592710495
0.4735812133072407,0.09471624266144814,0.09558618068695068,0.09681692719459534,0.09611319750547409,0.09463203698396683,0.09553965926170349,0.09486463665962219,0.09632237255573273,0.09680239111185074,0.09551411867141724,0.09406179189682007,0.09279536455869675,0.0951533243060112,0.1449309140443802,0.14437498152256012,0.14400072395801544,0.09558618068695068,0.09681692719459534
0.4755381604696673,0.09510763209393346,0.0957278162240982,0.09691304713487625,0.09661920368671417,0.0943654328584671,0.09548726677894592,0.09374400973320007,0.09679493308067322,0.09732948988676071,0.09581460803747177,0.09420022368431091,0.09415698051452637,0.09396128356456757,0.14552848041057587,0.14496971666812897,0.1445850282907486,0.0957278162240982,0.09691304713487625
0.4774951076320939,0.09549902152641879,0.09628448635339737,0.09717663377523422,0.09698580205440521,0.09579101949930191,0.09575845301151276,0.09539659321308136,0.09708640724420547,0.0977041944861412,0.09618064016103745,0.09463974833488464,0.09430494904518127,0.09538746625185013,0.14612388610839844,0.14556224644184113,0.14517101645469666,0.09628448635339737,0.09717663377523422
0.4794520547945205,0.0958904109589041,0.09657745808362961,0.09808194637298584,0.09729810059070587,0.09535304456949234,0.09580150246620178,0.09605623036623001,0.09726402163505554,0.09806355834007263,0.09703873097896576,0.09522108733654022,0.09421413391828537,0.09601785242557526,0.1467154324054718,0.14615127444267273,0.14576560258865356,0.09657745808362961,0.09808194637298584
0.48140900195694714,0.09628180039138942,0.0971243754029274,0.09852974116802216,0.09776195883750916,0.09563099592924118,0.09670982509851456,0.09530980885028839,0.09796905517578125,0.09831911325454712,0.09743829071521759,0.09574192762374878,0.0952957421541214,0.09485605359077454,0.14730246365070343,0.14673472940921783,0.14635072648525238,0.0971243754029274,0.09852974116802216
0.48336594911937375,0.09667318982387475,0.09736016392707825,0.09890399128198624,0.09812027961015701,0.09645749628543854,0.09737750142812729,0.09623995423316956,0.09809961169958115,0.09867699444293976,0.09770089387893677,0.09597555547952652,0.09664307534694672,0.09745360165834427,0.1478796899318695,0.14730870723724365,0.14691594243049622,0.09736016392707825,0.09890399128198624
0.48532289628180036,0.09706457925636007,0.0975024551153183,0.09936030209064484,0.09860128909349442,0.0968039259314537,0.09772142022848129,0.09653068333864212,0.0985788106918335,0.09898270666599274,0.09837199002504349,0.09658543765544891,0.09700462222099304,0.09645333886146545,0.14844375848770142,0.14786860346794128,0.14751113951206207,0.0975024551153183,0.09936030209064484
0.487279843444227,0.0974559686888454,0.09790657460689545,0.09946152567863464,0.09910611063241959,0.0975668728351593,0.09779773652553558,0.09667596220970154,0.0989832803606987,0.0992574468255043,0.09880848228931427,0.09636420011520386,0.0960419550538063,0.0978938639163971,0.14898672699928284,0.14840614795684814,0.14801426231861115,0.09790657460689545,0.09946152567863464
0.4892367906066536,0.09784735812133072,0.09872911125421524,0.09997963160276413,0.0996815487742424,0.09758917987346649,0.0984317734837532,0.09670215845108032,0.09953466057777405,0.09949690848588943,0.09884525835514069,0.09731557965278625,0.09744756668806076,0.09666600078344345,0.14949668943881989,0.14890941977500916,0.14854012429714203,0.09872911125421524,0.09997963160276413
0.4911937377690802,0.09823874755381604,0.09885965287685394,0.10058870911598206,0.09988247603178024,0.09720021486282349,0.09827278554439545,0.09694100171327591,0.09938180446624756,0.09999824315309525,0.09926711022853851,0.09744400531053543,0.0972818061709404,0.09815168380737305,0.14995865523815155,0.149362251162529,0.1490405648946762,0.09885965287685394,0.10058870911598206
0.4931506849315068,0.09863013698630137,0.09951920807361603,0.10080735385417938,0.10065576434135437,0.09796521067619324,0.09845352172851562,0.09720258414745331,0.09955218434333801,0.10020826756954193,0.09941298514604568,0.09776785224676132,0.09741508960723877,0.09838490933179855,0.1503532975912094,0.14974452555179596,0.14938366413116455,0.09951920807361603,0.10080735385417938
0.49510763209393344,0.09902152641878668,0.10011645406484604,0.1012728363275528,0.10105818510055542,0.09933812916278839,0.09887337684631348,0.09615512937307358,0.1002274826169014,0.10030299425125122,0.099519744515419,0.09811345487833023,0.09623456001281738,0.09911654144525528,0.15066184103488922,0.15003596246242523,0.14975759387016296,0.10011645406484604,0.1012728363275528
0.49706457925636005,0.09941291585127202,0.10058797895908356,0.10178327560424805,0.10132957994937897,0.0983380377292633,0.09901610016822815,0.09819973260164261,0.10004790127277374,0.10139119625091553,0.1003764420747757,0.09870674461126328,0.09710425138473511,0.09919828176498413,0.15087197721004486,0.15022389590740204,0.14991576969623566,0.10058797895908356,0.10178327560424805
0.49902152641878667,0.09980430528375733,0.10067366063594818,0.1020805686712265,0.10179375112056732,0.099113330245018,0.09928813576698303,0.09881820529699326,0.10032790154218674,0.10167063027620316,0.10117846727371216,0.09915101528167725,0.09677634388208389,0.09890373051166534,0.15098661184310913,0.15031330287456512,0.15005767345428467,0.10067366063594818,0.1020805686712265
0.5009784735812133,0.10019569471624265,0.10112220048904419,0.10236623883247375,0.10176992416381836,0.09929128736257553,0.09940700232982635,0.09657283127307892,0.1005045622587204,0.10176977515220642,0.10182493180036545,0.09907732903957367,0.1001831591129303,0.09830490499734879,0.15102925896644592,0.15032684803009033,0.1500966101884842,0.10112220048904419,0.10236623883247375
0.5029354207436398,0.10058708414872797,0.10149851441383362,0.10302922129631042,0.10218816995620728,0.09900514036417007,0.09906232357025146,0.09898032248020172,0.1009434312582016,0.10138914734125137,0.10235854238271713,0.09952083975076675,0.09948964416980743,0.09923424571752548,0.15102829039096832,0.15029700100421906,0.1501055359840393,0.10149851441383362,0.10302922129631042
0.5048923679060665,0.1009784735812133,0.10209417343139648,0.10351733863353729,0.10301969945430756,0.09841496497392654,0.0999855026602745,0.0986282229423523,0.10141365230083466,0.10240998864173889,0.10311731696128845,0.09965258836746216,0.10013189911842346,0.10191960632801056,0.15100231766700745,0.15024474263191223,0.1501310020685196,0.10209417343139648,0.10351733863353729
0.5068493150684932,0.10136986301369863,0.10242527723312378,0.10414165258407593,0.10297831892967224,0.09960568696260452,0.10030512511730194,0.09956163167953491,0.10184186697006226,0.10257650911808014,0.1028466522693634,0.09952905774116516,0.10137061029672623,0.10206082463264465,0.15095597505569458,0.1501762866973877,0.1500447690486908,0.10242527723312378,0.10414165258407593
0.5088062622309197,0.10176125244618395,0.10257896780967712,0.10467904806137085,0.10324673354625702,0.10108727216720581,0.10075156390666962,0.09971320629119873,0.10273885726928711,0.10332158207893372,0.10412965714931488,0.1002562940120697,0.10108386725187302,0.10173115879297256,0.15088847279548645,0.15009063482284546,0.14997319877147675,0.10257896780967712,0.10467904806137085
0.5107632093933463,0.10215264187866926,0.10288269817829132,0.10512509942054749,0.10333682596683502,0.10119501501321793,0.10148162394762039,0.10152855515480042,0.10343751311302185,0.10364048182964325,0.10387644916772842,0.10128624737262726,0.10242020338773727,0.1022556871175766,0.15080463886260986,0.14999234676361084,0.14989055693149567,0.10288269817829132,0.10512509942054749
0.512720156555773,0.1025440313111546,0.10288165509700775,0.10553240776062012,0.10346858948469162,0.10266260802745819,0.10187143087387085,0.10167199373245239,0.10481485724449158,0.10407604277133942,0.10435647517442703,0.10119584202766418,0.1026395857334137,0.10322847217321396,0.15071365237236023,0.14989055693149567,0.14979270100593567,0.10288165509700775,0.10553240776062012
0.5146771037181996,0.10293542074363993,0.10275156795978546,0.10606494545936584,0.1038275733590126,0.10372425615787506,0.10198359936475754,0.1033361554145813,0.10552429407835007,0.10563292354345322,0.10489770025014877,0.10211332142353058,0.10163320600986481,0.10266747325658798,0.15062011778354645,0.14978981018066406,0.14965933561325073,0.10275156795978546,0.10606494545936584
0.5166340508806262,0.10332681017612524,0.1029445230960846,0.10636747628450394,0.10425408184528351,0.10304683446884155,0.10302463918924332,0.10470613837242126,0.10625451058149338,0.10601390153169632,0.10535982251167297,0.10364900529384613,0.10207126289606094,0.10454592108726501,0.15052010118961334,0.14968520402908325,0.14952868223190308,0.1029445230960846,0.10636747628450394
0.5185909980430528,0.10371819960861055,0.10326040536165237,0.10658247023820877,0.10437140613794327,0.10393676161766052,0.10411147773265839,0.10515457391738892,0.10695642977952957,0.10603691637516022,0.10492656379938126,0.10454903542995453,0.10342895984649658,0.10397625714540482,0.15040810406208038,0.14956875145435333,0.14938078820705414,0.10326040536165237,0.10658247023820877
0.5205479452054794,0.10410958904109588,0.10326866805553436,0.1070747822523117,0.10505106300115585,0.10406578332185745,0.10490927845239639,0.10508476942777634,0.10723166912794113,0.10669629275798798,0.10530279576778412,0.10566514730453491,0.10188165307044983,0.10533865541219711,0.15028466284275055,0.1494394987821579,0.14922140538692474,0.10326866805553436,0.1070747822523117
0.5225048923679061,0.10450097847358122,0.10382815450429916,0.10720248520374298,0.10539192706346512,0.10382205247879028,0.1056385412812233,0.1054900586605072,0.10763382911682129,0.10683533549308777,0.1057833731174469,0.10669740289449692,0.10188271105289459,0.10392864048480988,0.15015578269958496,0.14930053055286407,0.14905817806720734,0.10382815450429916,0.10720248520374298
0.5244618395303327,0.10489236790606653,0.10409340262413025,0.10771764069795609,0.10636182129383087,0.10419724881649017,0.1065419614315033,0.10761450976133347,0.10758478194475174,0.10703547298908234,0.10655644536018372,0.10714825242757797,0.10229918360710144,0.10445993393659592,0.15002396702766418,0.1491522639989853,0.1488860547542572,0.10409340262413025,0.10771764069795609
0.5264187866927592,0.10528375733855184,0.1049160435795784,0.10827628523111343,0.106728695333004,0.1047905683517456,0.10606549680233002,0.10832425206899643,0.10722044110298157,0.10776034742593765,0.10684831440448761,0.1077343076467514,0.10241574794054031,0.10422356426715851,0.1498851478099823,0.14899025857448578,0.1487184464931488,0.1049160435795784,0.10827628523111343
0.5283757338551859,0.10567514677103718,0.10620498657226562,0.10931830108165741,0.10752907395362854,0.10549533367156982,0.10676378011703491,0.10750577598810196,0.10734182596206665,0.10757378488779068,0.1076204776763916,0.1074891984462738,0.10280992090702057,0.10565035045146942,0.14973397552967072,0.14881083369255066,0.14854535460472107,0.10620498657226562,0.10931830108165741
0.5303326810176126,0.10606653620352251,0.10752911865711212,0.10969770699739456,0.10790358483791351,0.10626942664384842,0.10658079385757446,0.10744275152683258,0.10726393014192581,0.10849478840827942,0.10791898518800735,0.10800541937351227,0.10394363850355148,0.10663110017776489,0.1495707929134369,0.14861895143985748,0.1483650952577591,0.10752911865711212,0.10969770699739456
0.5322896281800391,0.10645792563600782,0.10839585959911346,0.11026033759117126,0.10821037739515305,0.10749278962612152,0.10729604959487915,0.10842718183994293,0.10770775377750397,0.10896629095077515,0.10826830565929413,0.10783306509256363,0.1042105108499527,0.10644999146461487,0.14939920604228973,0.14842282235622406,0.1482018381357193,0.10839585959911346,0.11026033759117126
0.5342465753424657,0.10684931506849313,0.10941831767559052,0.11066663265228271,0.10863244533538818,0.10831528902053833,0.107184499502182,0.10977278649806976,0.1078767329454422,0.10917778313159943,0.10828272253274918,0.10798244923353195,0.10535886883735657,0.10693435370922089,0.14921998977661133,0.14822614192962646,0.14799614250659943,0.10941831767559052,0.11066663265228271
0.5362035225048923,0.10724070450097847,0.10960909724235535,0.11134820431470871,0.10893619060516357,0.10803033411502838,0.1077645942568779,0.11054015904664993,0.10836619883775711,0.10867643356323242,0.108300119638443,0.10840508341789246,0.10578064620494843,0.10708799213171005,0.14902912080287933,0.14802663028240204,0.14780263602733612,0.10960909724235535,0.11134820431470871
0.538160469667319,0.1076320939334638,0.11005662381649017,0.11130126565694809,0.10913944244384766,0.10858581215143204,0.10846678912639618,0.11015789210796356,0.10915901511907578,0.10918979346752167,0.10833902657032013,0.10805165767669678,0.1063365787267685,0.10796946287155151,0.14882439374923706,0.14782139658927917,0.14760658144950867,0.11005662381649017,0.11130126565694809
0.5401174168297456,0.10802348336594911,0.1103878915309906,0.11169591546058655,0.10938632488250732,0.10901927947998047,0.10907803475856781,0.1126825362443924,0.11003179848194122,0.10923407226800919,0.1081957146525383,0.10865318775177002,0.10766938328742981,0.10902595520019531,0.14860890805721283,0.14761169254779816,0.1474013328552246,0.1103878915309906,0.11169591546058655
0.5420743639921721,0.10841487279843443,0.11061776429414749,0.11185792088508606,0.11006532609462738,0.10839378088712692,0.10960328578948975,0.11217086017131805,0.11072801053524017,0.10903353989124298,0.10859110951423645,0.10844962298870087,0.1074649766087532,0.1094498336315155,0.14838793873786926,0.14740024507045746,0.14720672369003296,0.11061776429414749,0.11185792088508606
0.5440313111545988,0.10880626223091976,0.11035812646150589,0.11145145446062088,0.11059258878231049,0.10766003280878067,0.11045920848846436,0.11300522089004517,0.11154848337173462,0.10982334613800049,0.10845719277858734,0.10909803956747055,0.10853483527898788,0.1080046221613884,0.14816303551197052,0.1471860557794571,0.14701981842517853,0.11035812646150589,0.11145145446062088
0.5459882583170255,0.10919765166340509,0.10990292578935623,0.11198487132787704,0.1108170673251152,0.10932424664497375,0.11036145687103271,0.11166517436504364,0.11251232773065567,0.10983208566904068,0.10898788273334503,0.11005671322345734,0.10782746225595474,0.10922688245773315,0.14793139696121216,0.1469651460647583,0.14682132005691528,0.10990292578935623,0.11198487132787704
0.547945205479452,0.1095890410958904,0.10983321815729141,0.11157989501953125,0.1116025522351265,0.10877026617527008,0.11070816963911057,0.11016486585140228,0.11315891146659851,0.11059553176164627,0.10904929041862488,0.10999610275030136,0.1082690954208374,0.10976392030715942,0.14769309759140015,0.1467362642288208,0.14662961661815643,0.10983321815729141,0.11157989501953125
0.5499021526418786,0.10998043052837572,0.10974980145692825,0.11126904934644699,0.11220137774944305,0.10908938944339752,0.11137042939662933,0.11106432974338531,0.11397755146026611,0.11116262525320053,0.10985555499792099,0.11025741696357727,0.10832500457763672,0.11063142120838165,0.147451251745224,0.14650148153305054,0.14643514156341553,0.10974980145692825,0.11126904934644699
0.5518590998043053,0.11037181996086105,0.10987003147602081,0.11185234785079956,0.11266128718852997,0.1094685047864914,0.11185234785079956,0.10857880115509033,0.11366431415081024,0.11095411330461502,0.11011790484189987,0.11002815514802933,0.10950259864330292,0.11090920865535736,0.14720959961414337,0.14626401662826538,0.1462426334619522,0.10987003147602081,0.11185234785079956
0.5538160469667319,0.11076320939334638,0.10966996103525162,0.11192341893911362,0.1132010817527771,0.10942292958498001,0.11169169843196869,0.10950806736946106,0.11466919630765915,0.11157214641571045,0.11068509519100189,0.11016832292079926,0.10852596163749695,0.1124105304479599,0.14696663618087769,0.1460229903459549,0.14602884650230408,0.10966996103525162,0.11192341893911362
0.5557729941291585,0.1111545988258317,0.10994960367679596,0.11270163953304291,0.11359026283025742,0.11055146157741547,0.11215364187955856,0.10887296497821808,0.11451370269060135,0.11178012937307358,0.11112843453884125,0.1100715845823288,0.10963782668113708,0.11125075817108154,0.14671988785266876,0.14577741920948029,0.1458098292350769,0.10994960367679596,0.11270163953304291
0.557729941291585,0.111545988258317,0.11055358499288559,0.11298578977584839,0.11369439214468002,0.11204800009727478,0.11208255589008331,0.10968878120183945,0.11484157294034958,0.11237965524196625,0.11142988502979279,0.10970252007246017,0.10939781367778778,0.11232949048280716,0.1464683562517166,0.14552941918373108,0.14557942748069763,0.11055358499288559,0.11298578977584839
0.5596868884540117,0.11193737769080234,0.11091934144496918,0.11343921720981598,0.1137017011642456,0.11197985708713531,0.11269515752792358,0.11145034432411194,0.11510101705789566,0.11321019381284714,0.11197212338447571,0.11022014915943146,0.10922212153673172,0.11114604771137238,0.14621354639530182,0.1452832669019699,0.14534063637256622,0.11091934144496918,0.11343921720981598
0.5616438356164384,0.11232876712328768,0.11120820790529251,0.1140807718038559,0.11416551470756531,0.11350318789482117,0.11331715434789658,0.11275391280651093,0.11539513617753983,0.11342206597328186,0.11261852830648422,0.11118175089359283,0.10984926670789719,0.11240866780281067,0.1459556221961975,0.1450413018465042,0.14509505033493042,0.11120820790529251,0.1140807718038559
0.5636007827788649,0.11272015655577299,0.11181095242500305,0.11498719453811646,0.11450748890638351,0.11299603432416916,0.11370359361171722,0.11415689438581467,0.11544664204120636,0.11395879834890366,0.11273933947086334,0.11180609464645386,0.10968171060085297,0.11150460690259933,0.14569194614887238,0.14480191469192505,0.14484141767024994,0.11181095242500305,0.11498719453811646
0.5655577299412915,0.1131115459882583,0.11241362243890762,0.11536505818367004,0.11481201648712158,0.11365539580583572,0.11391803622245789,0.11513857543468475,0.1157166063785553,0.11467891186475754,0.11361191421747208,0.11262877285480499,0.11233700066804886,0.11275869607925415,0.14542156457901,0.14456328749656677,0.1445796638727188,0.11241362243890762,0.11536505818367004
0.5675146771037182,0.11350293542074363,0.11303307861089706,0.11584492772817612,0.11508721113204956,0.11459933966398239,0.11468563228845596,0.11483857780694962,0.11601331830024719,0.1152774840593338,0.11286549270153046,0.11324279010295868,0.11333784461021423,0.1129525676369667,0.14514563977718353,0.14432485401630402,0.1443122774362564,0.11303307861089706,0.11584492772817612
0.5694716242661448,0.11389432485322896,0.11350487917661667,0.11637259274721146,0.11563967913389206,0.11400725692510605,0.11588307470083237,0.11750008165836334,0.11603511869907379,0.11565245687961578,0.11332497000694275,0.11458180844783783,0.11236634850502014,0.11221994459629059,0.14486674964427948,0.14408618211746216,0.14404380321502686,0.11350487917661667,0.11637259274721146
0.5714285714285714,0.11428571428571428,0.1137959212064743,0.11661925911903381,0.11613847315311432,0.11434970051050186,0.11562725156545639,0.11661559343338013,0.11636387556791306,0.11563865095376968,0.1132994294166565,0.1156393513083458,0.11172234266996384,0.11263234168291092,0.14458446204662323,0.14384503662586212,0.14376793801784515,0.1137959212064743,0.11661925911903381
0.573385518590998,0.11467710371819959,0.11446715146303177,0.11681019514799118,0.11677882075309753,0.11522948741912842,0.11578206717967987,0.11835383623838425,0.11666753143072128,0.11628936231136322,0.11348177492618561,0.11540909856557846,0.11218678951263428,0.1142033189535141,0.14429813623428345,0.14359866082668304,0.1434917002916336,0.11446715146303177,0.11681019514799118
0.5753424657534246,0.11506849315068493,0.11532051861286163,0.11691773682832718,0.11740528792142868,0.1159261018037796,0.1167670264840126,0.11828331649303436,0.11710140109062195,0.11654256284236908,0.11382719874382019,0.11554281413555145,0.11165623366832733,0.11339166760444641,0.14400851726531982,0.1433461308479309,0.14321456849575043,0.11532051861286163,0.11691773682832718
0.5772994129158513,0.11545988258317026,0.11584772169589996,0.1173897236585617,0.11768042296171188,0.11616572737693787,0.11709637939929962,0.1181851476430893,0.11684387922286987,0.11697051674127579,0.11450240761041641,0.11536014825105667,0.11266985535621643,0.11490973830223083,0.14371784031391144,0.14308826625347137,0.1429390162229538,0.11584772169589996,0.1173897236585617
0.5792563600782779,0.11585127201565557,0.11651673913002014,0.11761543154716492,0.11787497252225876,0.11681301146745682,0.11739154160022736,0.116156667470932,0.11748002469539642,0.11646076291799545,0.11482406407594681,0.11544010788202286,0.11379608511924744,0.11497263610363007,0.14342667162418365,0.1428249329328537,0.14266541600227356,0.11651673913002014,0.11761543154716492
0.5812133072407044,0.11624266144814088,0.11725461483001709,0.11809452623128891,0.11795911192893982,0.11792685091495514,0.11734192073345184,0.11713925004005432,0.11746139824390411,0.11703243851661682,0.11547732353210449,0.11506427079439163,0.11354971677064896,0.1157025620341301,0.14313338696956635,0.14255516231060028,0.14239279925823212,0.11725461483001709,0.11809452623128891
0.5831702544031311,0.11663405088062621,0.117790587246418,0.11827251315116882,0.11798310279846191,0.11695769429206848,0.11775080859661102,0.11565209925174713,0.11808916926383972,0.11783936619758606,0.11635960638523102,0.11489097774028778,0.11356315016746521,0.11737464368343353,0.14283646643161774,0.14227907359600067,0.14211492240428925,0.117790587246418,0.11827251315116882
0.5851272015655578,0.11702544031311155,0.11868764460086823,0.11913815140724182,0.11775854229927063,0.11753411591053009,0.11783759295940399,0.11507903784513474,0.11802343279123306,0.11825782060623169,0.11668921262025833,0.11515526473522186,0.11471584439277649,0.11660658568143845,0.14253531396389008,0.14199842512607574,0.1418374627828598,0.11868764460086823,0.11913815140724182
0.5870841487279843,0.11741682974559686,0.11916305124759674,0.11925454437732697,0.11780502647161484,0.11791636049747467,0.11763498187065125,0.11476048827171326,0.11840736865997314,0.11856556683778763,0.11754157394170761,0.11518639326095581,0.11549821496009827,0.11692538112401962,0.14222991466522217,0.14171430468559265,0.1415405422449112,0.11916305124759674,0.11925454437732697
0.5890410958904109,0.11780821917808218,0.11973272264003754,0.11943700909614563,0.11824735999107361,0.1182064637541771,0.11776705831289291,0.11437106132507324,0.1187940239906311,0.11949701607227325,0.11858457326889038,0.11523601412773132,0.11693575978279114,0.117563396692276,0.14191924035549164,0.1414264291524887,0.14125432074069977,0.11973272264003754,0.11943700909614563
0.5909980430528375,0.11819960861056751,0.11953909695148468,0.12002677470445633,0.11855639517307281,0.11850669980049133,0.11814892292022705,0.11436469852924347,0.11878576129674911,0.11997846513986588,0.11951671540737152,0.11573980003595352,0.11672000586986542,0.11816219985485077,0.14160330593585968,0.14113369584083557,0.14094068109989166,0.11953909695148468,0.12002677470445633
0.5929549902152642,0.11859099804305284,0.11983741819858551,0.12045654654502869,0.11870558559894562,0.11897770315408707,0.11824463307857513,0.11427204310894012,0.11952044069766998,0.12066079676151276,0.12035906314849854,0.11639243364334106,0.11777722835540771,0.12047210335731506,0.14128373563289642,0.1408354938030243,0.1406324952840805,0.11983741819858551,0.12045654654502869
0.5949119373776908,0.11898238747553816,0.1200137734413147,0.12071028351783752,0.11964868754148483,0.11826495826244354,0.11804158985614777,0.11649763584136963,0.11997459828853607,0.12072790414094925,0.12126606702804565,0.11758788675069809,0.1188303753733635,0.1206374540925026,0.14096270501613617,0.14053145051002502,0.1403016448020935,0.1200137734413147,0.12071028351783752
0.5968688845401173,0.11937377690802346,0.12037715315818787,0.12127965688705444,0.12006548047065735,0.11917012929916382,0.11895157396793365,0.11832018196582794,0.12035151571035385,0.1212247759103775,0.12175482511520386,0.11836154758930206,0.12125962972640991,0.12098316848278046,0.14064115285873413,0.1402204930782318,0.13998587429523468,0.12037715315818787,0.12127965688705444
0.598825831702544,0.1197651663405088,0.12068745493888855,0.12180298566818237,0.12038984894752502,0.11931295692920685,0.119637630879879,0.11960509419441223,0.12111388146877289,0.12168654799461365,0.12242716550827026,0.11910411715507507,0.12233221530914307,0.12290509790182114,0.14031870663166046,0.13990120589733124,0.13965436816215515,0.12068745493888855,0.12180298566818237
0.6007827788649707,0.12015655577299414,0.12119537591934204,0.12202872335910797,0.12121270596981049,0.11917639523744583,0.12037158012390137,0.12262072414159775,0.12175038456916809,0.12127197533845901,0.12319444119930267,0.11984452605247498,0.12303401529788971,0.12356799095869064,0.1399945765733719,0.13957332074642181,0.13932019472122192,0.12119537591934204,0.12202872335910797
0.6027397260273972,0.12054794520547944,0.12179628759622574,0.122344970703125,0.12224774807691574,0.12011869251728058,0.12034767866134644,0.1238582581281662,0.12235157936811447,0.12175288051366806,0.12398649752140045,0.12033914774656296,0.1240038350224495,0.12300987541675568,0.13966861367225647,0.1392374038696289,0.13898158073425293,0.12179628759622574,0.122344970703125
0.6046966731898238,0.12093933463796476,0.12251343578100204,0.12270429730415344,0.12308713793754578,0.12129662185907364,0.12147827446460724,0.12449873983860016,0.12309659272432327,0.12229730188846588,0.12490470707416534,0.12100537121295929,0.1244523823261261,0.12309753149747849,0.13933992385864258,0.1388942003250122,0.13864631950855255,0.12251343578100204,0.12270429730415344
0.6066536203522505,0.12133072407045009,0.12235383689403534,0.12333402782678604,0.12382790446281433,0.12224996089935303,0.12171812355518341,0.1260787695646286,0.12335854768753052,0.1231350377202034,0.12567998468875885,0.121125727891922,0.12387299537658691,0.12403794378042221,0.13900703191757202,0.13854391872882843,0.1383080780506134,0.12235383689403534,0.12333402782678604
0.6086105675146771,0.12172211350293542,0.12342219054698944,0.12359829246997833,0.12443547695875168,0.12279768288135529,0.12217119336128235,0.12719425559043884,0.12375614047050476,0.12352772057056427,0.1258356124162674,0.12134435772895813,0.12417584657669067,0.12506422400474548,0.1386692225933075,0.13818788528442383,0.13796406984329224,0.12342219054698944,0.12359829246997833
0.6105675146771037,0.12211350293542074,0.12382999062538147,0.12373095750808716,0.12486165761947632,0.12333434820175171,0.12201666086912155,0.12656083703041077,0.12413700670003891,0.12472621351480484,0.12616343796253204,0.12172544747591019,0.12299859523773193,0.12453950941562653,0.13832655549049377,0.13782769441604614,0.13763102889060974,0.12382999062538147,0.12373095750808716
0.6125244618395302,0.12250489236790604,0.12408211827278137,0.12453670054674149,0.12512600421905518,0.12462417036294937,0.12253332138061523,0.126443013548851,0.12418155372142792,0.12498805671930313,0.12683968245983124,0.12179526686668396,0.12216776609420776,0.12515908479690552,0.13797929883003235,0.1374649703502655,0.13729174435138702,0.12408211827278137,0.12453670054674149
0.6144814090019569,0.12289628180039139,0.12459079921245575,0.12467119097709656,0.12571464478969574,0.12487476319074631,0.12296529859304428,0.12488703429698944,0.1248580813407898,0.12666723132133484,0.12653371691703796,0.12264460325241089,0.12211824208498001,0.1259152889251709,0.13762658834457397,0.13709987699985504,0.13693828880786896,0.12459079921245575,0.12467119097709656
0.6164383561643836,0.12328767123287672,0.12453211843967438,0.12517288327217102,0.12590201199054718,0.12555763125419617,0.1237211674451828,0.12485745549201965,0.1249428540468216,0.12646254897117615,0.1270817518234253,0.12292931973934174,0.12182457745075226,0.12651440501213074,0.13726799190044403,0.13673268258571625,0.13660581409931183,0.12453211843967438,0.12517288327217102
0.6183953033268101,0.12367906066536202,0.12524956464767456,0.12524071335792542,0.12625926733016968,0.12514501810073853,0.12436678260564804,0.12465834617614746,0.12592950463294983,0.1263388693332672,0.1273951381444931,0.12349583208560944,0.12269310653209686,0.12623420357704163,0.13690365850925446,0.1363637000322342,0.13625726103782654,0.12524956464767456,0.12524071335792542
0.6203522504892367,0.12407045009784734,0.12511351704597473,0.12555451691150665,0.12608551979064941,0.1253763884305954,0.12497247755527496,0.12428290396928787,0.1257876455783844,0.12715205550193787,0.1266794502735138,0.12411238998174667,0.12288013100624084,0.12574224174022675,0.1365336775779724,0.13599322736263275,0.1359083652496338,0.12511351704597473,0.12555451691150665
0.6223091976516634,0.12446183953033267,0.1252952516078949,0.126349538564682,0.1262899935245514,0.1257789433002472,0.12550567090511322,0.12350553274154663,0.1263558268547058,0.1271442174911499,0.12666451930999756,0.12451674789190292,0.12393974512815475,0.12630817294120789,0.13615788519382477,0.13562116026878357,0.13556474447250366,0.1252952516078949,0.126349538564682
0.62426614481409,0.124853228962818,0.12596657872200012,0.12607640027999878,0.12655755877494812,0.12574860453605652,0.1256481260061264,0.12492966651916504,0.1270444095134735,0.12718725204467773,0.12633562088012695,0.12486812472343445,0.1255105584859848,0.12743718922138214,0.1357763558626175,0.1352478414773941,0.1352098286151886,0.12596657872200012,0.12607640027999878
0.6262230919765166,0.12524461839530332,0.12567538022994995,0.12655191123485565,0.1269998699426651,0.12698526680469513,0.12632966041564941,0.12537261843681335,0.12688139081001282,0.12738366425037384,0.12590011954307556,0.12531587481498718,0.12630833685398102,0.12739546597003937,0.13538914918899536,0.13487407565116882,0.13485345244407654,0.12567538022994995,0.12655191123485565
0.6281800391389432,0.12563600782778864,0.1259916126728058,0.12714466452598572,0.12734349071979523,0.12616364657878876,0.12695088982582092,0.12602704763412476,0.12755806744098663,0.12720003724098206,0.12639285624027252,0.125215083360672,0.12718439102172852,0.12677201628684998,0.13499784469604492,0.13450083136558533,0.13449491560459137,0.1259916126728058,0.12714466452598572
0.6301369863013698,0.12602739726027395,0.12622089684009552,0.12714049220085144,0.12777848541736603,0.1262144148349762,0.12679794430732727,0.12606167793273926,0.12783318758010864,0.12767896056175232,0.126752108335495,0.12586015462875366,0.12658333778381348,0.12730631232261658,0.13460226356983185,0.13412825763225555,0.1341334730386734,0.12622089684009552,0.12714049220085144
0.6320939334637965,0.1264187866927593,0.12697577476501465,0.12756013870239258,0.12820430099964142,0.1261707991361618,0.1270827203989029,0.1263028383255005,0.1283550262451172,0.12781859934329987,0.12762466073036194,0.1257476508617401,0.1266506314277649,0.12734894454479218,0.1342032104730606,0.1337565779685974,0.1337682008743286,0.12697577476501465,0.12756013870239258
0.6340508806262231,0.12681017612524462,0.1277819275856018,0.1278010606765747,0.12886202335357666,0.12603238224983215,0.12759776413440704,0.1266317367553711,0.12800687551498413,0.12845201790332794,0.12828853726387024,0.1254686415195465,0.12800699472427368,0.1269913911819458,0.13380147516727448,0.13338562846183777,0.13338306546211243,0.1277819275856018,0.1278010606765747
0.6360078277886496,0.12720156555772993,0.1279907375574112,0.12842421233654022,0.12944673001766205,0.12678521871566772,0.1280808001756668,0.1267724335193634,0.12853075563907623,0.12892679870128632,0.12890855967998505,0.12587180733680725,0.1285603642463684,0.12800118327140808,0.13339796662330627,0.13301527500152588,0.1330353021621704,0.1279907375574112,0.12842421233654022
0.6379647749510763,0.12759295499021525,0.12837344408035278,0.12853848934173584,0.12983781099319458,0.1273057609796524,0.127775639295578,0.12844355404376984,0.12872697412967682,0.12908156216144562,0.12988296151161194,0.12661738693714142,0.1295868456363678,0.12684015929698944,0.13299262523651123,0.13264469802379608,0.1326632797718048,0.12837344408035278,0.12853848934173584
0.639921722113503,0.1279843444227006,0.12848827242851257,0.1291278898715973,0.12983322143554688,0.12675681710243225,0.1291683316230774,0.12906008958816528,0.12933672964572906,0.12975379824638367,0.1303245574235916,0.12682010233402252,0.13079680502414703,0.12734806537628174,0.1325853317975998,0.13227295875549316,0.13228711485862732,0.12848827242851257,0.1291278898715973
0.6418786692759295,0.12837573385518591,0.12918171286582947,0.1296057552099228,0.13085879385471344,0.1278657466173172,0.12933658063411713,0.12840606272220612,0.12996335327625275,0.13062641024589539,0.13054433465003967,0.1270219087600708,0.13228660821914673,0.12705263495445251,0.13217630982398987,0.13189896941184998,0.13190646469593048,0.12918171286582947,0.1296057552099228
0.6438356164383561,0.1287671232876712,0.12954165041446686,0.12983351945877075,0.1306760609149933,0.12785331904888153,0.12923124432563782,0.12950263917446136,0.13044016063213348,0.1313633918762207,0.1312781423330307,0.1277497112751007,0.13238266110420227,0.12861597537994385,0.1317652314901352,0.13152171671390533,0.13149429857730865,0.12954165041446686,0.12983351945877075
0.6457925636007827,0.12915851272015655,0.13020890951156616,0.13051067292690277,0.13104218244552612,0.12892946600914001,0.12929370999336243,0.1297244280576706,0.13133053481578827,0.131651371717453,0.13179422914981842,0.12895579636096954,0.13279351592063904,0.12852486968040466,0.13135208189487457,0.13114015758037567,0.13112252950668335,0.13020890951156616,0.13051067292690277
0.6477495107632094,0.1295499021526419,0.1307421326637268,0.1311422437429428,0.13145814836025238,0.1294984221458435,0.12973496317863464,0.12959302961826324,0.13211727142333984,0.13201108574867249,0.1320188045501709,0.1297190934419632,0.13391759991645813,0.12743179500102997,0.13093720376491547,0.1307533085346222,0.13073769211769104,0.1307421326637268,0.1311422437429428
0.649706457925636,0.12994129158512718,0.13092543184757233,0.131881445646286,0.13182637095451355,0.13041892647743225,0.13006365299224854,0.12996557354927063,0.13224674761295319,0.1323220431804657,0.1315537840127945,0.1307877004146576,0.13501931726932526,0.1284337043762207,0.13052073121070862,0.1303604394197464,0.13033857941627502,0.13092543184757233,0.131881445646286
0.6516634050880625,0.1303326810176125,0.13203848898410797,0.1322098970413208,0.13220250606536865,0.13114456832408905,0.13037094473838806,0.1308377981185913,0.13274496793746948,0.1322551667690277,0.13220790028572083,0.13145773112773895,0.136771097779274,0.13004986941814423,0.13010308146476746,0.12996158003807068,0.1299278736114502,0.13203848898410797,0.1322098970413208
0.6536203522504892,0.13072407045009785,0.13302750885486603,0.13299094140529633,0.13250473141670227,0.13169053196907043,0.1301937997341156,0.13033851981163025,0.13296514749526978,0.1328050196170807,0.1318632960319519,0.13192610442638397,0.1359555423259735,0.1290937066078186,0.12968383729457855,0.12955686450004578,0.12951645255088806,0.13302750885486603,0.13299094140529633
0.6555772994129159,0.13111545988258316,0.13315942883491516,0.13352927565574646,0.1328967660665512,0.1327911615371704,0.13081908226013184,0.13104940950870514,0.13277548551559448,0.13263235986232758,0.13185057044029236,0.13272008299827576,0.13606585562229156,0.1293223798274994,0.1292622685432434,0.12914666533470154,0.12911482155323029,0.13315942883491516,0.13352927565574646
0.6575342465753424,0.13150684931506848,0.13329051434993744,0.13379573822021484,0.1330323964357376,0.1328909695148468,0.13159741461277008,0.1298733949661255,0.1330556422472,0.1321849673986435,0.13192132115364075,0.132511705160141,0.13535049557685852,0.12949727475643158,0.12883760035037994,0.12873181700706482,0.1286856234073639,0.13329051434993744,0.13379573822021484
0.659491193737769,0.1318982387475538,0.13388022780418396,0.13398481905460358,0.1336715966463089,0.13300468027591705,0.1321636438369751,0.13200917840003967,0.1335962563753128,0.13244161009788513,0.13155873119831085,0.1330048143863678,0.13417482376098633,0.13201266527175903,0.12840910255908966,0.12831321358680725,0.1282752901315689,0.13388022780418396,0.13398481905460358
0.6614481409001957,0.13228962818003914,0.13399752974510193,0.13455739617347717,0.1337330937385559,0.13325132429599762,0.13163931667804718,0.13137274980545044,0.1336456537246704,0.13295195996761322,0.13155803084373474,0.13331519067287445,0.13431929051876068,0.13166719675064087,0.12797634303569794,0.12789098918437958,0.12785129249095917,0.13399752974510193,0.13455739617347717
0.6634050880626223,0.13268101761252446,0.13402467966079712,0.13493157923221588,0.1344175934791565,0.13388289511203766,0.13219118118286133,0.13186655938625336,0.13442417979240417,0.13320675492286682,0.13224896788597107,0.133396178483963,0.13378669321537018,0.1334945559501648,0.12753897905349731,0.12746530771255493,0.12742261588573456,0.13402467966079712,0.13493157923221588
0.6653620352250489,0.13307240704500978,0.13359582424163818,0.13514304161071777,0.13490328192710876,0.1331322193145752,0.13221731781959534,0.13276010751724243,0.13404381275177002,0.13348278403282166,0.13279153406620026,0.13312694430351257,0.13188126683235168,0.13311398029327393,0.12709727883338928,0.12703603506088257,0.12699036300182343,0.13359582424163818,0.13514304161071777
0.6673189823874754,0.1334637964774951,0.13409392535686493,0.13547293841838837,0.13557538390159607,0.1335325688123703,0.13217511773109436,0.13376139104366302,0.13485802710056305,0.13394027948379517,0.13352183997631073,0.1337481290102005,0.13223591446876526,0.1349969357252121,0.12665151059627533,0.12660282850265503,0.1265508085489273,0.13409392535686493,0.13547293841838837
0.6692759295499021,0.1338551859099804,0.13419567048549652,0.13595108687877655,0.13618507981300354,0.13469433784484863,0.13266409933567047,0.13478657603263855,0.13505585491657257,0.13481152057647705,0.1350008100271225,0.13352537155151367,0.13169939815998077,0.13577347993850708,0.1262023001909256,0.12616576254367828,0.12611867487430573,0.13419567048549652,0.13595108687877655
0.6712328767123288,0.13424657534246576,0.13482874631881714,0.13629969954490662,0.1365729570388794,0.134640634059906,0.13299810886383057,0.13529551029205322,0.13549456000328064,0.1353825330734253,0.13545691967010498,0.1337677389383316,0.13170024752616882,0.13830330967903137,0.12574967741966248,0.12572473287582397,0.12567755579948425,0.13482874631881714,0.13629969954490662
0.6731898238747553,0.13463796477495107,0.13484419882297516,0.1367410272359848,0.1367689073085785,0.13556581735610962,0.1334289312362671,0.1356726586818695,0.13644565641880035,0.1367967575788498,0.13620924949645996,0.13339614868164062,0.13129448890686035,0.1392395794391632,0.12529419362545013,0.12528011202812195,0.12523065507411957,0.13484419882297516,0.1367410272359848
0.6751467710371819,0.1350293542074364,0.1356806457042694,0.13650697469711304,0.1370364874601364,0.13601404428482056,0.1341247856616974,0.13525070250034332,0.1367110162973404,0.13764691352844238,0.13764236867427826,0.13407161831855774,0.13138200342655182,0.14071007072925568,0.12483619898557663,0.12483183294534683,0.12478268146514893,0.1356806457042694,0.13650697469711304
0.6771037181996086,0.1354207436399217,0.13594456017017365,0.13655520975589752,0.13766486942768097,0.13672654330730438,0.13374844193458557,0.13489875197410583,0.13739457726478577,0.13812777400016785,0.1380261480808258,0.13509978353977203,0.13176599144935608,0.14274035394191742,0.12437568604946136,0.12438002973794937,0.12433114647865295,0.13594456017017365,0.13655520975589752
0.6790606653620352,0.13581213307240705,0.13620080053806305,0.13705891370773315,0.13832466304302216,0.13721078634262085,0.13522279262542725,0.13499422371387482,0.13792842626571655,0.1391032189130783,0.13895335793495178,0.13535261154174805,0.131996288895607,0.14406748116016388,0.12391356378793716,0.12392430007457733,0.12387353181838989,0.13620080053806305,0.13705891370773315
0.6810176125244618,0.13620352250489237,0.13651303946971893,0.13716796040534973,0.13904017210006714,0.13765205442905426,0.13569150865077972,0.13461381196975708,0.13839289546012878,0.13936324417591095,0.1399824172258377,0.1359657347202301,0.13229961693286896,0.14417466521263123,0.12345016002655029,0.1234646737575531,0.123389832675457,0.13651303946971893,0.13716796040534973
0.6829745596868884,0.13659491193737766,0.13679476082324982,0.13759028911590576,0.1391964852809906,0.13867123425006866,0.13629911839962006,0.1356092244386673,0.13913346827030182,0.13966374099254608,0.14052274823188782,0.13701510429382324,0.133682981133461,0.14501333236694336,0.1229860708117485,0.12300141155719757,0.12292508780956268,0.13679476082324982,0.13759028911590576
0.684931506849315,0.136986301369863,0.13749782741069794,0.13806630671024323,0.13985538482666016,0.13867458701133728,0.1376764178276062,0.13570664823055267,0.13973641395568848,0.1394631415605545,0.14083904027938843,0.13736887276172638,0.13523761928081512,0.14439751207828522,0.12252194434404373,0.12253464013338089,0.12247489392757416,0.13749782741069794,0.13806630671024323
0.6868884540117417,0.13737769080234835,0.1374688744544983,0.13834592700004578,0.14036166667938232,0.13869981467723846,0.13794173300266266,0.13636484742164612,0.13968434929847717,0.13977044820785522,0.14117684960365295,0.13808557391166687,0.13618025183677673,0.143903449177742,0.12205832451581955,0.12206501513719559,0.12200259417295456,0.1374688744544983,0.13834592700004578
0.6888454011741683,0.13776908023483364,0.13830599188804626,0.13934586942195892,0.14090606570243835,0.13924777507781982,0.13768039643764496,0.13740569353103638,0.14022517204284668,0.139885812997818,0.14107345044612885,0.13965070247650146,0.1375071257352829,0.14345507323741913,0.12159565091133118,0.1215931624174118,0.12151482701301575,0.13830599188804626,0.13934586942195892
0.6908023483365948,0.13816046966731896,0.13886228203773499,0.13939017057418823,0.1412980705499649,0.13911733031272888,0.13856297731399536,0.13709169626235962,0.1403300166130066,0.13987326622009277,0.14101779460906982,0.1400858461856842,0.13778486847877502,0.14197629690170288,0.1211339458823204,0.1211199015378952,0.12102629244327545,0.13886228203773499,0.13939017057418823
0.6927592954990215,0.1385518590998043,0.13928452134132385,0.14018486440181732,0.14182943105697632,0.13941417634487152,0.13926833868026733,0.13881421089172363,0.14083880186080933,0.13964353501796722,0.14162924885749817,0.14139804244041443,0.13793769478797913,0.14008401334285736,0.12067309021949768,0.12064561247825623,0.12056902050971985,0.13928452134132385,0.14018486440181732
0.6947162426614482,0.13894324853228962,0.1398954540491104,0.14080019295215607,0.14172911643981934,0.13999295234680176,0.13924257457256317,0.13950949907302856,0.1416683793067932,0.13929565250873566,0.1418856382369995,0.14207515120506287,0.13882595300674438,0.13941583037376404,0.12021259218454361,0.12017063796520233,0.12008553743362427,0.1398954540491104,0.14080019295215607
0.6966731898238747,0.13933463796477494,0.1406429409980774,0.14130745828151703,0.1421675980091095,0.14019085466861725,0.14002767205238342,0.1384630650281906,0.14162886142730713,0.14004239439964294,0.14218983054161072,0.14264808595180511,0.1389968991279602,0.13824434578418732,0.11975207179784775,0.11969516426324844,0.11960502713918686,0.1406429409980774,0.14130745828151703
0.6986301369863013,0.13972602739726026,0.14102637767791748,0.1417498141527176,0.14245039224624634,0.14023840427398682,0.14046600461006165,0.13955670595169067,0.142325758934021,0.14027054607868195,0.142110675573349,0.14304083585739136,0.13911855220794678,0.13815125823020935,0.11929091811180115,0.11921864002943039,0.11910764873027802,0.14102637767791748,0.1417498141527176
0.700587084148728,0.1401174168297456,0.14149200916290283,0.14234235882759094,0.14249645173549652,0.14096122980117798,0.14069800078868866,0.1387004256248474,0.1423974633216858,0.1409805566072464,0.1429959386587143,0.14346976578235626,0.140181764960289,0.1385982632637024,0.1188286542892456,0.11874064058065414,0.11864051222801208,0.14149200916290283,0.14234235882759094
0.7025440313111546,0.14050880626223092,0.1417533904314041,0.14279921352863312,0.1425054967403412,0.1415209174156189,0.14075200259685516,0.13823340833187103,0.14301232993602753,0.14116159081459045,0.1430758386850357,0.14370222389698029,0.14059627056121826,0.13918085396289825,0.11836478859186172,0.118260957300663,0.11815598607063293,0.1417533904314041,0.14279921352863312
0.7045009784735812,0.14090019569471623,0.14224620163440704,0.1427648365497589,0.14282432198524475,0.14229944348335266,0.14150124788284302,0.13926967978477478,0.14293992519378662,0.14183469116687775,0.14353930950164795,0.14323672652244568,0.1408693790435791,0.14035043120384216,0.11789897829294205,0.11777886003255844,0.11767089366912842,0.14224620163440704,0.1427648365497589
0.7064579256360077,0.14129158512720155,0.14200016856193542,0.1431797295808792,0.1428048014640808,0.14281216263771057,0.14170563220977783,0.13805782794952393,0.14337554574012756,0.14219963550567627,0.14406253397464752,0.14330430328845978,0.14204135537147522,0.14113172888755798,0.11743059754371643,0.11729446798563004,0.11718347668647766,0.14200016856193542,0.1431797295808792
0.7084148727984344,0.14168297455968684,0.14209246635437012,0.14374464750289917,0.14293688535690308,0.14245542883872986,0.14265510439872742,0.1409708708524704,0.14353473484516144,0.1428789645433426,0.14462414383888245,0.1429634988307953,0.14258205890655518,0.141570046544075,0.11695921421051025,0.11680767685174942,0.11669307202100754,0.14209246635437012,0.14374464750289917
0.7103718199608611,0.1420743639921722,0.142451673746109,0.1447230726480484,0.14305835962295532,0.14289166033267975,0.14272785186767578,0.14252495765686035,0.14404506981372833,0.14316332340240479,0.14525578916072845,0.14309319853782654,0.14256694912910461,0.14264997839927673,0.116484634578228,0.11631844192743301,0.11620020121335983,0.142451673746109,0.1447230726480484
0.7123287671232876,0.1424657534246575,0.14292065799236298,0.1450033187866211,0.14319193363189697,0.14291535317897797,0.14333896338939667,0.14363911747932434,0.14456672966480255,0.14432421326637268,0.14616352319717407,0.14378835260868073,0.14293056726455688,0.14271500706672668,0.11600681394338608,0.11582683771848679,0.11570349335670471,0.14292065799236298,0.1450033187866211
0.7142857142857142,0.14285714285714282,0.1431073695421219,0.14563024044036865,0.14346548914909363,0.14427036046981812,0.14401262998580933,0.14418372511863708,0.14482708275318146,0.14442601799964905,0.1462390422821045,0.1439507007598877,0.14207369089126587,0.14316226541996002,0.1155257523059845,0.11533261090517044,0.1152026429772377,0.1431073695421219,0.14563024044036865
0.7162426614481409,0.14324853228962814,0.14327989518642426,0.14606375992298126,0.1436813622713089,0.14391230046749115,0.1442808210849762,0.1452304571866989,0.14519843459129333,0.14510053396224976,0.14669854938983917,0.14395909011363983,0.14255744218826294,0.14494729042053223,0.11504177004098892,0.11483573168516159,0.11469926685094833,0.14327989518642426,0.14606375992298126
0.7181996086105675,0.14363992172211348,0.14360886812210083,0.14620903134346008,0.14365790784358978,0.14382222294807434,0.14447364211082458,0.14573177695274353,0.14559659361839294,0.1455477476119995,0.14714685082435608,0.14430223405361176,0.14275719225406647,0.14596302807331085,0.11455518007278442,0.11433622986078262,0.11419296264648438,0.14360886812210083,0.14620903134346008
0.7201565557729941,0.1440313111545988,0.1442493498325348,0.1467568278312683,0.14393563568592072,0.1439509242773056,0.14461025595664978,0.1465778350830078,0.14589208364486694,0.14616355299949646,0.1467989832162857,0.14505045115947723,0.14326608180999756,0.1461101472377777,0.11406600475311279,0.11383377760648727,0.11368373781442642,0.1442493498325348,0.1467568278312683
0.7221135029354206,0.14442270058708406,0.14466243982315063,0.14695408940315247,0.14439000189304352,0.14411860704421997,0.1445305347442627,0.1472543478012085,0.14605183899402618,0.14664562046527863,0.14721621572971344,0.14566075801849365,0.14350327849388123,0.14691519737243652,0.11357444524765015,0.11332874745130539,0.11317440122365952,0.14466243982315063,0.14695408940315247
0.7240704500978473,0.1448140900195694,0.14501579105854034,0.1474200338125229,0.14472004771232605,0.14461684226989746,0.1443897783756256,0.14726047217845917,0.14670430123806,0.14734089374542236,0.1478462517261505,0.14623942971229553,0.14557699859142303,0.14793935418128967,0.11308053135871887,0.11282139271497726,0.11265642940998077,0.14501579105854034,0.1474200338125229
0.726027397260274,0.14520547945205475,0.14521951973438263,0.1473860889673233,0.14548511803150177,0.14336401224136353,0.14448800683021545,0.14663971960544586,0.14692991971969604,0.14783824980258942,0.14834213256835938,0.14650970697402954,0.14549139142036438,0.14826549589633942,0.11258438229560852,0.11231211572885513,0.11214151233434677,0.14521951973438263,0.1473860889673233
0.7279843444227005,0.14559686888454004,0.14628168940544128,0.14745411276817322,0.14608970284461975,0.14378973841667175,0.14412006735801697,0.14629557728767395,0.14734308421611786,0.14882215857505798,0.14824388921260834,0.14691857993602753,0.14692670106887817,0.149827241897583,0.11208654940128326,0.11180127412080765,0.11163043230772018,0.14628168940544128,0.14745411276817322
0.7299412915851271,0.1459882583170253,0.14609932899475098,0.14738880097866058,0.14676861464977264,0.14463692903518677,0.14392982423305511,0.1466318666934967,0.14785678684711456,0.14970095455646515,0.14845667779445648,0.14762647449970245,0.1494375318288803,0.14867179095745087,0.11158690601587296,0.11128931492567062,0.11110992729663849,0.14609932899475098,0.14738880097866058
0.7318982387475538,0.14637964774951065,0.14689907431602478,0.14766958355903625,0.1475021094083786,0.1450617015361786,0.1447841227054596,0.14713002741336823,0.14845909178256989,0.14970439672470093,0.14811846613883972,0.1483672559261322,0.14888443052768707,0.14978715777397156,0.11108548194169998,0.11077649891376495,0.11058471351861954,0.14689907431602478,0.14766958355903625
0.7338551859099804,0.14677103718199594,0.14714178442955017,0.14792251586914062,0.1482086181640625,0.14523766934871674,0.14566750824451447,0.14721140265464783,0.14868676662445068,0.15016429126262665,0.14859965443611145,0.14884734153747559,0.14853566884994507,0.14862778782844543,0.11058242619037628,0.11026306450366974,0.1100655049085617,0.14714178442955017,0.14792251586914062
0.735812133072407,0.14716242661448126,0.14750617742538452,0.14839842915534973,0.14919587969779968,0.1453673243522644,0.14640039205551147,0.14829108119010925,0.14932683110237122,0.15052227675914764,0.14848469197750092,0.14890769124031067,0.14809542894363403,0.14822828769683838,0.11007736623287201,0.10974908620119095,0.10953889787197113,0.14750617742538452,0.14839842915534973
0.7377690802348336,0.14755381604696655,0.14836382865905762,0.14835847914218903,0.14967116713523865,0.1462060511112213,0.1473480463027954,0.14819224178791046,0.1495852768421173,0.15057113766670227,0.14830666780471802,0.14933235943317413,0.1479945182800293,0.14877097308635712,0.10956999659538269,0.10923440009355545,0.1090073436498642,0.14836382865905762,0.14835847914218903
0.7397260273972602,0.14794520547945186,0.1485840380191803,0.148716539144516,0.15025874972343445,0.14695529639720917,0.14857609570026398,0.14793232083320618,0.150204598903656,0.1509346067905426,0.14881391823291779,0.14940162003040314,0.14783641695976257,0.1492525041103363,0.10905975848436356,0.10871880501508713,0.10847987979650497,0.1485840380191803,0.148716539144516
0.7416829745596869,0.14833659491193718,0.14938513934612274,0.14918425679206848,0.15097945928573608,0.1482236385345459,0.14943307638168335,0.14786674082279205,0.15034884214401245,0.15044520795345306,0.14896878600120544,0.1497189998626709,0.14769376814365387,0.14815902709960938,0.10854637622833252,0.10820231586694717,0.10794822871685028,0.14938513934612274,0.14918425679206848
0.7436399217221135,0.14872798434442247,0.14981725811958313,0.14994055032730103,0.1513848751783371,0.1479893922805786,0.15045511722564697,0.14834870398044586,0.15074953436851501,0.14991776645183563,0.14950822293758392,0.14926697313785553,0.14697231352329254,0.14740684628486633,0.10802942514419556,0.107684426009655,0.10740972310304642,0.14981725811958313,0.14994055032730103
0.74559686888454,0.1491193737769077,0.14994725584983826,0.1504463255405426,0.151850163936615,0.14903686940670013,0.15129366517066956,0.14834840595722198,0.15106160938739777,0.14931726455688477,0.14993292093276978,0.14994826912879944,0.14733803272247314,0.14740580320358276,0.10750945657491684,0.10716477781534195,0.10688210278749466,0.14994725584983826,0.1504463255405426
0.7475538160469667,0.149510763209393,0.15032044053077698,0.15093623101711273,0.15246464312076569,0.15075254440307617,0.15167666971683502,0.14998061954975128,0.15145224332809448,0.14913658797740936,0.15072163939476013,0.15022005140781403,0.1482788473367691,0.14797882735729218,0.10698597878217697,0.10664302855730057,0.1063467413187027,0.15032044053077698,0.15093623101711273
0.7495107632093934,0.1499021526418783,0.15085722506046295,0.15162880718708038,0.1531815230846405,0.15072700381278992,0.15240813791751862,0.14881955087184906,0.15162119269371033,0.1489449143409729,0.15113143622875214,0.15062399208545685,0.14924417436122894,0.1488681137561798,0.10645933449268341,0.10611880570650101,0.10580946505069733,0.15085722506046295,0.15162880718708038
0.7514677103718199,0.15029354207436355,0.1510414481163025,0.1520417332649231,0.1534464955329895,0.15228572487831116,0.1524338722229004,0.1511560082435608,0.1521424949169159,0.14932596683502197,0.15121109783649445,0.1517583578824997,0.14962813258171082,0.14920653402805328,0.105929434299469,0.10559195280075073,0.10527022182941437,0.1510414481163025,0.1520417332649231
0.7534246575342465,0.1506849315068488,0.15167611837387085,0.15295320749282837,0.15447604656219482,0.15159039199352264,0.15222488343715668,0.15119706094264984,0.15243324637413025,0.14966924488544464,0.15150868892669678,0.15260297060012817,0.14939934015274048,0.14951002597808838,0.10539717227220535,0.10506244748830795,0.10472764819860458,0.15167611837387085,0.15295320749282837
0.7553816046966731,0.151076320939334,0.15158678591251373,0.15323695540428162,0.15452271699905396,0.15315745770931244,0.15277209877967834,0.15194012224674225,0.1531672477722168,0.1501162350177765,0.15255531668663025,0.15283173322677612,0.14952218532562256,0.15116995573043823,0.10486230254173279,0.10453019291162491,0.10418791323900223,0.15158678591251373,0.15323695540428162
0.7573385518590998,0.15146771037181928,0.15199457108974457,0.15349259972572327,0.15508323907852173,0.1538858413696289,0.15236371755599976,0.15205202996730804,0.15322495996952057,0.15103915333747864,0.15266436338424683,0.15339714288711548,0.14887017011642456,0.15257593989372253,0.10432521998882294,0.10399568825960159,0.10363885015249252,0.15199457108974457,0.15349259972572327
0.7592954990215264,0.15185909980430448,0.15228146314620972,0.1536831557750702,0.15526354312896729,0.15423603355884552,0.1520748883485794,0.1522749960422516,0.15365521609783173,0.1519305258989334,0.15310737490653992,0.1541667878627777,0.15001246333122253,0.15157359838485718,0.10378633439540863,0.10345931351184845,0.10309965163469315,0.15228146314620972,0.1536831557750702
0.7612524461839529,0.15225048923678963,0.15277564525604248,0.15406985580921173,0.15560589730739594,0.15527841448783875,0.1523272544145584,0.15214306116104126,0.15415611863136292,0.1535981297492981,0.1540663242340088,0.15455342829227448,0.14895305037498474,0.15219897031784058,0.10324613004922867,0.10292142629623413,0.10255450755357742,0.15277564525604248,0.15406985580921173
0.7632093933463796,0.15264187866927484,0.15326425433158875,0.15420037508010864,0.1556471884250641,0.15531684458255768,0.15221139788627625,0.15154749155044556,0.1544027328491211,0.15447677671909332,0.15476951003074646,0.15503725409507751,0.1495307832956314,0.15293070673942566,0.1027049571275711,0.10238224267959595,0.102009117603302,0.15326425433158875,0.15420037508010864
0.7651663405088063,0.15303326810176002,0.15373095870018005,0.15433454513549805,0.15611760318279266,0.15595152974128723,0.15217998623847961,0.15055181086063385,0.1550956666469574,0.15575599670410156,0.15481337904930115,0.15537509322166443,0.14836758375167847,0.153106689453125,0.10216350108385086,0.10184203833341599,0.1014639213681221,0.15373095870018005,0.15433454513549805
0.7671232876712328,0.15342465753424508,0.15442149341106415,0.15460002422332764,0.1564900279045105,0.15624958276748657,0.1527693271636963,0.1512792706489563,0.15568850934505463,0.15646307170391083,0.15620863437652588,0.1548262983560562,0.1489412784576416,0.15378133952617645,0.10162188857793808,0.101300910115242,0.10091651976108551,0.15442149341106415,0.15460002422332764
0.7690802348336594,0.15381604696673012,0.15478309988975525,0.155168354511261,0.15645697712898254,0.1567055583000183,0.15301313996315002,0.15173794329166412,0.15608319640159607,0.15743401646614075,0.15637260675430298,0.15540316700935364,0.14987914264202118,0.1526041179895401,0.10108090937137604,0.10075870156288147,0.100375697016716,0.15478309988975525,0.155168354511261
0.7710371819960861,0.1542074363992152,0.15518176555633545,0.15523678064346313,0.15652728080749512,0.15663455426692963,0.15391960740089417,0.15156584978103638,0.15679790079593658,0.15814414620399475,0.1575222760438919,0.1556975245475769,0.15153923630714417,0.1531485915184021,0.10054022818803787,0.10021522641181946,0.09983273595571518,0.15518176555633545,0.15523678064346313
0.7729941291585127,0.1545988258317002,0.15587857365608215,0.15576836466789246,0.1571252942085266,0.1570691168308258,0.1540709137916565,0.15132363140583038,0.15755648910999298,0.15874554216861725,0.15801824629306793,0.15570439398288727,0.15362566709518433,0.1527700126171112,0.09999995678663254,0.09967021644115448,0.09928594529628754,0.15587857365608215,0.15576836466789246
0.7749510763209393,0.1549902152641851,0.1564396470785141,0.15619847178459167,0.1569598764181137,0.15755900740623474,0.15493592619895935,0.15163996815681458,0.15826424956321716,0.15954062342643738,0.15866941213607788,0.15534807741641998,0.15454736351966858,0.15509863197803497,0.09945978224277496,0.0991232618689537,0.0987461507320404,0.1564396470785141,0.15619847178459167
0.7769080234833659,0.15538160469666995,0.15677179396152496,0.15643608570098877,0.15713107585906982,0.15737982094287872,0.15542665123939514,0.15198633074760437,0.15904223918914795,0.15962305665016174,0.1591469645500183,0.15545599162578583,0.15608368813991547,0.1552485227584839,0.09891907125711441,0.098574198782444,0.0982019379734993,0.15677179396152496,0.15643608570098877
0.7788649706457925,0.15577299412915477,0.15740877389907837,0.1572587788105011,0.1570691615343094,0.15756265819072723,0.1563243865966797,0.152274489402771,0.15954159200191498,0.15979114174842834,0.16005516052246094,0.15628644824028015,0.15754203498363495,0.15686291456222534,0.09837792813777924,0.09802286326885223,0.09765679389238358,0.15740877389907837,0.1572587788105011
0.7808219178082192,0.15616438356163947,0.1578126847743988,0.15770696103572845,0.15781204402446747,0.15676285326480865,0.15683028101921082,0.15261325240135193,0.15997625887393951,0.15959414839744568,0.1599811315536499,0.15616872906684875,0.15746170282363892,0.15724797546863556,0.09783527255058289,0.09746924787759781,0.09710993617773056,0.1578126847743988,0.15770696103572845
0.7827788649706457,0.15655577299412407,0.15803830325603485,0.15776458382606506,0.15785324573516846,0.1565769910812378,0.15715888142585754,0.15319839119911194,0.16066381335258484,0.1601105034351349,0.1604667603969574,0.15689241886138916,0.15783314406871796,0.15743328630924225,0.09729097038507462,0.0969134047627449,0.0965624749660492,0.15803830325603485,0.15776458382606506
0.7847358121330723,0.1569471624266085,0.1586795300245285,0.1585026979446411,0.15778464078903198,0.15676285326480865,0.1579246073961258,0.1538892388343811,0.1606396734714508,0.16039448976516724,0.16073176264762878,0.15708886086940765,0.15768121182918549,0.1577349603176117,0.09674423933029175,0.09635554999113083,0.09601268172264099,0.1586795300245285,0.1585026979446411
0.786692759295499,0.15733855185909285,0.15895409882068634,0.1587810218334198,0.15798406302928925,0.15778669714927673,0.1584426909685135,0.15578246116638184,0.16112112998962402,0.16043448448181152,0.16105926036834717,0.15718358755111694,0.15749408304691315,0.15888036787509918,0.09619489312171936,0.09579590708017349,0.09546457976102829,0.15895409882068634,0.1587810218334198
0.7886497064579256,0.157729941291577,0.15917325019836426,0.15892750024795532,0.15835529565811157,0.1576830893754959,0.15927964448928833,0.15755006670951843,0.16146907210350037,0.1603613644838333,0.16142889857292175,0.15786674618721008,0.1574597954750061,0.15926682949066162,0.0956428050994873,0.09523453563451767,0.09491438418626785,0.15917325019836426,0.15892750024795532
0.7906066536203522,0.15812133072406093,0.15980175137519836,0.1593971848487854,0.1587654948234558,0.15831589698791504,0.15906833112239838,0.15732094645500183,0.16189053654670715,0.16064728796482086,0.161918044090271,0.15880155563354492,0.15693771839141846,0.16103869676589966,0.09508751332759857,0.09467194229364395,0.09436025470495224,0.15980175137519836,0.1593971848487854
0.7925636007827788,0.15851272015654463,0.16029280424118042,0.15993522107601166,0.15919232368469238,0.15832999348640442,0.15949144959449768,0.1594831347465515,0.1616378128528595,0.1609964370727539,0.16179949045181274,0.1590711623430252,0.15739351511001587,0.16073642671108246,0.09452920407056808,0.09410818666219711,0.09381090104579926,0.16029280424118042,0.15993522107601166
0.7945205479452054,0.15890410958902806,0.1603374183177948,0.16008155047893524,0.16014829277992249,0.15872184932231903,0.16010752320289612,0.16052815318107605,0.1618076115846634,0.1609794944524765,0.16243645548820496,0.1590273231267929,0.1578594595193863,0.15976007282733917,0.0939684584736824,0.09354371577501297,0.09325891733169556,0.1603374183177948,0.16008155047893524
0.7964774951076321,0.1592954990215112,0.16086265444755554,0.16060595214366913,0.1602700650691986,0.1592336893081665,0.15990734100341797,0.1615527868270874,0.16205275058746338,0.16103333234786987,0.16236206889152527,0.15985772013664246,0.15742804110050201,0.15976932644844055,0.09340529888868332,0.09297862648963928,0.09270419925451279,0.16086265444755554,0.16060595214366913
0.7984344422700587,0.15968688845399387,0.1616038978099823,0.16096599400043488,0.16087746620178223,0.15977643430233002,0.16018041968345642,0.16229361295700073,0.16263918578624725,0.161184161901474,0.16301307082176208,0.16007550060749054,0.15815597772598267,0.15978747606277466,0.09284012764692307,0.09241330623626709,0.09214865416288376,0.1616038978099823,0.16096599400043488
0.8003913894324852,0.16007827788647605,0.16188964247703552,0.1614447981119156,0.16166898608207703,0.1600891649723053,0.16030874848365784,0.16254229843616486,0.1629117727279663,0.16202273964881897,0.16299234330654144,0.16116562485694885,0.15810111165046692,0.1582804173231125,0.09227335453033447,0.09184788167476654,0.09158894419670105,0.16188964247703552,0.1614447981119156
0.8023483365949119,0.1604696673189578,0.16195204854011536,0.1620146632194519,0.16270697116851807,0.1605866700410843,0.1603466272354126,0.16241610050201416,0.16320981085300446,0.16216522455215454,0.16316631436347961,0.16190415620803833,0.15871556103229523,0.15833762288093567,0.09170514345169067,0.0912824273109436,0.09103253483772278,0.16195204854011536,0.1620146632194519
0.8043052837573386,0.16086105675143889,0.16265591979026794,0.1625533401966095,0.16284576058387756,0.16191671788692474,0.16044577956199646,0.1619548201560974,0.1635833978652954,0.1626281440258026,0.1632150113582611,0.1621859073638916,0.15882329642772675,0.15908458828926086,0.0911356508731842,0.09071723371744156,0.09046794474124908,0.16265591979026794,0.1625533401966095
0.8062622309197651,0.16125244618391918,0.16299864649772644,0.16289176046848297,0.16313590109348297,0.1622859090566635,0.16089116036891937,0.16210269927978516,0.16430620849132538,0.163434237241745,0.16332760453224182,0.16315187513828278,0.15998652577400208,0.15824735164642334,0.09056510776281357,0.09015236049890518,0.08990877121686935,0.16299864649772644,0.16289176046848297
0.8082191780821917,0.16164383561639858,0.16303536295890808,0.16337339580059052,0.1634981483221054,0.16287477314472198,0.16118153929710388,0.1641283631324768,0.16445159912109375,0.1639927625656128,0.16365882754325867,0.16311395168304443,0.15982183814048767,0.15880021452903748,0.08999348431825638,0.08958804607391357,0.08934471011161804,0.16303536295890808,0.16337339580059052
0.8101761252446184,0.16203522504887702,0.16314348578453064,0.16393907368183136,0.16384807229042053,0.16328996419906616,0.1614648401737213,0.16298165917396545,0.165050208568573,0.16407057642936707,0.16328996419906616,0.1634410321712494,0.15963709354400635,0.15933853387832642,0.08942050486803055,0.08902408182621002,0.08877942711114883,0.16314348578453064,0.16393907368183136
0.812133072407045,0.16242661448135418,0.1637176275253296,0.1639331728219986,0.16405874490737915,0.16346478462219238,0.16164012253284454,0.1627747118473053,0.1653919816017151,0.1649513840675354,0.16424912214279175,0.1642584204673767,0.1606149971485138,0.16099433600902557,0.08884638547897339,0.0884605348110199,0.08821602910757065,0.1637176275253296,0.1639331728219986
0.8140900195694716,0.1628180039138299,0.16395878791809082,0.16438890993595123,0.16470271348953247,0.1637514978647232,0.16163307428359985,0.1629033386707306,0.16605699062347412,0.16546596586704254,0.16374872624874115,0.1637459099292755,0.16001661121845245,0.16131143271923065,0.08827094733715057,0.08789700269699097,0.08765117079019547,0.16395878791809082,0.16438890993595123
0.8160469667318981,0.16320939334630388,0.1641310155391693,0.16473621129989624,0.16477158665657043,0.16435293853282928,0.1621013581752777,0.1626264899969101,0.1667601466178894,0.16572305560112,0.1639159917831421,0.1639789640903473,0.1608567237854004,0.16181443631649017,0.08769398927688599,0.08733319491147995,0.08707921952009201,0.1641310155391693,0.16473621129989624
0.8180039138943248,0.16360078277877585,0.1643800437450409,0.16528888046741486,0.16468101739883423,0.16474245488643646,0.162464901804924,0.16425275802612305,0.1672971099615097,0.16682663559913635,0.1645909994840622,0.1647363156080246,0.16143202781677246,0.16330304741859436,0.08711574971675873,0.08676860481500626,0.08652239292860031,0.1643800437450409,0.16528888046741486
0.8199608610567515,0.16399217221124546,0.16518595814704895,0.16561362147331238,0.16508819162845612,0.1649167388677597,0.16261659562587738,0.16377097368240356,0.16748061776161194,0.16691964864730835,0.16509519517421722,0.1647227704524994,0.1622118353843689,0.16416943073272705,0.08653620630502701,0.08620280772447586,0.08595813065767288,0.16518595814704895,0.16561362147331238
0.821917808219178,0.1643835616437122,0.1652187705039978,0.1661604642868042,0.1655452400445938,0.16563385725021362,0.16337084770202637,0.16369196772575378,0.16791822016239166,0.1669405847787857,0.16551640629768372,0.1643206626176834,0.16201157867908478,0.16544848680496216,0.0859551802277565,0.08563550561666489,0.08538658171892166,0.1652187705039978,0.1661604642868042
0.8238747553816046,0.16477495107617562,0.16590625047683716,0.1663765013217926,0.16604936122894287,0.16598767042160034,0.1633971929550171,0.16423311829566956,0.16821593046188354,0.16714002192020416,0.16598546504974365,0.16415515542030334,0.16326278448104858,0.16603036224842072,0.08537284284830093,0.08506655693054199,0.08482981473207474,0.16590625047683716,0.1663765013217926
0.8258317025440313,0.16516634050863507,0.16639772057533264,0.16690151393413544,0.16649992763996124,0.1668766736984253,0.16356602311134338,0.16494128108024597,0.16836859285831451,0.16818416118621826,0.16652971506118774,0.16472415626049042,0.16244450211524963,0.16731108725070953,0.08478917926549911,0.08449584990739822,0.08426421880722046,0.16639772057533264,0.16690151393413544
0.8277886497064579,0.1655577299410899,0.16723200678825378,0.16767103970050812,0.16701026260852814,0.16799840331077576,0.16465643048286438,0.16588985919952393,0.1687125265598297,0.16779977083206177,0.16722381114959717,0.16524451971054077,0.1634466052055359,0.16873575747013092,0.08420446515083313,0.08392348885536194,0.08369451016187668,0.16723200678825378,0.16767103970050812
0.8297455968688845,0.16594911937353912,0.16748878359794617,0.16775979101657867,0.16764426231384277,0.16769301891326904,0.16503609716892242,0.16643455624580383,0.16873040795326233,0.16845500469207764,0.1677631139755249,0.1656036674976349,0.16332292556762695,0.16998547315597534,0.08361885696649551,0.0833495706319809,0.0831301137804985,0.16748878359794617,0.16775979101657867
0.831702544031311,0.1663405088059818,0.16779544949531555,0.1683821976184845,0.16803105175495148,0.16839176416397095,0.16564147174358368,0.16792577505111694,0.16893738508224487,0.1688605397939682,0.16795313358306885,0.16659489274024963,0.16375303268432617,0.16949230432510376,0.08303201198577881,0.08277412503957748,0.08256082236766815,0.16779544949531555,0.1683821976184845
0.8336594911937377,0.16673189823841675,0.16849294304847717,0.16855864226818085,0.16855493187904358,0.168738454580307,0.16628709435462952,0.16823849081993103,0.1692051887512207,0.16936035454273224,0.168521448969841,0.16772794723510742,0.16423575580120087,0.16986408829689026,0.0824442207813263,0.08219730854034424,0.08198755979537964,0.16849294304847717,0.16855864226818085
0.8356164383561644,0.16712328767084247,0.16867586970329285,0.16903957724571228,0.16882583498954773,0.16881054639816284,0.1670990288257599,0.16892170906066895,0.16934925317764282,0.16993720829486847,0.1690087914466858,0.16866904497146606,0.16483622789382935,0.17135682702064514,0.08185545355081558,0.08161900192499161,0.08141577243804932,0.16867586970329285,0.16903957724571228
0.837573385518591,0.16751467710325726,0.16905145347118378,0.1695229411125183,0.16927531361579895,0.16930095851421356,0.16674943268299103,0.16863948106765747,0.1697227656841278,0.1703098714351654,0.16959598660469055,0.1694997251033783,0.164783775806427,0.1709965467453003,0.08126566559076309,0.0810394287109375,0.08083976060152054,0.16905145347118378,0.1695229411125183
0.8395303326810175,0.1679060665356591,0.16938337683677673,0.1700129359960556,0.16947922110557556,0.16922007501125336,0.16739346086978912,0.17090074717998505,0.16997377574443817,0.1715221405029297,0.16996878385543823,0.17042352259159088,0.1651320457458496,0.17114190757274628,0.0806749016046524,0.08045847713947296,0.08026222139596939,0.16938337683677673,0.1700129359960556
0.8414872798434442,0.1682974559680456,0.16993620991706848,0.1706598401069641,0.1699598729610443,0.1691209077835083,0.16758395731449127,0.17037107050418854,0.17015312612056732,0.17140187323093414,0.16990794241428375,0.17100189626216888,0.16574649512767792,0.1703825294971466,0.08008334040641785,0.07987634092569351,0.07968234270811081,0.16993620991706848,0.1706598401069641
0.8434442270058709,0.1686888454004139,0.17031803727149963,0.17073656618595123,0.17066048085689545,0.16939422488212585,0.168044775724411,0.1688007414340973,0.17071443796157837,0.17198313772678375,0.17011842131614685,0.17159299552440643,0.1673286259174347,0.17221005260944366,0.07949098199605942,0.07929300516843796,0.07910087704658508,0.17031803727149963,0.17073656618595123
0.8454011741682974,0.1690802348327605,0.17070654034614563,0.1712363362312317,0.17107699811458588,0.1692790538072586,0.16833746433258057,0.16964516043663025,0.17118792235851288,0.17258042097091675,0.17069965600967407,0.17216354608535767,0.16707122325897217,0.17250294983386993,0.07889796048402786,0.07870876789093018,0.07851150631904602,0.17070654034614563,0.1712363362312317
0.847358121330724,0.1694716242650814,0.17144261300563812,0.17178969085216522,0.17149078845977783,0.1691916584968567,0.1685788929462433,0.1701112538576126,0.17183604836463928,0.1729350984096527,0.17072200775146484,0.1725558638572693,0.16839668154716492,0.17174765467643738,0.07830443233251572,0.07812366634607315,0.07792913913726807,0.17144261300563812,0.17178969085216522
0.8493150684931506,0.1698630136973718,0.17194150388240814,0.1719157099723816,0.17218631505966187,0.16989590227603912,0.16934803128242493,0.17042860388755798,0.17243421077728271,0.17320595681667328,0.17140957713127136,0.17338794469833374,0.1687953770160675,0.17123475670814514,0.07771051675081253,0.07753809541463852,0.07734447717666626,0.17194150388240814,0.1719157099723816
0.8512720156555773,0.1702544031296259,0.17233359813690186,0.17240257561206818,0.1723211407661438,0.1705937385559082,0.1699451506137848,0.17060081660747528,0.1733185052871704,0.17370986938476562,0.1718808114528656,0.17387525737285614,0.16996772587299347,0.1722310334444046,0.07711633294820786,0.07695209234952927,0.07675576210021973,0.17233359813690186,0.17240257561206818
0.8532289628180039,0.17064579256183682,0.17280349135398865,0.17257782816886902,0.17292621731758118,0.17066247761249542,0.17059916257858276,0.17080311477184296,0.1734696328639984,0.17343710362911224,0.17289671301841736,0.1739121824502945,0.17093603312969208,0.17144638299942017,0.07652197033166885,0.07636579871177673,0.07616562396287918,0.17280349135398865,0.17257782816886902
0.8551859099804304,0.1710371819939964,0.17329823970794678,0.1727173626422882,0.1733141392469406,0.17203618586063385,0.17147907614707947,0.17111201584339142,0.17410066723823547,0.17391294240951538,0.17324240505695343,0.17400361597537994,0.17216676473617554,0.1712968945503235,0.0759274959564209,0.0757792592048645,0.07557347416877747,0.17329823970794678,0.1727173626422882
0.8571428571428571,0.17142857142609494,0.17304450273513794,0.1730729341506958,0.17383834719657898,0.17223313450813293,0.17178675532341003,0.1724972128868103,0.17420437932014465,0.17425578832626343,0.17422372102737427,0.17414584755897522,0.1728082299232483,0.17134714126586914,0.07533291727304459,0.0751923993229866,0.07498006522655487,0.17304450273513794,0.1730729341506958
0.8590998043052838,0.1718199608581207,0.17357546091079712,0.17328514158725739,0.1737465113401413,0.17272831499576569,0.17325074970722198,0.17238882184028625,0.1748834252357483,0.17427119612693787,0.17545674741268158,0.17444317042827606,0.17378570139408112,0.1713712513446808,0.07473812997341156,0.07460501044988632,0.07438340783119202,0.17357546091079712,0.17328514158725739
0.8610567514677103,0.17221135029005993,0.17356160283088684,0.1737775355577469,0.17426884174346924,0.17338788509368896,0.17454469203948975,0.17329490184783936,0.1748211830854416,0.174597829580307,0.17567625641822815,0.17485983669757843,0.1742437481880188,0.17206238210201263,0.07414326071739197,0.0740169957280159,0.0737861692905426,0.17356160283088684,0.1737775355577469
0.8630136986301369,0.17260273972189602,0.17377793788909912,0.1741560995578766,0.17455945909023285,0.17251534759998322,0.1751105934381485,0.17239059507846832,0.17535679042339325,0.1744098663330078,0.17665746808052063,0.17504429817199707,0.1749405860900879,0.1730223298072815,0.07354800403118134,0.07342813163995743,0.07319005578756332,0.17377793788909912,0.1741560995578766
0.8649706457925636,0.17299412915360915,0.17384082078933716,0.17446519434452057,0.17465847730636597,0.1730753779411316,0.175882488489151,0.17266887426376343,0.17585502564907074,0.1746133714914322,0.17669491469860077,0.17537225782871246,0.17564783990383148,0.1746811717748642,0.07295240461826324,0.07283829152584076,0.07259074598550797,0.17384082078933716,0.17446519434452057
0.8669275929549902,0.17338551858517587,0.17384804785251617,0.17496711015701294,0.1747719943523407,0.1730961948633194,0.1761595904827118,0.1731404811143875,0.17570872604846954,0.1751454472541809,0.1778467446565628,0.17551231384277344,0.17606964707374573,0.17310041189193726,0.07235626876354218,0.07224757224321365,0.07199003547430038,0.17384804785251617,0.17496711015701294
0.8688845401174168,0.17377690801656778,0.1738576889038086,0.17495369911193848,0.1752900332212448,0.1733025312423706,0.1769089251756668,0.1735134869813919,0.1761561930179596,0.17523427307605743,0.1782257854938507,0.1752503514289856,0.17565779387950897,0.17515116930007935,0.07175958156585693,0.07165593653917313,0.0713876411318779,0.1738576889038086,0.17495369911193848
0.8708414872798433,0.1741682974477513,0.17403995990753174,0.17556098103523254,0.17545166611671448,0.17259207367897034,0.17688389122486115,0.17410507798194885,0.1768396496772766,0.17568692564964294,0.1787668615579605,0.17582446336746216,0.17671242356300354,0.17630785703659058,0.07116230577230453,0.0710635706782341,0.07078660279512405,0.17403995990753174,0.17556098103523254
0.87279843444227,0.17455968687868603,0.17425116896629333,0.1761457920074463,0.17585432529449463,0.17315182089805603,0.1771385371685028,0.17302630841732025,0.17711865901947021,0.1762809157371521,0.178193598985672,0.17580083012580872,0.17736583948135376,0.1754622459411621,0.0705643892288208,0.07047057896852493,0.07018391042947769,0.17425116896629333,0.1761457920074463
0.8747553816046967,0.17495107630932383,0.17481431365013123,0.17674681544303894,0.1762339472770691,0.17312504351139069,0.17802990972995758,0.17374460399150848,0.17742744088172913,0.17722764611244202,0.17847177386283875,0.17614635825157166,0.17644208669662476,0.1759880781173706,0.06996578723192215,0.06987719982862473,0.06958137452602386,0.17481431365013123,0.17674681544303894
0.8767123287671232,0.17534246573960696,0.1754380464553833,0.1771738976240158,0.17653235793113708,0.1731075793504715,0.1776997148990631,0.17359429597854614,0.17774073779582977,0.17751437425613403,0.1784658133983612,0.17620538175106049,0.17680954933166504,0.17704235017299652,0.06936662644147873,0.0692836344242096,0.068977490067482,0.1754380464553833,0.1771738976240158
0.8786692759295498,0.1757338551694663,0.17591598629951477,0.17746616899967194,0.17683818936347961,0.1738661676645279,0.17791813611984253,0.17360126972198486,0.17825007438659668,0.1786123365163803,0.178450345993042,0.17662307620048523,0.1781884729862213,0.1767621785402298,0.06876694411039352,0.0686899721622467,0.06837686151266098,0.17591598629951477,0.17746616899967194
0.8806262230919765,0.17612524459881926,0.17663797736167908,0.1777096688747406,0.17773476243019104,0.17450760304927826,0.1781075894832611,0.17459437251091003,0.17870768904685974,0.17853471636772156,0.17847983539104462,0.17706015706062317,0.1781669557094574,0.17702439427375793,0.06816692650318146,0.06809636205434799,0.06777339428663254,0.17663797736167908,0.1777096688747406
0.8825831702544031,0.1765166340275667,0.1770935207605362,0.1781691610813141,0.17788609862327576,0.1755174994468689,0.17816084623336792,0.17479771375656128,0.17926928400993347,0.17950564622879028,0.17890936136245728,0.17781049013137817,0.1776394248008728,0.1769174039363861,0.06756656616926193,0.0675026923418045,0.06717395782470703,0.1770935207605362,0.1781691610813141
0.8845401174168297,0.17690802345558984,0.17807036638259888,0.17861643433570862,0.17847418785095215,0.17698432505130768,0.1787565052509308,0.17437200248241425,0.17979654669761658,0.17944206297397614,0.1789148598909378,0.1776885986328125,0.178885817527771,0.17799866199493408,0.06696619093418121,0.06690903007984161,0.0665745884180069,0.17807036638259888,0.17861643433570862
0.8864970645792563,0.1772994128827465,0.17875662446022034,0.17919093370437622,0.17901165783405304,0.17699335515499115,0.1792168766260147,0.174970805644989,0.18030744791030884,0.18019652366638184,0.17885816097259521,0.17830592393875122,0.1801214963197708,0.17801839113235474,0.0663658156991005,0.06631524860858917,0.06597476452589035,0.17875662446022034,0.17919093370437622
0.8884540117416829,0.177690802308866,0.1788981854915619,0.17960681021213531,0.17947298288345337,0.1773865967988968,0.18013940751552582,0.17478041350841522,0.18086901307106018,0.18024441599845886,0.17932410538196564,0.17854854464530945,0.17890433967113495,0.17945387959480286,0.06576560437679291,0.06572131812572479,0.06537484377622604,0.1788981854915619,0.17960681021213531
0.8904109589041096,0.17808219173374354,0.18004468083381653,0.18002986907958984,0.17986829578876495,0.178558811545372,0.18056249618530273,0.17612145841121674,0.1816144734621048,0.18024173378944397,0.17950060963630676,0.17917783558368683,0.1798311322927475,0.17820514738559723,0.06516562402248383,0.06512705981731415,0.06477723270654678,0.18004468083381653,0.18002986907958984
0.8923679060665362,0.1784735811571335,0.18019849061965942,0.18046079576015472,0.18041349947452545,0.17939727008342743,0.1809988170862198,0.175476536154747,0.18165306746959686,0.1806713342666626,0.18031753599643707,0.17937245965003967,0.1796119213104248,0.17911751568317413,0.06456585973501205,0.06453244388103485,0.06417904049158096,0.18019849061965942,0.18046079576015472
0.8943248532289627,0.1788649705787409,0.18063244223594666,0.18100136518478394,0.18097935616970062,0.18049156665802002,0.18182340264320374,0.17593812942504883,0.1820286512374878,0.18119125068187714,0.18082231283187866,0.179865300655365,0.18010370433330536,0.1804717630147934,0.0639662891626358,0.06393729895353317,0.06358061730861664,0.18063244223594666,0.18100136518478394
0.8962818003913894,0.1792563599982116,0.1813347041606903,0.1812092810869217,0.18108394742012024,0.18210572004318237,0.18170621991157532,0.17628039419651031,0.18256132304668427,0.182122141122818,0.18103648722171783,0.1796039640903473,0.18081098794937134,0.18105892837047577,0.06336694955825806,0.0633416622877121,0.06298120319843292,0.1813347041606903,0.1812092810869217
0.898238747553816,0.17964774941511996,0.1815512776374817,0.18171294033527374,0.18182232975959778,0.1816653162240982,0.18205666542053223,0.17607033252716064,0.18264475464820862,0.1819259077310562,0.18101352453231812,0.18004915118217468,0.17990821599960327,0.18201109766960144,0.06276778876781464,0.06274526566267014,0.06238337978720665,0.1815512776374817,0.18171294033527374
0.9001956947162426,0.18003913882895461,0.18169239163398743,0.18231186270713806,0.18202339112758636,0.18285715579986572,0.182114839553833,0.17741453647613525,0.18325749039649963,0.1821811944246292,0.18136946856975555,0.18050922453403473,0.18032141029834747,0.18184497952461243,0.06216869503259659,0.06214817240834236,0.06178436055779457,0.18169239163398743,0.18231186270713806
0.9021526418786692,0.1804305282391006,0.1818566918373108,0.18275107443332672,0.18222250044345856,0.1831882745027542,0.1822751760482788,0.1769959032535553,0.1837582290172577,0.1828921139240265,0.18158042430877686,0.18061530590057373,0.18083618581295013,0.18213577568531036,0.061569586396217346,0.06155044585466385,0.0611846037209034,0.1818566918373108,0.18275107443332672
0.9041095890410958,0.18082191764481853,0.18244749307632446,0.18302270770072937,0.18273478746414185,0.18394827842712402,0.1825559139251709,0.17663663625717163,0.18377771973609924,0.18302126228809357,0.18192189931869507,0.18065041303634644,0.18156281113624573,0.1833055466413498,0.06097029149532318,0.06095214560627937,0.06058457866311073,0.18244749307632446,0.18302270770072937
0.9060665362035225,0.18121330704521865,0.18268100917339325,0.18341754376888275,0.18306505680084229,0.18447519838809967,0.1833464652299881,0.17740409076213837,0.1840665340423584,0.1833435744047165,0.18252594769001007,0.18173982203006744,0.1806405931711197,0.18423110246658325,0.06037076190114021,0.0603533498942852,0.05998211354017258,0.18268100917339325,0.18341754376888275
0.9080234833659491,0.18160469643923,0.18352721631526947,0.1840149462223053,0.18311604857444763,0.18442164361476898,0.18334780633449554,0.17749051749706268,0.1842513084411621,0.1834985613822937,0.18266896903514862,0.18179747462272644,0.1806085854768753,0.1853286623954773,0.05977076292037964,0.05975428968667984,0.05938255786895752,0.18352721631526947,0.1840149462223053
0.9099804305283756,0.18199608582556323,0.18385985493659973,0.1845003366470337,0.1836247742176056,0.18408171832561493,0.18385182321071625,0.1778079867362976,0.18433962762355804,0.18375450372695923,0.1834147870540619,0.1824183464050293,0.1815466433763504,0.1860698014497757,0.05917005613446236,0.05915491655468941,0.05878571793437004,0.18385985493659973,0.1845003366470337
0.9119373776908023,0.1823874752026654,0.185177743434906,0.18471023440361023,0.18375734984874725,0.18440234661102295,0.1841791719198227,0.17857688665390015,0.18477410078048706,0.1843080222606659,0.18392916023731232,0.1829402595758438,0.18184000253677368,0.18637114763259888,0.05856864154338837,0.058555420488119125,0.058185871690511703,0.185177743434906,0.18471023440361023
0.913894324853229,0.18277886456866527,0.18559610843658447,0.1853860318660736,0.18471719324588776,0.18498097360134125,0.18440359830856323,0.1777755320072174,0.1851184368133545,0.1844465583562851,0.18419989943504333,0.1834961175918579,0.18207019567489624,0.18696463108062744,0.05796642601490021,0.05795571953058243,0.05758465826511383,0.18559610843658447,0.1853860318660736
0.9158512720156555,0.18317025392130734,0.1861029863357544,0.1861322671175003,0.18531495332717896,0.18467380106449127,0.18540100753307343,0.17837300896644592,0.18551403284072876,0.18506112694740295,0.18469683825969696,0.1840505450963974,0.18283000588417053,0.185445636510849,0.057363320142030716,0.05735572427511215,0.05698869377374649,0.1861029863357544,0.1861322671175003
0.9178082191780821,0.18356164325787194,0.1870994120836258,0.18659411370754242,0.18547479808330536,0.18489506840705872,0.186075821518898,0.18048179149627686,0.1854923963546753,0.18551427125930786,0.18495574593544006,0.18452416360378265,0.18345306813716888,0.1863280087709427,0.05675947293639183,0.0567554272711277,0.056390807032585144,0.1870994120836258,0.18659411370754242
0.9197651663405088,0.18395303257507867,0.18746113777160645,0.18708385527133942,0.1859017312526703,0.18459749221801758,0.1864754557609558,0.17997857928276062,0.1860414743423462,0.18614502251148224,0.18519550561904907,0.1845000684261322,0.1843329817056656,0.18503780663013458,0.056155044585466385,0.056154802441596985,0.05579282343387604,0.18746113777160645,0.18708385527133942
0.9217221135029354,0.18434442186896893,0.18789821863174438,0.18748140335083008,0.18631288409233093,0.18565478920936584,0.18694904446601868,0.18196696043014526,0.1864108443260193,0.18642687797546387,0.18566617369651794,0.18536049127578735,0.18521744012832642,0.1853390634059906,0.05555010214447975,0.05555375665426254,0.05519619956612587,0.18789821863174438,0.18748140335083008
0.923679060665362,0.18473581113476434,0.18822097778320312,0.18798068165779114,0.18685707449913025,0.18563199043273926,0.1870098114013672,0.1824634075164795,0.1870054453611374,0.1866954118013382,0.18572106957435608,0.18534967303276062,0.18597419559955597,0.1856999397277832,0.054944928735494614,0.054952435195446014,0.05459880828857422,0.18822097778320312,0.18798068165779114
0.9256360078277885,0.18512720036669467,0.18876390159130096,0.18834340572357178,0.1875535547733307,0.185408353805542,0.1873447597026825,0.18401320278644562,0.18807867169380188,0.18709132075309753,0.18612194061279297,0.18601840734481812,0.1873120218515396,0.1844155192375183,0.05433975160121918,0.05435077100992203,0.05400240421295166,0.18876390159130096,0.18834340572357178
0.9275929549902152,0.18551858955778958,0.18878458440303802,0.18858110904693604,0.18811017274856567,0.1861845999956131,0.18752652406692505,0.18394500017166138,0.18855616450309753,0.1875361204147339,0.18632428348064423,0.1862572878599167,0.18845215439796448,0.18527138233184814,0.05373473837971687,0.05374903231859207,0.053405702114105225,0.18878458440303802,0.18858110904693604
0.9295499021526419,0.18590997869962558,0.18871355056762695,0.1886420100927353,0.18859848380088806,0.18667414784431458,0.1875341385602951,0.18513739109039307,0.18852412700653076,0.18758288025856018,0.18680325150489807,0.18677584826946259,0.18947450816631317,0.18470577895641327,0.05313008278608322,0.053147315979003906,0.05280817300081253,0.18871355056762695,0.1886420100927353
0.9315068493150684,0.1863013677820197,0.18867874145507812,0.18880921602249146,0.1888984739780426,0.187153622508049,0.1877988874912262,0.18600788712501526,0.1894165426492691,0.18751734495162964,0.18693992495536804,0.18708886206150055,0.18959058821201324,0.18500468134880066,0.05252600088715553,0.05254576727747917,0.052209414541721344,0.18867874145507812,0.18880921602249146
0.933463796477495,0.18669275679265737,0.1890309453010559,0.18948577344417572,0.189407080411911,0.1880185753107071,0.18846555054187775,0.1861545443534851,0.1896125227212906,0.18783608078956604,0.18768180906772614,0.1876802146434784,0.18988537788391113,0.18533752858638763,0.05192241072654724,0.05194447562098503,0.051612500101327896,0.1890309453010559,0.18948577344417572
0.9354207436399217,0.18708414571664067,0.18876194953918457,0.18983478844165802,0.18964886665344238,0.18847861886024475,0.18820610642433167,0.18756410479545593,0.19042572379112244,0.18802663683891296,0.1881314218044281,0.18831348419189453,0.19034713506698608,0.18614517152309418,0.05131935328245163,0.05134368687868118,0.051014017313718796,0.18876194953918457,0.18983478844165802
0.9373776908023483,0.18747553453593965,0.18917325139045715,0.19019076228141785,0.1899166703224182,0.18871749937534332,0.1882685273885727,0.1876993179321289,0.19070076942443848,0.18835699558258057,0.18808192014694214,0.18920151889324188,0.18963618576526642,0.18691372871398926,0.05071678385138512,0.050743523985147476,0.050414424389600754,0.18917325139045715,0.19019076228141785
0.9393346379647749,0.18786692322872628,0.18905386328697205,0.1901639997959137,0.19033242762088776,0.18966178596019745,0.1887781023979187,0.18913273513317108,0.19111308455467224,0.18890458345413208,0.18841394782066345,0.19010132551193237,0.18915382027626038,0.18773525953292847,0.05011459067463875,0.05014398321509361,0.04981454461812973,0.18905386328697205,0.1901639997959137
0.9412915851272015,0.18825831176856422,0.18910002708435059,0.19071921706199646,0.1907048523426056,0.1899440884590149,0.18928822875022888,0.18863391876220703,0.19126839935779572,0.18928810954093933,0.18882161378860474,0.19086338579654694,0.18785730004310608,0.18852294981479645,0.04951270669698715,0.049545273184776306,0.04921385645866394,0.18910002708435059,0.19071921706199646
0.9432485322896281,0.18864970012342455,0.1894628256559372,0.19120900332927704,0.19074568152427673,0.1900547444820404,0.18973559141159058,0.1909627914428711,0.1915147304534912,0.1898324191570282,0.18954148888587952,0.19121673703193665,0.18836069107055664,0.18833759427070618,0.04891104996204376,0.048947256058454514,0.04861258715391159,0.1894628256559372,0.19120900332927704
0.9452054794520548,0.18904108825448795,0.18948210775852203,0.19171474874019623,0.19116118550300598,0.1902441680431366,0.1901734322309494,0.19142749905586243,0.19174513220787048,0.1903688609600067,0.19029511511325836,0.19172273576259613,0.18778103590011597,0.18993473052978516,0.04830961674451828,0.048350125551223755,0.0480102002620697,0.18948210775852203,0.19171474874019623
0.9471624266144814,0.18943247611468822,0.18951654434204102,0.19198563694953918,0.19155961275100708,0.18954193592071533,0.19025921821594238,0.19144916534423828,0.19178086519241333,0.1901753544807434,0.19051915407180786,0.19163104891777039,0.18649518489837646,0.19033905863761902,0.04770839586853981,0.047753799706697464,0.047408271580934525,0.18951654434204102,0.19198563694953918
0.9491193737769079,0.1898238636469391,0.19011038541793823,0.1922076791524887,0.19184203445911407,0.19052952527999878,0.1907874345779419,0.1924683302640915,0.19211998581886292,0.19119879603385925,0.19154389202594757,0.19156301021575928,0.18565243482589722,0.1907547116279602,0.04710741341114044,0.04715830460190773,0.04680541157722473,0.19011038541793823,0.1922076791524887
0.9510763209393346,0.19021525078197565,0.19044502079486847,0.19270667433738708,0.19241467118263245,0.1902095526456833,0.19165654480457306,0.1950531154870987,0.1925830990076065,0.1916329562664032,0.1923847645521164,0.1918829083442688,0.18631435930728912,0.1933463215827942,0.04650669917464256,0.046563711017370224,0.04620254039764404,0.19044502079486847,0.19270667433738708
0.9530332681017613,0.19060663743572537,0.1904069185256958,0.1927792876958847,0.19254331290721893,0.19056430459022522,0.1917116791009903,0.1942102015018463,0.19288943707942963,0.191898375749588,0.19293026626110077,0.1916898936033249,0.18565136194229126,0.19302526116371155,0.045906297862529755,0.04596997797489166,0.04559930041432381,0.1904069185256958,0.1927792876958847
0.9549902152641878,0.19099802350610467,0.19117864966392517,0.19313134253025055,0.19286459684371948,0.19095879793167114,0.19228225946426392,0.1952751874923706,0.1932370513677597,0.1924571990966797,0.1936773657798767,0.19174550473690033,0.18609477579593658,0.19395914673805237,0.045306216925382614,0.04537713900208473,0.04499628022313118,0.19117864966392517,0.19313134253025055
0.9569471624266144,0.19138940886911524,0.19159013032913208,0.19351783394813538,0.19300004839897156,0.19193337857723236,0.19280168414115906,0.19618630409240723,0.19385871291160583,0.19335129857063293,0.1942058950662613,0.1921018660068512,0.1857489049434662,0.19417442381381989,0.04470660910010338,0.044785212725400925,0.044394027441740036,0.19159013032913208,0.19351783394813538
0.958904109589041,0.1917807933740838,0.19193899631500244,0.19375471770763397,0.19365620613098145,0.19208677113056183,0.19284430146217346,0.1962650716304779,0.19451960921287537,0.19392041862010956,0.1947871446609497,0.19255520403385162,0.18672290444374084,0.19466905295848846,0.044107455760240555,0.04419414699077606,0.04379203915596008,0.19193899631500244,0.19375471770763397
0.9608610567514677,0.19217217683785634,0.1926078498363495,0.19431543350219727,0.19388988614082336,0.19303423166275024,0.19308552145957947,0.19678977131843567,0.19502386450767517,0.1951235830783844,0.19581446051597595,0.19329476356506348,0.1871456801891327,0.19483613967895508,0.043508823961019516,0.04360387474298477,0.04319068044424057,0.1926078498363495,0.19431543350219727
0.9628180039138943,0.19256355903771458,0.19275793433189392,0.19416919350624084,0.1939222663640976,0.19460482895374298,0.19259974360466003,0.19501161575317383,0.19580401480197906,0.19608959555625916,0.19654886424541473,0.19299061596393585,0.18802779912948608,0.19562968611717224,0.042910829186439514,0.043014295399188995,0.04258992150425911,0.19275793433189392,0.19416919350624084
0.9647749510763208,0.19295493970272962,0.1931873857975006,0.19484177231788635,0.19415131211280823,0.19443178176879883,0.19269239902496338,0.19578015804290771,0.19669640064239502,0.19691041111946106,0.19640928506851196,0.1941901594400406,0.18896380066871643,0.1947786808013916,0.042313504964113235,0.04242527484893799,0.04198871925473213,0.1931873857975006,0.19484177231788635
0.9667318982387475,0.1933463185032049,0.19323813915252686,0.19531702995300293,0.19441524147987366,0.1961706578731537,0.1930345594882965,0.19518351554870605,0.19723516702651978,0.19763188064098358,0.1975954920053482,0.19463804364204407,0.1901322603225708,0.19532062113285065,0.04171699285507202,0.04183663800358772,0.04139077663421631,0.19323813915252686,0.19531702995300293
0.9686888454011742,0.19373769503778082,0.19368770718574524,0.1954440176486969,0.19524410367012024,0.1964481920003891,0.1925148218870163,0.19499683380126953,0.19796347618103027,0.19868622720241547,0.19772058725357056,0.1950361281633377,0.19092144072055817,0.19595424830913544,0.041121289134025574,0.04124830290675163,0.04079223796725273,0.19368770718574524,0.1954440176486969
0.9706457925636007,0.19412906881767886,0.19395966827869415,0.19573473930358887,0.1953391134738922,0.19634032249450684,0.19260136783123016,0.19551002979278564,0.19825175404548645,0.19892965257167816,0.1980152130126953,0.19610780477523804,0.1926223486661911,0.19711056351661682,0.04052652046084404,0.04066009074449539,0.040194734930992126,0.19395966827869415,0.19573473930358887
0.9726027397260273,0.19452043924744142,0.19417501986026764,0.19623123109340668,0.19568470120429993,0.19686606526374817,0.19218140840530396,0.19445651769638062,0.19859059154987335,0.19963613152503967,0.19845794141292572,0.19663426280021667,0.19349320232868195,0.19562378525733948,0.039932623505592346,0.04007187858223915,0.03959822654724121,0.19417501986026764,0.19623123109340668
0.974559686888454,0.19491180560138174,0.19413048028945923,0.1965004950761795,0.19613590836524963,0.19720956683158875,0.19249752163887024,0.1951429396867752,0.19886308908462524,0.20023593306541443,0.1983986347913742,0.19689255952835083,0.1946355700492859,0.1975998431444168,0.03933954983949661,0.039483655244112015,0.03900262713432312,0.19413048028945923,0.1965004950761795
0.9765166340508806,0.19530316699477646,0.19419221580028534,0.19679126143455505,0.1964501291513443,0.1973821371793747,0.19233468174934387,0.19583816826343536,0.19932876527309418,0.20082779228687286,0.1992049664258957,0.1975475251674652,0.1947278380393982,0.19609400629997253,0.03874710574746132,0.038895294070243835,0.03840799629688263,0.19419221580028534,0.19679126143455505
0.9784735812133072,0.19569452234861553,0.19499346613883972,0.1973976343870163,0.19669383764266968,0.19716013967990875,0.19260388612747192,0.19477355480194092,0.1996852457523346,0.20086295902729034,0.19920094311237335,0.19812995195388794,0.19541773200035095,0.1981385499238968,0.03815525397658348,0.038306716829538345,0.03781410679221153,0.19499346613883972,0.1973976343870163
0.9804305283757337,0.1960858703464515,0.19492104649543762,0.19790320098400116,0.19739098846912384,0.19672022759914398,0.19297315180301666,0.19640693068504333,0.19939713180065155,0.20082944631576538,0.1993158608675003,0.19863589107990265,0.19604691863059998,0.19701507687568665,0.03756367415189743,0.037717919796705246,0.03722143918275833,0.19492104649543762,0.19790320098400116
0.9823874755381604,0.19647720938156035,0.19486066699028015,0.1983257532119751,0.19814461469650269,0.19685709476470947,0.19313421845436096,0.19614191353321075,0.19935844838619232,0.20117266476154327,0.19971850514411926,0.19903244078159332,0.197401225566864,0.19865918159484863,0.03697218745946884,0.03712884336709976,0.036629270762205124,0.19486066699028015,0.1983257532119751
0.9843444227005871,0.19686853749221322,0.1952001303434372,0.19891849160194397,0.19856993854045868,0.1974564790725708,0.19336211681365967,0.19656099379062653,0.19953536987304688,0.20112502574920654,0.200836181640625,0.19917629659175873,0.1971321403980255,0.19945387542247772,0.03638062998652458,0.03653948754072189,0.03603701293468475,0.1952001303434372,0.19891849160194397
0.9863013698630136,0.19725985228235662,0.19550897181034088,0.19905894994735718,0.1995527595281601,0.19795997440814972,0.19430376589298248,0.19812537729740143,0.20013053715229034,0.2015136182308197,0.20062845945358276,0.19955134391784668,0.19767040014266968,0.20006456971168518,0.03578883782029152,0.035949915647506714,0.03544647619128227,0.19550897181034088,0.19905894994735718
0.9882583170254402,0.1976511508243763,0.19580784440040588,0.19944417476654053,0.20021842420101166,0.19871065020561218,0.19502048194408417,0.1992342472076416,0.2002277970314026,0.20116248726844788,0.20154505968093872,0.1996254324913025,0.1981389820575714,0.20063282549381256,0.0351966954767704,0.035360187292099,0.034855302423238754,0.19580784440040588,0.19944417476654053
0.9902152641878669,0.19804242953985451,0.19592660665512085,0.1999729424715042,0.20140159130096436,0.19821564853191376,0.19683702290058136,0.2004299908876419,0.20061379671096802,0.20185592770576477,0.20240886509418488,0.20006199181079865,0.19801510870456696,0.2025708109140396,0.03460416942834854,0.0347704142332077,0.03426481410861015,0.19592660665512085,0.1999729424715042
0.9921722113502935,0.19843368405328804,0.19640643894672394,0.20035313069820404,0.20261898636817932,0.19973379373550415,0.19875121116638184,0.20133188366889954,0.20200906693935394,0.20209071040153503,0.2033434361219406,0.20002610981464386,0.19846683740615845,0.20326146483421326,0.034011196345090866,0.034180767834186554,0.033674225211143494,0.19640643894672394,0.20035313069820404
0.9941291585127201,0.1988249090125709,0.19707919657230377,0.20153436064720154,0.20361372828483582,0.20001989603042603,0.2012273669242859,0.20167569816112518,0.2027556151151657,0.20212975144386292,0.20396549999713898,0.20061013102531433,0.19963829219341278,0.20364674925804138,0.03341779112815857,0.03359140828251839,0.033083826303482056,0.19707919657230377,0.20153436064720154
0.9960861056751467,0.19921609786861103,0.19797471165657043,0.20268292725086212,0.20559707283973694,0.20080307126045227,0.20306935906410217,0.2038593590259552,0.20389407873153687,0.20240183174610138,0.20538505911827087,0.20048101246356964,0.2010381817817688,0.20432201027870178,0.03282397612929344,0.03300248831510544,0.032493725419044495,0.19797471165657043,0.20268292725086212
0.9980430528375733,0.1996072426046818,0.199057474732399,0.2036350965499878,0.20732451975345612,0.20206087827682495,0.20488248765468597,0.2065802961587906,0.20558568835258484,0.20313438773155212,0.20719003677368164,0.2010161131620407,0.20079179108142853,0.20597320795059204,0.03222978860139847,0.032414160668849945,0.0319039449095726,0.199057474732399,0.2036350965499878
1.0,0.1999983334039236,0.200310617685318,0.20484888553619385,0.2098749876022339,0.20401547849178314,0.2074342668056488,0.20797808468341827,0.2067503184080124,0.20328250527381897,0.2092525064945221,0.2019783854484558,0.20196640491485596,0.20594355463981628,0.031635355204343796,0.03182649239897728,0.031314749270677567,0.200310617685318,0.20484888553619385


==> BurgersEquationLargeTime-error-t-0.03.dat <==
x,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.0005778791382908821,0.0008574698586016893,5.5157579481601715e-05,8.327700197696686e-05,2.2225547581911087e-05,0.0008077803067862988,0.00139128346927464,6.46878033876419e-05,0.002791833132505417,0.00010059517808258533,7.839873433113098e-06,0.00029536522924900055,4.317820958124059e-41,1.7898505025128023e-40,3.5299549095420737e-40,1.0882514912551366e-16,5.515950147990462e-17
0.0019569471624266144,0.00046681225433005966,0.00021055139734401382,0.0014504232989345583,0.000594195126155475,0.0005032977475131956,0.00015765693171872772,0.0006151834116970094,0.0004349251663590876,0.0006881047426070181,0.0008204100034852418,0.001191793622979978,0.0009065986065472571,0.0009286961598043235,0.0009114697189723047,0.0010679086284433397,0.0011059539656639722,3.33527926756191e-06
0.003913894324853229,0.0001668933007309024,0.0017170191902110164,0.0010252281251737659,0.0004687414664218013,0.00028112547738460853,0.000964250710923392,0.00047893758596869156,0.0004300062385013516,0.003591035322416741,0.0008722261366060193,8.803263040276215e-05,0.0005567905652710979,0.002148569391239602,0.0020233801958525364,0.002254961121026594,0.002211907931327452,6.670558535022339e-06
0.005870841487279843,0.0014311265905483346,0.000868076015533628,0.0004209032987340074,0.001492628339408217,0.0007675281020717043,0.0001537734868840594,0.0005955360603614431,0.000672819535909472,0.00227645740312499,0.0006430810543612856,0.00041536104333561846,0.0002174861955360789,0.0032447068725808244,0.003267656523464499,0.0033506050014032703,0.003317861896991437,1.0005837802566468e-05
0.007827788649706457,0.00011632578980144172,0.00026139210376921983,0.00025529821004685073,0.0006798928284269205,0.007995603015385233,0.000403509134687818,0.0013977683761340013,0.00026703684989396424,0.0029118781590085855,0.0006598826817053923,0.001036923038103021,6.949050884660392e-05,0.004437040429823435,0.004428399386145509,0.004511252403520382,0.004423815862655216,1.3341117070121873e-05
0.009784735812133072,2.1698146266443952e-05,0.000795429379539983,0.0006723955340213611,0.0007497079603843854,0.001082030863361852,0.001189814142090781,0.003639510639803903,0.000984941416280763,0.0005239637502007649,6.210039635230757e-05,0.0017194423891134097,0.00044880881239701964,0.005605532129155891,0.005564050090359943,0.005363363114046352,0.0055297698283188835,1.6676396337638247e-05
0.011741682974559686,0.0007007802357705869,0.0023901453694137372,0.00037325169092094525,0.00025762519931470974,0.0011311294058529101,0.0016751335481373034,0.004177409269455317,0.0004111528849037923,0.00020113126242483036,0.00025076693987524136,0.00020294445699131115,0.00024666548574293033,0.006725708443131801,0.006707527629491445,0.00651006535759246,0.00663572379398238,2.0011675605198856e-05
0.0136986301369863,0.0006657821219327193,0.0021119479928252954,0.00018380126914999302,0.0002921827975747842,0.002110879970705722,0.0004054912272928018,0.0010071554128167886,0.00025625796058156673,0.003257882883763526,0.00031878137030580227,0.0008045331481931466,0.0005666398350236673,0.007847992340094064,0.00784441792405269,0.007879109224295829,0.007741677759646464,2.334695487272824e-05
0.015655577299412915,0.0005512635516368609,0.00040455416910283384,0.0007614626256383199,0.0010431718719757337,0.00021439300052754698,0.0003689683335267764,0.0022415511948622006,0.0003743876995884639,0.001988177437857463,0.0008895199107372027,0.0013768661128722888,0.0012389242010556918,0.008983070280925109,0.00897119964338906,0.008824321691469027,0.008847631725310322,2.668223414024201e-05
0.01761252446183953,0.0025804149239610948,0.0010770657778430663,0.0009536011397194184,0.0022822520016979493,0.002003332066471509,0.0007938346146892823,0.000366900649731227,0.0010612098752807893,0.0005796471863340653,0.0007323524236034669,0.001973389250104495,0.000357400092418126,0.01014027225517743,0.010092562927986316,0.00999074934714549,0.009953585690973897,3.001751340774711e-05
0.019569471624266144,0.0005882266775713296,0.0009258113934650092,0.000766286240612063,0.00033856780668636843,0.007239152131880727,0.0008288383617057471,0.0028067283199177118,0.00024625434139827207,0.000388494147266355,0.0004922229929818778,0.0006152052299127908,0.0011572171135797171,0.011289775451366696,0.01121322492668489,0.011153913648520503,0.011059539656637581,3.335279267529731e-05
0.021526418786692758,0.0017255565670589099,0.00011609098340476659,0.0005261206480404249,0.0006709152313610425,0.00713537843500172,0.0010342544463733325,0.0005692967625995984,0.0005135515185734144,0.0011851752695897708,0.0016635858866115918,0.0013393072930434832,8.217594052756932e-05,0.012447843089952122,0.0123353346663257,0.012310443207873951,0.012165493622301501,3.6688071942812817e-05
0.023483365949119372,0.0005094538469250127,0.00021854610849071296,0.00027619479488682,0.002731220887190588,0.004951925857775919,8.711041618037971e-05,0.0006899257164065913,0.0005760508615906164,0.0002926568527157232,0.0003602913607294485,0.0020025466542308405,0.0013045034397776052,0.013603073454313986,0.013458907513731234,0.013481533064358942,0.013271447587965238,4.00233512103422e-05
0.025440313111545987,0.0009071211689979132,0.0015693475132912103,0.0008617491101950113,0.0037704686993629034,0.0005218368595570032,0.00020377716180977265,0.0012570525878936346,0.0002993830120294992,0.006078217235776753,0.00014225946607890685,0.0002829841697484549,0.0004694481020897333,0.014756600429686875,0.014583759067031712,0.014607456569942803,0.014377401553629064,4.3358630477864646e-05
0.0273972602739726,0.0007638244144443952,4.0313024091295085e-05,0.0008481202833179914,0.001675067674351164,4.590136928600899e-05,0.00043963102622074715,0.0007256252877239668,0.0006420111469749891,0.00034483687953906425,0.0003748943843122042,0.0008157210238452471,0.0005647858790878736,0.01590224748475594,0.0157094357721333,0.01574967915190501,0.015483355519292781,4.669390974540444e-05
0.029354207436399216,0.0013772040805301172,0.0016579531332931025,0.0011619270047626001,0.0017238330295762522,0.003636786361642788,0.0003945924141922491,0.005293810387559841,0.0004072323241749304,0.0008252210715332525,0.0012239146777906912,0.000836596245459606,0.00023100862414450474,0.01704500092058568,0.016835775578908016,0.016899413781754066,0.01658930948495653,5.0029189012923414e-05
0.03131115459882583,0.000632062054126116,0.00042710775777563686,0.00016852332010999088,0.001418737194387766,0.002401380368621496,0.0003561577413962805,0.00022467362031206722,0.0008656284426139318,0.002445655443818716,0.000719380996076914,0.00035585599288210507,0.0006011524583412683,0.01818377760902181,0.01796165344968572,0.018029070028216986,0.017695263450620433,5.3364468280480554e-05
0.033268101761252444,0.002152773268233543,0.00018154708267331676,0.0003712314140904005,0.0006361392366778795,0.004697387390125984,0.00034696357725977345,0.0003048765432941969,0.0004102525341403429,0.0010155116248023455,0.0005636078345668261,0.001546976439942116,0.00033128885151029186,0.01931806252868057,0.019087694301913982,0.019166486985694176,0.018801217416284134,5.6699747548003e-05
0.03522504892367906,8.186432136072369e-05,0.0015882354735039309,0.0011988606809280947,0.0002916726709700987,0.0007196654139660433,0.0007996697484158113,0.001127940738330023,0.0005500678478382662,0.0017283510922096804,0.0005607482551239565,0.0006506639958716795,0.0010589499531887606,0.020450081540515287,0.020213231308629377,0.020314871197810037,0.019907171381947995,6.003502681554279e-05
0.03718199608610567,5.017312911179822e-05,0.0007862010851207094,0.0007226383433041259,0.0008381335184273406,0.00035823228505280774,0.0006184363618197755,0.0007258923604789094,6.071570065644544e-05,0.003581001435249774,0.0014203554138836547,0.0009346688046756105,0.0010372446730437593,0.021579422999947993,0.021338471223443477,0.02144390904608342,0.021013125347611794,6.337030608305483e-05
0.03913894324853229,0.0001301251618174848,0.001158385697195119,0.0013261802228184405,0.0025911040870456037,0.0019018620518950757,0.00039244147818368047,0.003240074190685338,0.0005512133507041272,0.001084850010087901,0.00011447894256394475,0.0005320355562476453,0.00047161507289689153,0.022704343471118993,0.02246331346351821,0.02257127144504506,0.022119079313275322,6.670558535058074e-05
0.0410958904109589,0.00015844467098648923,0.0010895362776034631,0.0008705699164158545,0.0011643388587719641,0.001498740790438012,0.00036249619906012637,0.00035735282118256467,0.00019825187509123904,0.0009727695304638587,0.0021769857686274804,0.0006525671761744775,0.0004371261876338281,0.023828822495389625,0.02358750005250041,0.02370361548845832,0.023225033278939006,7.004086461810666e-05
0.043052837573385516,0.001428518920632102,0.0009706946914475184,0.0019403132503311854,0.0010006050472538691,0.0007293517594616633,0.0001636515264790278,0.00023462298461983389,3.652226975371653e-05,0.0004926952426712733,0.0003863577837664861,0.0011044112140853185,0.0001577841942589503,0.024952413037924073,0.0247112321560662,0.024832592800764344,0.024330987244603062,7.337614388563951e-05
0.04500978473581213,7.336619579040998e-05,0.0007496255942507982,0.0009499412468746901,0.0010953399845286607,0.0005994845620468855,0.00022409144126617903,0.00036621871673309797,0.00032318350590026385,0.001388646333582759,0.0005965236135646104,0.0005427155204936265,0.00033289533770835406,0.02607312393105781,0.025834444581635356,0.025961724712617755,0.02543694121026689,7.671142315320012e-05
0.046966731898238745,2.497043989799913e-05,0.0011457948067059368,0.001426938740240559,0.00031297672010757033,0.0006232222595085948,0.0008806174673905223,0.0007067920587191731,0.00035626459337569777,0.0009202362916598469,0.0006479063949713856,0.001103278430474773,0.0002106765232215077,0.027192361471878514,0.02695714477978848,0.027089640317188725,0.0265428951759305,8.004670242069134e-05
0.04892367906066536,4.009899147995599e-05,0.0006421543324852813,0.001409921761837088,0.0024028048252200257,0.0017835423683261048,0.0006112754012013305,0.0003160983656977784,0.0003491565252209533,0.0001905448401833404,5.11221920584809e-05,0.0006296970283126008,0.00020126256695739142,0.028310500052061163,0.028079356964912497,0.028214538436617934,0.027648849141594295,8.338198168824501e-05
0.050880626223091974,0.0003191753078044049,0.0005466974127829663,0.0004739129197060474,0.004698600505644142,0.00029906991606360595,0.0009062924634873279,0.0021695083725989453,0.00043559435492163817,0.0034381261814177624,2.9582415872871082e-05,0.00033497426396018187,0.0003713107455313794,0.0294252821456849,0.029201012219136895,0.029342144842094124,0.028754803107257972,8.67172609557848e-05
0.05283757338551859,0.0007366391656849769,0.0009988245727564904,0.0006876366970990089,2.6624911830225306e-05,0.0010393594564940545,0.0008791836736653236,0.0009959039451624963,6.940242032746347e-05,0.0027790966270420936,0.00038038220386246713,0.0011827645065333459,0.00013064619283417733,0.030543187895223894,0.030322375038072863,0.030466920026943484,0.02986075707292185,9.00525402232899e-05
0.0547945205479452,0.0004251110926619603,0.0015765312686911656,0.0024355318769463466,0.00016656477007780807,0.0006974716111668514,0.0005950327590457036,0.0009998041764250828,0.00025552552189912064,0.001352693475817783,0.0012994040175923274,0.002402018345927341,0.00027349550280485885,0.03165958490219201,0.031443270333076374,0.031589148975873844,0.030966711038585486,9.338781949083663e-05
0.05675146771037182,0.0002763861803965553,0.00021256562185716782,0.001533806881432058,0.0009012004346890465,0.0012995904297871605,0.0007507359595341698,0.000347282180066584,0.00010197181391286697,0.0007455168278260246,0.000820159354682444,0.00043012630057764206,8.25138134971648e-08,0.03277386594427061,0.03256374094498587,0.03271400425446463,0.03207266500424936,9.672309875834867e-05
0.05870841487279843,0.0009216137629908527,0.0008047416406708752,0.0003725357753199543,0.0005548640686112438,0.0009485066336554493,0.0013039789694386517,0.0007998079461020435,0.000170531908885857,0.0002587481933671032,0.0002217746871548687,0.0008952089053553547,0.00028721917690457954,0.03388849530099211,0.033683822264059166,0.03382232483206568,0.033178618969913004,0.0001000583780258607
0.060665362035225046,0.0005730419273741669,0.0009083590324290222,9.548376842661438e-05,0.00023269568041638794,0.0006826101656325287,2.2434775464111323e-06,0.0021024822111494965,0.0006832563464276367,8.606995984240112e-05,0.0004979139979250854,0.0019443622644312805,0.00106223587349729,0.03500318798764868,0.03480359252139254,0.0349579685513608,0.0342845729355769,0.00010339365729339356
0.06262230919765166,0.0009425384232375073,0.001291270298657124,0.0011737468412545277,0.0004158680567118572,0.0005864155718657421,5.0338847336475756e-05,0.0009133544990393566,4.447151511639824e-05,0.0012925836017754627,0.0009130452999445843,0.00012066315323382149,0.00028669189125567207,0.03611673328489333,0.03592307406872779,0.036077191191020305,0.03539052690124059,0.00010672893656096111
0.06457925636007827,0.0003745693407831985,0.00023944561107738793,0.00046320889814480126,9.78146417721093e-06,2.4118677538792488e-05,0.0005490991912661392,0.0007578346572695571,0.00019535307510479272,0.0036790568687142533,9.709711448566138e-05,0.001634633883076747,0.0004776406727610427,0.03722904551104919,0.037042168185872,0.03720025646762268,0.036496480866904546,0.00011006421582843151
0.06653620352250489,0.0009959811424994358,0.0001364523625159153,0.00022402162792445335,0.0010587150311255344,0.0006964007472777256,0.0005966151213431248,0.0011082762932562717,4.1070029714096457e-05,0.0009410703635001072,0.0004996383642935642,0.0005298504686140904,0.0006447458719992527,0.03834262433590652,0.0381608990872121,0.03832048493566276,0.03760243483256804,0.00011339949509599212
0.0684931506849315,0.0013611674774874488,0.0014237105380307397,0.0002320348750363549,0.00011878316295040048,0.0006216004956949989,0.000826136721254464,0.002093574451326255,0.00067922617304432,0.002209508372427102,0.0004509822000254432,0.0011864439119089881,0.0006293221842061242,0.03945667068469631,0.039279229519845124,0.039439539937258836,0.038708388798232005,0.00011673477436348334
0.07045009784735812,2.6876378317150507e-05,0.0012828058483794064,0.00013084923054722253,0.00015236223910304603,0.000819796967764172,0.001494402337332043,0.0012453592302992672,8.751983616801795e-05,0.0010983475563332706,0.0007696992638304562,0.00031005059506443444,0.00012626285527202186,0.04056903506491634,0.04039775366757366,0.04055978330646011,0.03981434276389556,0.00012007005363108558
0.07240704500978473,0.0011763182775179626,0.00019027863899867548,0.00019411171515781867,0.00043349886973698126,0.0017737505332628967,0.0006137398378054382,0.00241819595257442,0.00014525825818378912,0.00018354331413905633,0.000600157429377246,0.00045838380893070685,0.0009932351605097534,0.0416815894349416,0.04151573392291863,0.04167886438508828,0.04092029672955949,0.00012340533289856292
0.07436399217221135,0.0003774147719735471,0.0004196223110551206,5.775873953157984e-05,0.0003397557645445498,0.000732356658518854,0.0009572934598321287,0.002112807682097498,0.00019964391893094457,0.000662354776322302,0.0009314473957413999,0.0003012772888535825,0.0014632921904916135,0.04279446790522283,0.0426334832102651,0.04279712776249593,0.0420262506952233,0.00012674061216610966
0.07632093933463796,0.0014411861223787986,0.00036691332630207907,0.0006086846666722573,0.000166403301277665,0.0008848587197870933,0.0011147579031377114,0.002184336833438369,0.000244850464382676,0.00017618929573008646,0.0005060413999170982,0.0015629956645579063,0.000599277965507003,0.04390668699912122,0.04375099035374215,0.04390169324747613,0.043132204660886964,0.00013007589143367027
0.07827788649706457,0.0012161002095755213,0.00018542105593122304,0.0002012907926026708,0.0008877574864808446,0.00015621477999128164,0.0002951234046403295,0.0013298705752905482,0.00019340062775052846,0.0015532240804251307,0.0005088091429289454,0.001704619878154623,0.0004195033971253759,0.04501930842437185,0.04486819947399534,0.04503370108343996,0.044238158626550776,0.0001334111707011476
0.08023483365949119,0.001233299727203624,0.0007437220761797592,0.001395130996940358,0.0014862543890497848,0.00038087880110956873,0.0019358224222681686,0.0014165691087267562,0.0004945299575350448,0.0006972202112653092,0.0006142235348246261,0.0008732951233408615,6.261980033137049e-05,0.04613213101529859,0.04598535830282949,0.04615210229658864,0.04534411259221451,0.00013674644996870822
0.0821917808219178,0.0005339247547613696,0.0006561962329374865,1.6300622321455127e-05,0.0011684286035073682,0.0011761797033773974,0.0014920396172033862,0.0018294615112768725,5.0431732035963184e-05,0.0007385922037588671,0.0008297575079428271,0.00015156095852723872,4.5491997100202686e-05,0.04724492752919325,0.047101798150636046,0.047262455020047514,0.046450066557878346,0.00014008172923618556
0.08414872798434442,0.00023593491081719264,0.00040546542171959743,0.00015819555286888942,2.97006392049326e-05,0.0011458370662165152,3.6115589098884016e-05,0.0010560724711847769,0.0002708386802243723,0.0015522938394116892,0.0010505441403818594,0.00018432998891348973,0.00032345468039984837,0.04835717642541404,0.048218916001276924,0.048385112377362205,0.047556020523542124,0.0001434170085037323
0.08610567514677103,0.0002968693365492381,0.0002086395611204661,0.00039187723499159444,0.001632795690480665,0.0004336396445669688,0.0005260472903809987,0.0017980719198622264,5.854761499543559e-05,0.0009568398604951345,0.0002622241367735423,0.0009178752293028392,0.0009026462425627269,0.049469395519312426,0.04933537447553496,0.0495002260218225,0.04866197448920584,0.00014675228777132066
0.08806262230919765,0.0002747074368837782,0.00040807121959891834,0.00041269803014960804,8.481287924018421e-05,0.0001810610893610426,0.0001153991225603529,0.00046824371846947155,0.00034612870248589,0.0022848650213834337,0.00132298177512917,0.0017324507835749098,0.0006048724654558607,0.05058194243875709,0.05045176589456764,0.050621389537727504,0.04976792845486966,0.00015008756703882575
0.09001956947162426,0.001578421057924509,0.000319466652139902,0.0016583657877295016,0.00012268060280394566,0.000472522614732504,0.00036382740901398647,0.001361951889261484,0.0004740289466230868,0.00010125273300719273,0.0004546127335875033,0.0021452612297384738,0.00017718905045104039,0.051693248836532354,0.05156794869734359,0.05173838072849822,0.05087388242053336,0.00015342284630634473
0.09197651663405088,0.0006834385424906164,0.000812691214686051,0.00010630809962211552,0.0008859900265985876,0.0003541526824289709,8.08355838114172e-05,0.0009925184279734045,0.00028302944005073605,0.00037240558564125004,0.0010828855007833094,0.0019720909625345617,0.0008097482353502661,0.05280648120939194,0.05268386327921806,0.05285508879720627,0.051979836386197104,0.0001567581255738637
0.09393346379647749,0.00166362560227111,0.0008166808529157937,0.00038496441080763943,0.0007612634344358743,0.0008685741467733682,0.00047055595681473605,0.0015308488054533304,0.0002530437068681418,0.0011012252526025473,0.0005513731284399331,0.0010708350582380594,0.0006537366552610696,0.053918629522774666,0.053799856092188805,0.05397151746914193,0.053085790351860895,0.00016009340484141044
0.0958904109589041,0.00010846949188560162,0.00045974946586936627,0.0007193276938661924,0.0007987877074018129,0.000657651787684857,0.0006827225628629335,0.001511756544993817,0.0002898166236147276,0.0011366864386335024,0.00010504967539161358,0.0025034437236055723,0.0008642712887987486,0.05503082626493126,0.05491561421187073,0.055087979668690265,0.054191744317524715,0.0001634286841089294
0.09784735812133072,0.00048182911378844007,0.0009825601507951476,0.001085534758395984,0.0009465218256185792,0.00045486546260817273,0.001764438979797528,0.0011742115686605714,6.228751964404422e-06,0.0016656964351464965,0.0002983958194921754,0.0007857531974981569,0.00041990720527665393,0.056143164568119214,0.05603101470368402,0.056199204110078976,0.05529769828318851,0.0001667639633764345
0.09980430528375733,0.0004646516525423361,0.0005672537601316141,0.0009848139369165732,0.0009466446125185324,0.0008920169555818869,0.0005849561774408651,0.0018281228029405905,0.00043699509736655484,0.00023673855427147616,0.0002885571801340414,0.0007586739146387411,0.0007579588210904764,0.05725419901970269,0.057146765372785346,0.05731349446538331,0.0564036522488522,0.00017009924264399512
0.10176125244618395,0.0011914444662214502,0.0007361548446534888,9.825057755720457e-05,0.0015051288105131372,0.0004401204682470544,0.00047559268246900877,0.001986600229847549,0.0003505872987626807,0.0031694697641252295,0.0001315253280519263,0.0011043918825269922,0.00042943633567106565,0.05836734198559511,0.058262136062276246,0.058384232451808335,0.057509606214516035,0.00017343452191148634
0.10371819960861056,0.0004925984850015774,0.0003263171801481113,0.0009236294736948147,0.002234901856431021,0.0014687810053911343,0.0006788861045751438,0.0018251273741808072,0.0005622241606798306,0.0008831586728010044,0.00025460534190271944,0.000623990226737009,0.0010178420653429165,0.05947963558529948,0.059377458322993265,0.05955220424031352,0.05861556018017977,0.00017676980117899144
0.10567514677103718,0.001780479622273845,0.0011578803535409743,0.00011691503486116472,0.0013467366222433275,0.0008973697547010606,0.0009640609498925978,0.001616149616628093,0.00038289971390287336,0.0007162546392389113,0.0012186015371374315,0.0002137864355138963,0.0006526330832533067,0.060591783898682194,0.06049265392384012,0.0606288281854101,0.059721514145843535,0.00018010508044656592
0.10763209393346379,0.001552435828973589,0.0002684996264474965,0.0009112016098993397,0.0004319592577917003,0.0006947845953004933,0.0005751743180257701,0.00179080970459157,0.00010011784858530992,0.0018807158606546498,0.000476102604200182,0.001364830209543047,0.00032094560689753526,0.061703954563806715,0.06160772286481685,0.061781511382530394,0.06082746811150732,0.00018344035971412653
0.1095890410958904,0.00048743851489850554,2.457864589520964e-05,0.0017702496797544626,0.0010330296308500436,0.0009157574922544626,0.0007808291166322562,0.003034613207052436,0.0003273404390318063,0.0008383550494211051,0.0005105204135877756,0.0013318724185926584,0.0006929271667497489,0.06281586445861033,0.06272279553108386,0.06289129041128329,0.061933422077171084,0.00018677563898167326
0.11154598825831702,0.001009377615065199,0.0001459988192609729,0.001696224288553816,0.00011461503943882567,0.0012111095353075085,0.00029587469854869264,0.0021924776597925244,0.0005030212565370618,0.0031647356585554065,0.00026873968401469606,0.0005315718813844739,0.00023020528116740602,0.06392810962954082,0.06383739508548297,0.0640126923457674,0.06303937604283488,0.00019011091824916448
0.11350293542074363,0.0007426429567251175,0.00031753740931415864,0.0002841044244680374,0.0008049894151601761,0.0015132863101873367,0.0012185659232225449,0.002323358136168477,4.57454500112503e-05,0.002752759677418712,0.0005495708408441574,0.0005363438305768936,0.000590204077712056,0.06504015363479519,0.06495259441162014,0.06512991077924633,0.06414533000849867,0.00019344619751662795
0.11545988258317025,0.0010864908288835545,0.00048681102286586564,0.00036110975254764754,0.0007340336631654759,0.0012099693011163731,0.0013057415891767482,0.0008754680346368809,0.000630756239998434,0.0006868665624738673,0.0011624867509721776,0.002151022333991434,3.593661297550399e-05,0.06615059203993091,0.06606739513169536,0.06623534239422092,0.06525128397416238,0.0001967814767842857
0.11741682974559686,0.0010620192492330482,0.0013947426473772118,0.0011509121263349464,0.0005562663877332619,0.0009592161381566933,0.001012170234886367,0.0018323720300519875,6.458243163864896e-06,0.0026506721174394676,0.00080508597734813,0.0011322484219396522,0.0002501071298444679,0.06726423792001363,0.06718212879654523,0.06734234608170148,0.0663572379398262,0.00020011675605169366
0.11937377690802348,0.0008837378837396603,0.0006970635868837338,0.00027094998138446624,3.452815788287933e-05,0.0017636141993333798,0.0002747156403730411,0.001855345747642706,0.0005224027417371768,0.0014652588151166934,0.0009042046286394101,0.0016981757499505978,0.0001957692883680362,0.06837613291365605,0.06829660914165478,0.06847556463701229,0.06746319190548994,0.00020345203531928202
0.12133072407045009,0.0012505856982007874,0.00016169420568791504,0.0017558617225423706,0.0002052468887105835,0.0015951825013891113,0.00024080447046605225,0.0015533325901761902,9.454212276784058e-05,0.0017426627048715698,0.00020024009854945068,0.0012094733944669617,0.0004314018121496094,0.06948791242329923,0.06941140241114942,0.0695875192352995,0.06856914587115373,0.00020678731458675936
0.1232876712328767,0.0015061665420274678,0.0007777120824117717,0.0007816571836214009,0.0013073254470567647,0.0010878387932519856,0.00025934168145465286,0.0012497324590425435,0.00018159857943249313,0.001088818525816923,0.000968473041508669,0.0009711030964593831,9.298511788653763e-05,0.07060018739655209,0.07052597216322613,0.07070556095793439,0.06967509983681752,0.0002101225938543061
0.12524461839530332,0.0016761178630536888,0.0007271116119676735,0.0010427291053480003,0.0006786415833181236,0.001195935394162545,3.405460297525864e-05,0.0014671216267293785,0.00023007937848032456,0.001438455794458976,0.0005623643738084938,0.0025430823224729393,0.0002583319801038597,0.0717109499019438,0.07164049348652898,0.07182031697452604,0.07078105380248122,0.00021345787312189446
0.12720156555772993,0.0013641730816514736,0.0005552007882444615,0.0010006071002633815,0.00010286113904402205,0.0009593979389817958,0.0012211070330293422,0.0013120637209565883,0.0002894715340287929,0.0017393588154165501,0.00012454977916166732,0.0009621844561250453,0.0003254280359895473,0.07282302743481085,0.07275494775460646,0.07290341919945166,0.07188700776814502,0.00021679315238938568
0.12915851272015655,0.0007946021243688262,0.0006279819324854219,0.00021473833767143846,0.000562993375932852,0.001608324734842459,0.001419367702329477,0.0015046126529332793,2.037218364508986e-05,0.004947754056775888,0.00034374228271277785,0.0020986921474095976,8.519223483832716e-05,0.07393589472922119,0.07386921575816902,0.07404336562904151,0.07299296173380881,0.00022012843165689078
0.13111545988258316,0.001627722173746654,0.0009916635455526623,0.0018428651390634265,0.00012972334009034303,0.0013850120602212634,0.0008097054662145886,0.0016588805018029895,2.768018823487428e-05,0.0021816553773321423,0.0005923124255575452,0.002005198389109203,0.00023884454351288942,0.0750475475789942,0.07498371472973006,0.07515407225507872,0.07409891569947256,0.00022346371092449302
0.13307240704500978,0.00254123398776529,0.001104439406437896,8.36800623369438e-05,0.0007912118148374336,0.0008922863912153023,0.0013018448066282051,0.001939301581339814,0.000325063972516082,0.0051500152636003715,0.0004625271845293266,0.0017605770539808052,0.0006398905229139107,0.07615959903482916,0.07609806096438887,0.07627012094740393,0.07520486966513631,0.00022679899019195648
0.1350293542074364,0.0004347721661103754,0.0003751208459364386,0.0005423138464463739,0.00024743476758132266,0.0013201246584428339,0.0005422522698866339,0.001876176389552453,0.00015349784741530703,0.004404111710690162,0.0008628825272096186,0.0012740800703538446,0.00022923847784867002,0.07727141579737534,0.07721239602317681,0.07733973389615884,0.07631082363080005,0.00023013426945950322
0.136986301369863,0.0018936813809850295,2.7847383258589042e-05,0.0003875224850199144,0.0014568091371038039,0.0010876924731710036,5.1167700526960624e-05,0.0019592315890767653,5.06908633687575e-05,0.00019333055234169172,0.0015805632808187087,0.0013237864711263259,0.0003673016092798631,0.07838318040585732,0.07832666775202965,0.07850853642440056,0.07741677759646384,0.00023346954872704995
0.13894324853228962,0.0012426010719720493,0.0006240673907812466,0.0007668069950524936,0.0007364533297006259,0.0017191402069512973,0.0009779699691351285,0.002034538184780277,0.00036113640151580473,0.0015516064516488681,0.0004900328270379672,0.0011962435594979892,0.00047414818920532564,0.07949495991550048,0.07944078301868995,0.07962272247157653,0.07852273156212763,0.00023680482799459668
0.14090019569471623,0.002291042900600976,0.0007206009859651863,0.0010187519555478752,0.0002425802712827385,0.0015805406337171257,0.000354428387203759,0.0008018804555326164,0.0004772203201860725,0.003059919380626136,0.00022749175973837965,0.0012983126407056511,0.0006250632768064202,0.08060669844695037,0.08055512180276816,0.08072303926297134,0.07962868552779141,0.00024014010726211565
0.14285714285714285,0.0019053969759339762,0.0008379664044981527,0.0019588623422975016,0.00041915515845961093,0.0012047443765992594,0.0009335581440324259,0.0017207119840974283,0.0001274492364531088,0.0024609114747648764,0.00043582955783552646,0.0014455769438142252,0.0011401925463075113,0.08171826188975626,0.08166930039936357,0.08185123240166955,0.08073463949345519,0.00024347538652974565
0.14481409001956946,0.0018658901246388915,0.0008932237831751344,0.0004969800504048827,0.0008550698550542357,0.0013042206557591918,0.0009488577636083129,0.002465214827855444,0.00022397587617239978,0.0010418777672449586,0.0004124229160944459,0.0003756398948033812,0.0007268225161234376,0.0828301121799151,0.08278344546834626,0.08296627899090447,0.08184059345911891,0.0002468106657972091
0.14677103718199608,0.0014325157806680255,0.0001420005157186932,0.0013163016245172077,0.0002615229294107013,0.0014480576917932086,0.0008956418440148883,0.001261688868741756,0.0005625559880926556,0.0021893902614309735,0.00021804134104705386,0.0013054982826516681,1.166005875610776e-05,0.08394163091923737,0.08389752348210358,0.08408017446543717,0.08294654742478272,0.0002501459450645893
0.1487279843444227,0.001903790932775623,6.049503695856884e-05,0.00095060835468877,0.001107994419218189,0.001670796376348621,0.0008124821366060908,0.002276081544042713,2.254913437474415e-05,0.0003033690632570918,0.000570509534956104,0.0017844475327740972,0.000802975195764416,0.0850521214784373,0.08501164992463481,0.08519484480035197,0.08405250139044648,0.00025348122433224707
0.1506849315068493,0.001348256869337594,0.0005193652677321081,0.001307368083021676,0.0014405397606110926,0.0012436358165955896,0.0011761339473509436,0.0019384173584199305,0.0002615900802397375,0.001955941514947379,0.0012124774885392542,0.0015567837190842981,0.0003554524945997839,0.08616507072923418,0.08612576891658541,0.08629991133687731,0.08515845535611027,0.00025681650359971053
0.15264187866927592,0.0009636838282765792,0.0004452507649241044,0.000724445685309355,0.00034954737083334186,0.0015364695634068892,0.000468377367096956,6.463716880697468e-05,0.000853170052605684,0.0027369748507319047,0.00027915428535360554,0.000328894361418669,0.0008068870459375932,0.08727616851075273,0.08723983202918154,0.08742177893264871,0.08626440932177398,0.00026015178286734053
0.15459882583170254,0.00200059215814144,0.0004619439384314361,0.0005799601534035859,0.0008131186226037201,0.001354239390197104,0.0005059619685980621,0.0017660925844338593,2.3641183075601147e-05,0.0025365879079672637,0.00012435714990169378,0.0018590311267998871,0.00028907556742160945,0.0883882534942004,0.08835358221739262,0.08853736196368664,0.08737036328743783,0.0002634870621347485
0.15655577299412915,6.695400401279805e-05,0.0006754665501482737,0.001130077349387859,0.0006894947163693654,0.001685458528243755,0.0009998859040372121,0.0019893230073086965,0.0008312792651288259,6.316910906956075e-05,0.0008895279042355764,0.0007585764996640432,0.000256311786926533,0.08949981321171596,0.08946788002327755,0.08965152193383052,0.08847631725310154,0.0002668223414022952
0.15851272015655576,0.0020772955900269785,4.354040680706883e-05,0.001234783936126832,0.0005072794443208017,0.0013843021875458994,0.0008528373724061289,0.002225830364807252,0.0001890369171065054,0.00296723921240985,0.00066161234320819,0.000718622613533143,0.00047713439522564793,0.09061123509349048,0.0905818649047774,0.09076414335908115,0.08958227121876533,0.0002701576206698142
0.16046966731898238,0.00221208762121633,0.0002811448674158723,0.00101524125528768,0.0005824370284123748,0.0011590076584859221,0.00045592616987660817,0.0014111353058858245,0.0005352394680933625,0.00047336984681650707,0.0008503450055165618,0.0020868284602208464,0.0003021610875172942,0.0917228804926829,0.09169584978627726,0.09187964815902278,0.09068822518442905,0.00027349289993752746
0.162426614481409,0.00180885832634059,0.0007257546869269271,0.0015330080303200821,0.0007214013847359757,0.0016193304571160416,0.0016613219293603043,0.001065960935021315,0.0006623353448859115,0.0034925277915945907,0.000958955696488295,0.0011489455017098527,0.0007929269584664445,0.09283436197910222,0.09280984956893834,0.09297735352191838,0.09179417915009284,0.0002768281792049354
0.1643835616438356,0.0022725487874005468,0.00046072650690334727,0.0010223562643979223,0.0008676077053998144,0.001553701870248142,0.0011090065167401464,0.001982795707986179,1.629937429684092e-05,0.003095520026877102,0.0007353847100283473,0.0027420843766186864,0.00015057373781460215,0.09394579876203793,0.09392376739521283,0.09410584468384045,0.09290013311575666,0.0002801634584723989
0.16634050880626222,0.0017994926511704645,0.0007642670333922186,0.0009799436866700373,2.02520549834051e-05,0.0019427971183716974,7.507067317363836e-05,0.0011234120666444025,0.00011594731217029475,0.0014884038627684393,0.00016295772189495183,0.0013435022174775324,0.00019689041977527522,0.09505728024845722,0.09503768522148731,0.095216230934912,0.0940060870814204,0.0002834987377399456
0.16829745596868884,0.0018095172596837017,0.0007178388880824116,0.0009309745980168316,0.0003289527846241924,0.0019680805159474346,5.513954630842477e-05,0.001505593175973985,8.830953112592965e-05,0.0031984500931834248,0.00017798471919050485,0.0012410528612996075,0.0009527109908198383,0.0961683892058467,0.09615160304776182,0.09633484262696257,0.09511204104708422,0.0002868340170074646
0.17025440313111545,0.001549637135492804,0.0009435357484946227,0.0016276298131814027,0.0006355254020562195,0.0014026371803154969,0.001732548889147284,0.0018063394393792176,0.001175919357312677,0.0012552233371863342,0.00012809950448369745,0.0010433105792870545,0.00041236561201715705,0.09728010911084509,0.09726551342345571,0.09744930434562063,0.09621799501274796,0.0002901692962750113
0.17221135029354206,0.001472594259150417,2.2260429493992095e-05,0.002059789417155178,0.00040187132156649374,0.0016334224919156148,0.0003456939438656881,0.0015640277842358663,0.0001866053363009379,0.0009711403826550558,0.0005289148112460063,0.0019348431805447652,0.001375613691441624,0.09839156824552259,0.09837940144740781,0.09854599642955503,0.09732394897841173,0.00029350457554261355
0.17416829745596868,0.00203312736680919,0.00034645396539753626,0.001007540046481431,0.0010264645211976176,0.0014682243459504252,0.0009505282037537699,0.0009162555330079203,5.3750456066786745e-05,0.0037014057047087545,8.018118074351599e-05,0.001488787948397935,0.0007785688035767679,0.09950295287439412,0.09949325966903752,0.09967609691688603,0.09842990294407546,0.00029683985481013253
0.1761252446183953,0.001506546259570779,0.0004516004317515476,0.0012715251452214138,0.0009002180105931179,0.0016466469771153347,0.00163106036250657,0.0017980874783284084,0.00025658893520766335,0.002633875488590537,0.00021368849213057595,0.002254316330600442,0.000552019357036887,0.10061434495384627,0.10060705828602248,0.10078936654264861,0.09953585690973923,0.00030017513407767926
0.1780821917808219,0.001984601440021605,0.001140231666973024,0.0016086451431008286,0.0007866076846810288,0.00118732971150598,9.413582284173438e-05,0.0013202927728386826,0.0003060199598578506,0.0006539322714118057,0.00046608370740136573,0.0019399277587624497,0.00043935102421960304,0.10172567742865363,0.10172078984778204,0.10185161459248343,0.10064181087540303,0.00030351041334519824
0.18003913894324852,0.0011214627060589788,0.000902696129352093,0.000809521797626972,0.0012097073826489446,0.0018485499653515813,2.6361468761920692e-05,0.0021073682341275213,0.00029352175858640694,0.0006256388392748835,0.001708419445484638,0.001146884087055683,0.0006427155700030329,0.10283686834242964,0.1028347970810237,0.10299112516310835,0.10174776484106678,0.0003068456926127172
0.18199608610567514,0.0011159603046082267,0.0009640629841185799,0.0016499434159897575,0.0014044318841599235,0.0014815304921768913,9.811180366051109e-05,0.0014925275491379508,0.0006038572145797005,0.00011545675529014976,0.0001820053411818734,0.002135125224461437,5.48090292311898e-05,0.10394832002652657,0.10394861059916985,0.10413171606791985,0.1028537188067306,0.0003101809718801529
0.18395303326810175,0.001253598457585603,0.0007072751462351978,0.001983457332860261,0.0001434450089823902,0.0014213557303059399,0.000754109495867461,0.0015052194655049145,0.000531590455759734,0.001256487244356841,0.0007408196985829174,0.0018753047049153149,0.0005245740473378002,0.10505959289668915,0.1050623794138324,0.10520626502632019,0.10395967277239433,0.0003135162511477829
0.18590998043052837,0.0020686582995964875,0.0006608917044089446,0.0014232741071297517,0.0009031043721749177,0.00261167151466149,0.0019494100140021453,0.0010873870326592316,0.0003002687023566375,0.0008620275782035003,0.0009490595532967439,0.0016367928458763947,0.0009335623456551423,0.10617097007498008,0.10617617058023673,0.10635870980486137,0.10506562673805808,0.0003168515304153574
0.18786692759295498,0.0012483455029049517,0.0003385998096981646,0.001634181269697249,0.0004137910690823199,0.00175675822167784,0.0008593641433200239,0.0008835501757183672,0.00033395064740568414,0.0017499022397479413,0.00013448370366483942,0.0024099208202877642,0.0012692205819568037,0.1072822131428203,0.10728987233967394,0.10746577309698671,0.10617158070372183,0.00032018680968295965
0.1898238747553816,0.0011037258605484657,4.6718289422542636e-05,0.0013449756602768592,0.0004090188245300941,0.0015605209569458656,0.00018404109282538217,0.0009769616822724037,2.9939581918270175e-05,0.0019783409138198205,0.0001056013803009681,0.0018382786015991859,0.0006784467200760536,0.1083934115071769,0.10840371566014245,0.10856581049160913,0.10727753466938562,0.0003235220889504231
0.1917808219178082,0.0008628149145573361,0.0010653208381205814,0.002542086374136804,0.0008468259685963375,0.002105631362769006,0.0005288202875584347,0.0011183847301930172,0.0002828617208927853,0.0014188210851222294,0.0004465956800907833,0.0017261881941288693,0.0009235371464222653,0.10950477378430665,0.10951711939635575,0.10967796998086274,0.10838348863504937,0.0003268573682178588
0.19373776908023482,0.0014908353812630448,0.0007378120892111983,0.002586696577780989,0.0004369060523445878,0.0015294144875939164,0.0001626570694510665,1.8332434409407128e-05,1.9814538246842872e-05,0.003341432379967424,0.00015628738474204873,0.0024090151317055497,0.00026200311113044883,0.11061600940156624,0.11063117878366158,0.11076988624263451,0.10948944260071317,0.0003301926474853778
0.19569471624266144,0.0014638306042095706,0.0005367694953540281,0.001201361550941138,0.0009184034010311648,0.0019317866703411624,0.0002161265751263186,0.0014778078934093997,0.00029733763729128393,0.001138418779716821,0.0007001758953472659,0.0006969870468517825,0.0005493162730792478,0.11172603057418856,0.11174464957510027,0.11192633943353686,0.11059539656637692,0.0003335279267529523
0.19765166340508805,0.0016440115723953819,0.0002101324353561973,0.0018692277226791953,0.0006894133839951133,0.0019535235915527915,0.0003246627602921104,0.0010555051122055625,0.0006117113079680825,0.0013020374025954629,8.501486441034323e-05,0.0018118284497604942,0.00038009507993322367,0.11283833162447351,0.11285858230253595,0.11303719507118601,0.11170135053204071,0.00033686320602047126
0.19960861056751467,0.0013116223978352215,0.0014792905879664753,0.001698218123848405,0.0003274305033039715,0.001727856533462968,0.0006656719612431194,7.342530959364435e-05,0.0006195978952098224,0.0011652933192897175,0.0006521566080402996,0.0015788300203632977,4.845096343275568e-05,0.11394965664870027,0.11397232876545671,0.11415249870545152,0.1128073044977045,0.00034019848528799024
0.20156555772994128,0.0017583702386177458,0.000738423627539786,0.0023253296197212614,0.0007587705434120573,0.0018050406754768766,0.00016194923527607097,0.0014545057595528044,0.0008929486691199862,0.0011402930437766634,0.00042946978218921794,0.0012349967540062345,0.001353982526139108,0.11505996094338528,0.11508595601908794,0.11526729570023647,0.11391325846336825,0.00034353376455553697
0.2035225048923679,0.0014442349865200488,0.0003957902000186475,0.0025453562929394213,0.00053308858416104,0.0022817100479366748,0.0006102030084369214,0.0008682007982494799,0.0005154167220828565,0.001990795593046907,0.0012052352621319262,0.0021743322803738085,0.00029787375471615474,0.11617203102567172,0.11619966522910571,0.11637876228549457,0.11501921242903199,0.00034686904382311146
0.2054794520547945,0.0006088422147003669,0.0008679820688994866,0.0020887659398285408,0.0007027642337051887,0.0017096654978958625,0.00026020840728602224,0.0008022592869965095,0.00022471384132227712,0.0012440575751098137,0.0003608868924347419,0.001398484548684742,0.00012182132327875905,0.11728320703828654,0.11731332228505931,0.11748104230487666,0.11612516639469585,0.0003502043230905749
0.20743639921722112,0.0014712579469852716,0.0011341802854366034,0.0016812451105289727,0.0004959173422031671,0.0025408632974796563,0.000341155387861225,0.00048471166898539364,0.0006155602712459296,0.0012555502433604926,0.0005268819551639825,0.0017168588857822686,0.00011479184816548527,0.11839436814974019,0.11842698679159352,0.11860752181003759,0.11723112036035958,0.0003535396023580384
0.20939334637964774,0.00171490296069568,0.0007534147864204088,0.0026561050051826796,0.0004980741376060804,0.00174483939353412,0.0008848039740700087,0.00011978761013561878,0.00020101383980328236,0.0010044304961342176,0.00029193147365039196,0.002201619588770326,0.000399324142374452,0.11950549200829083,0.11954063639696652,0.1197058530217033,0.11833707432602333,0.0003568748816257239
0.21135029354207435,0.0015544880874737155,0.00018873915594974644,0.00227081670838436,0.0014461268432720553,0.0022004236229046237,0.0007942755468471896,0.0005993534572704684,0.0010511140577212919,0.0003123889915362943,0.0002616058341876615,0.001753299380122031,0.0009554167039974581,0.12061632529419819,0.12065421894711414,0.12081556126994053,0.11944302829168707,0.0003602101608931596
0.21330724070450097,0.001342708911616558,0.0008707840779235421,0.002201105203349346,0.0005682061574051323,0.001653457727153057,0.000734244737904316,0.0010626564881393852,0.000615109954159504,0.0016181518176009713,0.0003879915139267387,0.0021396230122635307,5.7200636584514575e-05,0.12172753855971599,0.12176787600306774,0.12194543078927303,0.1205489822573509,0.00036354544016076185
0.21526418786692758,0.0013998658929859353,0.0005150972331966208,0.0018938840900455667,0.00072137132034647,0.0019060136352573587,0.0005555362974201394,0.0008198828969989969,0.00031245634212148654,0.003173151465793972,0.0018115253721271707,0.0022455216918979837,0.0006891699110065652,0.12283893063916815,0.12288148090495718,0.12305890903129232,0.12165493622301467,0.0003668807194282253
0.2172211350293542,0.0013001732516289,0.0010095365357398745,0.0013607911753654722,0.0005062691855430845,0.002026604859828973,0.0012223847222327944,0.0009252004313469175,9.996445178961366e-06,0.0033763326716422792,0.0004813395428657774,0.0015929512667656187,2.7077643871331603e-05,0.12395005449771879,0.12399501875162122,0.12417393699407575,0.1227608901886784,0.00037021599869577204
0.2191780821917808,0.002097292095562392,0.0003490315376315778,0.0006919933856930072,0.0007380081714596087,0.0022730959953274066,0.001470295936008864,0.0012875480951275164,0.0008698569236789411,0.0004923327268566424,0.0015040768684353167,0.0010647161306347186,4.474654807704037e-05,0.12506108149872167,0.12510860875234944,0.12528757914886815,0.12386684415434218,0.0003735512779633743
0.22113502935420742,0.0007715617134979313,0.0006354059264251644,0.0013201777651718205,0.0008911286309173649,0.0022061412051132268,0.0009278748944213933,0.00015030250100403486,0.0010048355147430355,0.0027367974803039485,0.00041451499013214765,0.002181375475209052,0.0007682348773071224,0.12617213085146636,0.1262221540495941,0.12639953002186508,0.12497279812000597,0.00037688655723083775
0.22309197651663404,0.0012126918165104028,0.0005086456211192969,0.001621132644833767,0.0005350168077365991,0.0023402030794040796,0.0008818860380069848,8.190122423923363e-06,0.0005424563558681372,0.002232277837572849,0.0011356826154605981,0.0016385968057529565,0.0006637181369678613,0.12728269591647223,0.12733572914916114,0.127488190379916,0.1260787520856697,0.00038022183649841224
0.22504892367906065,0.0013199017983299421,0.0005765093821662737,0.001828731749616258,0.0008521245461326765,0.0020822154026848005,0.000300021622739427,0.001636834595761888,0.0004165752190727068,0.0005812479514259172,0.001082720015607469,0.0018613205891472029,0.0005738453608375715,0.12839331313554228,0.12844926699582518,0.12862184479419173,0.1271847060513335,0.0003835571157658757
0.22700587084148727,0.0014734245891399322,0.0012296460514240326,0.0026344187612361847,0.000341949617368692,0.0025338657255001007,0.00045077279756736144,2.7937447530740345e-05,0.0010254107361011566,0.0022703729515247406,0.0003128670101337494,0.0021179594154186188,2.7028476697915638e-05,0.1295055098776989,0.12956278249074746,0.12974027022172738,0.12829066001699735,0.0003868923950332559
0.22896281800391388,0.0011330483921798695,0.0003069402209487926,0.0022655068405899037,5.108728325042833e-05,0.001968705511930846,0.0014008818634780873,0.00012464211070861708,0.0003026635876861583,0.0018336386910644542,3.850602265931258e-06,0.001102381802442931,0.00027974829757537734,0.13061655923044357,0.1306763501397339,0.13085345789110336,0.1293966139826611,0.00039022767430085814
0.2309197651663405,0.001518433251166157,0.0009123633720638236,0.0017331440828083078,0.0004711051366565744,0.0020302285335300485,0.0009476046182872733,0.00031807021119575896,0.0008082787611247977,0.0036479036428691825,0.001386185445570759,0.0023663242242572824,0.0005100865743396799,0.13172763838551063,0.1317896868207218,0.13196596010706443,0.1305025679483248,0.0003935629535684604
0.2328767123287671,0.0018231134211265654,0.0006072659695899874,0.0010075132643425078,0.00047029660098191206,0.0015070895945274443,0.00014784826882247026,0.00019504235140915815,8.088455550309126e-05,5.328549988631304e-05,0.0008701394592964262,0.002306834915801248,7.421830817422315e-06,0.1328387026394165,0.1329033364260948,0.13307995988972549,0.13160852191398859,0.0003968982328360071
0.23483365949119372,0.001080137651031099,0.0005232719969104904,0.0023525180030513626,0.00026826278454550323,0.0011790515590358597,8.743719345816192e-05,0.001322996776168428,0.00033367888218649444,0.0004812060188602585,0.00028955654389151153,0.0020195813584972244,0.00047738568073996124,0.133949737091,0.1340167997669529,0.13418648674004785,0.13271447587965235,0.0004002335121034428
0.23679060665362034,0.0011756204189910802,0.0005668319640503017,0.0022708706679000767,0.0008720390619888219,0.00189123378416442,0.00021488295217894637,0.0002819977821960362,0.0005655951676712123,0.0007013298449859706,0.0011187575878753575,0.0014625571789398106,0.0003076858697280971,0.13506080134490586,0.13513007684329606,0.13530543370822526,0.13382042984531603,0.00040356879137123935
0.23874755381604695,0.0006557746366123163,4.985495056114564e-05,0.0028921409085849725,0.0009557350114444696,0.0017831368878940546,0.00010449127708472838,0.0006935490802387201,0.0013290600344081915,0.0005037741228481329,0.000863258405075451,0.00247940854583778,0.00018068091426887145,0.13617185069765053,0.13624367429460488,0.1364192323252102,0.13492638381097988,0.0004069040706385918
0.24070450097847357,0.0016544763891761516,0.0010029221923286702,0.0019406233875816081,0.0005516414492194865,0.0018486385195319865,0.00030109240125963943,0.0008624200670783733,0.000780224338286617,0.0008980180175239827,0.0006372337191169475,0.0022022430746619914,0.0004936154038841511,0.13728284789633105,0.13735717488836596,0.1374989966900284,0.13603233777664364,0.0004102393499061663
0.24266144814090018,0.0017694498759776855,0.000660363270613501,0.002330761716988733,0.0010010118943721558,0.0013979341250926758,0.0004994239074260498,0.0003492798072368408,2.6803777840783694e-05,0.0003843937653034424,8.806245150869141e-05,0.0014955963355571533,0.0006226335304706787,0.13839293612417872,0.1384705115693539,0.13864478810009653,0.13713829174230752,0.0004135746291735465
0.2446183953033268,0.0009839312906738118,0.0004286391858581706,0.002210952508020003,0.0005944894428726033,0.0018905030365463094,0.001481972801255782,0.0009550081367965535,9.391440196077072e-05,0.0032693518523697063,8.90718574996785e-05,0.001995407211350997,0.00047212110714872635,0.13950487954659502,0.13958405686659853,0.13975648565335314,0.13824424570797123,0.000416909908441232
0.2465753424657534,0.0022497065553150064,0.0005345158091106528,0.001332361269899357,0.00096546487898444,0.0023816563376865274,0.0007681139001331216,0.000451166201539982,0.000615585614152897,0.0013511590471782797,0.0006989129075488931,0.002360273171373356,0.00031404571623419586,0.14061593634992028,0.14069740844874765,0.1408644132128277,0.13935019967363504,0.00042024518770858443
0.24853228962818003,0.0011617987059043544,2.916144355999406e-05,0.001924767961351742,0.000752881040422787,0.002806365361063351,0.0008895544908927577,0.0004821567438529628,0.0004193337060524327,0.0004382283784462315,0.000953301658480038,0.0018828807972358363,1.6404166949812726e-07,0.1417269633509232,0.14181087178960575,0.14198191476836933,0.14045615363929878,0.0004235804669762422
0.25048923679060664,0.0024487485206020065,0.0008210132801639847,0.0019174625193965622,0.0006916035926234909,0.002088766268481035,0.0003873894894230179,0.0010496039903056809,4.8961213816423044e-05,0.0030089209759342483,0.0009900738513362595,0.0027983595645320603,0.0005154500687229446,0.1428379307472813,0.14292426807523845,0.1430895517552006,0.1415621076049624,0.00042691574624384443
0.25244618395303325,0.0017795633007385014,0.0012297560046814204,0.001843966119418311,0.0006987522770263432,0.0024355869222976445,0.00081194149745481,6.354920993018043e-06,3.572510970609177e-05,0.0009170998405121089,0.0003905068565704106,0.002761072986254859,0.00026751267207639207,0.1439486224721573,0.14403736633764727,0.14419704718100054,0.14266806157062614,0.00043025102551139116
0.25440313111545987,0.0019042672457995902,0.0002675918993648996,0.0028294654431643973,0.0005235107484164725,0.0026661189141574393,0.0012007834258380423,3.523809286923307e-05,0.0005666880068478097,0.0008043913302120675,0.0011710258069339285,0.0024623306336703787,0.0008594064173397531,0.14505980593535275,0.1451509935912785,0.1453224985060391,0.14377401553629005,0.00043358630477877136
0.2563600782778865,0.0020374052480964244,0.0005527741952629506,0.0016552202657966197,0.0006565444425849498,0.002013563390186268,0.00081145691435619,0.0004619650797156871,0.0004695214076729237,0.0012906498952598988,0.0010660283521918834,0.0029580883936194957,0.0005287535234184682,0.14617098939854817,0.14626431537110524,0.14643257183272557,0.1448799695019538,0.00043692158404640136
0.2583170254403131,0.001363868889164288,0.0010876403481251407,0.0018175496428721738,0.0007488085597270322,0.0021929694979899717,0.0013217284053080869,4.3486180949847686e-05,0.0001178131729847598,0.0016131297976261783,0.0008356227248423886,0.0010734452574961972,0.0003190590708964658,0.1472819567949063,0.14737765950267379,0.1475464449555165,0.14598592346761768,0.00044025686331372604
0.2602739726027397,0.001452795146199004,0.0013241852538864451,0.0028049265129287404,0.0005852495414931935,0.0021080886108596486,8.06068165023488e-05,0.0008189593536575002,0.00010906803438259782,0.0010779584663193065,0.0008736168129165334,0.0022063766700942677,0.00053473460504605,0.14839274537733005,0.1484909887330811,0.1486604894416611,0.1470918774332814,0.0004435921425814393
0.2622309197651663,0.0015608842965289527,0.0003433946970776147,0.003015714466206687,0.0010062332745715552,0.0023648317452594214,0.001153665363423484,0.0007130976315661841,0.00013963621891294187,0.0007806543711498803,0.0009873386021777564,0.0016800637837573462,0.0001746590729876929,0.1495029602650479,0.14960412424839292,0.14976884168422971,0.1481978313989451,0.00044692742184898604
0.26418786692759294,0.0015072958479056542,0.0008686645021309669,0.0026730732927451317,0.0005884008417258446,0.0018235580930838768,0.0006168024549613182,0.0003085894574990089,3.303718470237804e-05,0.000101999758707505,0.001126720191014785,0.0024635033617148583,0.00022365021802284168,0.1506149707426896,0.1507173864235749,0.15088492017887734,0.14930378536460887,0.0004502627011165883
0.26614481409001955,0.0012653567217921768,0.0007443330860996689,0.0015604891203975235,0.0009955860995387589,0.0015829898738002335,0.0001263715647792374,0.00070125836363788,0.0001038811779880966,0.0006280042552089249,0.000685016097936586,0.002651522340688661,0.0005476377583408798,0.15172593068846707,0.15183092427023892,0.15199821215638165,0.15040973933027263,0.00045359798038385746
0.26810176125244617,0.0012235997951567934,0.00014024388427130718,0.0019880889690459536,0.0008675812519133852,0.0019068180358947084,2.2446993643121527e-05,0.0003848432338774965,0.0007285715305268003,0.001449579116052313,0.0008902310169280336,0.0028895198143065737,0.00030652273064263325,0.15283670436972968,0.1529441789948403,0.15311369460458152,0.15151569329593645,0.0004569332596514042
0.2700587084148728,0.0011559446503665027,0.0011890212843869152,0.0018474181344058094,0.00015878874559660527,0.0020227749993350086,0.0008043070485140857,0.00014898378153105352,0.0006701330492947521,0.001019535476968092,0.001173229997351366,0.002097966258719164,0.00048702758054475215,0.15394715767602662,0.1540571803997014,0.15422606271009187,0.15262164726160013,0.0004602685389188954
0.2720156555772994,0.0011057238641730693,0.0010502655443199727,0.0024904291692725566,0.0006154756608954814,0.0020719151559821514,2.9821332939716783e-06,0.00016295719776071582,0.00046864342060171094,0.000609843021964207,0.00026884484920419727,0.0013155024114600566,0.00023147273693002735,0.1550588626798638,0.1551707778510102,0.15533395301666342,0.15372760122726403,0.00046360381818655316
0.273972602739726,0.0016645731406169095,0.0004280863328022799,0.0020247342066722074,0.0003383995966868558,0.002832138724799649,0.0005593242125468412,0.0007634999232249418,2.812761830855992e-05,0.0006742535157246432,0.0004427375273661771,0.00200646538304855,0.00013417582941482875,0.15616982262564133,0.156283987872128,0.15645217727852295,0.15483355519292769,0.0004669390974540444
0.2759295499021526,0.0014476083606643209,0.00026390921173863324,0.001862128862754775,0.0007477604240340718,0.0017805897087020406,0.00019474852980799762,0.00025238622130580035,4.520047606654254e-05,0.0007989205032425395,0.0005833410114211568,0.0013827287048263082,0.0007095538467330464,0.15728020887671285,0.1573972798496323,0.1575651190787392,0.1559395091585915,0.0004702743767216466
0.27788649706457924,0.0008966489537127753,0.0006766752497784356,0.0022478266461261054,0.0012087686760791083,0.0017856224282153388,0.0007267459137805243,0.0003339215023883124,0.00010739404991944035,0.0010419921176068048,0.000304327796257331,0.0025651915772326728,0.0002545551554791192,0.15839175741835754,0.15851022910042922,0.1586662740604512,0.15704546312425524,0.0004736096559893599
0.27984344422700586,0.001983923208412841,0.0004340882185128181,0.002915394794640258,0.00043679524630041433,0.0018898968812796624,0.0005887870904776604,0.000184667598900512,0.0006976599577095954,0.003109383094611451,0.0008682732698294671,0.002064508688149169,0.0006197268846657722,0.15950273971587686,0.15962370734244852,0.15979022036820917,0.158151417089919,0.0004769449352567956
0.28180039138943247,0.0019076253901301743,0.0009204957951725601,0.002483883095818651,0.0009184565077601792,0.002433695984917772,0.00021297593219865574,3.359126013624536e-06,0.0005051110257328628,0.0006413374413670181,0.0007485534678279282,0.0006269003878413559,0.0012334968577205063,0.16061366240875136,0.16073688011066328,0.16090279708997618,0.15925737105558274,0.00048028021452434233
0.2837573385518591,0.0014255689525389803,0.0008655143833374845,0.0024618553066039217,0.0005807327174925936,0.0019055949592375887,0.000463609590508951,0.0005965875530028475,0.0005560470676636564,0.0011407686329102384,0.0005755471133971346,0.002674882307031168,0.00023430119516609782,0.16172465215685128,0.16185009758236168,0.16201358567239998,0.16036332502124662,0.00048361549379177804
0.2857142857142857,0.001527280405877962,0.0006453088961850262,0.002663791970132723,0.0007408865250338459,0.0018205650604952717,0.00012913267243014337,0.0006568423949490643,0.0008392028056393719,0.0005419560230959797,0.001803309515832796,0.0020323701657046223,0.0004143408976803875,0.16283556739914523,0.16296318094360934,0.16309957872259723,0.16146927898691038,0.0004869507730594358
0.2876712328767123,0.0014947621991828197,0.00034722994063346446,0.002359804408808064,0.0007598965337470287,0.002538975971002888,0.000765714151601482,0.0005249052217200512,2.3844940404582626e-05,0.0005239875147148854,0.001435843007822346,0.0018826990297034496,0.00042202760483772694,0.16394599090311973,0.16407643566821067,0.16421787749026268,0.16257523295257412,0.0004902860523267605
0.2896281800391389,0.0014468063894907957,0.0009864936288197512,0.0030918349806468015,0.0005249907557169919,0.0024861623827616697,0.0011761714998881345,0.000223673384984302,0.0002156128470103269,0.0020040045197804446,8.615155855817846e-05,0.0024309982840220457,1.1838477452563723e-05,0.16505740533431368,0.165189377468427,0.1653058449443181,0.16368118691823783,0.0004936213315944737
0.29158512720156554,0.0015451501803999679,0.0008604038757676347,0.002375085254252507,0.0007332455115919845,0.002870012422144963,0.0009063970046644942,0.0010208081203108565,0.0004672516388291581,0.00027309765392596885,0.000815261502802922,0.002873707910121037,0.0007181275886887772,0.1661684174341554,0.16630276630347912,0.16646543482965176,0.16478714088390173,0.0004969566108618539
0.29354207436399216,0.001832917532405387,0.0008140353351025476,0.002428397736033927,0.0002053531021685706,0.002514288029155265,2.2515454807747748e-05,0.000338241657695304,0.0005349071831317054,0.0008574875206561194,0.0014978798241229163,0.0016428383202166663,0.00048144141725586787,0.16727923581890153,0.16741578260950135,0.16757423410705613,0.16589309484956538,0.0005002918901292341
0.29549902152641877,0.001972060702663314,0.0006514973417702796,0.002244662545543563,0.0008547120317038415,0.002024006150585067,0.0004489236100729821,0.0003109984620627282,0.0003259963766518714,0.001717138983387101,0.0010840707047995446,0.002605389855724227,0.0005758888498726966,0.16839027772106563,0.16852901498236095,0.16869209329046642,0.16699904881522917,0.0005036271693971139
0.2974559686888454,0.001211352550747169,0.0010992513062932363,0.002515502178432716,0.0008168592093012461,0.0020149125692865977,0.0018711461660883555,0.0008149816629908213,0.00021272162222646385,0.001212812864544166,0.000928081476452125,0.0020145251390955576,0.0006872043969609609,0.16950123021626257,0.16964217284941457,0.16980516920113348,0.16810500278089296,0.0005069624486644386
0.299412915851272,0.0014802848350035647,0.0009014571655762693,0.0017769371520506838,0.0009352599631773928,0.002365473414562891,0.0007975732337462405,0.0006780957232939699,0.0003065799724089602,0.0003573263634217283,0.0005518232833373049,0.0027701591502654055,8.296618352060525e-05,0.1706120262492669,0.17075527856240397,0.17088483670840388,0.16921095674655678,0.0005102977279319854
0.3013698630136986,0.0021955665016604176,0.0009364489650296459,0.0015940066242647877,0.0006136294269991627,0.0017793770695162525,0.0008215908145474682,0.000716298427624773,2.1756086306501388e-05,0.0023171905612515697,0.0006952579880190601,0.002210765686078142,0.00019088426585667229,0.17172247955556386,0.17186836192365162,0.17202307322974675,0.17031691071222055,0.0005136330071994211
0.30332681017612523,0.0018746810235418798,0.0012316150389276026,0.0016836779393591406,0.0006408350743689062,0.002517308501187754,0.0011723892964758398,0.0007425205983557226,0.00015232393365721686,3.0045004900502992e-05,0.0016094701566137792,0.0017202751912512304,0.0002912623606286524,0.17283399084430556,0.17298147508722167,0.17314263859611373,0.17142286467788437,0.0005169682864670233
0.30528375733855184,0.0017024793318156095,0.0006516657182332186,0.0015752532175425382,0.0002306320360545011,0.002139858215177426,0.0011290826490763517,0.0004582919767741056,0.0003206811257954745,0.0029835186311360506,0.0008323707273844572,0.002208820789182553,0.0004649243661519198,0.173944101423895,0.1740945137449857,0.1742461181589719,0.17252881864354797,0.0005203035657346811
0.30724070450097846,0.0012264727656691177,0.0013035953934342759,0.0022415696685164077,0.00046371212647844384,0.001896548182234059,0.00043832054780412744,0.0003064452712385757,5.878797219682763e-05,0.0005699872081129653,0.0015416621272413833,0.0032977639739363296,0.0008257507388441665,0.17505588838411879,0.1752074406440408,0.17531383493496489,0.17363477260921184,0.0005236388450021723
0.30919765166340507,0.0019063194710070008,0.0009317854922956115,0.0025769313293749208,0.000998212905531537,0.002340211482649457,0.0010602017360979432,0.00041346153796256724,0.00047184428752006236,1.7126518541688007e-06,0.0014902790504747743,0.0015792985874468202,0.00041298666417061147,0.17616681852757393,0.17632065811573921,0.17648096480786263,0.17474072657487566,0.000526974124269497
0.3111545988258317,0.0011930864186545098,0.001020540681336335,0.0023504596085806573,0.000850627932097503,0.002551386866118499,0.000748018536116668,0.00047121456577975396,0.00042717644259732124,0.0016845662264565742,0.0012728672356863702,0.002965221914794036,0.0003861684469918525,0.17727764436290067,0.17743367442176144,0.17759213336989682,0.1758466805405393,0.0005303094035371547
0.3131115459882583,0.0010339381441339945,0.0011967954889073873,0.0012879731401667094,0.00029078743307442423,0.002885377620147178,0.0006391765817865824,0.0005132021650537943,1.383445112557169e-05,0.0024705169454350973,0.0004868569120630717,0.0020013215288385844,0.00014562032072396036,0.17838841059358268,0.1785467503324285,0.1786993382230535,0.17695263450620308,0.0005336446828045904
0.3150684931506849,0.0025925063250731295,0.0006933189274598295,0.0020726346133421725,0.0003311657069395846,0.00240797034484852,0.0005595707057188815,0.0005389474986265963,0.0005342937351990873,0.0009293235184479887,0.0009308480380247897,0.0022729658244322604,0.00011342533844005409,0.1794987744929124,0.17965976663845074,0.17981841930168163,0.1780585884718669,0.0005369799620721372
0.31702544031311153,0.0018324538242495136,0.0012868658531033916,0.002980349875656374,0.001173256255356081,0.0021483882438814716,0.000764398194519289,0.00031474075433374216,0.0006971343528902607,5.868234518408011e-05,0.0002317412864840107,0.002126632548538454,0.00035855331304907034,0.18061010696771979,0.180772857450279,0.1809302435148084,0.17916454243753066,0.0005403152413396284
0.31898238747553814,0.0009937827969671575,0.000287121019255987,0.0027029459859014837,0.000897491493332514,0.0024693851853491156,0.00011488250743163508,0.00019192151080382747,0.00026118210803283137,0.0012806708430169733,0.0006771033192755072,0.0027657692814947454,3.206185351622981e-05,0.18172148414601075,0.1818855906342386,0.1820093298767923,0.1802704964031944,0.0005436505206072306
0.32093933463796476,0.002050539473542279,0.0012866053781422915,0.0021254923143473325,0.0011984314718332945,0.0024283137121287046,0.00024308822537333352,0.0007807817258921323,2.6782969483440944e-05,0.001836160202971393,0.0007589962282267271,0.001988312224396771,0.0011997316083821596,0.18283220567320912,0.18299853243445485,0.18312276341532796,0.1813764503688581,0.0005469857998750549
0.32289628180039137,0.0016715990714125106,0.0005021227189012101,0.0013711320570997665,0.0010593401602796981,0.002224193733125157,0.0002292560748152206,0.0009111332110456893,0.0001427995375685165,0.001699073392958217,0.0009778606108717391,0.0028349029234938095,0.0009520185776658585,0.1839432997294374,0.18411177225789505,0.18426625259599166,0.18248240433452195,0.0005503210791423241
0.324853228962818,0.001677883488466092,0.0008874110156995574,0.0024221666877763948,0.0006493457382219514,0.002326858860780545,0.001403225285341092,0.00040058575325185863,8.16114967363557e-05,0.00034980692214792164,0.0010747142856615266,0.0023784466808336457,3.992237396066578e-05,0.18505420007057016,0.18522457994766062,0.18538093783206766,0.1835883583001858,0.0005536563584097598
0.3268101761252446,0.001998403592775644,0.0011164755385414948,0.0018455474812491546,0.0007128208119376311,0.002437361999224008,0.00196845225877601,3.809623308020926e-05,0.0001318664114968171,0.0015006274741188874,0.0009566336113913665,0.0023487000901206145,0.00014392427987891532,0.1861651004117028,0.18633771546297234,0.18649189777784508,0.18469431226584937,0.0005569916376776951
0.3287671232876712,0.0009000351282069108,0.0009500334409764388,0.002876823172182741,0.00047117970904797524,0.0020495703073450944,0.0007949819417902848,0.0007234861703822038,0.0005117108674952409,0.0017446229604771712,0.0015839686246821305,0.001963709816546144,0.00041384004077404946,0.18727597095051318,0.18745070196667224,0.1875726083663991,0.18580026623151322,0.0005603269169448533
0.33072407045009783,0.0013228666052733096,0.0009121585621919004,0.0023078631625090273,0.0008378338084135684,0.002557696031085077,0.0011216711268339785,0.0002684604391966494,5.754940365892969e-05,0.0009185958638276426,0.00043937675809008203,0.0031539510950956973,0.00043037421847241797,0.18838685639048475,0.18856359906340497,0.18870223946715253,0.1869062201971769,0.0005636621962124555
0.33268101761252444,0.0020957859634281317,0.0002442923904537042,0.002571222412479035,0.0010045143245578925,0.002360519993198029,0.0007749172328830878,0.0007362040161014716,9.465492974508605e-05,0.0019235340477107843,0.0011607082961918036,0.0026513608573795477,3.689252127420106e-05,0.1894978610397457,0.18967649616013754,0.18978132582913626,0.18801217416284058,0.0005669974754799467
0.33463796477495106,0.0019819968235816887,0.0005318290698204109,0.0024574630749549797,0.0009291701805915764,0.0021917455685462883,0.0002691977513160637,0.00028867192145920484,0.0002603166592445305,0.0007638401496086189,0.0008339517605628899,0.002078794766696923,6.514124992751391e-05,0.1906086421715889,0.19078954226848222,0.19094305403110123,0.18911812812850445,0.0005703327547473824
0.33659491193737767,0.0018847181703380844,0.0007701919172473648,0.0009390010740093491,0.0006992115880779526,0.0020515813733867905,0.0005738928224376938,0.0006629719640545151,0.00036873363512079926,0.0003316507433124283,0.0007748200799755356,0.0019022121335796616,0.00010540031450312348,0.1917190954778858,0.19190236485940892,0.19205654717428167,0.1902240820941682,0.0005736680340149847
0.3385518590998043,0.0020086025515336225,0.0009908521851759722,0.0020970260420579145,0.00047077291400615673,0.0026937877455491255,0.00040589325816814403,0.0005027806082505415,0.00020791643054668407,0.00020875089557353954,0.00032682769687358837,0.0025654291430253218,0.0008311713418227007,0.1928305471619826,0.19301529175846394,0.193168192573474,0.19133003605983193,0.0005770033132824759
0.3405088062622309,0.0022306855849966722,0.0010309401817574781,0.002345335119222136,0.0007982667617544847,0.002344262235616179,0.0007831867866263109,0.000507545106862517,0.0003540333442434984,0.0025791708297982496,0.0007393475703940111,0.002550077074025603,0.0007966343231454176,0.1939414773054376,0.1941282037563577,0.19428012109472897,0.19243599002549547,0.0005803385925500781
0.3424657534246575,0.0019189196175289358,0.0007516366893100535,0.002376087242956182,0.0009309726303768362,0.002108074957723638,0.0005366427356052195,3.28940802860056e-05,0.00011498504340173854,0.00128858513176916,0.0010293202942562307,0.003033764893407842,0.0009312254840183054,0.1950523180419254,0.19524111575425146,0.19539277977288244,0.19354194399115904,0.0005836738718176249
0.34442270058708413,0.0015147366483370672,0.0010630748312314142,0.0017254092652956854,0.0008339621980349432,0.0027828254659335028,0.0008442738015810858,0.0005241968591372381,0.00038244939254122867,0.0014285109083493341,0.0010637679059664618,0.0025036075074831854,0.0004650614301999201,0.19616312897609073,0.19635396814750034,0.19650533414290744,0.19464789795682266,0.0005870091510850051
0.34637964774951074,0.0014451145502695772,0.0012574494508137968,0.003083705839789841,0.000781476435340378,0.00267922872034404,0.0009070336195597384,0.00030004971948954795,0.0008043348166117403,0.0025556684163441923,0.0005475878092417452,0.0023838877054819796,0.00032565003904011514,0.19727422303231862,0.1974667907384267,0.19761887198957112,0.195753851922486,0.0005903444303524963
0.34833659491193736,0.0015267094359973643,0.00072881972927058,0.0009096523509601329,0.0009187420592883799,0.0028920432315448497,0.0015693565593341563,0.0008010526881793711,0.00043788158756291606,0.0002906879172900889,0.0008754690871814463,0.0017831584201434825,0.00042850172656977437,0.19838494455951655,0.19857970273632014,0.1987304279817959,0.19685980588814936,0.0005936797096198765
0.350293542074364,0.0011453848480772466,0.0011628050208497553,0.0022330802082609624,0.0011756342053007574,0.002284101784188697,0.0007845085262846441,0.0006338279842924566,6.578153375869089e-05,0.0008532482982087641,0.0010881047844480962,0.0031085830330442876,1.617485280747122e-05,0.1994959194064546,0.1996925998330522,0.199828260004561,0.19796575985381235,0.0005970149888874787
0.3522504892367906,0.001959103585581601,0.0005621132837726472,0.0035398783696697356,0.0008490266812847258,0.0026968302739666106,0.00044815564284783616,0.0005433740628765227,0.00024683451523321853,0.00022544288764458909,0.0012773456586406828,0.0033294143689678313,0.000402700661320865,0.20060678994526404,0.20080537772049445,0.2009537485825016,0.19907171381947536,0.0006003502681546369
0.3542074363992172,0.001432552280667021,0.0006830251786683061,0.0024816536333586714,0.00047533148789663526,0.0026294433500792525,0.0003332042124297163,8.700722718496534e-05,0.0003291226003144243,0.00021179085707406786,0.0009118461039092085,0.002447649183514311,0.0007679021928284624,0.20171767538523416,0.20191823011374216,0.20206745034193735,0.20017766778513765,0.0006036855474223501
0.3561643835616438,0.0017727121154318404,0.001151551361893599,0.002423892859602983,0.0009683176318655562,0.002763490323210771,0.0009098752776632857,0.00016554152569669967,4.793250956636186e-05,0.0014716283043374467,0.000985155944014604,0.0034664973060141158,0.0007823601921548295,0.20282860552868742,0.20303085898957152,0.20315263127884764,0.2012836217507997,0.0006070208266891197
0.35812133072407043,0.0022595887833121164,0.0014519030398842947,0.002925044839906965,0.0010410910301688059,0.002390987222719465,0.0014989739113333567,0.0009357696228506907,0.00045437270932224827,0.00017494613461521702,0.0006235306911948069,0.0021304851227286203,0.000435792858075823,0.20393944626517269,0.20414393490023586,0.20428709035582515,0.20238957571646082,0.0006103561059562779
0.36007827788649704,0.0019267823762423864,0.001265403979348434,0.0021566178864962926,0.0008625414437777867,0.002705308443976151,0.0009673264092929235,0.0006054070062167516,0.0007873203820712438,0.0013322803907864222,0.0012694027490146031,0.0025582339829928746,0.00023073220915864612,0.2050500187807553,0.20525665318303038,0.2054055753880017,0.20349552968212087,0.0006136913852229919
0.36203522504892366,0.0017314242800263724,0.00084003930487353,0.0024611043413667044,0.0011634516199616751,0.002666263528683599,0.0014460968454865775,0.0005290197809724173,0.00038763756356519075,0.0010786366979094186,0.0013005721052674613,0.0030444549997834525,0.0007991207162352243,0.20616127674975115,0.2063694757739516,0.2065031540910216,0.2046014836477793,0.0006170266644896505
0.3639921722113503,0.002178663859136065,0.0010267547275948918,0.0024630972240042293,0.0011273571345877254,0.003535325178868731,0.0007169195506643855,0.00016283477283235426,7.668649219755297e-05,0.0017763427402902043,0.0010039159152578914,0.003075058111913165,6.621232264081289e-06,0.20727207278274778,0.207482253661387,0.20762959634327177,0.20570743761343557,0.0006203619437554764
0.3659491193737769,0.0017391651379257134,0.0008689553035110542,0.0024912267433792046,0.0002723246323257378,0.002227267573991387,0.0013846963154464653,0.00041618044249114305,0.0003369658695846489,0.0026134044421524116,0.0009740501152664116,0.00298603470198211,0.00032707149855193407,0.20838310723432008,0.20859509115346375,0.20870196228154603,0.20681339157908854,0.0006236972230205806
0.3679060665362035,0.0021576156736171637,0.0009973475813114252,0.001826869499758521,0.00020475889451865292,0.0030000677228725348,0.00034819747217063046,0.0005747249246395025,2.6097417629156183e-06,0.0016528496622287836,0.0011441578985011969,0.002997206699923316,0.00015862082235451602,0.20949390326730843,0.2097078839420521,0.209840325462743,0.2079193455447368,0.0006270325022850742
0.3698630136986301,0.0020161997809403087,0.0013329256043441151,0.0019201468958847667,0.0008581113352768566,0.0025152694716446544,0.00035993938303063855,0.0007028710379593517,0.0005199443831436779,0.001970874117375121,0.0008227359786026622,0.003672553254603639,0.000878887222767577,0.21060472910261224,0.21082031910276483,0.21096724455213617,0.20902529951037838,0.0006303677815477915
0.37181996086105673,0.0018788966087631698,0.001154204949922133,0.001787522688322496,0.0016586574463181014,0.002110609665327501,0.00023292575795130777,0.0004595908073715682,0.0004570874122910018,0.0015979019256301408,0.0010117384342483993,0.0016451867965988631,0.0002703162578873153,0.211715182408876,0.21193333540875392,0.21203502093274074,0.21013125347600997,0.0006337030608082328
0.37377690802348335,0.0022355967324989012,0.0010265952783806154,0.0019922011655585936,0.0005317085546271971,0.0024669223588721922,0.0012835317415015868,1.0763959290283065e-05,0.0008326226037757567,4.481737196276869e-05,0.0005843692582862547,0.00229147608697583,7.545415937731947e-05,0.2128266489940865,0.21304600898802112,0.2131918764549477,0.21123720744162772,0.0006370383400653434
0.37573385518590996,0.002184273260445846,0.0012865946117923133,0.0026366725142910608,0.0010626628573849328,0.0029461696322872766,0.0013196184810116418,0.0009939088996365197,0.00026962305864836056,0.0009408309634640344,0.0010015382941677697,0.0022515967067196496,0.00042721773943449337,0.2139374897305057,0.2141586080614612,0.21430422220864748,0.212343161407225,0.0006403736193175691
0.3776908023483366,0.0017513012479264956,0.0013468885828535337,0.0020087337087114077,0.0007228827069719057,0.003482160527559064,0.0011841034482438784,0.0004780566285569887,0.0010965740273912172,0.0009442294050733824,0.0007165050099809389,0.0030575966428239565,0.00031489376321242046,0.21504843477502272,0.21527159456506179,0.2154163742472212,0.2134491153727929,0.0006437088985621897
0.3796477495107632,0.0012895699943475947,0.0010998014007634893,0.0023364063705377802,0.0009528037513666376,0.002644741197960876,0.00021769966735174506,0.0010105606521539912,0.00048612918509771674,0.0016035672630243525,0.0015977856124811396,0.002660476824181579,3.8587709801696235e-05,0.21615854535446832,0.21638420853958795,0.2165213886295385,0.21455506933831756,0.0006470441777964853
0.3816046966731898,0.0019068020205575964,0.0010213953633230188,0.002555240951069071,0.0005358355860788366,0.003306915126331522,0.00014578279066868038,0.000719298682697489,0.0003352659564096472,0.0018931728978078821,0.0008453327040750525,0.0029778378825265905,0.0006272000451009729,0.21726920727681331,0.21749674800824337,0.21764142338227443,0.21566102330377976,0.000650379457014072
0.3835616438356164,0.0018409350154138804,0.0014668247463964224,0.0025591411826349497,0.0007748761412836314,0.002958671116564393,0.00042681310203301903,0.0011768498656488657,0.0007586040732599497,0.00012157943222296241,0.001495108866427064,0.002372399830553651,0.0005990109207891225,0.21838061425712335,0.2186096451046728,0.21875306878116357,0.2167669772691505,0.0006537147362075113
0.38551859099804303,0.002404195036012635,0.001486974988859191,0.0018867373123950815,0.0008501827374286508,0.0025587796822376108,0.0005300461903400278,5.089047996331697e-05,0.00031713839920233244,0.0005330622538738394,0.001831215585786805,0.0026704191819019174,0.00018737908752630705,0.21949187222568323,0.2197222441777401,0.21986478868572046,0.21787293123438786,0.0006570500153644243
0.38747553816046965,0.0014101048981224884,0.001099042030664743,0.002688475516942679,0.0009286185776268829,0.0027788957630669464,0.001179107097295462,0.0008265158211266388,0.0006821533714806427,0.00018554124483710632,0.0011004289661919464,0.0031811973129784454,0.0007045188868964325,0.22060248944410926,0.22083503696570045,0.22091645691046363,0.21897888519942948,0.0006603852944681576
0.38943248532289626,0.0013863783774726302,0.0006936747135765642,0.0015962761340491682,0.0006870072780005843,0.002265457480942479,0.0006346147952430159,0.000770274966751805,0.00041306433061288894,0.0013016718926079363,0.001218054860626927,0.0038692098555915266,0.0007726806702263445,0.22171341958662344,0.2219477403463967,0.22206249418875051,0.2200848391641847,0.0006637205734900675
0.3913894324853229,0.0018892290915274446,0.0008273420010781463,0.0005997124041342561,0.0010828974570059602,0.002359569343450052,0.0010577144945883576,0.0003294947470450227,0.00102794197452305,0.003819554773447531,0.0009462836111807649,0.003957987102391702,0.0002716782416128938,0.2228243944321847,0.22306042882549526,0.22320237728702785,0.2211907931285186,0.000667055852390408
0.3933463796477495,0.0010718965290950067,0.0012652015925480598,0.002584125971691442,0.0007938110588954217,0.002466883635418249,0.00013997790803177423,0.0006767773388789422,0.0002202653645442254,0.0015035903693272346,0.0013852977513240106,0.0023714267968104608,0.00046724441061751776,0.22393447520743148,0.22417290868769424,0.22427539887438552,0.2222967470922325,0.0006703911311073396
0.3953033268101761,0.0017766281765946301,0.0009284094172469226,0.001052133719349757,0.0010469183129319104,0.0033396407765396985,0.0009886845749863538,0.000957749764347926,0.0011356994313248547,0.0008563474017134753,0.0011382326287278088,0.0029266997975357922,2.1107514475926514e-05,0.22504622491178428,0.22528574617681418,0.22537717970189963,0.2234027010550319,0.0006737264095483808
0.3972602739726027,0.0017857438186438257,0.0006594771286217993,0.001988369808557766,0.0009443348506720239,0.003487367020014065,0.0006137078861029321,0.0011262482265265161,0.0014309769729407007,0.003943275823232395,0.0010166650871069605,0.003024596557977932,5.708278619931395e-05,0.22615658880674527,0.22639840485059903,0.2265394145389764,0.2245086550164806,0.0006770616875725333
0.39921722113502933,0.0020902004776282568,0.0011662694873528223,0.0020093169746680517,0.0008959618149085302,0.00304435163119271,0.0009065714416785497,0.00028915672877266596,0.00017373233416512202,0.001314297622652505,0.0010134723720832128,0.002006247335462119,6.942420580818842e-05,0.22726705700776145,0.22751103371998832,0.22762216658017204,0.2256146089759304,0.0006803969649665786
0.40117416829745595,0.0015685367631002034,0.001152564282508317,0.003271292452721175,0.00037164569368797196,0.0027139890240712727,0.0009749043034597005,0.00032598853579002274,0.00031138539782005203,0.001678217644782487,0.0009679305600209798,0.003404628043083724,0.00010772466191810715,0.22837832986840767,0.22862369238862557,0.22876365899571938,0.22672056293241655,0.0006837322414053881
0.40313111545988256,0.0021039316259085505,0.0011652341284096868,0.0018500754438101619,0.0007209250531851619,0.002925015410011944,0.00012262968199855395,0.0008201667867361873,0.0005107292733847468,0.00013060065132969312,0.0011329421601950496,0.002745158394402203,0.00044200511795872144,0.22948981134074337,0.229736306349212,0.229876287857467,0.22782651688450106,0.0006870675163954676
0.4050880626223092,0.0018828243440250358,0.0013085573488613167,0.0013758570378879509,0.0007020563310245476,0.0026754171079257927,0.0005810290998081169,5.4535227431873334e-05,0.0009663433259586296,0.0014974444681545296,0.0017181665128330192,0.0021442205136875114,9.22947698970833e-05,0.23060062225402794,0.23084890540183983,0.23098718817771874,0.22893247083003634,0.000690402789182587
0.4070450097847358,0.0019905260951791903,0.001020998582097421,0.0029254249484811923,0.0013453058154855868,0.003776996508387198,0.0013594023139749667,0.0004622630031381747,0.0005314639957224032,0.00021469674989832432,0.0020370773227487704,0.0027548960597787997,9.712494924413173e-05,0.23171056888982905,0.23196150444433344,0.23207067035123957,0.2300384247658098,0.0006937380586142794
0.4090019569471624,0.0019222749500930614,0.0015025781363784962,0.0014454973965347118,0.0008012605934799022,0.0032621277599990672,0.0015427423744857616,0.0008712364464462108,0.00039287936980131333,0.004099463102275103,0.0008351458340347118,0.002877767208164961,0.0005050944060623341,0.2328223930568039,0.23307410347169039,0.23321208822434542,0.23114437868700624,0.0006970733229282322
0.410958904109589,0.0018322085276685218,0.0013857866391100426,0.0020793889895520667,0.0014948462382398109,0.0024844323531232337,0.00019916047011236948,0.0008546923533521156,0.00026111949835638804,0.0015501166447557946,0.0009603713885388832,0.003084680928333805,0.0005047703846849938,0.23393317411984582,0.23418670247639795,0.23432403157796045,0.2322503325863966,0.0007004085794192205
0.41291585127201563,0.0017229494435778703,0.001112026275874034,0.0013198134286395158,0.0007179257256976213,0.0036917802674761857,0.0011346217973223771,0.0008655664308062638,0.00045098632407103434,0.0019510212557324325,0.0011606690270892228,0.003044920860051259,0.0006647828238018905,0.23504407435822572,0.23529886931347932,0.2354367348568448,0.23335628645310819,0.0007037438239335669
0.41487279843444225,0.001639588628627564,0.0012392859117014154,0.002409203801967408,0.0007753510817067877,0.003094150577403809,0.0010136206491964117,0.0009271045073049322,0.0007494230612294928,0.0018872182027322992,0.0007234354361074224,0.003676070724345948,0.0011795322553140863,0.23615408047594855,0.23641184076227972,0.23654954239287207,0.2344622402707587,0.0007070790500789403
0.41682974559686886,0.0021619898952334182,0.0012380080543668015,0.0018865568317263381,0.0009537739433138626,0.0031809014953463333,0.0011456114925234573,0.0006943149246065872,0.001504610268005635,0.0022740559898526413,0.0006912750877230422,0.0032818121589510696,0.0007047252975613816,0.2372655468307645,0.23752442470418522,0.23766163459645817,0.2355681940146211,0.0007104142480008346
0.4187866927592955,0.0016661949330669668,0.000824236137260792,0.0014578170949322011,0.0009434588128429677,0.002771145837913158,0.00018303917108952739,0.0009874768430095937,0.0011304683858257558,0.0011960797136920664,0.0018242664510113027,0.0024012990170818593,0.000518374902595875,0.23837672994791448,0.23863697872816503,0.23877211735903203,0.23667414764730588,0.0007137494024818114
0.4207436399217221,0.002130452158842555,0.0013215806456465806,0.0015424821404557143,0.0007978413132767592,0.0028378698853592788,0.0006930563477616225,0.0007548663643937026,0.0009600255517105971,0.000837471720780858,0.0012471411255936538,0.00245160198489236,0.0008572008582015123,0.23948715293129874,0.2397492941590209,0.23987641596516562,0.2377801011121762,0.0007170844899812012
0.4227005870841487,0.0011822583813899112,0.0014689562182194638,0.002183586611294086,0.0007525684972041202,0.0028697254796259952,0.0003236534734004093,0.0011498632569544864,0.0012114646573298526,0.0035942492346531796,0.0010071399350398136,0.003665268673443134,4.696820781296962e-05,0.2405983356098897,0.24086202655837602,0.24099779103801316,0.23888605432328786,0.0007204194740180192
0.4246575342465753,0.0018956338840839804,0.001117738537180668,0.0025549804645893515,0.0011148428398487509,0.0030652558285114706,0.001575139709126705,0.0004801427799580038,0.0009617483097431601,0.0018159473460795938,0.001449552722584957,0.004030493446004146,0.0005920255702617228,0.24170923476635242,0.24197462444721485,0.2421096438687923,0.2399920071499896,0.0007237542979588452
0.42661448140900193,0.002013380778860374,0.000816528545785622,0.0026988937984221417,0.0013425603042357404,0.0034935727248900372,0.0002982869277708966,0.0005906179080717999,0.00099497581822805,0.002622430073190407,0.0012783959041350323,0.0031153812537901837,0.0007269337306731183,0.24281909023420878,0.2430871621240861,0.24318315540449686,0.24109795939331463,0.0007270888737314074
0.42857142857142855,0.0016608777522985618,0.0008752700805719216,0.0037691834449712913,0.001106852579111306,0.003585243511194436,0.0008691790580694359,0.0004333200931493919,0.0007019880294744651,0.0010053572177942116,0.0006894114494268577,0.003326112318033425,4.8363494867531553e-05,0.2439303901910837,0.2441997435808237,0.24433468849659518,0.24220391074971798,0.000730423064129404
0.43052837573385516,0.002309734165141075,0.0015527362232714004,0.002713138400980919,0.0011576657885999375,0.0028960948581189805,0.0005279129142255479,0.0006173198813886338,0.001215035259196251,0.0010598356133013076,0.0010252540702314072,0.003968263208338707,0.00018096512608817283,0.24504179304890922,0.24531224912457755,0.24544548040681174,0.2433098607552843,0.0007337566550272845
0.4324853228962818,0.0012403398285056877,0.0005954534282539559,0.0028306811580802727,0.0010938614139701652,0.0029962926635886955,0.00023734266854780195,0.0007787912616874504,0.0010319917926933098,0.003944906639084644,0.002048817230239086,0.0031950741539146232,0.0006080002059791756,0.24615271692179186,0.2464243352880333,0.24654899840258104,0.24441580869973464,0.0007370893116652733
0.4344422700587084,0.002645554813117734,0.0011521551287462795,0.002288850816459409,0.0013151493394086278,0.002787413867683164,0.0008044567429730809,0.0007541802251050389,0.0009093311154553807,0.00012505319950079086,0.000852468284339658,0.0028762545907208836,0.0008708212054064357,0.2472628328478625,0.24753728243473078,0.24766497048500086,0.24552175349365224,0.0007404205097705785
0.436399217221135,0.0017424061455775797,0.0015050933203648031,0.0025646522202540933,0.0012833907761622965,0.0027904942193080484,9.675477361187346e-05,0.0005822911419917642,0.0011438861050654947,0.001722352250571102,0.002127452150826603,0.003286941305642277,0.00032482887888446443,0.24837352488851056,0.24864971791123852,0.24878183160638317,0.24662769346312163,0.0007437494268176525
0.4383561643835616,0.002632888168779546,0.0013434866957987013,0.002273710579363042,0.0011977275318776903,0.002631576866594487,0.0001143793158853712,0.0008780380196248827,0.0007751902050649462,0.0013414303355539503,0.0009318908161794481,0.0029296596951162157,0.0003431121402109327,0.24948520758679754,0.24976207116177923,0.24989431896737463,0.24773362603153662,0.0007470747700812908
0.44031311154598823,0.002162131183463256,0.0008948718377769782,0.002141507976370971,0.0004884625604926751,0.0034657741716682122,0.00034824263365856867,0.00048634659560314875,0.001114281528311889,0.00014743458541027765,0.0008401597669898675,0.003311040513831298,0.00045713532654650946,0.2505959396430672,0.25087457645623096,0.2510072414943398,0.24883954722572105,0.0007503945042602322
0.44227005870841485,0.002248874720788163,0.0010517324836490927,0.0029473517505885782,0.00125580173418538,0.0029273543922664347,0.00012040990903361415,0.0007353935806514444,0.000307313021874589,0.0007879223258732138,0.0016961012451411905,0.0024940584270717325,0.00035692113950236415,0.2517066087157963,0.2519870634706257,0.25211023646905406,0.2499454509080142,0.0007537054192645609
0.44422700587084146,0.0022792306672109186,0.0015906903017984808,0.0020143774281514704,0.0013285961876882135,0.0028258350621236383,0.000568249536610943,0.0007992175351155817,0.00128532321558128,0.0006211909522043646,0.0009073403607381403,0.0023705151806844293,0.000367424177073139,0.2528176072110163,0.2530995222796427,0.2532315614689814,0.25105132758016907,0.000757002443183219
0.4461839530332681,0.002399514016537818,0.0012462338834713371,0.001560191211133155,0.0006461837858249275,0.003406415280728492,0.0003923973470638664,0.0014013746351291267,0.0008253553480197517,0.0025816163450191887,0.002014229592709693,0.004005829390912208,0.00020926207599147872,0.25392836839255795,0.25421177357730373,0.2543436339527081,0.252157162517036,0.0007602775482994928
0.4481409001956947,0.0025404582854429147,0.0008974184159120657,0.003112424456707563,0.0011347125407377145,0.0024152885314145944,0.00015647307670918487,0.0008927474852720163,0.0014918337699094675,0.0027349700096925833,0.0013649354811826608,0.003610212647549238,0.0001740266445955374,0.2550390173558077,0.25532400206364003,0.2554481287363848,0.25326293284937473,0.0007635180060879265
0.4500978473581213,0.0020757452893626627,0.0010579391073811117,0.0021231309819590982,0.0013775960851085123,0.002650661890543693,0.0009575621533763345,0.000654979174174064,0.0017048851895701822,0.0012872083735096518,0.0015669302392375406,0.002620621149576896,4.844504114270842e-05,0.25614968078848005,0.2564361407112706,0.25656317311044813,0.2543686029960668,0.0007667035989691318
0.4520547945205479,0.001986316909040553,0.0011726994617327624,0.0021326165096417493,0.0014398615257397718,0.003994099368299586,0.0003200094596997327,0.0009955983059063978,0.0008928995029583997,0.0010161180599078112,0.0019016783134594983,0.003265611399854762,0.0010620732410296374,0.2572599430187091,0.2575479228599414,0.2576677281959399,0.25547411749923415,0.0007698021574611413
0.45401174168297453,0.001909509945258514,0.0008448802944570621,0.0027214146140664974,0.0011163211349100033,0.0032442069533914486,0.0007965124133676449,0.0010967708114236752,0.0010689652446359554,1.8968534126861947e-05,0.0013368881229013363,0.003139302778586761,0.0007630133148580631,0.2583698474880606,0.25866004760231076,0.25878308649028836,0.25657938976591826,0.0007727624048037285
0.45596868884540115,0.002437400010752322,0.00113688192017114,0.0022184423481699245,0.0005957654988046901,0.003258930829691531,0.000645654586481692,0.0007178954159494655,0.0006614796196695583,0.0021004804099324925,0.0009766391789194362,0.0032336286579843776,6.29552329305394e-05,0.25947934171803033,0.2597712256634954,0.25989584407455957,0.25768428434667445,0.0007755024652512099
0.45792563600782776,0.0018508539534770052,0.0012777938507832487,0.0025988922454081576,0.0013409362174235384,0.002132485900040726,0.0021805272437296908,0.0006279752589427035,0.0013280318118296663,0.0012619986199177702,0.0020050511695109408,0.0029097304679118197,0.0005824460648335417,0.2605891271494664,0.26088181575763597,0.2609974636696614,0.2587885889920295,0.0007778913777110041
0.4598825831702544,0.0022183532608736067,0.0011957411872159929,0.002752172459482005,0.0015969748390901595,0.0024590666187990218,3.873061072712236e-05,0.0008039946449983626,0.0010782356156099349,0.0020337526904355974,0.0011382574928987532,0.002699839581369212,0.0006083722008455306,0.2616971408234846,0.26199207950699444,0.26212043810951824,0.2598919705137388,0.0007797193098458277
0.461839530332681,0.002492836287144362,0.0010120956395829328,0.0020568283106123797,0.0014834912325178973,0.0043363781477248065,0.0011184127832686297,0.001219025423649489,0.0015274198557173602,0.0003860505129134051,0.0017216117883955828,0.0031081350351607195,0.0004037530924116961,0.2628042487596238,0.26310021562325603,0.2632294086908067,0.2609939049439323,0.0007806494936754005
0.4637964774951076,0.0016882355284173478,0.0006871883798162948,0.0025952692102868546,0.0007151002954919328,0.002925240523763417,0.000513189561315297,0.0013770396780450334,0.0010667378973443498,0.0006894106935937394,0.0011553700041253556,0.0022721226286370744,0.00022087144141602622,0.2639087651896994,0.26420654999499726,0.2643350427079718,0.26209356683644147,0.0007801405596953304
0.4657534246575342,0.002117505945113396,0.0011082974301307447,0.0014341088904411547,0.0010248932017357104,0.0030028435362846606,1.6131721588874548e-05,0.0004780801905662768,0.0007514568938286059,0.0011660543309180982,0.001014760412123894,0.0028732332362205737,0.00047992793455431393,0.26500976952180555,0.26530911894902875,0.2654351976738899,0.26318965351206725,0.00077732089473731
0.46771037181996084,0.0024264473216460414,0.0015594940884186559,0.00214624588655693,0.0005643982188628383,0.002888830353491134,0.00046768968271476696,0.0012264866130278773,0.0012535471217559047,0.0024334769947602086,0.0008839983241484828,0.0023129004733489222,0.0007264297707154088,0.26610456223321693,0.26640604252649086,0.2665338795883729,0.2642801055566367,0.0007707852251299108
0.46966731898238745,0.002305443130316498,0.001392667450127838,0.0012074063642642519,0.0007497022970340272,0.0029793928487918397,0.0004561494215152284,0.0009213636739871522,0.0006914983614108583,0.0011226584092953185,0.0016335497720859071,0.003648812614264252,0.00039291874331021104,0.2671914298908093,0.267493968166528,0.2676211495773175,0.2653616616296193,0.0007582652023764291
0.47162426614481406,0.0027237093829323156,0.0014340424156974452,0.0018609023474861486,0.0010250068091560705,0.003451392688672672,0.0011301494025398595,0.0007614052676369054,0.0005863762282539708,0.0012758516884635585,0.0008414245032478673,0.0034171200179268224,0.00013540621765362193,0.26826369699009167,0.2685680383063148,0.268691583833773,0.2664291483192345,0.0007360962976663554
0.4735812133072407,0.0013821481206271469,0.0012451352141049088,0.00194720015309785,0.0009160099961612045,0.003407156322226268,0.0014351962544772445,0.0008260963895175277,0.0006678758599612533,0.0017724873087551773,0.0013613460996005355,0.0033488927819583236,0.00020465836308930507,0.26931364252783324,0.2696196527741101,0.26971683814741637,0.26747434588088354,0.0006983568659547079
0.4755381604696673,0.0017615439718423054,0.0015272019082846477,0.0011419834917245075,0.0005892398183999226,0.002547133189981954,0.00017635204141758232,0.0005635800188241169,0.0008711995905099079,0.0011813757592978313,0.0009994687860665485,0.0025049331014809773,0.00026698730642177315,0.27032799698656224,0.2706359890872779,0.2707453636104407,0.26848417467988805,0.0006354839707723992
0.4774951076320939,0.001467636996945576,0.002111919945040508,0.0013170458619205516,0.0003323473279087108,0.0027697004620639842,0.0003893159087093312,0.0006975449864475292,0.0008125819508640331,0.0019489012415798146,0.0007275261227695506,0.003150991374692158,0.0008270226176174122,0.27128606361702995,0.27159612697915153,0.27171254975155906,0.26943779370961013,0.0005320665106660072
0.4794520547945205,0.0009095879243832261,0.0019524781061190932,0.0017547817872982652,0.0001924844430905015,0.002394220416448656,0.0002620307756442397,0.0008148463415127427,0.0008205683874111802,0.0018551139188784926,0.0007260652231197984,0.0017723353551846177,0.0009174732519168227,0.2721551595283527,0.2724667726112384,0.27257419508228486,0.2703019587547519,0.0003633790254619629
0.48140900195694714,0.000982512563861837,0.0029419764574394325,0.0008821293409690956,0.0001489028032646278,0.0020835593644752404,5.8482557140360214e-05,7.350292762375865e-05,0.0006312623922004601,0.003781746297679911,0.0003892883356437782,0.0023645654622688195,0.000183095068134298,0.2728802516754494,0.2731948747928963,0.2732984527643547,0.2710236045684349,9.008088794820734e-05
0.48336594911937375,0.00020527468965980677,0.0030820704813149247,0.0011885203237679276,0.0009238757009651932,0.0014210008268210617,0.0016822852010872635,0.0011138357038643631,0.0009566880579140458,0.005977097880378035,0.0023548342104103837,0.001428987849220964,0.0018480457182076249,0.2733792401666787,0.27369644118501213,0.2738100774402764,0.27151802469807407,0.00034950456561932963
0.48532289628180036,0.0019741332111338217,0.0045078968582132894,0.002797958808896883,0.0012232040939310629,0.00060561541938986,0.00222527738189493,0.0020205354270914633,0.002199081140516146,0.006285426574704989,0.003280577617643221,0.0004476035060902994,0.0018767094192484457,0.27351458128070627,0.2738356267986277,0.2739008193788508,0.2716501438943101,0.0010496071564852771
0.487279843444227,0.00444857960030548,0.0068550277261447135,0.005396412661523742,0.003833459666223449,0.001689778616876525,0.0045676696805667105,0.003979252627344054,0.004713134816141051,0.009000675728769225,0.006817715218515319,0.001049296906442565,0.002924846461267394,0.27307143991276733,0.2733980733661365,0.2735075074939441,0.2712051598873314,0.002147777655566452
0.4892367906066536,0.007947790948567401,0.00935019883316518,0.008427787152943622,0.005724954930958759,0.004591989843068134,0.007991242734608661,0.006343353120503437,0.007860678760228168,0.01230483087700368,0.010655629960713398,0.0025506499688005557,0.004941034642872821,0.27171039911907674,0.27204437884491445,0.27212238642376424,0.269843395774008,0.003828607260629502
0.4911937377690802,0.013847552058766865,0.014175347802709126,0.013619027850698018,0.009928278443883443,0.008976660487721944,0.010939858672688985,0.011580876824925923,0.01251312327153542,0.014819554803441548,0.0163668615794883,0.006797127244542622,0.008234552857945943,0.26889819633729317,0.26924293470151284,0.2692564053512321,0.26703327046368774,0.006300203759202205
0.4931506849315068,0.020940122940815042,0.020426092484272074,0.022139487602985453,0.01522314343718345,0.014634309151447367,0.016522256472385477,0.018034813740528177,0.019466338494098734,0.018493888714588236,0.02361690793303306,0.011569855549610208,0.01265036855009849,0.2638172337797051,0.2641772011306649,0.2642416784551507,0.26195826205486417,0.009702554422564458
0.49510763209393344,0.03102664150512946,0.028698543684847477,0.03217015661514533,0.02211175360000861,0.02313668526924384,0.025592217820055607,0.02677796282089484,0.029297570364840153,0.02718917526520026,0.03294707335747016,0.017937401907808903,0.017988959925539616,0.25525167085445655,0.25563339390075934,0.2555874685219599,0.2534049417582408,0.013893178542373763
0.49706457925636005,0.041981011621628705,0.038323044769440595,0.04434350132194609,0.03069990872589201,0.03262355922905058,0.03464531897750944,0.03827267884460539,0.04049837588516325,0.037658780805741254,0.04363340138641447,0.024756073944245283,0.022968083612595502,0.24149933456626982,0.24190987645832152,0.24190296231952757,0.23967257271392875,0.0181062484876921
0.49902152641878667,0.05131198258566594,0.04707403273749089,0.055054290010211226,0.038377893878695724,0.04019744486975407,0.0435836145417664,0.04850174279379582,0.050675822211978194,0.0470776388184998,0.053718400909182784,0.03193475098776555,0.02580819816755986,0.22041500897574162,0.22085866124796605,0.2207817265527222,0.21861595655256835,0.020683895323673374
0.5009784735812133,0.0566791496801064,0.051931907944648026,0.060717990212409256,0.04053111892220235,0.04507251601692891,0.04659532528397298,0.05448683124062276,0.0551554463433907,0.05063422542092061,0.05916242819306111,0.03371005278107381,0.026287814192740677,0.18978971760746693,0.19027184467789388,0.19016114395138478,0.18802828212698788,0.019368050732412267
0.5029354207436398,0.052219367882849976,0.04772505845749597,0.057706869504096314,0.03554622020447473,0.04195967998230676,0.04192868556702356,0.05112755980217676,0.050846464297416016,0.045135177037360474,0.05535224761688928,0.028944081923606202,0.01913205470764856,0.14828725840771417,0.1488076665612481,0.14864552702629785,0.14657105053570027,0.0125572821225165
0.5048923679060665,0.03808049495923016,0.03612778719174359,0.0423918479274461,0.02361656363713238,0.028873186666841244,0.02614749606358502,0.0378275328468034,0.03714106615292523,0.029704641659135556,0.04236934717404339,0.017662864286775326,0.008222859461183285,0.09678279991852734,0.09733813639389965,0.09707288082348797,0.09511617923516644,0.0010288602202421782
0.5068493150684932,0.01664373553568002,0.017571481831608976,0.02223542607599374,0.006810936101018156,0.01369162178808328,0.007151815064488615,0.01749527729326364,0.016728523142873014,0.004888120062886442,0.02237317241006967,0.004320952065526212,0.0055106105727565635,0.03924262798601266,0.03982743895822641,0.039585965641080106,0.03762897525694728,0.011460248087685448
0.5088062622309197,0.0064552797218544455,0.0010044349571449729,0.0007719026664512185,0.00811409188711476,0.0017543060919029685,0.012019075288413283,0.0013895256658775779,0.004876337780593154,0.018546245827315566,0.002304561601044419,0.007523514165518996,0.01632746292555165,0.018056787385581252,0.01744770242178273,0.0177076531788094,0.01961402181848726,0.019951986939250654
0.5107632093933463,0.024232835019049936,0.01263713880818873,0.017524376953063303,0.01883433803361445,0.01156139417928248,0.026630640471396738,0.015081480586943918,0.020482391560492808,0.037925467336592966,0.014542147958693796,0.012600407445845896,0.021184236252723032,0.06898152872365504,0.06835304244798213,0.06863349720281153,0.07047935136632236,0.021426838854276486
0.512720156555773,0.035107661562749234,0.017194275337048856,0.026726630109139768,0.0212171641762937,0.016842622834035245,0.031233136134930936,0.020983856695481626,0.028383862751313535,0.0462607113297666,0.02479082025844702,0.012510430591889707,0.019080531376191465,0.10986837424595007,0.109225269931146,0.10951067187149176,0.11130601973434247,0.016445910639313693
0.5146771037181996,0.038304513296077244,0.016260502835700505,0.031238166591117375,0.01946185340542554,0.013577444454619877,0.031261397501418584,0.021684331795165532,0.029523638984153264,0.04953875203985929,0.028606099983642094,0.008993318280169957,0.012938348552176945,0.14008498003144026,0.13943205585140944,0.13967382719177962,0.1414638325726184,0.007983714296873182
0.5166340508806262,0.03574090124027284,0.01183253944770845,0.028804947146339736,0.01377265573398622,0.009188972869081817,0.02626417995349916,0.019942451723976455,0.025092710265083633,0.045497436531944595,0.02665122271434816,0.002093330481214843,0.006920334407253585,0.1610495787944034,0.1603902769173816,0.1605971497382358,0.16237161756435056,0.0008205046976182406
0.5185909980430528,0.03013069059782516,0.006056456529431452,0.021859838330083002,0.00867532815866958,0.004625244700245966,0.016705943905644526,0.014312906824879755,0.01769409950905334,0.037453635298543085,0.023100613319211115,0.0012876552707623348,0.003098665439419855,0.17493805166416657,0.17427250620060455,0.17443728324108612,0.17620473542323814,0.00791045790191058
0.5205479452054794,0.022287473734888905,0.001156241354021901,0.014145017322573537,0.004001022037539357,0.0006480372515057266,0.007978782710108632,0.008849666174921864,0.009002417978319997,0.031019643601450795,0.01758867567447173,0.004357486310925609,0.0007902898821498215,0.18383631175425993,0.18316270476249205,0.1832870847549771,0.1850496583196231,0.012310902735306897
0.5225048923679061,0.014630671847569651,0.0022334640138271383,0.0062067175991413065,0.0006683732159015604,0.002206291746390157,0.0014515106790187887,0.0035981501228687235,0.0014868641979572245,0.021270510066258616,0.012420375157105631,0.005635533224833303,0.004439387213480764,0.1893984640724537,0.1887110735065815,0.18880283485721322,0.19056118554491314,0.013698522337556505
0.5244618395303327,0.008255995348048294,0.004158802792477525,0.0008462299556016096,0.0022637327164887555,0.002437226936268724,0.007121488913941301,0.0009261290579558245,0.004425026938366807,0.013342044785571182,0.008571125104975784,0.005862378045964158,0.002560079559731401,0.19280194444949636,0.19209235115344533,0.1921520005017043,0.19391764736844058,0.012140468691913809
0.5264187866927592,0.004005180021615753,0.005269570926336517,0.005353717783598175,0.002317367771772613,0.002241967896131744,0.012472822049764862,0.0003319543803651432,0.008009060004858246,0.004637659808488617,0.00430496158251358,0.005933089831976166,0.002142461666969528,0.19483091058382584,0.19409015895971848,0.1941419255937059,0.19590328546466979,0.00809122463512172
0.5283757338551859,0.0009639343285243558,0.003963700864346738,0.006351626846822019,0.0011844256854374362,0.0033458689189274264,0.01476422641042065,0.00027637872460674773,0.009483836028607601,0.002073846194775815,0.0015559127592723416,0.005055657956631894,0.0007270755207855655,0.1959904959463756,0.1952118506693523,0.19527151491877245,0.19702401076085171,0.0024778282762798576
0.5303326810176126,0.0018474656194816944,0.0016413527578483936,0.006311138257421148,0.0013047334700454357,0.002223719939626348,0.014708464130796087,0.000943387761675227,0.0075582760423790335,0.006119375214017522,0.000725989326871526,0.003983338460363042,0.0017071914821494701,0.19660616935785902,0.19578894497450483,0.19586354018744123,0.19760649649987297,0.0033564514860696974
0.5322896281800391,0.002277349644880927,0.0008198716104215022,0.005527978354674018,0.0024916477859204646,0.0014509759485537175,0.013413300329428352,0.0015110768735593196,0.005476420336943305,0.009407361561041511,0.002139841729384101,0.00399153452513758,0.0033632763087933894,0.19688589352967198,0.19603563327195103,0.19615336734654362,0.19786071992663495,0.00797514233650351
0.5342465753424657,0.0024887015181185475,0.0026582936686871776,0.003858311946928667,0.0036591450614331493,0.0006745298462511771,0.011217965658247637,0.0012963573378918893,0.0017862458782793753,0.01186829703623073,0.0030839731054903737,0.003228320653975176,0.0034570629639027843,0.19695669514363986,0.1960827569407819,0.19618794423764926,0.19791454310840104,0.010315696492715545
0.5362035225048923,0.0025194160487584773,0.005048302576310187,0.0033199809338979426,0.004463014766938239,7.805450224205874e-05,0.009479793145888298,0.0020404137823648747,0.0010174192640848454,0.013826536371939629,0.003091561033957452,0.0025779925134114924,0.0030988432619638738,0.19689081387258248,0.19600483553147988,0.19611745850778298,0.1978404719552009,0.010027968606862494
0.538160469667319,0.0023745011089295167,0.006835899174407123,0.003002421140477063,0.0028135765792876464,0.0011029850242584962,0.007651643037602307,0.0007229958178549987,0.0025881369115859252,0.015850902676388622,0.0027502040861099976,0.00323942410926521,0.0014941905142813903,0.1967328031065017,0.19584555816669763,0.19596978914757074,0.19768195859175472,0.007518244054615931
0.5401174168297456,0.001916409049201153,0.007889791812729694,0.0012216051556350213,0.0016596163175819892,0.001572974536585949,0.005242102358508251,0.0004965891577483635,0.0025596539042709848,0.01547830602900996,0.004092738542723797,0.00254609486835017,0.0001672138907195549,0.19651582041008459,0.19563557901604162,0.19576515951378332,0.19747072501186128,0.003714137940052568
0.5420743639921721,0.0015731314250038374,0.008456557052512336,0.00022527669153673546,7.142777957456215e-05,0.002689690334420036,0.002678469760041069,0.0016520852275894392,0.0026313578657104265,0.014865414244751763,0.003370598895172905,0.003002987248520683,0.0013459334202812422,0.196264474647422,0.19539621378697888,0.195547579782386,0.19722943090875117,0.00032241145007526025
0.5440313111545988,0.0007143577840613645,0.007441867301197119,0.000989977428646155,0.0014954766538428587,0.002612564554481439,0.0007327833864403444,0.003408279111652307,0.0032165871653271395,0.014904115190772943,0.0031426361110495848,0.00333401172426217,0.0014498940017508787,0.1959915796014977,0.19513683409425742,0.1953238734695626,0.1969686903134359,0.003739868063085937
0.5459882583170255,0.0003992150234492994,0.006009837735959651,0.001168483991691234,0.0015402267383846022,0.0031175221013339735,0.0031872299802986406,0.004206782083443043,0.0028484166902986788,0.01452798197739446,0.0033605898427280165,0.003479948143890736,0.0013982484745296217,0.19569988002307093,0.19485869457251703,0.19507489552027857,0.19669052477014898,0.006043823633610654
0.547945205479452,0.00025937286858637775,0.004438387698482676,0.0028458652114383416,0.002100858368922071,0.0027380841756351752,0.006184023342084093,0.00489714322333415,0.0017652087872735696,0.010804213115025357,0.0028665992403515144,0.003717112817812757,0.0019878479624279304,0.19539343985075872,0.19456404121870916,0.19482901366705815,0.19639708651894297,0.007050013881735803
0.5499021526418786,0.0013156805678353031,0.0019771766408428868,0.003554520432566138,0.002155760999108819,0.002735885556127099,0.00915606436571929,0.004837940211679009,0.002203640763376685,0.00976265477695611,0.0037055786208167354,0.004643308694745568,0.0013831059888854305,0.1950787727280602,0.19425800186834188,0.19457587343892904,0.19609408886440324,0.006768320854972487
0.5518590998043053,0.001185321683455692,0.001637609178591953,0.005414152020980106,0.0016995393983829158,0.0019281418375480311,0.009653711194564091,0.004436938589047207,0.0019127367682945592,0.007156616573761715,0.0031075389437186856,0.004375672464798703,5.465609354854992e-05,0.1947621940322411,0.19394628095107197,0.19432322072463154,0.1957860150645209,0.005329813100115297
0.5538160469667319,0.00140734994354566,0.0007099085444482173,0.0037501999134095516,0.0012883483475176487,0.002558154523941675,0.010735152750638327,0.004238036931130091,0.001889953851130804,0.003709377259585062,0.0030303872233359013,0.004715254068943659,0.000330524980452856,0.19444262468757947,0.1936285444492372,0.19404103839340528,0.19547203025855572,0.0029886650065743658
0.5557729941291585,0.0018542641547250403,0.000989268511228527,0.005257778778367008,0.0001952341052961695,0.0018077818903398859,0.011232008203558887,0.0027721217128706325,0.0026539498713540684,0.0008287762983960259,0.0022803461405706753,0.005148685559935604,0.0015960866358804358,0.1941172713187265,0.19330402554541107,0.19375111998587127,0.19514930269337621,0.00015583439366264077
0.557729941291585,0.0012103763815108342,0.0018733448755088849,0.004340573906535248,0.0001570272665563626,0.004170798004036804,0.01098959869110022,0.0016725587252434688,0.002809732913607697,0.0025673450376931233,0.0020923169854935603,0.004746586323147674,0.00028635537588034103,0.19378514564000998,0.19297583377324973,0.19344560778104697,0.19481842591801332,0.0026165031647428735
0.5596868884540117,0.0014926907360145031,0.0029969480573722304,0.004383597964007515,0.00010201006527628299,0.004552032357495171,0.008574339070875304,0.000969726151268822,0.0025877100169249953,0.004588034445006508,0.001749109035771233,0.004362161761563164,0.000981952554028374,0.19344841360445703,0.19264980077143395,0.19312869428988183,0.19448276081962387,0.004750328102748024
0.5616438356164384,0.0018381001882927497,0.004293194086171874,0.0039670439892189584,0.0011858167581932624,0.006515222556076757,0.006924809002198466,0.00037692212394643614,0.0036383541756050664,0.005178404086150416,0.0014308047957045952,0.0030574230022056025,0.0013999966449363152,0.1931073936157601,0.1923291953735726,0.19280259036353994,0.19414340273246333,0.0058166603665928355
0.5636007827788649,0.0013088580543452323,0.0056595053846293505,0.0040320974165850695,0.000879972832863909,0.0070370737140721265,0.004661890803491455,0.000633783298199755,0.0038063075715952933,0.004329766737883669,0.0017263259416169107,0.0022735748117512643,0.002803668720061201,0.19275867904967603,0.19201189245528516,0.1924657073194438,0.19379799782722698,0.0056676658645709145
0.5655577299412915,0.0012567768931312938,0.006217254245273628,0.004729239189617195,0.0011257286310120006,0.007467785930641136,0.002220814967147865,0.0008231307506485363,0.0037264282941742322,0.005037074828140297,0.0024869312405662158,0.0009280090093688587,0.0036673788786010363,0.19240102722644048,0.19169554665087896,0.19211796476840215,0.1934449215606937,0.004454535170666514
0.5675146771037182,0.0008203541866526464,0.006669469737170682,0.004696559720395551,0.0010581022135004857,0.007271699047924533,0.0005401061854348043,0.000699885748980985,0.003575020097850309,0.004109889828322873,0.004098571277500644,0.0007602343329205653,0.004631153679729953,0.19203599598324153,0.19137942101871822,0.19176270868694636,0.19308585811586934,0.0025357257502410455
0.5694716242661448,0.0014221578111273665,0.006473632829390229,0.005773393737278642,0.0007263033856970686,0.007351377678908645,0.0004805416593926531,0.0005110039581877607,0.003206199335060777,0.0022968187203032393,0.0046060771475213156,6.664700607234059e-05,0.004601904822387038,0.19166704111000127,0.19106296293636388,0.19140600256820745,0.19272292775309877,0.00033756998753214326
0.5714285714285714,0.0001259965049327339,0.005346227173715922,0.003533467386871668,0.00015303466191897048,0.006494671369880346,0.0015395360840260064,0.00033912036290774,0.0026318204747737372,0.0020342615591586555,0.00496466484197965,0.00019567433467516555,0.00560369368919721,0.19129358950725206,0.1907432151185573,0.1910394353019298,0.19235540548927202,0.0017545237139637727
0.573385518590998,0.0005267766505307585,0.0035488269090824696,0.002276891729252872,0.00021813984813028283,0.004249444344622555,0.0025842572763389972,0.00044046167431539585,0.0031566041320734593,0.0007674972325735659,0.004511771836859646,0.0011861416310244173,0.006095839777571621,0.19091476674975688,0.1904165166229182,0.19067238446177776,0.1919812561711063,0.003434578755581092
0.5753424657534246,0.0002834575221898507,0.002975422705614333,7.642078856253134e-05,0.000524051670825715,0.002886250798499818,0.0016677104373487184,0.0004095660493733834,0.0010467169835207512,0.0002798659755823661,0.003831222836768861,0.0014644114329454949,0.007039316181934113,0.19053158890744423,0.190081648345196,0.19030413758298134,0.19160058165780217,0.004470907446781626
0.5772994129158513,0.00030664796846929115,0.0012574300645011372,0.0023017532648426584,0.0020570501210075906,0.0008097558738571696,0.00028173322695317787,0.00041492725628438515,0.00015282188636240438,0.002189841818986564,0.00334891374128881,0.0026333585856574485,0.00627029384392324,0.190147008049311,0.18973971461039957,0.1899379894612449,0.19121529827220907,0.004710847966679158
0.5792563600782779,0.0010917435830793082,0.0011195514851846994,0.0024795110768041314,0.0015804867690763175,0.0011152487748899759,0.0012178781872949301,0.0001573141163549125,0.0009284045046529472,0.003764657998677224,0.003135661358233422,0.002098636006716758,0.005367236906882256,0.1897617701941767,0.18939055246651557,0.18957441789448645,0.19082593565776568,0.0041157790502010985
0.5812133072407044,0.000820332751712228,0.001130251600304221,0.004436993585070993,0.0017714999477476132,0.0018089771409421909,0.001474631098201896,0.00022365005210933577,0.0012729480723947537,0.00338700188799801,0.0020549014072031033,0.0024558104713350284,0.005018652961692239,0.18937374503807125,0.1890328213711172,0.18921217174724636,0.19043100754950745,0.0027998560427205054
0.5831702544031311,0.001185522333905996,0.0009515890043237816,0.005944841460511984,0.0025099114637830867,0.0027397648308417188,5.492110438555363e-05,0.0006561138790109765,0.0013453372877100121,0.004069649533555807,0.0016462960403421532,0.0013242653448125709,0.005442918197439016,0.1889808914501211,0.18866671536751,0.18884292159862726,0.19002971488866974,0.0010297098744721023
0.5851272015655578,0.0014480580809710394,0.0003466452237965691,0.005768068623840607,0.001879252982437409,0.004573299060464107,0.00044307720392922285,0.0011227061274645697,0.0006597941043970955,0.0036030938151476754,0.0008904566290972603,0.00029401432245989916,0.004142433893978394,0.18858246456354877,0.18829455922812244,0.18847423742979785,0.189623240157821,0.0008362882326739295
0.5870841487279843,0.0014434385126407298,0.00025491388384745996,0.005620114785986677,0.001370065194922224,0.0035641227835838643,0.00011863587554051,0.0005421343272502573,0.0008716586058910043,0.004173107725935712,0.0010216760462100657,0.0002451988881404551,0.0030792060321147593,0.1881784048849766,0.1879178133780186,0.18807969959322857,0.1892126566420676,0.0024472547354160022
0.5890410958904109,0.0007779264568002249,0.0003376452506868814,0.0049903468905599145,4.9419861903908395e-05,0.003768514680990455,0.001336477857700112,0.0015556068836362388,0.0003628732381970908,0.0022423492489964986,0.0006081389008672262,0.0018237681804807212,0.002714626651874306,0.1877673564733355,0.1875360755504458,0.18769936247480798,0.18879724301412673,0.0035448260473446382
0.5909980430528375,0.0025083721603539368,0.002066150215706549,0.005168303939261713,0.00044272085770102524,0.0034909694467398743,0.0014781729306366823,0.002533696683802881,0.00020945081368950824,0.003914088102736749,3.9510336956701486e-05,0.0030786246980812927,0.0015134439791825197,0.1873493640695426,0.18714791527136299,0.1872825770650718,0.18837595123919107,0.003996159115075462
0.5929549902152642,0.003561817162063026,0.002219513006184197,0.005172215454604529,0.0006650983762479788,0.0028027779829240805,0.0010499582219385141,0.0022830516624711985,0.0002937018346525198,0.0030458793568872446,0.00018493091347446386,0.0033496767807268137,0.00012222123923530523,0.18692654366013775,0.18675248319623242,0.18687306339261303,0.1879492568483389,0.0037813259765901324
0.5949119373776908,0.0036932304800482776,0.003038778871205232,0.005263656407687285,0.0006239339410332652,0.0030314940660265896,0.0008000135720702199,0.0027291924060317066,0.000676289170887849,0.0015292614997359304,0.00016127523770608624,0.0033376813233824756,0.0006611570416954967,0.1865018158852128,0.18634930250039378,0.18643343445649424,0.18751825752204598,0.002968065262780365
0.5968688845401173,0.0038934424689520235,0.0036423578688394194,0.005134053545307004,0.0016148388215791348,0.0016401223668347958,0.0007574185899008152,0.00238619746477493,5.452333181015286e-05,0.00027088819234482084,0.0005579628220308659,0.00242492558271774,0.0016790926286470058,0.18607637284486406,0.18593695758073442,0.18601383267133348,0.1870828251996685,0.0016979297070426902
0.598825831702544,0.003198519358745166,0.004424834614285878,0.0018290616668372832,0.0008917041026443757,0.002009560344407014,0.00018066166866724864,0.001049168417563983,0.000205636034122058,0.0006888210676998414,0.00042379648458058464,0.0013352334595828734,0.0011938363217205324,0.18564975260723537,0.185513585796246,0.18557333945263332,0.18664203492101644,0.00018083058665357813
0.6007827788649707,0.0036332011277486207,0.004605963820714819,0.002436082815628183,0.0005652867202948212,0.0038112681304405807,0.002321539441246855,0.00012020766188608406,0.0006860494668294311,0.003754027182359564,0.0005076155121137024,0.0006935298497487426,0.0007927734350155472,0.1852209269945811,0.18507879971911417,0.18512928485323893,0.1861958984371081,0.001324114694628981
0.6027397260273972,0.003283694389572002,0.004959061738739155,2.9390674719951803e-05,0.00037434696842207735,0.005661349740514896,0.0025842236324049458,0.0015225857465363962,0.00025920570205674345,0.004689835008869312,0.00029191375087723906,0.0007582604915998953,0.0003623589842416269,0.1847896426885225,0.18463335930992142,0.18467931449104324,0.18574530349123025,0.0025558840570993812
0.6046966731898238,0.0032922476547512037,0.004622757433101274,0.0023642219585624713,1.566857273902706e-05,0.006675731388970949,0.004642609505101778,0.0022699534875598925,0.0009292885678562145,0.0067061260325161,0.0009509027021678906,0.0002533644420352955,0.00028605014260139276,0.1843547821027485,0.18417826294724618,0.18423382937733804,0.18529045686557608,0.003312810912430269
0.6066536203522505,0.0027080550799655117,0.0048070847978306614,0.0024648793031884038,0.0004801042387770807,0.008213587104291997,0.003296462817998012,0.0023975446810437047,0.0004698261628436243,0.004602231084318241,7.106363675125488e-05,5.7920814542690426e-05,0.0005462914715098535,0.18391433358094222,0.18371377885243423,0.18378436565300948,0.18483067875277606,0.0034957194639144776
0.6086105675146771,0.002382270992354444,0.0038993060583314386,0.004526977426751563,0.0006841085856714757,0.008025411515875765,0.00514553300981135,0.003517903386994311,0.0005724728112974676,0.005021117627068469,0.00023531913702101392,0.0009062886243620427,0.0016248151665487797,0.18346738815252395,0.18324166536275954,0.183327257632657,0.18436575652795859,0.003113854977468409
0.6105675146771037,0.0027757361534356626,0.003421038388896033,0.0036090789359689204,0.0017164126041650325,0.008293181657481238,0.005433246493029639,0.0033797770735502688,0.0007423609492063968,0.005503965541410491,0.0009277686473608463,0.0030144304040193113,0.000597491860699609,0.18301402032344347,0.18276403844325548,0.18288470804660326,0.18389632869095637,0.002261767049790295
0.6125244618395302,0.0012266635896511226,0.0034779012201480715,0.001352129154665038,0.0023091007025785597,0.007823370396917328,0.004764392971818909,0.0030500590799503176,0.001098096370523438,0.005674917250698075,0.0014437362549953312,0.003167860210115448,0.0014220103623218685,0.18255458772165106,0.18228305876237677,0.1824338585136585,0.18342273456266642,0.0010896706157027874
0.6144814090019569,0.001490958035089265,0.0018903017043096913,0.002702860161565055,0.002478796523161422,0.008106961846254576,0.005602009594343413,0.002931371331117858,0.0021247565745336904,0.006397046148679961,0.0015908926724417104,0.004168979823686372,0.0006045699120538342,0.18208794295778108,0.1817989200352652,0.18196420371522737,0.18294452393658256,0.00021770591045014743
0.6164383561643836,0.000888854265267168,0.0012639760970527781,0.0009261630474979534,0.002284418791586672,0.007308207452243055,0.005471341311877455,0.002687565982287611,0.003386624157374586,0.0062200203537399424,0.0015517920255119456,0.005301259458119188,0.0004070252180641041,0.18161348998541185,0.18131202459329912,0.18152239918703386,0.18246141913480468,0.001457680145845407
0.6183953033268101,0.0005447417497936526,0.00022220611569249242,0.002292042598098155,0.0023435796611312666,0.006881322711675997,0.005468614399402972,0.002622857689827319,0.00323594361540639,0.0056496933102306085,0.0008663609623607359,0.005589239299327497,0.00037603825333750633,0.18113146722313725,0.18082273006436192,0.18105924129483067,0.18197385702331892,0.0024349976573307245
0.6203522504892367,0.000711772590892395,0.0006569027900863494,0.0025140624493192824,0.0019041858613658752,0.005407169461233536,0.004738688468916336,0.0018653124570678864,0.0037064813077282103,0.008101996034367004,0.0004076287150550689,0.005009084939973435,4.1767954843124356e-05,0.18064196407793276,0.18033148348329775,0.1805956214666199,0.1814821914801462,0.002998370402825256
0.6223091976516634,1.9580125818021182e-05,0.0006525218486878942,0.0024140207096841264,0.0017390623688790868,0.0031579881906416345,0.005044497549524539,0.002176403999319308,0.0035303756594564843,0.007172543555488818,0.00016807019711471307,0.006120666861543424,0.0002921931445691656,0.1801447570323851,0.17983810603617692,0.18013903498648667,0.1809861393755634,0.003072881642523052
0.62426614481409,0.00011289864778003288,0.0019674599170736353,0.0017920220270701368,0.0014836136251739542,0.0008683614432760198,0.004050780087704273,0.001330658793444248,0.002668648958201023,0.007533455267543407,4.6603381638912435e-05,0.004734829068189053,0.00021089613438167977,0.17963996529578646,0.17934307456016024,0.17966741323470553,0.18048544026248198,0.002670825119779304
0.6262230919765166,0.0007524043321637989,0.0012393891811399342,0.003618760500100386,0.0003893375396757008,0.0002564005553750874,0.004110585898158085,0.0013450458645792125,0.001902721822258961,0.007766615599390995,0.0010405182838468434,0.0032911896705655934,7.10710883112072e-05,0.17912767827510548,0.17884744703769398,0.17919385433196736,0.1799803952884465,0.0018783818529789897
0.6281800391389432,0.0007003992795959936,0.0007894039154068456,0.003684458788482763,3.795512020430705e-05,0.0024733319878593907,0.002880122512577392,0.0007111877202971949,0.0006731748580916895,0.007084781304000236,0.0002418532967551722,0.0021191537380234227,1.597404480137685e-05,0.1786099523305877,0.1783525049686416,0.17871743440627894,0.17947131915617046,0.0008305705983512927
0.6301369863013698,0.0018683448433884696,0.0007461309432992057,0.003632273059337465,0.00053108856081876,0.003759257495404156,0.0034174993634215277,0.0004893988370886727,0.00044593214988621906,0.008644983172415821,0.0004890821874133035,0.0021369829773911554,0.0007586032152167245,0.17808657884597692,0.1778584569692603,0.17823714017867956,0.1789580336829669,0.0003115548056331474
0.6320939334637965,0.0009665638208394042,0.0008193552494044313,0.0038862451910967833,0.0005505699664349565,0.004474426619709014,0.004886373877524853,7.295608520555412e-05,0.000806078314780713,0.006866045296191693,0.00014522671699476327,0.0010407213121657363,8.40499997143737e-05,0.1775586009025569,0.17736561596393538,0.17775176465511275,0.17844032795249795,0.0013786058520080424
0.6340508806262231,0.000893339514732622,0.0022097080945966017,0.0033702217042443526,0.00010793656110737433,0.004798872396350168,0.006413489580154158,0.0007517710328104724,0.0004898980259892713,0.0038177482783791792,0.0006723329424860705,0.00036401674151394475,0.0002879053354260694,0.17702707648277258,0.1768737137317655,0.17723998427391027,0.17791842199517743,0.002212533354656761
0.6360078277886496,0.0014316365122796536,0.0025924742221830844,0.002070162445306635,0.000253085047006464,0.0036675333976747037,0.007268525660037851,0.0013846755027772427,0.000527307391166544,0.0050324052572248935,0.0003068149089814663,0.0011208746582268237,0.00023880228400216104,0.1764932125806807,0.17638261616229997,0.17677788436412797,0.17739257426690644,0.0026919116209099107
0.6379647749510763,0.00141361355781563,0.002893865108489912,0.0034043267369269544,9.532459080227087e-05,0.004163455218076784,0.008440855890512388,0.00074261426925667,0.001069165766239088,0.003165096044540327,0.0007114186882973499,7.466226816185187e-05,0.00019218027591697502,0.17595693469047538,0.1758912205696105,0.17628353834152213,0.17686266602035766,0.002755009890231529
0.639921722113503,0.001663379371166272,0.003756761550903278,0.0031724981963634066,0.00024285912513728644,0.002980807796120686,0.011428013443946795,0.0008908584713936278,0.0014616698026656677,0.001541264355182605,0.0007712058722972444,0.0010799095034598877,1.3507902622180239e-05,0.1754180639982223,0.17539827525615687,0.17578369379043574,0.17632854275829404,0.0024089919293980716
0.6418786692759295,0.001610107719898247,0.003992602229118324,0.0034899562597274546,0.00023250328376886906,0.0030234009027481313,0.012622527778148629,0.0012184232473373645,0.0012341439723968274,0.00020073354244229855,0.00068750977516172,0.0015512332320213086,0.0008426830172538525,0.17487689852714536,0.17490234971046445,0.1752778887748718,0.17579037974563105,0.001722003999123407
0.6438356164383561,0.0006891116499900944,0.003270424902439105,0.0027812048792838925,0.00030208099633454013,0.0011493656784296162,0.014928698539733875,0.0007954165339470035,0.0012449398636817806,0.0007253140211105472,0.00012865662574766803,0.0005295872688293331,0.0012384243309497707,0.17433302104473114,0.174402117729187,0.17473019659519196,0.17524837873503454,0.0008054888664309994
0.6457925636007827,1.8194317817681137e-05,0.003015950322151177,0.0029933303594589164,0.00048249214887618336,0.001305595040321357,0.01723936200141906,0.00019751489162445754,0.0012790486216545036,0.002580977976322181,0.00016208365559577256,0.0011487826704978873,0.00019530951976775437,0.17378640174865723,0.1738961637020111,0.17423619329929352,0.17470245257462627,0.0002039396731794938
0.6477495107632094,0.0007444098591804468,0.0031701475381851157,0.004951655864715573,0.00045518577098846067,2.7407892048355207e-05,0.017531268298625943,0.00034183263778686155,0.0012515932321548425,0.003052413463592533,0.00023952871561050044,0.001894474029541012,0.00015416741371154414,0.17323748767375946,0.17338316142559052,0.17372481524944305,0.17415249991792858,0.0011606523517598848
0.649706457925636,0.0012424737215042095,0.002211615443229673,0.005014777183532713,0.0004305262118577937,0.00029617175459861555,0.01787544786930084,8.283555507660113e-05,0.002059914171695707,0.004071153700351717,0.0021646581590175607,0.0030619427561759927,0.0014521554112434407,0.17268647253513336,0.1728622317314148,0.17319446802139282,0.17359867166851795,0.00192799243616633
0.6516634050880625,0.0018697455525398244,0.0017184093594551076,0.003786854445934295,0.0007646484300494183,0.0001850686967372905,0.016323059797286987,0.0005207061767578114,0.00211423635482788,0.004169411957263947,0.0018472671508789052,0.0036840662360191337,0.0021711178123950967,0.1721338927745819,0.17233331501483917,0.17264872789382935,0.17304111813264975,0.0023992530428940313
0.6536203522504892,0.0026535615324974056,0.0029065087437629695,0.0026792809367179866,0.00047891587018966615,6.230734288692533e-05,0.015310212969779968,0.00026660412549972475,0.0022532418370246883,0.003883399069309235,0.0004116073250770563,0.003749236464500427,0.0038051158189773564,0.17157921195030212,0.17179664969444275,0.17210201919078827,0.17247976966613687,0.0025155328053791627
0.6555772994129159,0.002657435834407806,0.0021694749593734737,0.0015214234590530393,0.0002907216548919681,0.0002044308930635449,0.012240923941135406,6.778538227081268e-05,0.0032984949648380275,0.003549285233020783,0.0004872493445873257,0.004057139158248901,0.003360971808433533,0.1710214465856552,0.17125271260738373,0.17156833410263062,0.17191457192403792,0.002272956259652634
0.6575342465753424,0.002397015690803528,0.0018621534109115598,0.002080850303173065,0.00024577230215072616,0.00046060420572757705,0.010954514145851135,0.00024529546499252336,0.0037574246525764465,0.00556454062461853,0.0008502528071403501,0.004157453775405884,0.003638043999671936,0.17045958340168,0.17070260643959045,0.17099802196025848,0.1713456603633119,0.0017181513842572744
0.659491193737769,0.002945944666862488,0.0012895464897155762,0.001015886664390564,4.6052038669586094e-05,0.0009484905749559404,0.006720229983329773,0.0003929361701011659,0.0031119659543037415,0.00610925629734993,0.0007504597306251525,0.0029513537883758545,0.00342559814453125,0.16989266872406006,0.17014752328395844,0.1704527735710144,0.1707731403673376,0.0009372242074050221
0.6614481409001957,0.0023585334420204163,0.0013126283884048462,0.0007703453302383423,0.00022023916244506841,0.0013674255460500717,0.004717424511909485,0.00027550011873245245,0.0032717138528823853,0.004492133855819702,0.0010303817689418793,0.0034723207354545593,0.003557935357093811,0.16932010650634766,0.169587641954422,0.16988936066627502,0.17019695506791702,4.324031024976169e-05
0.6634050880626223,0.0016349703073501587,0.0015554390847682953,0.00037436187267303467,0.0003174878656864166,0.001646699383854866,0.0027219243347644806,0.0008428394794464111,0.002192549407482147,0.00447438657283783,0.0007153376936912537,0.001599341630935669,0.003633253276348114,0.16874144971370697,0.16902318596839905,0.1693197339773178,0.16961709044450263,0.0008375853951871955
0.6653620352250489,0.00120612233877182,0.0003915838897228241,0.0012798458337783813,2.09696590900421e-05,0.002879771403968334,0.0005976781249046326,0.001074075698852539,0.0011864565312862396,0.008070580661296844,0.00040030479431152344,0.0020270198583602905,0.0033367350697517395,0.16815705597400665,0.16845394670963287,0.16874533891677856,0.16903366799947192,0.0015829300752330147
0.6673189823874754,0.0013412833213806152,0.0008038505911827087,0.0002006739377975464,0.00017525628209114075,0.0027635470032691956,0.0021045170724391937,0.001225978136062622,0.0010270029306411743,0.005891457200050354,0.00020867958664894104,0.0018181204795837402,0.003545694053173065,0.16756726801395416,0.16787949204444885,0.1681612730026245,0.16844675509360527,0.002092979975666479
0.6692759295499021,1.2144446372985836e-05,0.0019517838954925537,0.001336999237537384,0.0006800126284360886,0.003095816820859909,0.004059091210365295,0.0015473589301109314,0.0014408528804779053,0.004320248961448669,0.0006477311253547668,0.00041990727186203003,0.0022708699107170105,0.16697295010089874,0.16729994118213654,0.1675870418548584,0.1678563085837989,0.002304980212092867
0.6712328767123288,0.0006781816482543945,0.0020479969680309296,0.0028071999549865723,0.0009003691375255585,0.0020981281995773315,0.004650548100471497,0.0019246786832809448,0.0002206936478614807,0.00425015389919281,0.0010456293821334839,0.0006236284971237183,0.0011470913887023926,0.1663740873336792,0.1667151153087616,0.167000874876976,0.16726234751386712,0.002199588324810934
0.6731898238747553,0.0010025352239608765,0.002431444823741913,0.0017672181129455566,0.0007598921656608582,0.0015502460300922394,0.00464911013841629,0.001932881772518158,0.0007241591811180115,0.004063967615365982,0.00048635154962539673,1.5430152416229248e-05,0.0008626654744148254,0.1657714694738388,0.16612553596496582,0.1664070338010788,0.16666497683527942,0.0017999183594911423
0.6751467710371819,0.001960061490535736,0.0020290128886699677,0.0029852688312530518,0.001188589259982109,0.0019794125109910965,0.005808744579553604,0.002007432281970978,0.0002962946891784668,0.0027466490864753723,5.593150854110718e-05,0.0008705854415893555,0.002673432230949402,0.165165513753891,0.16553111374378204,0.16581176221370697,0.16606423374206575,0.0011664984466140066
0.6771037181996086,0.0023642033338546753,0.001041647046804428,0.003805391490459442,0.0009700581431388855,0.0010981541126966476,0.005009613931179047,0.002571985125541687,0.0014890581369400024,0.0025096945464611053,0.001298166811466217,0.0001725815236568451,0.0018535628914833069,0.16455622017383575,0.1649319976568222,0.1652117669582367,0.16546009235905446,0.00038934479596968477
0.6790606653620352,0.002745702862739563,0.001624814234673977,0.004667535424232483,0.0009631738066673279,0.0010003522038459778,0.004639945924282074,0.002031087875366211,0.00148000568151474,0.003140736371278763,0.0009002164006233215,0.0009321402758359909,0.0021923817694187164,0.163944810628891,0.1643276810646057,0.16460369527339935,0.16485259619376583,0.000423920963237522
0.6810176125244618,0.0031089410185813904,0.0009035780094563961,0.004751995205879211,0.001758567988872528,0.0009150803089141846,0.003644827753305435,0.0020522847771644592,0.0014899671077728271,0.0025817230343818665,0.00026997923851013184,0.0022281240671873093,0.0031983815133571625,0.16333170235157013,0.16371820867061615,0.16396094858646393,0.16424182989004094,0.0011636818449876683
0.6829745596868884,0.0025005564093589783,0.0011340230703353882,0.005833320319652557,0.0011231973767280579,0.0018049292266368866,0.0028315167874097824,0.002109445631504059,0.0018552690744400024,0.002598784863948822,0.0007145218551158905,0.0016197636723518372,0.002780962735414505,0.16271767020225525,0.16310390830039978,0.1633433997631073,0.16362780993725873,0.001734172823493083
0.684931506849315,0.0018094778060913086,0.00016672629863023758,0.004918038845062256,0.0012142583727836609,0.0012654680758714676,0.0024222470819950104,0.0013581514358520508,0.0015316307544708252,0.0009377151727676392,0.0008720681071281433,0.0013737836852669716,0.0009902119636535645,0.16210362315177917,0.16248494386672974,0.1627451628446579,0.16301053104766236,0.002065513101504624
0.6868884540117417,0.002297446131706238,8.293427526950836e-05,0.005592085421085358,0.0008958280086517334,0.00170062854886055,0.0018200650811195374,0.0013488680124282837,0.0009845271706581116,0.0034786462783813477,0.0011541768908500671,0.001726912334561348,0.0006935242563486099,0.16149021685123444,0.16186220943927765,0.16211757063865662,0.16239005094371056,0.002120745701602303
0.6888454011741683,0.001650400459766388,6.793159991502762e-05,0.0035365447402000427,0.0011528432369232178,0.0009800195693969727,0.0001435745507478714,0.0012752637267112732,0.0014465972781181335,0.0019418224692344666,0.0009361281991004944,0.000750240869820118,0.000688544474542141,0.16087807714939117,0.16123652458190918,0.16146942973136902,0.1617664317373653,0.0018989953572848405
0.6908023483365948,0.0005304440855979919,0.00032023340463638306,0.004840642213821411,0.0013191662728786469,0.0016791392117738724,0.0016438215970993042,0.0011139512062072754,0.0011059343814849854,0.002931438386440277,0.0013974234461784363,0.0001092059537768364,0.002538895234465599,0.16026721894741058,0.16060896217823029,0.16082026064395905,0.1611396800617436,0.0014351320204432471
0.6927592954990215,0.001122303307056427,0.0014323703944683075,0.004176981747150421,0.0007739551365375519,0.0021112672984600067,9.994953870773315e-05,9.362399578094482e-05,0.00014180690050125122,0.0026241838932037354,0.0006785169243812561,0.0013307081535458565,0.0033043203875422478,0.15965747833251953,0.15998004376888275,0.16021263599395752,0.16050981182947088,0.000794868253495107
0.6947162426614482,0.00020232051610946655,0.0010315459221601486,0.003531135618686676,0.00109051913022995,0.0008962024003267288,0.001649409532546997,0.0001649521291255951,0.0010233819484710693,0.001207888126373291,0.0017558708786964417,0.00045513734221458435,0.0025624986737966537,0.15904821455478668,0.1593502014875412,0.15957018733024597,0.15987688794917615,6.498765537015118e-05
0.6966731898238747,0.00012082606554031372,0.0015232935547828674,0.0029375702142715454,0.0011178553104400635,1.8768012523651123e-05,0.0027977749705314636,0.00015725195407867432,0.00042666494846343994,0.0005435347557067871,0.0013555511832237244,0.0005580112338066101,0.0029885349795222282,0.15843890607357025,0.15871970355510712,0.1589316874742508,0.15924094942747158,0.0006592279352325885
0.6986301369863013,0.0003568902611732483,0.001612827181816101,0.003207392990589142,0.0009595528244972229,0.0005842819809913635,0.003056250512599945,0.00046925991773605347,0.0016302093863487244,0.0009868741035461426,0.0007082149386405945,0.0006655901670455933,0.002576693892478943,0.15782877802848816,0.158087819814682,0.15827076137065887,0.15860200372208694,0.001286391082828389
0.700587084148728,0.0001747533679008484,0.0010550953447818756,0.0007299147546291351,0.0008249953389167786,0.0007218420505523682,0.002782106399536133,0.0001966133713722229,0.0026385635137557983,0.0020180344581604004,0.0010946840047836304,0.0002519860863685608,0.0030818432569503784,0.15721717476844788,0.1574539840221405,0.15765002369880676,0.1579600843070976,0.0017397081549427782
0.7025440313111546,0.0002787187695503235,0.00018672645092010498,0.0020184144377708435,0.000925116240978241,0.0012129247188568115,0.004445210099220276,0.0006322562694549561,0.0017389655113220215,0.0029355958104133606,0.0012931153178215027,0.0005287602543830872,0.0033081062138080597,0.15660345554351807,0.15681791305541992,0.1570061892271042,0.15731524564171573,0.00196585415293053
0.7045009784735812,0.0001389533281326294,0.0012260470539331436,0.001144111156463623,0.0010848641395568848,8.13603401184082e-06,0.0037667378783226013,0.0005279779434204102,0.002166926860809326,0.005205973982810974,0.0008309856057167053,0.001415356993675232,0.001100398600101471,0.15598715841770172,0.15617862343788147,0.15636159479618073,0.156667513448413,0.0019413727982929563
0.7064579256360077,0.00015104562044143677,0.0012024901807308197,0.0020107850432395935,0.0012395009398460388,0.00029677897691726685,0.004415452480316162,0.0009421855211257935,0.0019540712237358093,0.005861297249794006,0.0011876747012138367,0.0003344416618347168,0.00020153820514678955,0.15536746382713318,0.15553630888462067,0.15571391582489014,0.15601690391657594,0.0016750675208305936
0.7084148727984344,0.0003926679491996765,0.0010930094867944717,0.0015990585088729858,0.000688016414642334,7.66068696975708e-05,0.0057597532868385315,0.0005036592483520508,0.003176778554916382,0.00778353214263916,0.0008481815457344055,0.0008373111486434937,4.3958425521850586e-05,0.15474380552768707,0.15489080548286438,0.1550622582435608,0.15536346045007512,0.0012056220739500645
0.7103718199608611,0.00021231919527053833,0.0005425885319709778,0.002629479393362999,0.0003399774432182312,0.001565679907798767,0.004592686891555786,0.0005965307354927063,0.0007779896259307861,0.007658272981643677,0.0017268285155296326,0.0006260275840759277,0.0007084161043167114,0.15411590039730072,0.15424206852912903,0.15440733730793,0.15470722554916327,0.000595433995824816
0.7123287671232876,0.0004225894808769226,0.0006483234465122223,0.0017302632331848145,0.0009650141000747681,0.0011835955083370209,0.006432384252548218,3.4227967262268066e-05,0.00041434168815612793,0.007551565766334534,0.001604810357093811,0.0005395859479904175,0.0017933174967765808,0.15348371863365173,0.15359018743038177,0.1537473052740097,0.15404821848834915,7.770303238331349e-05
0.7142857142857142,0.00016639381647109985,0.00041201338171958923,0.0027483105659484863,0.0005209818482398987,0.0012232577428221703,0.004506729543209076,0.0001682192087173462,8.655712008476257e-05,0.010307803750038147,0.001344434916973114,0.001425430178642273,0.0024442821741104126,0.15284724533557892,0.15293481945991516,0.1530817747116089,0.1533864668678423,0.0007301523056257999
0.7162426614481409,0.00036238133907318115,0.00033839885145425797,0.0024235323071479797,0.0001582913100719452,0.0013288669288158417,0.003851979970932007,0.00010421872138977051,0.0003216266632080078,0.01045253872871399,0.0009921342134475708,0.0005138814449310303,0.0025801807641983032,0.1522069126367569,0.152275949716568,0.15241287648677826,0.1527220148724287,0.001282718447762858
0.7181996086105675,7.100403308868408e-06,0.0004389546811580658,0.0031478535383939743,0.00041937828063964844,0.001156434416770935,0.0037536397576332092,2.22623348236084e-05,0.0006555840373039246,0.008721902966499329,0.0012200698256492615,0.001765519380569458,0.002933364361524582,0.1515631228685379,0.15161359310150146,0.15174010396003723,0.15205489338224262,0.001670441395535305
0.7201565557729941,0.00025256723165512085,6.055459380149841e-05,0.004009786993265152,0.0007434561848640442,0.0013959268108010292,0.0024118199944496155,0.0010294020175933838,0.001736380159854889,0.008656471967697144,0.0013532042503356934,0.0018436461687088013,0.003359764814376831,0.15091592073440552,0.15094731748104095,0.1510634422302246,0.15138512371506113,0.0018501392166869318
0.7221135029354206,0.00011686980724334717,0.0003935620188713074,0.001983506605029106,0.0006785157602280378,5.327165126800537e-06,0.0014133471995592117,0.00038892030715942383,0.0014440640807151794,0.006252884864807129,0.0016507133841514587,0.002013951539993286,0.0026034079492092133,0.15026555955410004,0.15027762949466705,0.15038664638996124,0.1507127417642633,0.0018046772133063795
0.7240704500978473,0.0003646165132522583,0.0006835618987679482,0.0012378282845020294,0.0006324499845504761,0.0008629951626062393,0.0015264376997947693,0.00035712122917175293,0.001782245934009552,0.0043349489569664,0.0005849748849868774,0.001541435718536377,0.003016233444213867,0.14961208403110504,0.14960485696792603,0.14969836175441742,0.15003778566145975,0.001544041667185609
0.726027397260274,0.000280819833278656,9.074248373508453e-05,0.0009009651839733124,0.001324675977230072,0.0003712289035320282,0.0011593061499297619,1.735985279083252e-05,0.0009649693965911865,0.0037278085947036743,0.00022202357649803162,0.002987474203109741,0.0026853112503886223,0.14895565807819366,0.14892955124378204,0.14901413023471832,0.14936027997728912,0.0011035149247518381
0.7279843444227005,0.00024250894784927368,0.0004057902842760086,0.0003536343574523926,0.0017719194293022156,0.0001442544162273407,9.414926171302795e-05,0.0008401572704315186,0.0009253323078155518,0.0015499591827392578,0.0006835460662841797,0.0025140345096588135,0.002238799352198839,0.14829698204994202,0.14825215935707092,0.14833499491214752,0.14868025249753947,0.000538964716744701
0.7299412915851271,0.00010175257921218872,0.000531565397977829,0.0009635183960199356,0.0012129000388085842,0.0003163740038871765,0.0010100249201059341,0.00024306774139404297,0.00045209378004074097,0.0038218051195144653,0.0002946928143501282,0.0031426697969436646,0.0023075342178344727,0.14763593673706055,0.14757327735424042,0.14764335751533508,0.14799774088090492,8.04293551042693e-05
0.7318982387475538,0.00015249103307724,2.5480985641479492e-06,2.8543174266815186e-05,0.00046195462346076965,0.0002477583475410938,0.001936696469783783,5.060434341430664e-05,0.0005084425210952759,0.004575818777084351,0.0008120909333229065,0.002629786729812622,0.0011393099557608366,0.14697250723838806,0.14689327776432037,0.14694544672966003,0.1473127756294527,0.0006808719191976053
0.7338551859099804,0.00012362003326416016,0.0009042508900165558,0.0013609938323497772,0.0007632523775100708,0.00026694126427173615,0.0012612156569957733,0.0001294463872909546,0.00034793466329574585,0.006733790040016174,0.001017984002828598,0.0034374743700027466,0.000605367124080658,0.14630694687366486,0.14621244370937347,0.1462555229663849,0.1466253816239689,0.0011926593988554953
0.735812133072407,0.0008537322282791138,0.0013299910351634026,0.00012599676847457886,0.0005144625902175903,0.00017290562391281128,0.002471424639225006,0.0003034621477127075,0.0008630752563476562,0.00858275592327118,0.0005205050110816956,0.0038417279720306396,0.00013267714530229568,0.14563871920108795,0.14553087949752808,0.1455557644367218,0.14593559193340397,0.0015579836873613826
0.7377690802348336,0.0011266767978668213,6.496161222457886e-05,0.0017074421048164368,8.711963891983032e-05,9.914208203554153e-05,0.002284429967403412,0.0007722377777099609,0.0008273795247077942,0.008082062005996704,0.0006259307265281677,0.002863377332687378,0.0010871384292840958,0.1449674367904663,0.14484839141368866,0.14484943449497223,0.14524344043707943,0.0017372803929857777
0.7397260273972602,0.0011813491582870483,0.00018901750445365906,0.0015717186033725739,0.0002876780927181244,0.0005123913288116455,0.0022027092054486275,0.0006682351231575012,0.0006800666451454163,0.00891800969839096,0.0004873126745223999,0.0024089664220809937,0.001195661723613739,0.14429235458374023,0.14416469633579254,0.1441485434770584,0.1445489534168118,0.0017134202384673654
0.7416829745596869,0.0011703968048095703,0.0011719856411218643,0.0017039626836776733,0.00026913732290267944,0.0006009042263031006,0.0015729106962680817,0.0011362135410308838,0.001276463270187378,0.008368134498596191,0.0003604218363761902,0.0027657821774482727,0.002142520621418953,0.14361312985420227,0.14347980916500092,0.1434420794248581,0.14385215965813655,0.0014930693709913514
0.7436399217221135,0.0013032779097557068,0.0012496127746999264,0.00132698193192482,0.0005334764719009399,1.8654391169548035e-05,0.002524726092815399,0.0004765316843986511,0.0018536150455474854,0.008877865970134735,0.0013785287737846375,0.002210840582847595,0.002609414979815483,0.14292918145656586,0.14279307425022125,0.14272651076316833,0.1431530928704216,0.0011051422765516064
0.74559686888454,0.0010224059224128723,0.0016317893750965595,0.001027040183544159,0.0004619583487510681,0.0006446428596973419,0.002121906727552414,0.0014296472072601318,0.0019688680768013,0.0062879398465156555,0.0016242079436779022,0.0012912601232528687,0.0023126229643821716,0.1422412246465683,0.14210399985313416,0.1420254111289978,0.14245178198577182,0.000596859105125999
0.7475538160469667,0.0019059553742408752,0.002271302044391632,0.00020349770784378052,0.0010778307914733887,0.0008615385740995407,0.0028868019580841064,0.0011671856045722961,0.002196110785007477,0.005560986697673798,0.0017502009868621826,0.001413792371749878,0.0018890872597694397,0.14154863357543945,0.141412153840065,0.14131401479244232,0.14174825379790706,2.7999170557795003e-05
0.7495107632093934,0.0011836811900138855,0.002504996955394745,0.0013998225331306458,0.001195855438709259,0.0006512422114610672,0.0014401227235794067,0.0009742975234985352,0.002229645848274231,0.0048767924308776855,0.0012660101056098938,0.0017688050866127014,0.0034380778670310974,0.14085185527801514,0.140717014670372,0.1406000703573227,0.1410425398693319,0.0005361277553053303
0.7514677103718199,0.0015347674489021301,0.0031885728240013123,0.001203395426273346,0.0010191276669502258,0.0004641413688659668,0.0013427063822746277,0.0011595562100410461,0.00220450758934021,0.002406977117061615,0.0007235147058963776,0.0014706999063491821,0.0035152570344507694,0.1401507705450058,0.14001838862895966,0.13988353312015533,0.14033467084749573,0.0010322350551869239
0.7534246575342465,0.001180015504360199,0.003429129719734192,0.00044158846139907837,0.001373153179883957,2.0716339349746704e-05,0.000676572322845459,0.0013739988207817078,0.0018675029277801514,0.0026143789291381836,0.0004935711622238159,0.0017546117305755615,0.003138810396194458,0.13944655656814575,0.13931624591350555,0.1391625553369522,0.13962467352414634,0.0014061198308953759
0.7553816046966731,0.0007392466068267822,0.004174448549747467,0.0004622265696525574,0.0017848648130893707,0.0005322620272636414,4.938989877700806e-05,0.0008862391114234924,0.001903817057609558,0.001988053321838379,0.0001303553581237793,0.002216912806034088,0.0035951361060142517,0.13873888552188873,0.13861046731472015,0.13844534754753113,0.13891257715370522,0.001618382610833764
0.7573385518590998,0.0004995912313461304,0.004426460713148117,0.0005296021699905396,0.0014377795159816742,0.0003097020089626312,2.187490463256836e-05,0.0015660077333450317,0.0023558512330055237,0.0003070235252380371,0.0008465498685836792,0.0023305341601371765,0.004296012222766876,0.13802829384803772,0.1379016935825348,0.13771575689315796,0.13819841261227042,0.0016483481086878775
0.7592954990215264,0.00020714104175567627,0.0034866370260715485,0.0011223703622817993,0.0008525177836418152,3.238767385482788e-05,0.0008913427591323853,0.0015189796686172485,0.0017907768487930298,0.0017486363649368286,0.002453066408634186,0.0014135390520095825,0.003951273858547211,0.1373153179883957,0.13719044625759125,0.13699926435947418,0.1374822075230808,0.0014958977299122543
0.7612524461839529,0.0006723403930664062,0.003707893192768097,0.0024711117148399353,0.0012679845094680786,0.0006075352430343628,0.001385815441608429,0.0016473978757858276,0.0015765801072120667,0.0024743303656578064,0.0022122710943222046,0.0016343705356121063,0.0036201030015945435,0.13660059869289398,0.13647718727588654,0.13627487421035767,0.13676398961093894,0.0011809844921202546
0.7632093933463796,0.0007254406809806824,0.0033553317189216614,0.003187038004398346,0.00021372735500335693,0.0003717392683029175,0.0023334473371505737,0.0018802061676979065,0.0009180977940559387,0.00222150981426239,0.0030741989612579346,0.0010257884860038757,0.00349339097738266,0.1358845978975296,0.13576221466064453,0.13555015623569489,0.1360437889566458,0.000740889812099563
0.7651663405088063,0.0006478056311607361,0.0023918375372886658,0.003711514174938202,0.0001039896160364151,0.00013985112309455872,0.0024465471506118774,0.0013739094138145447,0.00032348185777664185,0.006233870983123779,0.003277517855167389,0.0018757879734039307,0.004147149622440338,0.13516822457313538,0.1350458860397339,0.1348256915807724,0.13532163391533988,0.00022568051522150678
0.7671232876712328,0.0008718520402908325,0.0023248419165611267,0.0038473084568977356,0.00025898218154907227,0.00016713887453079224,0.0025752484798431396,0.0016035735607147217,0.00012163445353507996,0.004661761224269867,0.003838382661342621,0.0009397268295288086,0.002793513238430023,0.13445162773132324,0.13432832062244415,0.13409830629825592,0.13459755154094935,0.00030751214152026845
0.7690802348336594,0.0006549060344696045,0.0015519000589847565,0.0038078203797340393,0.0002361796796321869,7.688067853450775e-05,0.002765744924545288,0.0008562877774238586,0.000478111207485199,0.0059608593583106995,0.004691213369369507,0.0008015632629394531,0.0026598572731018066,0.13373589515686035,0.133609339594841,0.13337965309619904,0.13387157077037998,0.0008008025579284725
0.7710371819960861,0.0016070157289505005,0.0010721590369939804,0.0033605024218559265,0.000652998685836792,0.000521928071975708,0.00431225448846817,0.00043267756700515747,0.00028389692306518555,0.005688372999429703,0.004871934652328491,0.0005426332354545593,0.001699104905128479,0.1330205351114273,0.13288867473602295,0.13265816867351532,0.13314372020627524,0.0012018129240859527
0.7729941291585127,0.0019295811653137207,0.0004676133394241333,0.0041405558586120605,0.00019730627536773682,0.0007183924317359924,0.00297730416059494,0.00046022236347198486,0.0001138448715209961,0.004647664725780487,0.0052312687039375305,8.971989154815674e-05,0.000912398099899292,0.13230572640895844,0.13216596841812134,0.1319315880537033,0.1324140267623407,0.0014691619291629994
0.7749510763209393,0.0015615150332450867,0.0006621554493904114,0.004653230309486389,0.00033896416425704956,0.0008465573191642761,0.0028859227895736694,0.0007578805088996887,0.00019118189811706543,0.004951264709234238,0.003839254379272461,0.001148756593465805,0.0014817044138908386,0.1315910369157791,0.13144069910049438,0.13121430575847626,0.13168251833725161,0.001576571360081539
0.7769080234833659,0.001293674111366272,0.00028385361656546593,0.00445663183927536,0.00039626285433769226,0.0014371052384376526,0.0020636357367038727,0.0009149536490440369,0.0009185001254081726,0.00464654341340065,0.004176616668701172,0.0015406310558319092,0.0007337480783462524,0.13087564706802368,0.1307126134634018,0.13049116730690002,0.1309492233197807,0.0015152519084756673
0.7788649706457925,0.000783182680606842,0.00024914019741117954,0.003917798399925232,0.0008705295622348785,0.0012778080999851227,0.0025370046496391296,0.0005978494882583618,0.0012574493885040283,0.0029580816626548767,0.004995480179786682,0.0012912116944789886,0.0010491088032722473,0.13015969097614288,0.12998153269290924,0.12976676225662231,0.13021416865752594,0.0012944158738434637
0.7808219178082192,0.0005271211266517639,0.0002708844840526581,0.00299130380153656,0.000901833176612854,0.0011371616274118423,0.0027194470167160034,0.0010403096675872803,0.001586228609085083,0.003431372344493866,0.0035048723220825195,0.0023604370653629303,0.001564905047416687,0.12944172322750092,0.12924741208553314,0.12904010713100433,0.12947738148124058,0.000939881996755307
0.7827788649706457,0.0010734722018241882,0.0011059915414080024,0.002160467207431793,0.0006076730787754059,0.0013134106993675232,0.001775261014699936,0.00105227530002594,0.0019052773714065552,0.004224911332130432,0.003549329936504364,0.0017809104174375534,0.002052813768386841,0.12872157990932465,0.12851035594940186,0.12831264734268188,0.1287388896892224,0.0004909474871075718
0.7847358121330723,0.0004483461380004883,0.0015126829966902733,0.001216210424900055,0.0019303113222122192,0.0014642253518104553,0.0010516420006752014,0.0009791851043701172,0.0024115294218063354,0.004413984715938568,0.0026565492153167725,0.0003659464418888092,0.0027470141649246216,0.1279982179403305,0.12777061760425568,0.12758207321166992,0.12799872021582362,4.051744190769244e-06
0.786692759295499,0.0002744346857070923,0.001643013209104538,5.155056715011597e-05,0.0014545917510986328,0.0010309144854545593,5.941838026046753e-07,0.00026629120111465454,0.0021011531352996826,0.004735089838504791,0.0024014562368392944,0.00166238471865654,0.004173867404460907,0.1272713989019394,0.12702852487564087,0.12685374915599823,0.12725689967171908,0.0004929622323733806
0.7886497064579256,0.0003192201256752014,0.0012203827500343323,0.0003562644124031067,0.0025442317128181458,0.0012195073068141937,0.0014303475618362427,7.29486346244812e-05,0.0030142217874526978,0.0016185268759727478,0.0017845705151557922,0.0013339407742023468,0.005549591034650803,0.12654095888137817,0.12628412246704102,0.12612265348434448,0.12651345536701625,0.0009252852185031529
0.7906066536203522,4.373490810394287e-06,0.0015999414026737213,0.0017910823225975037,0.003239845857024193,0.0012218840420246124,0.0009884312748908997,2.3320317268371582e-05,0.002758309245109558,0.0017209947109222412,0.0006480515003204346,0.0011229980736970901,0.005245361477136612,0.1258062720298767,0.12553809583187103,0.1253863126039505,0.12576841409567424,0.0012573490588843887
0.7925636007827788,0.0006975606083869934,0.002154635265469551,0.0003967657685279846,0.0023475289344787598,0.001659836620092392,0.0012520775198936462,0.00020089000463485718,0.001829773187637329,0.0033236220479011536,0.0006404370069503784,0.0014135446399450302,0.006011504679918289,0.1250676065683365,0.12479054182767868,0.12465633451938629,0.1250218021052592,0.0014566303628475276
0.7945205479452054,0.0012548230588436127,0.002956567332148552,0.00164814293384552,0.0025588013231754303,0.0023653805255889893,0.0006066709756851196,0.0007417574524879456,0.0015446990728378296,0.0012555643916130066,0.0009138733148574829,0.002398868091404438,0.006016433238983154,0.1243257075548172,0.12404203414916992,0.12392285466194153,0.12427364613037853,0.0015047968700995678
0.7964774951076321,0.0010777115821838379,0.0033173449337482452,0.0011718571186065674,0.0022961124777793884,0.001627996563911438,0.00033960863947868347,0.00017079710960388184,0.0007473677396774292,0.0018845051527023315,0.0011374428868293762,0.0023547690361738205,0.004609063267707825,0.12358061224222183,0.1232927143573761,0.12318574637174606,0.1235239727038807,0.0013992316856335696
0.7984344422700587,0.0018066540360450745,0.003740549087524414,0.001809634268283844,0.0016237422823905945,0.0022362396121025085,0.0004250854253768921,0.00039055198431015015,0.0004337131977081299,0.00026708096265792847,0.0015513747930526733,0.0017505194991827011,0.0037318170070648193,0.12283285707235336,0.12254307419061661,0.12244753539562225,0.12277280778067849,0.0011529409291416435
0.8003913894324852,0.001537814736366272,0.004232913255691528,0.0011842027306556702,0.0017020031809806824,0.0013863816857337952,0.0007782131433486938,3.3527612686157227e-07,0.00013767927885055542,0.0008888840675354004,0.0013418197631835938,0.0029743509367108345,0.0025449320673942566,0.12208298593759537,0.12179329991340637,0.12170378118753433,0.12202017757711703,0.0007928808523414738
0.8023483365949119,0.0023337751626968384,0.003339216113090515,0.0012743249535560608,0.001279100775718689,0.002048298716545105,0.0009293705224990845,0.0010092295706272125,0.0008053034543991089,0.00079365074634552,0.001191258430480957,0.002322239801287651,0.0013556256890296936,0.12133120745420456,0.12104349583387375,0.1209644228219986,0.12126610828324945,0.0003569186673659583
0.8043052837573386,0.0008006691932678223,0.0032534003257751465,0.0008207559585571289,0.000796191394329071,0.0020537571981549263,0.0012989155948162079,0.0010438784956932068,0.0005655437707901001,0.0006340518593788147,0.0012699291110038757,0.002068096771836281,0.0011315643787384033,0.12057773023843765,0.12029402703046799,0.12021419405937195,0.12051062557567276,0.00011020529905172463
0.8062622309197651,0.001819126307964325,0.003264889121055603,0.0010852329432964325,0.0007425881922245026,0.00206037238240242,0.001214735209941864,0.0011018291115760803,0.00014631450176239014,0.0007482618093490601,0.0008276104927062988,0.002421341836452484,0.0011453777551651,0.11982287466526031,0.11954499036073685,0.11947117000818253,0.11975375521350473,0.0005614817004087618
0.8082191780821917,0.0017161257565021515,0.0028687268495559692,0.0005882009863853455,0.0008878335356712341,0.0009559914469718933,0.0018177255988121033,0.0009677931666374207,0.0001748204231262207,0.0005774833261966705,0.0005426481366157532,0.0019250642508268356,2.925097942352295e-05,0.11906658113002777,0.1187966838479042,0.11872164160013199,0.11899552300192966,0.0009523465026427652
0.8101761252446184,0.00208880752325058,0.003014989197254181,0.00038263946771621704,0.0003752410411834717,0.0008228160440921783,0.0027192682027816772,0.0016636177897453308,0.0010913163423538208,0.002094075083732605,4.998594522476196e-05,0.0016287267208099365,8.957833051681519e-05,0.11830849945545197,0.11804885417222977,0.11797048896551132,0.11823595432693408,0.0012450330863080842
0.812133072407045,0.000939883291721344,0.001499168574810028,0.0007560700178146362,0.00011673197150230408,0.0005081482231616974,0.0034226030111312866,0.0014465227723121643,0.0004249364137649536,0.0007428824901580811,0.00189875066280365,0.0017254217527806759,0.00037523359060287476,0.11754890531301498,0.1173015683889389,0.11722184717655182,0.11747507453797476,0.001412131223180635
0.8140900195694716,0.0014412924647331238,5.9936195611953735e-05,8.492916822433472e-05,0.0003008991479873657,0.0008432846516370773,0.0020408332347869873,0.0020798705518245697,0.0008626505732536316,0.0014357119798660278,0.00173206627368927,0.0017315708100795746,0.0014303326606750488,0.11678756773471832,0.11655430495738983,0.11647126078605652,0.11671290904132603,0.0014390349722722732
0.8160469667318981,0.0016604140400886536,0.0016634687781333923,0.0001302957534790039,0.0001201331615447998,0.0008136555552482605,0.0029273927211761475,0.0021752603352069855,0.0001086890697479248,0.001226913183927536,0.00189991295337677,0.0009307935833930969,0.00020132958889007568,0.11602421849966049,0.11580667644739151,0.11571124941110611,0.11594948291278247,0.0013250852712862896
0.8180039138943248,0.0008748695254325867,0.00027622655034065247,0.0011484324932098389,0.00011960417032241821,0.00015872716903686523,0.0038040056824684143,0.001678071916103363,0.0007727667689323425,0.0022009462118148804,0.0022407323122024536,0.0012065395712852478,0.0004490017890930176,0.11525917798280716,0.11505801230669022,0.1149713322520256,0.11518482112332193,0.001083328367056332
0.8199608610567515,0.0005189627408981323,0.0005326457321643829,0.0012054219841957092,4.49642539024353e-06,0.0007034353911876678,0.0035192258656024933,0.0013817474246025085,0.0007548108696937561,0.00233643501996994,0.003067031502723694,0.001037565991282463,0.0008435770869255066,0.11449240148067474,0.11430774629116058,0.11422153562307358,0.11441894868192302,0.0007389481231083852
0.821917808219178,0.0010695159435272217,0.001112222671508789,0.0003489255905151367,0.000902324914932251,6.275158375501633e-05,0.004799704998731613,0.001331612467765808,0.0003966502845287323,0.0031636543571949005,0.0033604204654693604,0.0015201754868030548,0.00045631080865859985,0.11372367292642593,0.11355548352003098,0.11346206068992615,0.11365189033684996,0.00032657101165324564
0.8238747553816046,0.00036775320768356323,0.0012132078409194946,0.00044899433851242065,0.00025825202465057373,0.0004011821001768112,0.00499146431684494,0.0012517347931861877,0.0007555112242698669,0.006061248481273651,0.003708586096763611,0.0013260841369628906,0.0009055435657501221,0.11295320093631744,0.11280104517936707,0.11272222548723221,0.11288367069866628,0.00011325998909400377
0.8258317025440313,0.00036329030990600586,0.001855975016951561,0.00019057095050811768,0.0005889199674129486,0.001172838732600212,0.002946309745311737,0.0006652101874351501,0.0016482025384902954,0.0034527480602264404,0.002682298421859741,0.0004404783248901367,0.00040759146213531494,0.11218099296092987,0.11204425990581512,0.11197065562009811,0.1121143143873984,0.0005380886977502131
0.8277886497064579,0.00040584057569503784,0.002294778823852539,0.0009203255176544189,0.0003126859664916992,0.00017112120985984802,0.0038567110896110535,0.00026025623083114624,0.0008702501654624939,0.0038450583815574646,0.004204943776130676,0.0008803755044937134,0.0011330842971801758,0.11140737682580948,0.11128529161214828,0.11121363192796707,0.11134384581178944,0.0009076323462366288
0.8297455968688845,8.635967969894409e-05,0.002637874335050583,0.0006101280450820923,0.0008911862969398499,3.13539057970047e-05,0.0034794434905052185,0.0001359879970550537,0.00017845630645751953,0.004677865654230118,0.0036995112895965576,0.00016726180911064148,0.001074700616300106,0.11063257604837418,0.1105242595076561,0.11046365648508072,0.11057228923150783,0.0011875548718758072
0.831702544031311,0.000414431095123291,0.002214878797531128,0.0013272762298583984,0.00031147152185440063,9.762309491634369e-05,0.0024901628494262695,0.0002555176615715027,0.0010766126215457916,0.0034017413854599,0.003957550972700119,0.00010570138692855835,0.0004304274916648865,0.10985615104436874,0.10976120829582214,0.10970717668533325,0.10979966888758921,0.0013525809187114012
0.8336594911937377,0.0007591098546981812,0.0015797633677721024,0.001035049557685852,0.00024515390396118164,0.00013541430234909058,0.0014277249574661255,0.0010428205132484436,0.0005090422928333282,0.0045264363288879395,0.0037947073578834534,0.000406511127948761,0.0010153427720069885,0.10907846689224243,0.10899632424116135,0.10894542187452316,0.10902600884250783,0.0013886824129034487
0.8356164383561644,0.00043092668056488037,0.0021125301718711853,0.0012819468975067139,0.0006200447678565979,0.0007837694138288498,0.0015186667442321777,0.0010150298476219177,0.00011682137846946716,0.0031902343034744263,0.003390274941921234,0.0007236674427986145,0.0013824552297592163,0.10829949378967285,0.10822947323322296,0.10818562656641006,0.10825133300979616,0.0012941573624703996
0.837573385518591,0.00016716867685317993,0.001510579138994217,0.0008663982152938843,0.0006513297557830811,0.0002819565124809742,0.001983780413866043,0.0011911392211914062,0.00027868151664733887,0.003788501024246216,0.003558740019798279,0.0013907849788665771,0.0016005486249923706,0.10751917213201523,0.10746093839406967,0.10742022097110748,0.10747566526073339,0.0010795287104857704
0.8395303326810175,0.00039234012365341187,0.001444786787033081,0.000741519033908844,0.0012904629111289978,0.000533469021320343,0.0015976056456565857,0.0011653825640678406,0.0007647648453712463,0.00311434268951416,0.003505028784275055,0.0004845038056373596,0.00023983418941497803,0.10673756152391434,0.10669057816267014,0.10665278881788254,0.10669902930878256,0.0007663100041416838
0.8414872798434442,6.591528654098511e-05,0.00186910480260849,0.0016686469316482544,0.001254737377166748,0.0008595269173383713,0.0009114518761634827,0.001110762357711792,0.00016500428318977356,0.003230784088373184,0.0034297406673431396,0.0007037334144115448,0.0010054036974906921,0.10595488548278809,0.10591865330934525,0.10588224232196808,0.10592144872384592,0.0003847865472235215
0.8434442270058709,3.2067298889160156e-05,0.0018007159233093262,0.0015838965773582458,0.0004914030432701111,0.0013326434418559074,0.00036229193210601807,0.0006289668381214142,3.347545862197876e-05,0.005033567547798157,0.0027358457446098328,0.0014194399118423462,0.0002537369728088379,0.10517116636037827,0.10514512658119202,0.10510958731174469,0.10514294701521791,2.8958716156908562e-05
0.8454011741682974,0.0003103390336036682,0.0021880269050598145,0.0015747621655464172,0.00022608228027820587,0.00036098435521125793,0.0006553903222084045,1.831352710723877e-05,0.0008100681006908417,0.0025287121534347534,0.0024459287524223328,0.0005973130464553833,8.066371083259583e-05,0.10438656061887741,0.10437040776014328,0.10432643443346024,0.10436354754727668,0.0004364803495702505
0.847358121330724,0.0003190934658050537,0.001965407282114029,0.001398622989654541,0.0007241368293762207,0.0011862367391586304,0.0008072424679994583,0.0004135146737098694,0.0002705305814743042,0.002856053411960602,0.0029530636966228485,0.0012468025088310242,0.001665692776441574,0.10360129177570343,0.10359454900026321,0.10355257987976074,0.10358327354797311,0.0008005363731604671
0.8493150684931506,0.0007136911153793335,0.0025978796184062958,0.0014364682137966156,9.552016854286194e-05,0.0004446469247341156,0.001145780086517334,0.0004339925944805145,0.0006499774754047394,0.0009033605456352234,0.002771511673927307,0.0007638698443770409,0.0009176302701234818,0.10281550139188766,0.10281805694103241,0.1027756780385971,0.10280214817094618,0.0010884573390281154
0.8512720156555773,0.0003361999988555908,0.0023454390466213226,0.0014136508107185364,3.200024366378784e-05,0.0007125698029994965,9.412690997123718e-05,0.0008632615208625793,0.0004138462245464325,0.0018682107329368591,0.0024822652339935303,0.0011983290314674377,0.002484820783138275,0.10202936828136444,0.10204099863767624,0.10199339687824249,0.10202019443303666,0.0012750204818872694
0.8532289628180039,0.0007796734571456909,0.0021126773208379745,0.0012280195951461792,0.0004270430654287338,0.0009169206023216248,6.111711263656616e-05,0.00047583505511283875,0.00029588863253593445,0.0018193423748016357,0.002083936706185341,0.0011145984753966331,0.0019740015268325806,0.10124298930168152,0.10126355290412903,0.10120920836925507,0.10123743522179222,0.001344581400180022
0.8551859099804304,0.000802554190158844,0.0011710133403539658,0.0007057785987854004,0.00016352161765098572,0.0002194829285144806,0.0001363903284072876,0.0011529140174388885,0.000831305980682373,0.00015676021575927734,0.0017820745706558228,0.002414102666079998,0.001473754644393921,0.10045646876096725,0.10048577934503555,0.10042236000299454,0.10045389334037885,0.0012922909045669855
0.8571428571428571,0.00030866265296936035,0.0021390244364738464,0.00044527649879455566,0.0005059242248535156,0.0001923590898513794,0.0008439243538305163,0.0007873587310314178,0.00017425976693630219,0.00119878351688385,0.001547984778881073,0.001982268411666155,0.0014509409666061401,0.09966980665922165,0.09970758110284805,0.0996338352560997,0.09966959146056117,0.0011243150437204317
0.8590998043052838,0.0006268545985221863,0.0020076297223567963,0.00047492794692516327,0.0005822181701660156,6.957724690437317e-05,0.000655132345855236,0.001347556710243225,0.00017801299691200256,0.0018723607063293457,0.002569034695625305,0.0018972661346197128,0.0010426566004753113,0.09888286888599396,0.09892868995666504,0.09884099662303925,0.0988845521311796,0.000857066322003593
0.8610567514677103,0.0004833415150642395,0.00118197500705719,0.0002039894461631775,0.00045709311962127686,0.0005009472370147705,0.0005344487726688385,0.001280948519706726,0.0009116083383560181,0.0009968578815460205,0.0022400841116905212,0.0018565524369478226,0.001429632306098938,0.09809581935405731,0.09814896434545517,0.09804739058017731,0.09809879780929866,0.000515540178941921
0.8630136986301369,0.0007608085870742798,0.0017796382308006287,0.000520847737789154,0.0008093826472759247,0.001183338463306427,0.0004515908658504486,0.0010617151856422424,0.001473449170589447,0.002168893814086914,0.0022975727915763855,0.000981215387582779,0.00027070939540863037,0.09730826318264008,0.09736810624599457,0.09725526720285416,0.09731235082454863,0.00013092926181092483
0.8649706457925636,0.001201629638671875,0.0006817281246185303,0.001496683806180954,0.0010027438402175903,0.0010820478200912476,0.001231461763381958,0.0005326196551322937,0.0020555686205625534,0.0005413666367530823,0.002310231328010559,0.0010356418788433075,0.00039694830775260925,0.09652024507522583,0.0965859666466713,0.09645889699459076,0.09652523338897882,0.00026225312321334165
0.8669275929549902,0.0004491731524467468,0.0014175251126289368,0.001490376889705658,0.0017872676253318787,0.0013049319386482239,0.0008255802094936371,0.00010007619857788086,0.0016013635322451591,0.0017803162336349487,0.0022703558206558228,0.0005731638520956039,0.000315643846988678,0.09573152661323547,0.09580264985561371,0.09566067159175873,0.0957374676173979,0.0006292749437625875
0.8688845401174168,0.0008743777871131897,0.0008733887225389481,0.0019413195550441742,0.0012769252061843872,0.0019597262144088745,0.00015791639452800155,6.607174873352051e-05,0.0020326413214206696,0.0006618797779083252,0.001804061233997345,0.0012202188372612,0.0011221244931221008,0.09494207799434662,0.09501812607049942,0.09486021101474762,0.0949490755004815,0.0009382352123483528
0.8708414872798433,0.0011782124638557434,0.0016561634838581085,0.0033588334918022156,0.0014424771070480347,0.0005640760064125061,0.00071733258664608,0.00020349770784378052,0.002839135006070137,0.0018509700894355774,0.002582140266895294,0.0004533827304840088,0.0008463487029075623,0.09415183961391449,0.09423262625932693,0.09406153857707977,0.09416007891561283,0.0011627957886798494
0.87279843444227,0.001330539584159851,0.001428212970495224,0.0034793857485055923,0.0012149587273597717,0.0013334155082702637,0.00031156837940216064,0.00037313997745513916,0.002188452985137701,0.0018618777394294739,0.0011404678225517273,0.0011593643575906754,0.0015529394149780273,0.0933607667684555,0.0934462919831276,0.09326068311929703,0.09337049963888623,0.001284366328519602
0.8747553816046967,0.00131901353597641,0.0013702064752578735,0.003166794776916504,0.0018300935626029968,0.0011071860790252686,0.0011191219091415405,0.001300707459449768,0.0013313107192516327,0.0007360726594924927,0.0010306388139724731,0.0018193498253822327,0.002971448004245758,0.0925687775015831,0.09265945851802826,0.0924600288271904,0.09258035932531815,0.0012935683875292536
0.8767123287671232,0.0007864087820053101,0.001583881676197052,0.0031339749693870544,0.0016782693564891815,0.0010899454355239868,0.0010109832510352135,0.0004783999174833298,0.0010304125025868416,0.00011933594942092896,0.0001685693860054016,0.003029055893421173,0.001970358192920685,0.0917760580778122,0.09187236428260803,0.0916575938463211,0.0917896795199319,0.0011908709725531516
0.8786692759295498,0.0004891008138656616,0.0012016333639621735,0.003940120339393616,0.0016085170209407806,0.0008026808500289917,0.0005945339798927307,0.0014262795448303223,0.0006755422800779343,0.0011138580739498138,0.00023859739303588867,0.0032219961285591125,0.0017771869897842407,0.09098264575004578,0.09108515083789825,0.09085947275161743,0.09099848166352295,0.000986364511112719
0.8806262230919765,0.00020132958889007568,0.0008931457996368408,0.0031365901231765747,0.0008948333561420441,0.0003829672932624817,0.0004419153556227684,0.001113835722208023,0.0003873780369758606,0.001392936334013939,0.0004043467342853546,0.0034836307168006897,0.001760326325893402,0.09018878638744354,0.09029801189899445,0.09005758166313171,0.09020678707881069,0.0006987158876425268
0.8825831702544031,0.0004713311791419983,0.0005985219031572342,0.0024732500314712524,0.0009924322366714478,0.000318136066198349,0.001583877019584179,0.001642465591430664,0.0015815496444702148,0.0011454001069068909,1.296401023864746e-06,0.004460327327251434,0.002699427306652069,0.0893944725394249,0.08951078355312347,0.08926104754209518,0.08941461698095049,0.00035341514945834006
0.8845401174168297,0.0004107058048248291,0.0006887642666697502,0.0019129961729049683,0.0011930912733078003,0.00041425228118896484,0.0016726665198802948,0.0019401758909225464,0.0008599068969488144,0.0013853749260306358,0.00014695525169372559,0.003920279443264008,0.002082355320453644,0.08860014379024506,0.0887235626578331,0.08846460282802582,0.08862199247887842,1.951900512514955e-05
0.8864970645792563,0.00019549578428268433,0.0005800500512123108,0.0017555207014083862,0.0011651739478111267,0.00046712160110473633,0.0007099920185282826,0.0018872544169425964,0.000962916761636734,0.0015626652166247368,0.0007122233510017395,0.005537495017051697,0.0018528550863265991,0.08780581504106522,0.08793619275093079,0.0876675546169281,0.08782893456646847,0.000388166254056615
0.8884540117416829,0.0009645521640777588,0.0009213369339704514,0.0009504631161689758,0.00016215071082115173,0.00042043253779411316,0.00037532299757003784,0.0018503442406654358,0.0014958195388317108,0.001360318623483181,0.002365879714488983,0.00493621826171875,0.0016643702983856201,0.08701169490814209,0.08714862167835236,0.08687037974596024,0.08703546413174759,0.0007214337385546143
0.8904109589041096,0.00048117339611053467,0.00024501513689756393,0.00013422220945358276,0.0006593838334083557,0.0002511553466320038,0.00015635043382644653,0.0011601299047470093,0.0027182698249816895,0.0030172057449817657,0.0008886829018592834,0.006069540977478027,0.002120077610015869,0.08621788769960403,0.08636061102151871,0.0860762745141983,0.08624160195542473,0.0009916555447169754
0.8923679060665362,0.0007948949933052063,9.929202497005463e-05,0.001238495111465454,0.0005144402384757996,0.001076339278370142,0.0008588675409555435,0.0017659589648246765,0.0017871912568807602,0.0029720887541770935,0.0017761066555976868,0.005780301988124847,0.002829506993293762,0.08542436361312866,0.08557213842868805,0.08528139442205429,0.08544736870617645,0.0011768481809114207
0.8943248532289627,0.0013877153396606445,0.0002743136137723923,0.0005650892853736877,0.00044501572847366333,0.0007967911660671234,1.4048069715499878e-05,0.0008105039596557617,0.0020081475377082825,0.0027976296842098236,0.0009641572833061218,0.005755500867962837,0.0007174164056777954,0.08463109284639359,0.08478295803070068,0.08448620140552521,0.08465278494805506,0.0012624424338786952
0.8962818003913894,0.0013388171792030334,0.00013159215450286865,0.0005650520324707031,0.00033191777765750885,0.0005567553453147411,0.0010468577966094017,0.0006261467933654785,0.002842862159013748,0.004672899842262268,0.0015785172581672668,0.005256731063127518,0.001932770013809204,0.08383814245462418,0.08399312198162079,0.08368969708681107,0.08385787113761405,0.0012423612168144219
0.898238747553816,0.0008711293339729309,0.0005987398326396942,0.001225244253873825,0.00046779029071331024,0.0005639372393488884,0.00027282582595944405,0.0007227659225463867,0.0014668293297290802,0.005274854600429535,0.00164736807346344,0.004137936979532242,0.001796923577785492,0.08304540812969208,0.08320228010416031,0.08289530873298645,0.08306264762242888,0.0011193708550377717
0.9001956947162426,0.001036219298839569,0.0005664844065904617,0.0023586973547935486,0.0009708460420370102,0.0003443397581577301,0.0007439474575221539,0.0007321275770664215,0.0018264241516590118,0.006012540310621262,0.0007411837577819824,0.003976549953222275,0.0020700842142105103,0.08225277811288834,0.08241051435470581,0.08209932595491409,0.08226713464649534,0.0009046949904716042
0.9021526418786692,0.0011763423681259155,0.00018279068171977997,0.001987054944038391,0.0019176620990037918,6.150081753730774e-05,0.0005560591816902161,3.943592309951782e-05,0.0022698640823364258,0.006313098594546318,0.0003456398844718933,0.003150295466184616,0.001144498586654663,0.08146011829376221,0.08161790668964386,0.08130236715078354,0.0814713523471509,0.000616941488242269
0.9041095890410958,0.00011952221393585205,0.00020818994380533695,0.00025231391191482544,0.001998085528612137,6.196275353431702e-05,0.0004640943370759487,0.00022424757480621338,0.0011081621050834656,0.0028724358417093754,0.0009643919765949249,0.003026209771633148,0.0016001611948013306,0.08066722005605698,0.08082454651594162,0.08050505071878433,0.08067532075594126,0.000280447595953837
0.9060665362035225,0.0012186169624328613,0.0005365391261875629,0.0011154040694236755,0.0018049366772174835,0.000449473038315773,0.0005664462223649025,9.200721979141235e-05,0.0016813501715660095,0.006846395321190357,0.0007891403511166573,0.001740928739309311,0.0012382790446281433,0.07987400889396667,0.08003051578998566,0.07970449328422546,0.07987905980216589,7.680723144666396e-05
0.9080234833659491,0.00018047168850898743,0.0002666674554347992,0.002222098410129547,0.001555904746055603,0.00010392442345619202,0.0007921848446130753,0.0006132982671260834,0.0008424222469329834,0.004800724796950817,0.00014895573258399963,0.0006619542837142944,0.00039137527346611023,0.07908017188310623,0.07923614233732224,0.0789078027009964,0.07908258931056161,0.00042554042941157853
0.9099804305283756,0.0008660703897476196,0.00016583967953920364,0.0009387880563735962,0.001813456416130066,0.0015686526894569397,0.0004164464771747589,4.067271947860718e-05,0.00015603378415107727,0.003579176962375641,4.910305142402649e-05,0.00040798261761665344,0.00028600916266441345,0.07828541100025177,0.07844135910272598,0.07811471819877625,0.07828592900372731,0.0007375615289708205
0.9119373776908023,0.0004188418388366699,0.00021857395768165588,0.0008054524660110474,0.0009453892707824707,0.0011533629149198532,0.0002269260585308075,0.0001882985234260559,0.00011706352233886719,0.004742130637168884,0.00040074437856674194,0.0008539129048585892,0.0005495920777320862,0.0774896964430809,0.0776464119553566,0.07731764018535614,0.07748909850435592,0.00098802888474476
0.913894324853229,0.00030678510665893555,0.0002704653888940811,6.933510303497314e-05,0.0006154105067253113,0.0006032418459653854,0.0017941966652870178,9.6932053565979e-05,0.0009313002228736877,0.006091410759836435,0.0002410698216408491,0.0015745311975479126,0.000621359795331955,0.07669293135404587,0.07685118168592453,0.07651874423027039,0.07669211733442328,0.001157389949911728
0.9158512720156555,0.0003009624779224396,0.0005371179431676865,0.001013442873954773,0.00046979845501482487,0.001028258353471756,0.0024555735290050507,0.0003132447600364685,0.0008611474186182022,0.0028593987226486206,0.0009572021663188934,0.001210598275065422,0.00011858344078063965,0.07589498907327652,0.07605557143688202,0.07572682201862335,0.0758950049186549,0.001232857336220674
0.9178082191780821,0.0003870837390422821,0.0007352679967880249,0.0006128102540969849,9.177159518003464e-05,0.001577744260430336,0.0015321969985961914,3.602355718612671e-06,0.0009173136204481125,0.0042793527245521545,0.0008757738396525383,0.0021138954907655716,0.0005857124924659729,0.07509606331586838,0.07525955885648727,0.07493235170841217,0.07509778058636671,0.001209314216024099
0.9197651663405088,3.646686673164368e-05,0.000863589346408844,0.0017452090978622437,0.0006250329315662384,0.0021682968363165855,0.0015847142785787582,0.0005519986152648926,0.0008548535406589508,0.002581663429737091,0.0012434925884008408,0.00130467489361763,0.00022715330123901367,0.07429637014865875,0.07446310669183731,0.07413774728775024,0.07430046357277692,0.0010895910079916306
0.9217221135029354,0.0001625269651412964,0.00109433988109231,0.00036022067070007324,0.0004211142659187317,0.0008275285363197327,0.0020680055022239685,3.6872923374176025e-05,0.00025180634111166,0.003368183970451355,0.000853302888572216,0.0027361400425434113,3.952533006668091e-05,0.07349599897861481,0.07366610318422318,0.07334494590759277,0.07350307302348955,0.0008841065970484949
0.923679060665362,0.000620722770690918,0.00156303308904171,0.001737155020236969,0.0018562152981758118,0.0009151026606559753,0.0012688860297203064,0.000364057719707489,0.001865774393081665,0.0034529343247413635,0.0005603879690170288,0.0016544265672564507,7.501989603042603e-05,0.07269531488418579,0.07286873459815979,0.07255113124847412,0.0727056279972721,0.0006099177574206139
0.9256360078277885,0.0007123630493879318,0.0018440242856740952,0.0023141056299209595,0.002221139147877693,0.001545485109090805,0.0026067346334457397,0.0005363672971725464,0.0014351122081279755,0.0026997029781341553,0.0016473345458507538,0.0017885426059365273,0.0002171248197555542,0.07189463078975677,0.0720709040760994,0.07175862789154053,0.07190814747020437,0.00028926584102182014
0.9275929549902152,0.0005250759422779083,0.0018134540878236294,3.0137598514556885e-05,0.0023842640221118927,0.0012406408786773682,0.002662256360054016,0.0006157979369163513,0.0008139684796333313,9.298324584960938e-05,0.0013288790360093117,0.0006767380982637405,0.0003099218010902405,0.07109416276216507,0.07127297669649124,0.0709657296538353,0.07111065034191902,5.225335174613784e-05
0.9295499021526419,0.0006397850811481476,0.0010383371263742447,0.0011348798871040344,0.0024886280298233032,0.0016354825347661972,0.0030746879056096077,0.0008867904543876648,0.0007990114390850067,0.0014518052339553833,0.002051215386018157,0.0013720104470849037,0.00018426775932312012,0.07029417157173157,0.07047507911920547,0.07017172873020172,0.07031315544114289,0.00038774460980450337
0.9315068493150684,0.00013365596532821655,0.0010709846392273903,0.0014042928814888,0.002569564152508974,0.0015749032609164715,0.0032751914113759995,0.0012151747941970825,0.0016388893127441406,0.0020006299018859863,0.0015545813366770744,0.0005701351910829544,0.000185355544090271,0.06949493288993835,0.06967741250991821,0.06937609612941742,0.0695156815338892,0.0006911279602460149
0.933463796477495,0.0002062767744064331,0.0021250061690807343,0.0014897584915161133,0.0027291346341371536,0.0005732113495469093,0.0019261911511421204,0.0014317631721496582,0.0013495981693267822,0.0004961937665939331,0.002075617201626301,0.0007630176842212677,0.0010042116045951843,0.06869634985923767,0.06888007372617722,0.0685829147696495,0.06871824733327836,0.0009391475937762054
0.9354207436399217,0.000288546085357666,0.0017718486487865448,0.0019278675317764282,0.0031714998185634613,0.00021453946828842163,0.0026382654905319214,0.0012071877717971802,0.0017275959253311157,0.0014624148607254028,0.0018633273430168629,0.00023990869522094727,0.0010014474391937256,0.0678984671831131,0.06808341294527054,0.06778764724731445,0.0679208715104235,0.0011131224081311038
0.9373776908023483,0.00036485493183135986,0.0022834446281194687,0.0007750019431114197,0.003094792366027832,0.00019012019038200378,0.0024281255900859833,0.0013493001461029053,0.0006777755916118622,0.0008006393909454346,0.0012714946642518044,0.0008913036435842514,0.0019693076610565186,0.06710124015808105,0.06728757172822952,0.06699090451002121,0.06712357270891586,0.0012003095206110938
0.9393346379647749,0.0010502859950065613,0.0016953730955719948,0.0006726905703544617,0.002638518810272217,7.947906851768494e-05,0.0018332451581954956,0.0015388429164886475,0.0007544048130512238,0.0007289126515388489,0.0017422456294298172,0.0018095970153808594,0.00215902179479599,0.06630449742078781,0.06649256497621536,0.06619378179311752,0.06632636956151974,0.0011947853432217076
0.9412915851272015,0.0006887540221214294,0.0017609335482120514,0.0014477074146270752,0.003116980195045471,4.077330231666565e-05,0.0015069842338562012,0.0007137954235076904,6.911158561706543e-05,0.000592544674873352,0.0017505678115412593,0.00017737597227096558,0.0025129467248916626,0.065508171916008,0.06569865345954895,0.06539558619260788,0.0655292807101784,0.0010977883056431184
0.9432485322896281,0.0005482472479343414,0.0021586515940725803,0.0005839243531227112,0.0036142654716968536,0.0003290455788373947,0.0011530369520187378,0.0013476014137268066,0.00027570687234401703,0.0005606487393379211,0.0003991900011897087,0.00018921494483947754,0.0024289339780807495,0.06471214443445206,0.06490566581487656,0.06459661573171616,0.06473232483074348,0.0009175098288554677
0.9452054794520548,5.535408854484558e-05,0.001564735546708107,7.741153240203857e-05,0.0032496489584445953,0.0003975573927164078,0.0010103322565555573,0.001268882304430008,0.00018911808729171753,0.00046233832836151123,0.00035001616925001144,0.0004178285598754883,0.0027433186769485474,0.06391641497612,0.06411384791135788,0.06379616260528564,0.06393552066171065,0.0006683624610594399
0.9471624266144814,4.71062958240509e-05,0.0014623329043388367,0.0009093582630157471,0.004123532213270664,0.0004674140363931656,0.0007948204874992371,0.0006479769945144653,0.00020008906722068787,0.0008969306945800781,0.0009159408509731293,0.0010516159236431122,0.002021610736846924,0.06312096863985062,0.06332310289144516,0.06299632042646408,0.06313888703886318,0.0003697928979187339
0.9491193737769079,0.000980287790298462,0.001728144008666277,0.0001052170991897583,0.003675401210784912,0.00041075795888900757,9.268522262573242e-05,0.0005001947283744812,4.6212226152420044e-05,0.0006692036986351013,0.0008367057889699936,0.0011418834328651428,0.002315610647201538,0.06232583150267601,0.06253346055746078,0.06219523400068283,0.062342442936420966,4.474008491583709e-05
0.9510763209393346,0.0006258822977542877,0.0007372293621301651,0.0006225928664207458,0.00307358056306839,0.0002030935138463974,0.0007850155234336853,0.0009661950170993805,0.0003467826172709465,0.0010337084531784058,0.0004500504583120346,0.0020261183381080627,0.0010586157441139221,0.061531051993370056,0.06174500659108162,0.061394136399030685,0.061546207515059514,0.0002821374286117422
0.9530332681017613,7.292628288269043e-05,0.0008712261915206909,0.0008971244096755981,0.0024655237793922424,0.00046418607234954834,0.0001228824257850647,0.0012082643806934357,0.0004490464925765991,0.0002192854881286621,0.0007352977991104126,0.0008816961199045181,6.181001663208008e-05,0.06073668599128723,0.06095769628882408,0.06059254705905914,0.06075020017867736,0.0005863268394275437
0.9549902152641878,0.0004367157816886902,0.00011019036173820496,0.00033973902463912964,0.0028480086475610733,0.0003764713183045387,8.194148540496826e-05,6.0327351093292236e-05,0.0013972744345664978,0.0007580295205116272,0.0009117026347666979,0.0013246536254882812,0.0002008974552154541,0.05994274467229843,0.06017157435417175,0.05979125574231148,0.059954440640196074,0.0008452780626289009
0.9569471624266144,6.0945749282836914e-05,0.0005995966494083405,0.000943012535572052,0.0023731663823127747,0.00013033300638198853,0.0012519657611846924,0.0006950125098228455,0.00045562488958239555,0.0006538480520248413,0.002156289294362068,0.00035777781158685684,5.6333839893341064e-05,0.05914942920207977,0.059386659413576126,0.058990977704524994,0.059158948997502396,0.0010400388773498838
0.958904109589041,0.00012530386447906494,0.0009366460144519806,6.130710244178772e-05,0.002033401280641556,0.00022296607494354248,0.0009763091802597046,0.00046116113662719727,0.0010201307013630867,0.0010446906089782715,0.0014316197484731674,0.0005750134587287903,0.0013168305158615112,0.05835671350359917,0.05860288813710213,0.058191053569316864,0.05836374582072546,0.001156592242665916
0.9608610567514677,0.0002104043960571289,0.0010037682950496674,0.000995643436908722,0.0016312487423419952,0.00021120905876159668,0.00083903968334198,0.00023615360260009766,0.0012651234865188599,0.0016447454690933228,0.0010083094239234924,4.583969712257385e-06,0.003467835485935211,0.057564690709114075,0.057820167392492294,0.05739196389913559,0.057568852250939086,0.0011868054470382553
0.9628180039138943,0.0006442070007324219,0.001893768087029457,0.0005362443625926971,0.001201823353767395,0.00031083449721336365,0.0007356256246566772,0.0006783939898014069,0.0010257489047944546,0.0004761815071105957,0.0009738653898239136,0.0012612566351890564,0.0036913156509399414,0.056773506104946136,0.05703836679458618,0.056593671441078186,0.05677429011110411,0.0011289324294964994
0.9647749510763208,0.00030452385544776917,0.0017193946987390518,0.00022377818822860718,0.0004330277442932129,0.0005670711398124695,0.0009359568357467651,0.00022907927632331848,0.00031374208629131317,0.0013079643249511719,0.0016274955123662949,0.0003440864384174347,0.004582710564136505,0.05598321184515953,0.05625730752944946,0.055794794112443924,0.055980082029043546,0.0009876457662690167
0.9667318982387475,0.0016393288969993591,0.0023884763941168785,0.0005128607153892517,0.00044362619519233704,0.00021973857656121254,0.00019089877605438232,0.0005037076771259308,0.0001245681196451187,0.0020017027854919434,0.0017798598855733871,0.0010297782719135284,0.0039891451597213745,0.05519399419426918,0.055476754903793335,0.055000241845846176,0.05518625157160029,0.0007736107064546442
0.9686888454011742,0.0010830871760845184,0.003576128277927637,0.0010936856269836426,0.0005137622356414795,0.00017303042113780975,0.00157821923494339,0.0005461275577545166,1.6174279153347015e-05,0.004058826714754105,0.002255787141621113,0.001354992389678955,0.005088672041893005,0.05440584570169449,0.05469660460948944,0.05420490354299545,0.054392823388890475,0.0005026474866591608
0.9706457925636007,0.0009839870035648346,0.002678465098142624,0.00031636282801628113,0.00023055821657180786,0.00161069817841053,0.0016999319195747375,0.0003062523901462555,0.00052696093916893,0.004797596484422684,0.0025367699563503265,0.001535222865641117,0.004857596009969711,0.05361892655491829,0.05391661450266838,0.053410936146974564,0.053599823365956575,0.00019455744236126712
0.9726027397260273,0.001443415880203247,0.002693410962820053,0.0013654045760631561,4.626810550689697e-06,0.00143397506326437,0.0026503801345825195,0.00013926997780799866,0.00022256746888160706,0.0032269712537527084,0.0007595582865178585,0.001059509813785553,0.005052417516708374,0.05283316969871521,0.05313662812113762,0.052618298679590225,0.052807278778424484,0.00012828898117299688
0.974559686888454,0.0011043474078178406,0.0019852034747600555,0.0008711479604244232,0.00016855448484420776,0.0010228678584098816,0.0016047433018684387,0.0011372268199920654,4.2673200368881226e-05,0.005564847961068153,0.0010993070900440216,0.0011798441410064697,0.005282238125801086,0.05204849690198898,0.052356623113155365,0.05182685703039169,0.05201521844742913,0.0004424899585165008
0.9765166340508806,0.001149982213973999,0.002164198085665703,9.421631693840027e-05,0.0002945680171251297,0.0014322553761303425,0.0025736652314662933,0.0005380921065807343,0.0005602501332759857,0.003345044329762459,0.0011751595884561539,0.0008418317884206772,0.0041781216859817505,0.05126465857028961,0.051576435565948486,0.051036715507507324,0.05122367288742955,0.0007251583839616612
0.9784735812133072,0.001508466899394989,0.001132393255829811,0.002123713493347168,0.00027298275381326675,0.0021350374445319176,0.0029545947909355164,0.00014545395970344543,0.0009168051183223724,0.0064378902316093445,8.733570575714111e-05,0.0002217944711446762,0.0031200647354125977,0.050481610000133514,0.050795961171388626,0.05024755001068115,0.05043267443955489,0.0009553634015601856
0.9804305283757337,0.0007609911262989044,1.3630837202072144e-05,0.0007527433335781097,0.00028385967016220093,0.002614865079522133,0.003146279603242874,0.0002793133317027241,0.0010182708501815796,0.0036579445004463196,0.0002345312386751175,0.00021568313241004944,0.0025394558906555176,0.04969891160726547,0.050015196204185486,0.04946000874042511,0.049642257381567786,0.0011153677369563283
0.9823874755381604,0.0008786134421825409,0.0002951640635728836,0.0011493079364299774,0.00017676502466201782,0.0007794583216309547,0.004587162286043167,0.0007459851913154125,0.0001760348677635193,0.005750274285674095,0.00017689913511276245,0.0002405010163784027,0.0007773488759994507,0.04891634359955788,0.0492340624332428,0.04867313429713249,0.04885245800469536,0.0011915820678573621
0.9843444227005871,0.0014176629483699799,0.0009818840771913528,0.0015030046924948692,0.0003790557384490967,0.0013655982911586761,0.005021035671234131,0.0010777413845062256,0.0011391304433345795,0.0027401186525821686,0.000703008845448494,0.00010144151747226715,2.170354127883911e-05,0.04813367873430252,0.048452556133270264,0.047886140644550323,0.04806331464722362,0.0011751841273851505
0.9863013698630136,0.0007043378427624702,0.0009563332423567772,0.002222473733127117,0.00021956674754619598,0.001108044758439064,0.0037445276975631714,0.00026674196124076843,0.00043020397424697876,0.003809927962720394,0.0005405042320489883,0.00032955314964056015,0.001124449074268341,0.04735070466995239,0.047670766711235046,0.04710143059492111,0.04727486767475548,0.0010623798343992476
0.9882583170254402,0.0019481256604194641,0.001781608909368515,0.0021342094987630844,0.0005432926118373871,0.0018658814951777458,0.004583485424518585,0.0009536007419228554,0.0010009780526161194,0.0025950148701667786,0.0009663887321949005,0.0005483105778694153,0.0016207844018936157,0.04656726121902466,0.046888768672943115,0.04631587862968445,0.04648715939833376,0.0008543137332637423
0.9902152641878669,0.0015352368354797363,0.0015135928988456726,0.0003759893588721752,0.0006708791479468346,0.0017527099698781967,0.0041464027017354965,0.0013354429975152016,0.0010899901390075684,0.0018068286590278149,0.000634792260825634,0.0003239959478378296,0.0025114938616752625,0.04578331485390663,0.04610671103000641,0.04553123563528061,0.04570023392355274,0.0005566636399684584
0.9921722113502935,0.001435302197933197,0.0010960251092910767,0.0011292695999145508,0.0002512596547603607,0.0018929694779217243,0.0036896467208862305,0.0006933547556400299,0.0006153509020805359,0.0016022943891584873,0.0007827775552868843,0.00038471445441246033,0.003727942705154419,0.04499877989292145,0.045324817299842834,0.04474645480513573,0.04491413692681204,0.00017897713780240515
0.9941291585127201,0.0015571461990475655,0.0011655781418085098,0.00025370344519615173,0.0006159581243991852,0.0016731694340705872,0.004054637625813484,0.0020570456981658936,0.0009136199951171875,0.001626390963792801,0.0006928425282239914,0.000459443312138319,0.004611898213624954,0.04421366751194,0.0445433109998703,0.04396193474531174,0.04412891535887512,0.0002661765154505762
0.9960861056751467,0.0012503452599048615,0.001195383258163929,7.66906887292862e-05,0.00043614208698272705,0.0017600953578948975,0.004231955856084824,0.0017295964062213898,0.0005625486373901367,0.0003782138228416443,0.0016156798228621483,0.0001217871904373169,0.00470907986164093,0.04342801868915558,0.04376238211989403,0.04317780211567879,0.043344617080299436,0.000764157579744286
0.9980430528375733,0.0011889208108186722,0.0012781503610312939,7.272697985172272e-05,0.0009285174310207367,3.467872738838196e-05,0.004872512072324753,0.0018830746412277222,0.0010122284293174744,0.00018346193246543407,0.0012823573779314756,6.892532110214233e-05,0.004547532647848129,0.04264187440276146,0.04298223927617073,0.04239410161972046,0.04256129043819821,0.0012992289353086638
1.0,0.0013296827673912048,2.4219974875450134e-05,0.0006324723362922668,0.0013044029474258423,0.0002608728827908635,0.003845195285975933,0.001967627089470625,0.0010267123579978943,0.0007277727127075195,0.0006546005606651306,0.001261875033378601,0.005637899041175842,0.041855406016111374,0.04220297187566757,0.04161117598414421,0.041778983798316384,0.001855477726416563


==> BurgersEquationLargeTime-error-t-1.35.dat <==
x,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.0007127607241272926,0.0011783195659518242,0.0011398745700716972,9.568501263856888e-05,0.0007714014500379562,5.6522811064496636e-05,0.0004088268615305424,5.4219504818320274e-05,0.00022880453616380692,3.601354546844959e-05,4.534143954515457e-05,0.0005890745669603348,4.914353714387133e-41,2.0373898762357813e-40,4.0336096035896994e-40,1.2318698026813763e-16,2.276732983571062e-17
0.0019569471624266144,0.0003419181594047743,0.001038099333515386,0.00037295588118769704,0.0003740952088143629,0.0001701774744894308,0.0010802294564079447,0.000388879023363809,0.0001925790420379442,0.00026391043501160563,0.00041484906977228345,0.0011188074277136521,0.0002847515715863508,0.00027991044042817773,0.00029969499154202165,0.00012528504884056272,7.324596162495392e-05,1.459977527303773e-07
0.003913894324853229,3.4992262978116246e-05,0.0005828587745539749,0.0011458458903022206,0.0003099034947566593,0.0005358106863908375,3.008483324571493e-05,0.00045422223049775717,0.0007078320195190513,0.001475301425646981,3.944835041089895e-05,0.00048352344308420065,0.0013344806211777127,0.00022842499308659676,0.0003712273610047901,0.00011442691900207642,0.00014649192325046556,2.9199550503466315e-07
0.005870841487279843,0.00041102805695122533,0.0001922137890141601,0.0005047219019252663,0.00012503190377169794,0.0001437896717470283,0.00018190687111204916,0.0001909714337307816,0.0004818606976550216,0.0008095549274366493,0.0005825112894307966,0.0003830110799390679,0.0003380114357787972,0.0003177661128211623,0.00029208698830193334,0.00020801929345911794,0.00021973788487540582,4.3799325781654005e-07
0.007827788649706457,0.0009446737239584137,0.0006499805604592156,0.0006970965186580825,0.00035926821879299397,0.0017558510298356224,0.0003638329798802543,3.195641324667221e-05,5.716487071665043e-05,0.0002892331103309799,9.480648436395412e-05,0.0007012753630503822,0.0005554471281841587,0.00029762432672826534,0.00030803325348345524,0.00022733391956238037,0.00029298384650057767,5.839910103429789e-07
0.009784735812133072,0.00035701938037762965,0.00037123601947913493,0.00035513717745433177,0.0005297478201706203,3.134612058291759e-05,0.0010946520051826033,3.038778965363826e-05,3.6360361324647324e-05,0.0003190272108744589,0.0004017165483068434,0.0008934595243166891,1.2278177868333892e-06,0.0003046177880000082,0.0003525422507058588,0.0005992067598830668,0.000366229808125877,7.299887628195445e-07
0.011741682974559686,0.000258517946276785,7.745673057806598e-05,4.4412881907104386e-05,6.252530140054332e-05,0.0001892642759047736,0.0007529779978357543,5.4851203385711776e-05,0.00040303540306913747,0.0012269541911519776,7.539612131941213e-05,0.0008122836880646933,0.00016198164674270047,0.0003665993280447732,0.00038814128485691653,0.0006344560824073564,0.00043947576975136935,8.759865149747526e-07
0.0136986301369863,0.0006428600317183548,0.0005802007363792843,0.0001761007150951439,0.00041884715020094453,0.0002663775375429207,0.0011068352469858116,8.150814383659898e-05,0.00048022884592976035,0.0010194775676671082,0.0007546644629594272,0.0002483201241437012,0.0006015949910822922,0.00042618271245990335,0.0004312393283787781,0.00041564014091525613,0.0005127217313761964,1.0219842680537009e-06
0.015655577299412915,0.00043367443130906593,0.00023997446997467507,0.0005859165686220311,0.00047708663614090454,3.436987744267952e-05,0.00036733283205334175,0.0015887451591939114,3.4602125137664017e-06,0.00016879488258067597,0.00021716614709790718,0.00027944485200945366,0.0010049367557317399,0.0004712048684209205,0.0004858438623100139,0.0006811277707069732,0.0005859676930012811,1.1679820206876926e-06
0.01761252446183953,0.0011156378749366423,0.0002652643744294027,0.0002630687814597467,0.0002812138262744566,0.0004947418782468458,0.00012181788053554094,0.00017820946242850817,0.0007457248431090692,0.0006876783010010103,0.0004641143169645647,0.0011128158804420809,0.00026836009066742456,0.0004910473215933462,0.0005466156143303534,0.000693837224280419,0.0006592136546266824,1.3139797730146383e-06
0.019569471624266144,4.405833909292868e-05,0.00041489742567757913,0.00032475471368054697,0.00011555358638982126,0.00017587628087024042,0.0006076970311067516,0.0004599925888516491,0.0003769549367763584,1.4276913013261047e-05,0.0001265334723331516,0.0007648396132328098,0.00016773797700186423,0.0005196516575477535,0.0006081859754584248,0.0007102747621200497,0.0007324596162519657,1.459977525406636e-06
0.021526418786692758,0.0004940057262015126,0.0001570679158735492,7.198694206955215e-05,4.363954953668335e-05,0.0016492962748575427,0.0005486855372023366,0.0006908239885401509,0.000695679904444196,0.00028409865639922836,0.0003800358534622409,0.00037212706215860626,0.000492134495155833,0.0005385087714362361,0.0006681078956294276,0.0007342960596847751,0.0008057055778769775,1.6059752781377723e-06
0.023483365949119372,0.00035062251830840323,0.0010874382570908048,0.00042519258553529,0.00023194780791545126,0.0002867392615005949,0.00044341565822815683,0.0006763506100103834,0.00019343470936274317,0.0004433664142563364,0.00028830213690543387,0.00024156278217578146,0.00023469136809563425,0.0005605957120134852,0.0007263655423595927,0.0007416764854862711,0.0008789515395022009,1.7519730306139042e-06
0.025440313111545987,0.0001212411878685777,0.00034014390241907284,0.0002744195370058839,0.0003734643252511199,0.00036497016829059765,0.0005312084538917367,0.00100825379210903,0.0003154857696910079,0.0010312122611384218,0.00043893350827886417,0.0012032243104596312,0.0007636525986771409,0.000584620734868509,0.0007831675319056337,0.0008006698770503824,0.0009521975011273186,1.8979707833589182e-06
0.0273972602739726,0.0003477850985414612,0.0007736157569401634,0.00034583042741946103,3.3265532862461825e-05,0.00043603088141611936,2.5819608878411074e-05,0.0004489278364293945,4.47804051750076e-05,0.00098394099057845,0.0006718406510240662,1.8816063117302675e-05,0.00019967983843020322,0.0006176134627945053,0.000839028885651313,0.0008410386797673332,0.0010254434627525594,2.043968535791682e-06
0.029354207436399216,0.0004492084701266854,0.0011791334693041413,0.0001218887771758468,0.0003961109761801331,0.00019767422036260675,0.0005020396058168976,0.00013177368982702185,0.001321396717866954,0.00018117584095329355,0.00017603758915334632,0.0003083906341996758,0.00020264733775525977,0.000653899347344342,0.0008941367994341285,0.0008728225509914787,0.0010986894243777672,2.189966288316386e-06
0.03131115459882583,0.0003494608679711058,0.0003147770186961458,0.00035313353893168427,1.2503024943329166e-07,0.0010105597322881982,0.000956502976089792,5.2300514847116245e-05,0.0010722407603561118,0.00025574373993269943,0.0002713089341222479,8.16932860009216e-06,0.00012328359279028915,0.0006947114596068098,0.0009497699791490271,0.0009275495538412764,0.0011719353860027999,2.335964041082217e-06
0.033268101761252444,0.0007539507203306196,0.00033343264679060007,0.0003490293600167272,0.00015909744272575403,0.0004839753530417445,0.0006482522733007434,0.00037637872467384363,0.0005281022020186422,0.0008910462058578494,1.1557320455169925e-05,0.00013677457193479563,0.0010315202378238676,0.0007406365328039167,0.0010052178256715772,0.0009734085031355855,0.001245181347628058,2.481961793537532e-06
0.03522504892367906,0.0009076465792170803,0.0007635951913110058,0.0003216209881790836,0.0005875714994183819,0.000879687170017596,0.0002294852458723743,2.6867785342891276e-06,0.00023981454454743457,0.0008187462515345852,0.0002327012769094746,5.127775002356297e-06,0.0003614229210504253,0.0007891413695327084,0.0010612384355775158,0.001006737438511018,0.0013184273092531392,2.627959546181932e-06
0.03718199608610567,0.00020142809057412808,0.0001482216318863458,0.00019946809357227618,0.00031976237392248447,0.0001864547232371741,0.00034882851445851987,0.0003142601201516562,0.0009113045086878366,0.0018519775619524545,0.0004829035749453134,0.0003883030588013106,0.00023658738041101163,0.000840691631080491,0.0011175980469006128,0.001062169452549798,0.0013916732708782915,2.7739572988731698e-06
0.03913894324853229,0.0008200215522571434,0.0008451840255781044,1.3937649540506775e-05,0.0002754112358764778,0.0007947845731302132,0.0002780953075365196,0.0008881786491350303,1.2034026197992737e-05,0.00012556597333391803,2.992659550150531e-05,9.617715816935199e-05,5.3917465023600036e-05,0.0008972747598214974,0.0011744084183498253,0.0011195181284471382,0.0014649192325037474,2.919955050875722e-06
0.0410958904109589,0.0005453742194007072,0.0007669840854575005,0.001063807969076458,0.00030658683655959695,0.00011444381354552835,0.00045373560013073355,0.00013682142915028006,3.9634193198856416e-05,0.0005171029913256797,0.001230065609233555,0.0008988111364672813,0.0010667062449286613,0.0009543608027527961,0.001231969435794178,0.001171176423413578,0.0015381651941290299,3.0659528034125694e-06
0.043052837573385516,0.0006325163124465509,0.0003466896890067621,9.928530171875519e-05,0.00033936722293858093,0.0003268115399741693,7.419587954516846e-05,0.0007134165792130991,0.00013465920373435455,0.0007013425053692297,8.481068626408142e-05,0.00013188572510714966,0.0005032040356063409,0.001012456399354978,0.0012900445432997183,0.0012266792179680304,0.0016114111557538856,3.211950556424731e-06
0.04500978473581213,0.000380185942327714,0.0004536635681745768,0.0003010440125820399,9.43899646642446e-05,9.155129345681662e-05,0.001077694396650529,0.0009612921133396388,0.0002750396236536265,0.000723576594913268,0.0002721227213499308,0.0004831287517902613,0.00020816405566956991,0.0010738283887746572,0.0013487119719627141,0.0012820050612333059,0.001684657117379005,3.357948309093417e-06
0.046966731898238745,0.00014595326472807355,0.00013959396193933063,0.0007643179266600651,0.0005992165536732631,0.0010059810013623195,9.297963668394513e-05,0.00014231551875162549,0.00071404885937262,0.0002555550305991215,0.00017380726028967328,0.0004064588577599483,0.00034596759389352374,0.0011368804841189427,0.0014079624085574192,0.0013387204377799077,0.0017579030790043707,3.5039460613908724e-06
0.04892367906066536,0.0002390911834781323,0.000327198024327055,0.0002393590254242267,7.293354398558993e-05,0.00041425060802151303,0.0004602687401230182,0.0008970441264564838,0.0003733264314477597,6.981733865092654e-05,0.00021867993897746463,0.0010395014690702115,0.0004686487806494083,0.001201180551713213,0.0014677679134065952,0.0013988854331428852,0.0018311490406295247,3.649943813962414e-06
0.050880626223091974,0.00031420824265864997,9.909694230941443e-05,0.00032693383431819587,1.0815012816463992e-05,0.00044813056624320655,0.000191928323741878,0.0007002758499345431,0.00036377969050022455,0.0014841319356003156,0.00027980332410720496,0.0004904041703900942,0.0010793083641567579,0.001269302767153705,0.0015282085802516589,0.0014559547122678408,0.0019043950022548106,3.7959415663708918e-06
0.05283757338551859,0.0003769725004898958,4.367237885122971e-05,3.980552752142624e-05,0.0002856709619296141,0.00047961516280298905,0.0008024900595414095,0.0005120959689152785,9.231003026837631e-05,0.00015387577910547928,0.00021144481401318832,0.001481565516187007,0.0005898747036921434,0.0013338691930043153,0.0015889807979332857,0.0015162594060170106,0.001977640963879871,3.941939319122845e-06
0.0547945205479452,0.0006329763567672515,0.00018873921396596674,0.0005905229485259796,6.311497452123407e-05,0.0007263414448724533,0.00015357026097910162,0.0004747610652221894,1.0351475454733333e-05,8.32256042732453e-05,0.00017313769819600824,0.0007774017864240861,0.00021644943592684027,0.0014001529776825165,0.0016502857321275925,0.0015794735514892792,0.002050886925505202,4.087937071441117e-06
0.05675146771037182,7.713541016182712e-05,0.0005838233195265274,0.0003696312047521133,0.00031350970640578457,0.0002340055219849091,0.0004050168357809525,0.0003445292972048264,0.0005298475883921128,0.0010627438165227432,0.00017383180931010433,0.0003423388265093308,0.00031806387379565426,0.0014688451625386734,0.0017120749540606994,0.0016396869756261367,0.0021241328871302798,4.2339348241687835e-06
0.05870841487279843,0.00040607355149448535,0.0005444696584159074,0.00010350145785152295,0.0004450994023495851,0.0006792171338015733,0.0004604122081214128,0.0002608822247570815,0.00041530482085407397,0.001045819517094499,0.00024946019439041,0.0005490983316117463,0.0013683697619849382,0.001537140603978044,0.0017743037602490248,0.001718795072156793,0.002197378848755597,4.379932576518281e-06
0.060665362035225046,6.53194005397692e-05,0.00043652781497515586,0.00017707997213877585,0.0002788157875446215,0.0006486532951501742,0.0001774670814367399,0.0005345569665340319,0.0012419895942119494,0.00038661791730843637,0.0003452377135661974,0.0003517420704273119,0.00028235108803786185,0.0016053634022565946,0.0018368901943060026,0.0017666815106960401,0.00227062481038064,4.525930329242478e-06
0.06262230919765166,5.893921440824554e-05,0.0005169832151533695,0.0007449588734506039,0.00042056897693887665,0.000516543630898151,0.0006601423960329623,0.00026211282199605987,6.667571181074097e-05,0.000203949864566174,0.00025161588603273347,0.0003045112829805942,0.000305848662197742,0.0016748919147847562,0.001899804453909245,0.0018333303738234906,0.0023438707720059154,4.671928081709936e-06
0.06457925636007827,5.439964257723806e-05,0.00012223904155737875,0.00020885917223446848,5.596208251469614e-05,0.0008980304268693257,0.00027518237806313517,0.00012133193336970327,0.00019352805935389517,0.0008343934746885967,0.0006299920646046925,0.00029943061195857046,0.001985282796850271,0.0017458248617554378,0.001963160160412855,0.0018955889823342037,0.0024171167336308925,4.81792583439597e-06
0.06653620352250489,9.275335510463764e-05,0.0012724279954025274,0.00023485269089431812,0.0001962586834022527,0.000702406425673676,0.0004478182240316396,0.0012487125055006022,0.00013142373104782154,0.0007320727749654775,7.622610469551136e-05,0.0004068977727481847,0.000427082966368484,0.0018153161213806147,0.0020269275114944453,0.0019610885934045787,0.0024903626952563797,4.963923586870367e-06
0.0684931506849315,0.0001856037556844034,0.0002401345550732889,0.0007037459731383047,0.00029663507345149137,0.0004517021447701178,0.0001177215158658304,0.0009730556189732828,0.00033935297730395414,0.0007122405945973673,0.000376722323866395,0.00028226758834889315,2.3753833798857704e-05,0.0018842728018479624,0.0020911530732827463,0.0020279293089824,0.002563608656881343,5.109921339424561e-06
0.07045009784735812,0.0003229753924830041,0.0002850050227420249,0.0003308283044321618,0.0009359324471728721,0.00039719062580896233,8.983554973436211e-05,0.00040176528229547356,0.00035182369218038703,0.0004380306349770942,0.0001720672594087043,0.0003906952337996879,0.000208921556331388,0.001955148006819018,0.002155158842943438,0.002093412156246432,0.002636854618506764,5.255919091978756e-06
0.07240704500978473,0.00011907318503950881,7.042488186265183e-05,0.0011982267173996086,8.361400933359908e-05,0.0003769135651121025,0.000443613288091671,0.0004654469517001991,0.0001121106174716835,0.0003353113857040291,5.5050608800899514e-05,4.668733208085252e-05,9.623369305039597e-05,0.002025803419662464,0.002219779285503376,0.0021602230695018654,0.002710100580131776,5.401916844550297e-06
0.07436399217221135,0.0004579793016945971,0.00016303689289447199,0.0004197382081711637,0.0005818787317311419,0.00043336345743778815,0.00017516358685139288,0.0005946751039063586,0.00025236190367099176,0.00013071254897471796,0.0003339131076300489,0.0003187912802731646,0.0012674168397152769,0.002096090028766359,0.0022846679489647997,0.002227972755912508,0.002783346541756916,5.547914597121839e-06
0.07632093933463796,0.00041446574276108455,0.00011562444025855351,0.0007411640113053827,0.00023423768336158085,0.00027152411395888615,9.568668658118534e-05,0.0006349433237852545,0.0002767693226991205,0.0003933731490911932,0.00035942978913169193,7.527806108612728e-05,0.0005107197934927435,0.0021671291465105505,0.002349828558618018,0.0023113686615766973,0.002856592503382216,5.693912349655217e-06
0.07827788649706457,7.742375649531091e-05,0.0004014585860816697,0.0001641911216823319,7.971108473856653e-05,0.0003609965793045303,0.0006321306578071853,0.0008166645415870408,0.00033701316036303247,0.00025126070298273767,0.00017113715924341882,1.159613505198609e-06,0.0003466148623077134,0.002237710053548024,0.0024153281696883896,0.002363408798798726,0.002929838465007349,5.839910102188595e-06
0.08023483365949119,0.0004037623725289402,0.00032256221989336586,0.00012068501332941628,0.0006005247555131016,1.994943836870766e-05,0.0006574722506648006,0.0010443111381882725,4.816004415807151e-05,0.0014361520729416904,0.00016818889757451438,0.0003018309793824253,0.00028227963825520896,0.002308059992587,0.0024808873854035435,0.002430994572436243,0.0030030844266325657,5.9859078547774835e-06
0.0821917808219178,2.0453503165596132e-05,0.0001395137811044389,0.0006325336003640825,7.062984463179767e-05,0.00022300498727356732,0.0002723911607602769,0.000986134836640007,0.0001668909395078355,0.00015459043737853229,0.0009464973414281541,0.000271891971860283,0.00014557523485625445,0.0023784397339483565,0.0025472624396940535,0.002507781813110954,0.003076330388257678,6.131905607338617e-06
0.08414872798434442,0.00024288509978519918,0.00041423003183139323,0.0002654752601550722,1.6722725765576374e-05,0.0007350110541416502,0.0006810092459751463,0.0009399688710139895,6.09467731250285e-06,0.0003580077458785677,0.00012343014584315776,0.0012346395383907652,0.0005158485005928373,0.0024494453240798617,0.0026128700841830874,0.0025705060829089785,0.003149576349882867,6.27790335989975e-06
0.08610567514677103,0.0005613803508950146,9.959155626383664e-06,0.00014594715268143738,4.50447556304065e-05,0.0002424404379653064,0.0002742879447268573,8.13096407128247e-05,0.00015445944101342285,0.0002769478019999591,0.0004038796183394519,0.0001436560991478833,0.00010320026247969544,0.002520484441824046,0.0026792227867318066,0.0026418506744576367,0.0032228223115080973,6.423901112426189e-06
0.08806262230919765,0.00013004544544012453,0.000754427878381897,0.00019272345471174623,0.0005055137293318024,0.0005845360143205414,0.0020661137683412323,0.000760990412710022,0.00038111883568556215,0.0009935081319788208,0.000317738173725296,3.147053885252382e-05,0.00047268044781892393,0.002591151030538391,0.002745657445667099,0.0027062811272123566,0.0032960682731332375,6.569898864966506e-06
0.09001956947162426,0.0007381484896426677,0.00021645714933819782,0.0010007797687763692,9.043226544909466e-05,0.00034695779378361713,0.0015831320493931295,0.0010031246632819651,0.000567142763782072,0.0008968756586795329,0.0003188223630671977,5.641291444354046e-05,0.0003143818170314311,0.0026632295042758464,0.0028123267978911876,0.0027754836768393992,0.003369314234758475,6.715896617534578e-06
0.09197651663405088,6.46436377556639e-05,0.0006784847215621156,0.0003010979131667299,7.174776635483077e-05,0.00029663129009887407,0.0006909644440619631,0.00020832435927704146,0.0005304092331917601,0.0008759820624382811,0.0001118010119406862,0.00019294263563469222,0.0012722113891632872,0.0027331137820275145,0.0028792978986294585,0.002845002876141818,0.003442560196383705,6.8618943700887725e-06
0.09393346379647749,2.9340154141417607e-05,0.0004744005860986625,0.0004224812152089988,0.0002638252911863412,0.0006010753574075614,4.604435583972083e-05,0.00014041759946919335,0.0009931770624818717,0.0005662220058736886,6.138929107762231e-05,0.0005382669629754935,0.0006302071275415336,0.0028042311308679665,0.0029461870429811562,0.002914846175700196,0.003515806158008866,7.007892122642967e-06
0.0958904109589041,0.0004558655631148739,0.0005167630303299503,0.000619297920504816,0.0003030727815234585,0.0006625597167408542,0.0012913887191212253,0.0010953675222003384,5.155235644220546e-05,0.000776825399359457,2.142775452212975e-07,0.00015990987535356715,0.0011786687385642453,0.002875296325644247,0.0030133369576537533,0.0029846522223555966,0.0035890521196339786,7.153889875176345e-06
0.09784735812133072,8.784569157263555e-05,0.0005806241248736688,0.0003591958369126014,0.0007731277431358985,0.0004327375506053277,0.0010105039988646813,0.0006448138440956763,0.0009201016212811164,0.0007690373743881873,0.0002468269382605859,3.1981996167690374e-05,0.0006216388131489448,0.0029461976076473884,0.0030808966542591742,0.00306044108523032,0.0036622980812591466,7.299887627758295e-06
0.09980430528375733,0.0005337695917470922,0.0001792844989912043,0.0008167053899152746,0.0002554108062402735,1.5294863878058396e-05,0.000852024867234992,0.0004403453925268183,0.0005141210415975581,4.7569409908486404e-05,0.00024536369830532173,6.4137718065251925e-06,3.854812592105766e-05,0.003018585280479623,0.0031480577448026667,0.003132728175224496,0.0037355440428844117,7.445885380277795e-06
0.10176125244618395,0.0003874627284926671,0.0005356232292729121,8.343259168441114e-05,0.0003807832829875249,0.00034932518673713026,0.0008681426413136226,0.000575712823144843,0.0006392012007313472,0.0019396980636042851,0.0003399523563462001,0.00025959411931807813,0.0012190965347213048,0.003088573866359641,0.003215650969020774,0.0032547776930255193,0.003808790004509524,7.591883132880561e-06
0.10371819960861056,8.955913718255992e-05,0.00025742071803125377,0.00018472540314706798,0.0004587290889450646,0.0002980189317038917,0.0019570173614791297,0.0008106982416340447,8.462685282739635e-05,0.0002876935607620812,0.000180322110014286,0.0005040535622409248,8.596423204454418e-05,0.0031595273024269677,0.0032833000725933648,0.0032657241529652214,0.0038820359661347545,7.737880885420878e-06
0.10567514677103718,0.00011985216340769378,0.0001348533848787442,8.406702480066863e-05,0.00019386198320638093,9.038086929570588e-05,0.0011834518233801022,3.644984164487275e-05,0.0003290602187181607,0.00024713788232554046,0.000429312028500925,0.0007752382377649442,0.0007546336571241513,0.003230648376557718,0.003351094462487589,0.003381049521777521,0.003955281927759929,7.883878637954256e-06
0.10763209393346379,0.0005511790070773306,0.0002397597279309091,0.0005604625191448984,0.0007793083343745413,0.00023965541980255217,0.0006386861648320016,0.00025212024114120574,0.0004267766628504935,0.000375974967694169,0.00022356589100349517,0.0003720074448825064,0.0009694472398518381,0.003301739648366088,0.003419026688122863,0.003409463867926711,0.004028527889385104,8.029876390529267e-06
0.1095890410958904,0.0007221527623680543,0.0006481766474696685,0.0004399031174632598,0.00029665382976803295,4.602444891658314e-05,0.0001958295476886321,0.0011350304114368867,0.00035501050229343883,0.0005869470762756776,0.00042574328903880604,0.0003383219016048003,0.0008026756120177794,0.0033731289433983278,0.0034869626390484285,0.0034869067596939515,0.004101773851010286,8.175874143069584e-06
0.11154598825831702,0.00030310758960779005,0.0007106780110544414,0.0005738331972307414,0.0002453134359174519,0.0004945180414861888,0.00030181622492735094,0.001169237584000185,3.936821234758192e-05,0.00045067006362016493,0.0002535178362077922,0.0005719593762106151,0.00037285751091901964,0.0034441382588201314,0.0035554350317769795,0.0035510652662568837,0.004175019812635447,8.321871895651534e-06
0.11350293542074363,0.00015565843134718316,0.0004941141530911408,0.0002798652574459992,0.0007992303296963654,0.0005641719624440156,0.00014161036163168328,7.086709886389153e-05,0.00023434773832159417,0.0005870470479090728,0.00021712572127180474,8.688278492263724e-06,0.00022398217767877204,0.003515374816950134,0.0036232219710906066,0.0036200033202727355,0.004248265774260608,8.467869648226545e-06
0.11545988258317025,0.00013014920042613703,0.00019116200493434626,0.0003190723807944898,0.00017329432083507817,0.00042885296059986394,0.00017584241939922612,0.0001289198546276446,0.00013049073530575078,0.0004237691311703082,0.0002844048292770032,0.0003709258882866259,0.000322109684215581,0.003588440492616689,0.003691463395820653,0.003702415749298131,0.004321511735885859,8.61386740071135e-06
0.11741682974559686,0.00014970795091270167,0.00040579558189986903,0.0007471551078188296,0.0001010972184312467,0.000528752513490903,0.001099876769148099,0.000436172179616702,0.0005015249473226194,0.0005702863556516294,0.00012629880730034154,0.0006101395112645749,0.0005142058354985837,0.0036578516585004453,0.00375978305164696,0.003783025137819064,0.004394757697510972,8.759865153321056e-06
0.11937377690802348,9.013897141599281e-05,7.943248709821327e-05,0.0002381000820717849,0.00021256321707582848,0.0009951722029767074,0.0007750895027241744,0.0006668884154238663,6.610715428209679e-05,0.0005941596035084762,0.0003888886574826278,1.6229242475990224e-05,9.705683550023658e-05,0.0037292595799841843,0.003828389554826256,0.003833679467050072,0.004468003659136202,8.905862905868311e-06
0.12133072407045009,0.0007247549066726894,0.0006348680188472539,7.41224219615727e-05,0.000168580882769373,0.0002822990944202214,0.0007260333230312138,0.000241841799992773,9.69137480075627e-05,0.0014111023912613124,3.830683924600786e-05,0.0003688220451061458,0.0010044497022812099,0.003800801611918661,0.0038966421554271907,0.00390863386489794,0.004541249620761363,9.051860658436384e-06
0.1232876712328767,0.0003467363559693862,6.203844496684152e-06,0.00031645099883369915,0.00043700013990111836,0.00025732319121651165,0.0007422367787867021,0.0005021442913503218,0.00022592146629996784,0.0006134373390168715,0.00010625521903328411,0.0003837520933657121,0.00041234989399619587,0.0038717773997277785,0.003965148075768428,0.0039766368710488845,0.004614495582386517,9.197858411032211e-06
0.12524461839530332,0.0003793789066073236,0.00033640395772426696,0.0003072367988827887,0.0005341498173472223,0.0003693299375775519,0.0006034756087067786,0.0009516170240637598,0.0004555536426302728,0.0006300909436938104,1.6403385281867078e-05,0.00010466296303302675,0.0010833712302449408,0.003944474271654778,0.004033706150173837,0.004048387519240075,0.004687741544011782,9.343856163475384e-06
0.12720156555772993,0.00013977724223367127,0.0005634122797942981,0.00020029333324202148,0.00030240479021302613,0.0008314022132850513,0.0008305304953552112,0.00010575291604765502,0.00015894013552895936,0.0009953981926941052,0.00013959470300904664,0.00021476236076124755,0.0006915622660613879,0.004015673576881804,0.0041023461809658185,0.004156314461519636,0.004760987505636943,9.489853916105906e-06
0.12915851272015655,0.0003918989960957908,0.00019351174785600667,0.0003586240644644356,0.00012494469330801006,0.00023428132488237385,0.0008005850548933602,0.00029196063325895305,0.00018874774024976726,0.000929611123066082,9.850199411964855e-07,0.00011811996148122783,0.0010439775352288627,0.004085971361856594,0.004171194828014507,0.004199279791574612,0.004834233467262104,9.635851668646223e-06
0.13111545988258316,0.00042833016696727094,0.0001277997952386159,0.0007220841806813497,0.00035290421429431257,0.0008183084290906209,0.00020332260545933428,0.0001014880698605794,0.0004357285935000163,0.0005618780988768321,0.00027131660398686114,7.49714535161275e-05,4.183129850184736e-05,0.004157658680112718,0.004239778979452012,0.004275664700897096,0.004907479428887293,9.7818494211796e-06
0.13307240704500978,0.0003711969467025747,0.0003048718782287588,0.0008556529072898875,8.259125670013329e-05,0.0009771010963100443,0.0008606447962898264,0.00015706411878051857,0.0006548783866542826,0.0012264937969070425,0.0003918989686149607,0.00021028361598434547,0.0007490462748188029,0.004228884062371825,0.004308538219533538,0.0043459401341300954,0.004980725390512482,9.927847173740734e-06
0.1350293542074364,0.0003266415014139823,0.0005595093979708365,0.0001845775558821372,0.0001521030054219552,0.0004537484063975028,0.0004301151647440604,0.0012237274632581063,0.0003813883676401786,0.00202993988849004,0.0003460055603853873,0.00022206515215555944,0.0010204868004449197,0.004300381390822727,0.004377308635485966,0.0044692786023743936,0.005053971352137726,1.0073844926274111e-05
0.136986301369863,2.085885995965764e-05,8.728823656183049e-05,0.00043693461423773006,0.0004737051486406879,0.0006856573463048382,0.0005304431260194226,0.00024020395273309514,0.0006095441340838031,8.159407382864192e-05,0.0008858283699120922,0.0005877976954545422,0.0006814328671063824,0.004371938323918398,0.004446153557244356,0.0044792713879976825,0.005127217313762894,1.0219842678814428e-05
0.13894324853228962,8.391468059423812e-05,0.0004090306328594362,0.0006186862455665743,0.00038830442559126266,0.0002874408828079378,0.0011736390160381471,0.00021775187719461075,8.411957156065353e-05,0.00047573195565339677,0.0005902920829116975,0.00010288013350370773,0.0004484641386211241,0.004443476630562576,0.004515181018227371,0.004551673961991104,0.005200463275388034,1.0365840431410256e-05
0.14090019569471623,0.0002969946953806715,0.0003010776135477858,0.0002742778751406508,0.00015829538373614976,0.0004078369829211073,0.0013317909333262282,0.0008532035854306383,0.00044816325040195754,0.0006392452624287767,0.0002896453943696184,8.527224330569932e-05,0.00015047972468997667,0.004515059640690343,0.004583947708889501,0.004639931371494786,0.005273709237013195,1.0511838183999145e-05
0.14285714285714285,6.130155727791103e-05,0.00015649017498420986,0.0006948466916329929,8.902135684562412e-05,0.0005828495641000339,0.0018568653185613224,0.00051647615239548,0.00026349905326438633,0.0010069478730909756,4.7473194146878395e-05,0.00012792837426590237,0.00011056843593192783,0.00458684381649422,0.004652893213485949,0.004696330098366015,0.005346955198638391,1.0657835936525584e-05
0.14481409001956946,0.00017083037438581083,3.589716014673616e-05,6.261866745760347e-05,0.00019809949937055205,0.0005567821508388748,0.001000989491317772,0.00046301606836507414,0.0007636730724830398,0.00043014783206174467,0.0005540142601471176,0.0005254859870414963,6.832208690454866e-05,0.004658300166751839,0.004721883421565987,0.00476774919572065,0.005420201160263621,1.0803833689052023e-05
0.14677103718199608,8.464734037370858e-05,0.0002567781039044398,0.0002927171162798864,0.00012013445575685677,0.0010235669187739355,0.00020681192199735465,0.00039201845447568717,8.269528825731454e-05,0.00045792142827959237,0.00013321508686094108,0.00021586810271291557,0.0004203828148081762,0.004730143947200491,0.004790948135451986,0.004840487045840933,0.0054934471218887615,1.0949831441640911e-05
0.1487279843444227,0.00020846637106650134,0.0006826138696741368,0.0006261774697232936,3.347458458655139e-05,0.0008684740760255549,0.0009640016951490138,9.582849360220691e-05,0.00015959056235068103,0.00018624128914587756,0.000543096045486996,0.0003201672234464381,9.372917794472913e-05,0.004803142567641666,0.004859960695273807,0.004912338276870182,0.005566693083513971,1.1095829194215923e-05
0.1506849315068493,0.0002878277873374635,0.0006158246969558412,0.00014243579155429065,0.0003971650575973207,5.615806824191272e-05,0.0002890110636375731,0.0004917562628410643,0.0011107355976723021,0.0007559477662421876,0.00044072723633273303,0.00028962201124652087,0.00033630126470104993,0.004873347220359009,0.004928980705676239,0.0049951642131187135,0.005639939045139111,1.1241826946728484e-05
0.15264187866927592,3.301128257475472e-05,0.00041959210742674447,5.98333727236805e-05,3.176406513490104e-05,0.0005236916195269642,0.0005806066047068653,0.000391861046444994,0.0003396771799441395,0.0008422233213070812,0.0005039028774615345,0.0002740420449856701,0.0005642227779742298,0.004945667837965864,0.0049980603207234325,0.005058790003168959,0.005713185006764349,1.1387824699296556e-05
0.15459882583170254,1.6115534028415812e-05,0.00019527219506204618,0.0005601643797963907,4.48151704877664e-05,0.0007641463753789712,0.00037377320500314726,0.00024253122778833403,8.861727742254244e-05,0.000691965294161434,9.044266966878878e-05,1.367919417322172e-05,0.0004936755421549033,0.005016855967321987,0.005067497563639278,0.005129598152914638,0.005786430968389461,1.1533822451878506e-05
0.15655577299412915,0.0004985353453461211,0.00047787814304194043,9.859143659433911e-05,0.0003651508586104829,7.60427220169585e-05,0.0010941943629089873,7.881433799901416e-05,5.603791311421802e-05,0.00087053864166102,0.0002433604104820769,0.0005774295432869475,0.00032961903974375317,0.005088647593706461,0.005136316408365579,0.0052020305292304475,0.005859676930014712,1.167982020437719e-05
0.15851272015655576,0.00024463554920776953,0.0006487252384625303,0.0006803987353839053,0.0001276837855778562,0.00010826120076552759,0.00042839774785415063,0.00041436722578629126,0.00042808482346907983,0.0005596833497486936,5.3984850443972165e-06,0.0006235657065905703,0.00018150677981003394,0.005160588231702887,0.00520548543037995,0.0052762212425671445,0.005932922891639866,1.1825817956945261e-05
0.16046966731898238,0.00029392642218953324,0.00042662871320134355,0.0005878870443593864,1.3009731363117227e-05,1.2471254278362265e-05,0.0012082819895040398,0.00010955435473805619,0.000168508763719738,0.0004447187228906746,0.00046269493858927535,0.0002762665108930473,0.00010386007588022994,0.0052322830005396,0.005274654452394306,0.005347126249860584,0.006006168853265104,1.19718157094717e-05
0.162426614481409,0.0004765826878562335,0.0004622105178847674,0.0006678637447342511,0.00024635229683069026,0.0007061746301636335,0.0009528410019859906,0.00037954117679449284,0.0008519750418648359,0.001544832032681978,0.0003722768607124921,0.0002537008705124494,0.0001700979056343671,0.005304164033891237,0.005343816023828066,0.005438363891603029,0.006079414814890272,1.2117813462067528e-05
0.1643835616438356,9.785260670591711e-05,0.000406463105611099,0.00023653690106462122,0.0005088862370770109,0.000899243693419205,0.0006534490395266879,1.4077465601669559e-05,0.00022137496954988123,0.0013469945978443754,9.895447976182581e-05,3.008212559629797e-05,0.0008320849727909696,0.0053760897707264554,0.0054130521010677946,0.0054944198917668,0.006152660776515384,1.2263811214677234e-05
0.16634050880626222,0.0004940425122804681,0.00010593431840610901,9.257895101832947e-05,0.0002421681846208612,0.0005663390194349249,0.0010764430200033148,2.171647896098694e-05,0.00010902983297633728,0.0010808725918359796,0.0002310405408315619,0.0006598512565069159,3.5049494606975706e-05,0.005447970804078106,0.005482303079468731,0.005571166154248242,0.0062259067381406075,1.2409808967148162e-05
0.16829745596868884,0.0006369201281401921,0.0005875004270407963,0.00031588951137993815,3.7995913359928357e-06,0.00016213228913809774,0.0011326747200157833,0.00029118379565741537,9.807923820946696e-05,0.0003017781117293644,7.92069175574589e-05,0.0002778244951102543,0.0013898687622215938,0.005520269069943171,0.005551546607289057,0.005638517234596949,0.0062991526997657615,1.25558067197995e-05
0.17025440313111545,0.00048306347056623067,0.0005264109484791335,0.0004065656550288621,0.00022122771664853658,0.0005057999379992906,0.001200425017631096,0.00022496045752759541,0.0002091997750163499,0.001013067971909004,7.148594781156148e-05,0.0013394603021502915,0.0009096092097401198,0.005591881882393318,0.005620805036270576,0.005710606884205299,0.006372398661390971,1.2701804472298184e-05
0.17221135029354206,0.0002273590081785376,7.278181253415894e-05,0.000405144762382334,0.0002291529661561792,0.0007588461750600989,0.0008958250993345435,0.00024147040782911133,0.0003588990086172278,9.831857070749517e-06,0.00025489635406476807,0.0006165996903036292,0.00022597156824129272,0.005663777816906149,0.005690085816993887,0.005802999365940267,0.006445644623016125,1.2847802224866256e-05
0.17416829745596868,0.00014702156584937842,4.0904428546831295e-05,0.00014226957756797998,7.852170879438236e-06,9.913668435294898e-05,0.0008393667678185252,0.00020871237319190772,8.233562510688575e-05,0.0010099343915633413,0.00011047646802146704,0.00046930388014991553,0.0003313787321396616,0.005735770608966753,0.0057594038506201956,0.0058572225232772085,0.0065188905846413625,1.2993799977392695e-05
0.1761252446183953,0.0006126254167598266,0.00043281770085873417,0.00029160970116076657,0.00039638436173977665,0.00030642890596804806,0.0009440048899692077,0.00014870471095623783,0.00013817989492831417,0.0005293474230724793,0.00015264892244754025,0.00015842312241015621,0.0007140278186839599,0.00580774849986615,0.005828788939471863,0.005930675629134796,0.006592136546266544,1.313979772994689e-05
0.1780821917808219,0.0006932503176466237,0.0004867428349717845,2.423288352644548e-05,2.0857770516038987e-05,0.0008004641724363576,0.0009410268259779225,0.000276636202408434,5.5927913115857986e-05,0.0005516001390680064,0.00044425191409742937,0.0005856939958795299,0.0007096269535287608,0.005879793445990919,0.005898248534129499,0.006062429528163313,0.006665382507891698,1.3285795482487206e-05
0.18003913894324852,0.0001026557863722799,1.4415186547184211e-05,0.00026973168244256995,0.00010103901038274743,0.00034089962830438636,0.0011915994702805521,0.0004524828971396444,0.0005780996860037801,0.0004770921648512838,0.00025240908255472205,0.0005187971412171366,1.6523419846536935e-06,0.00595200230488882,0.005967387753821468,0.006105886596537685,0.006738628469516894,1.3431793235055278e-05
0.18199608610567514,0.00015920448753467542,0.00024945240762599963,0.00048318553421131116,0.00021412920501598376,0.0008453806087695692,0.0005837460205279921,0.00020333331373104113,0.00027549963739284533,2.7000422743644892e-05,0.00030310500118366224,0.0002466286375797655,9.855676147571546e-05,0.006023913140562859,0.006036765392092552,0.006148129220274773,0.006811874431142062,1.3577790987609473e-05
0.18395303326810175,0.0002509552566590939,4.8679444033208896e-05,0.0004723992617544498,0.00027491632385880094,0.0004128020675596561,0.0006530981929716434,0.00025503817482620816,0.00011200192852646451,0.0005147877661767636,0.00030454513148635287,0.0009060454042372074,0.00030052926854461093,0.006096032592493597,0.00610617283268601,0.006265823873716894,0.006885120392767258,1.37237887402053e-05
0.18590998043052837,0.00016545767606190864,0.00011535470663615044,9.498263419560615e-05,0.0004585262638419074,0.0004600483673722344,0.0006884161132485467,0.000215460707536419,0.00038646424830846016,0.0009834867221205634,0.0002154011028916436,0.00045147056401662056,0.00011254583775111016,0.006168025384554188,0.006175565372118275,0.006294506440767567,0.0069583663543924534,1.3869786492690106e-05
0.18786692759295498,0.000167638527929323,0.00011208699899865893,0.0005702297214870283,8.788751321985033e-05,1.777754980279711e-05,0.0005905400041942427,0.000703878236234648,0.0003687595005626848,0.0007937704201336077,8.594943326757642e-05,0.000218108760892885,0.0009930725221042463,0.006240174638807314,0.006245062219678896,0.006375052499353426,0.007031612316017677,1.4015784245216545e-05
0.1898238747553816,0.0003929195651910383,0.0004784894833467085,0.00026651642228149586,0.00026742198561645336,0.0009356903185942095,0.000826680873880617,2.684273814178295e-05,0.0007989017019174177,0.0006726590642831404,7.047333811736889e-05,0.000427210544595949,0.0008917880902192671,0.006312383497705229,0.006314395154466398,0.006463630283822783,0.007104858277642831,1.4161781997812373e-05
0.1917808219178082,0.0004148072027373162,0.0005802026414084283,5.6985912401691374e-05,0.00023136645786045462,0.0006355607486558112,0.0012785682059121284,0.00028719365827320487,0.0006473621749090996,0.0011751985572981682,8.959469873920378e-06,0.00011729091175319284,0.00032633900872944266,0.0063843911909270135,0.006384219827573284,0.0065383499883818474,0.007178104239268027,1.43077797504082e-05
0.19373776908023482,0.0002401531540439511,0.0003761439717723941,0.0001723333395435428,0.00019110880264779084,0.0007232487999484921,0.0013239965640590573,1.2838760705194407e-05,0.00010745831361273772,0.0011861263907863712,0.0003094063006923581,0.00027334549060324675,0.00013007827630499846,0.006456547895760736,0.0064533143437816715,0.006636203745694361,0.007251350200893167,1.4453777502962395e-05
0.19569471624266144,4.3205158970771596e-05,0.0003230564167718275,0.00013946666028302745,9.792222287458019e-05,0.0006054498383780138,0.001174711448885979,0.0002833522727708204,0.00012171192672055797,0.0008223198225716932,0.0007107861468573229,0.0007078267505387648,0.00018856750223833485,0.006530090408585487,0.006523071961663185,0.006660304205677925,0.007324596162518404,1.4599775255474956e-05
0.19765166340508805,0.00020624244766170863,0.00037298803968494054,0.00017289524717395421,0.00045940732402866,0.0007999419625275839,0.001085045879649471,0.00016145115537707921,0.0003353924099928629,0.0008817285840040934,0.0006463705952637899,0.0003514989669793356,0.0013086974080079306,0.006601040119362522,0.006592293137741734,0.006736521476936985,0.007397842124143572,1.4745773008001395e-05
0.19960861056751467,0.0003381794971195201,0.0011134245711597462,0.00032674011767235,0.00049429622471657,0.0005450523179737071,0.0015960163158145885,0.0003519034665790538,0.0004981732648578624,0.00040845337330970566,0.00021566214978370468,9.500744759712021e-05,0.0003200494962963124,0.006673085065487291,0.006661737831238176,0.006807642551067736,0.007471088085768698,1.4891770760652734e-05
0.20156555772994128,0.0006062982587279053,0.0006481708975373535,5.163064426300101e-06,8.767862039196772e-05,0.0003502367047728272,0.0007552726177633973,0.00012362729591738897,0.0007474647851525573,0.0005919190140305786,0.00011739115995776372,0.00011833775954830927,0.0004675609974325867,0.0067462997527657775,0.006731316635185364,0.006879352221065643,0.007544334047393936,1.5037768513123662e-05
0.2035225048923679,0.00017962057735075587,0.00032943289135346776,5.999009464631444e-05,0.0002655257716332876,7.368077184309596e-05,0.0006450881495629751,1.3391241873300652e-06,0.00020952324722657567,0.0005447099671209849,0.00042191345836271876,5.6618942276140394e-05,0.0010117719635809458,0.006817517684444288,0.006800806032165388,0.006954861687167982,0.0076175800090191315,1.5183766265691734e-05
0.2054794520547945,0.00010665175923195436,0.00018857749692115233,2.4672174369425037e-05,0.00018558236352118895,0.0005246963859447534,0.0006367605687030847,0.00019986597308006837,0.0004368010400882666,0.0006420645355335181,0.0009188022971996362,6.242426625403807e-05,0.0001347777009853418,0.006889741444503397,0.0068703475832096045,0.007040876471911997,0.007690825970644216,1.532976401830144e-05
0.20743639921722112,0.0003442380415541457,0.0003467064512627793,0.00034046286472255716,1.79175125700759e-05,0.0008834663616759109,0.0009301889525992202,0.0002467993485075759,0.00019899642339771262,1.544391981189719e-05,0.00022013372055118552,8.837765327518454e-05,0.0003611806618315505,0.006961980105723686,0.006939889134253807,0.007099234701480217,0.0077640719322694535,1.5475761770814e-05
0.20939334637964774,0.00038614227507872967,0.000967225888030096,0.0001527805712385616,8.007780577377888e-05,0.0006940002653436222,0.0013278658602075138,0.00045754863951964764,0.00022333011891083332,0.0007209692981405696,0.0005971352670030156,0.00023691459630294232,0.0004425282690362492,0.007034263470427557,0.007009438135878607,0.007189757087485357,0.00783731789389465,1.562175952339595e-05
0.21135029354207435,0.000473003311925152,0.0004818556467960089,0.0002926481525371283,0.0005613905946681708,0.0010405438383152277,0.0012394221861889154,0.0007256152470638544,0.00020514003830454652,0.0006778878728816717,0.0010782139738132746,8.100591497919862e-05,0.00020315073328516786,0.007106882111258289,0.0070790690938899725,0.007267270759768268,0.007910563855519859,1.5767757275880756e-05
0.21330724070450097,0.0007817393475747086,0.0004439076715683915,0.0002829188174033187,0.0001552829211974166,0.0004223042792105697,0.0017901116675162337,0.00014569818317651528,0.0007765909963822343,0.0011092072659707047,0.000629437870385649,0.0009969046646332719,0.00032561809480428916,0.0071790686184144,0.007148610644934175,0.007321762138006685,0.007983809817144957,1.591375502857373e-05
0.21526418786692758,0.0005387364931585675,0.0003538428850653058,0.00021666297240234555,7.300070004485903e-05,0.0007415712766168231,0.0010440573982713336,0.0003505497284414655,0.0006387679882528668,3.357967810653506e-05,0.00011816611962341128,0.00015397378725982847,0.0007297693796636945,0.0072510465093138105,0.007218211800623167,0.007394969374704588,0.00805705577877018,1.6059752781058534e-05
0.2172211350293542,0.00014532583143428424,0.0005225814661769523,0.0006443463048724785,0.0002796850881366386,0.00039623158361629107,0.0002212323465557442,0.0002620615282268868,0.00015166176173969648,0.0004974357566623344,5.0259359815563176e-05,8.316857431217572e-05,0.00048812704469874957,0.007323329874017681,0.007287894912698711,0.007466410823801006,0.00813030174039539,1.6205750533626606e-05
0.2191780821917808,0.0004203140283530332,0.0004875839208657168,7.3227331548395e-05,0.00011048163422995583,0.000726093306631384,0.0015431835795348264,0.0003413602257674314,0.000415574059396448,0.0012803629492813967,0.00023509259471350685,0.00019666995057517067,0.00086147035607749,0.007395724997430506,0.00735751842012948,0.007539439246564569,0.008203547702020558,1.63517482861808e-05
0.22113502935420742,0.000433632098515907,0.00028439696915952273,0.00024049814828244753,0.00012886609919873782,0.0003802171718278735,0.0013814410936036914,1.4358126004615501e-05,0.00029583189598711424,0.00011345658413561277,0.0004469371210733264,0.00010612521282823972,0.00044063392988832883,0.007468097769101539,0.007427186631043831,0.007614397369702736,0.008276793663645726,1.649774603877663e-05
0.22309197651663404,0.0008190931680308877,0.000619425058613926,0.0007549287679301797,0.00022361296440234768,0.0008326781985653342,0.0009744031426800193,0.0002815811035526694,0.00020337718750110256,0.0006167577507602273,0.0002262132170306741,0.00020179283594021213,7.773059631457913e-05,0.007541021883736759,0.00749681758905521,0.007715968966733128,0.00835003962527095,1.6643743791316945e-05
0.22504892367906065,0.00034583757084739875,0.0004186744467629261,0.0005165676252259083,0.0005692879335297413,0.0007226129396544628,0.0010062863453017407,4.4587753592603696e-05,0.0010235051290406055,0.0007802362219704456,0.0007033382876502209,0.0005895460621727772,0.000464368365584486,0.007613878943146593,0.0075665007011307545,0.0077661315576447315,0.008423285586896104,1.6789741543843384e-05
0.22700587084148727,0.0002369415611108705,0.0007158908396879271,0.0001443717032590941,0.00025683076678906236,2.6850089438812397e-05,0.0017588418573221132,0.00016785977781619277,5.269230901394639e-05,0.00010707049072589125,8.78852456888124e-05,0.00039389909803067,0.0003153887242158815,0.007684940412632568,0.0076362061649480895,0.007833683803669556,0.008496531548521216,1.693573929645309e-05
0.22896281800391388,0.0002901185230786002,0.0003501247687762582,0.0002460997624820077,0.00012032651142533657,0.0008336905316883719,0.0012703318075710929,0.00033809281154219273,0.0007480304761355722,0.0006837394161647165,1.392550035063389e-05,0.0003529708905642831,6.596780582014683e-05,0.007757313184303602,0.007705859474701246,0.007907233767074903,0.008569777510146398,1.7081737049021162e-05
0.2309197651663405,0.00046360239360053457,7.567256424020896e-06,8.47999748917333e-05,0.00018161281916816152,0.0009917120638159999,0.0008072729411391505,8.956089589316762e-05,1.2877136733938088e-05,0.00046316280934531606,0.00011095151278693594,6.214037564079844e-05,0.0003690545258255712,0.007829648703071665,0.007775766104194712,0.007981566041442942,0.008643023471771663,1.722773480149209e-05
0.2328767123287671,0.00043227993736286163,2.5804109477806092e-05,0.0009434325169561386,2.6640527343940734e-05,0.0002527656484605789,0.000746225051975441,0.00025117867479343414,0.0003531528185842514,0.0012877461980817795,0.0005050870109560013,0.0011617513824464798,0.0001357150744436264,0.007901999123000908,0.007845315105819511,0.008054184682273674,0.008716269433396803,1.7373732554101795e-05
0.23483365949119372,7.07724844670049e-05,0.0005204310858989009,0.00014454929478409373,0.00012548325903656565,0.0008238697206234685,0.0003048101221775762,0.0007362285410618535,0.0003757035578036555,0.00014411599986312307,5.663128249404348e-05,0.000588693305327917,0.000757910891845251,0.007974386795833135,0.007915080174281622,0.008135334237887884,0.008789515395022013,1.7519730306642112e-05
0.23679060665362034,0.000766089461093189,0.0004968701818039434,0.0004935844757607,0.00016636242652440236,0.0006562710783431513,0.0015553698918769343,0.0001788794019272344,0.0007635264613678472,0.0003391041376640813,3.184536909556224e-05,0.0003038032867958562,0.00022332211518788503,0.008046737215762378,0.007985053859000446,0.008202305338626148,0.008862761356647292,1.7665728059085284e-05
0.23874755381604695,0.0007773153178052827,4.513931196498122e-05,1.8190623108871318e-05,9.753179472254958e-05,0.0011530630596323088,0.0009448342331094817,0.00027272480804158006,0.0009029246560888216,0.0005232430688695833,0.0001465119727296904,7.935174150541791e-07,6.173920553492751e-05,0.008119102536852829,0.008054669915850632,0.008275147496874802,0.008936007318272404,1.781172581168111e-05
0.24070450097847357,0.0004001349574191265,0.0006155759459597759,0.0006067991620165997,0.0002819687491519146,0.0006133153671162433,0.0009086563819783039,8.821334780624579e-05,0.0004271433120829754,0.0007480770712954693,0.0007212072247402973,0.0009707600241763287,2.948903455049501e-06,0.008191542363749235,0.00812439028082916,0.008386889136419981,0.009009253279897586,1.795772356427694e-05
0.24266144814090018,0.0002050542374023856,0.00023298646406025303,0.0003322281976112784,0.00038836832240909946,0.00043119554325252163,0.0008707797984710275,0.0005098587731948434,0.0012067326445946158,0.0006575279970535697,0.0001081234674087106,0.0004601783017745553,0.0007241523723235666,0.00826500292018742,0.008194296910322613,0.008423178746260113,0.009082499241522657,1.8103721316886645e-05
0.2446183953033268,1.4421514002008196e-05,0.0007633017215406129,0.0002938331875478456,0.0003931494269048402,0.0010559437957132628,0.001802819797071295,0.0005045412268961241,0.0011521475228940675,0.0009228633556043336,0.0007328791704500487,0.00023103224369637465,1.1284819570703264e-05,0.008336362412897272,0.00826397257181756,0.008498427442041559,0.009155745203147908,1.8249719069413084e-05
0.2465753424657534,0.0005265822125492953,0.00045483061541930214,0.0006353879856051542,0.00025142976512328163,0.001079534502130594,0.0010032256556569003,0.0002542113376675509,0.0013985658573092558,0.0003638515757502653,0.00012281289826020225,0.00025101503859147056,0.00012025734911545738,0.008408712832826529,0.008333864300149832,0.008577982573408041,0.009228991164773034,1.839571682202279e-05
0.24853228962818003,0.0005554857910362587,0.00027580589658893206,0.0009590092361656533,0.00019609958536304095,0.0007293370305808677,0.0007824447690757408,0.00037725984447323224,0.001096263831922184,0.00014098019010699847,0.00013065307729565045,0.00046693564064181903,0.00012824714786685565,0.00848111540681995,0.008403621918031345,0.008646592801877628,0.009302237126398272,1.854171457454923e-05
0.25048923679060664,0.00010900385832847415,0.0005188640191548938,0.0008154865338796252,0.00029707513594566526,0.0007343236372476941,0.0008055064842707044,0.0004386734201902026,0.0010552089645856494,0.0003892909719937915,0.0005378518269068128,0.0004881080224507922,0.001126257701157915,0.00855357013487755,0.008473468942880022,0.008726490659951555,0.009375483088023592,1.8687712326978523e-05
0.25244618395303325,4.0400466134155044e-05,0.00024360760133465553,0.0005557645766039732,0.0003616620508929136,0.00026239857990542625,0.0011864046843747256,7.26471932629702e-05,0.0011168827025195005,0.00047289921920498634,0.0003230090530614016,5.904181878765846e-05,0.0003761316927174685,0.008626345237900818,0.00854365124385556,0.00880653752963742,0.009448729049648802,1.8833710079532717e-05
0.25440313111545987,0.0002074899691535681,0.00026655322132571047,0.00047986334381563966,0.00011361515341265505,0.0006443845647765845,0.0015357571262313574,0.0003238307851745337,0.0007541043144272119,0.00036294883308871095,1.4261661152675797e-05,3.3838134811670084e-06,0.0002825322169257849,0.008698568997959927,0.008613230047802761,0.008866072950939968,0.009521975011273887,1.897970783217018e-05
0.2563600782778865,0.0004917913918184719,0.0003624102230382481,0.00032543299153571514,0.0003288602586103001,0.00043147149130577656,0.0004714736585306606,0.0005672937388730565,0.000818810438664011,0.00040448365166907696,7.799839527658503e-06,0.00017563345476860615,0.0011070677880930385,0.008770785307438425,0.008683151578457407,0.008943176841290049,0.00959522097289904,1.9125705584766006e-05
0.2583170254403131,0.00031412084194210044,0.00023974169584300986,0.00034069706293132773,3.0544293842582615e-05,0.0005401701798817826,0.0015606315007588578,0.0003189264664271163,0.0003953396210291671,0.0007978050837137984,0.0005486787429234696,8.168507905986777e-05,8.389045091655722e-05,0.008843247486076622,0.008753050757370262,0.009015937043152122,0.00966846693452414,1.9271703337375712e-05
0.2602739726027397,0.0002538092828864996,0.0004484153889541681,0.00065813433159638,1.5521755111699842e-05,0.0006641649104232733,0.001982135365116114,2.7155170547479845e-05,0.0010105989478950556,2.9677858245855115e-05,0.000222472140895838,0.00011088173617172792,0.0002359502411956732,0.008915918280971533,0.008822964837444311,0.009088503529918676,0.009741712896149321,1.9417701089874395e-05
0.2622309197651663,0.00018206986552786464,0.00010997054212975865,0.0009095594561727011,0.0001423433697850668,0.0004487037383883036,0.0013215169035761393,0.00017704811924386388,1.7605694469693955e-05,0.0007022321499021017,0.0004331395304830038,0.00021165606611657506,4.350391262460118e-05,0.00898923727637839,0.008893109885516878,0.009167574373546358,0.009814958857774614,1.95636988423592e-05
0.26418786692759294,0.0005711338470044403,0.00017238939308497625,0.0007509344270167084,4.055565095570368e-05,0.0005579090664449005,0.001175644154316452,9.730989240977483e-05,0.0003778019001421662,0.0013682299306330414,0.0003162792871060638,0.0006488465716776581,0.000420270209544632,0.009060507362121079,0.008963105921977493,0.009237816279166672,0.009888204819399837,1.9709696594927273e-05
0.26614481409001955,6.784929592972e-05,0.0003596724693023662,0.0010683865968429546,0.00011424406130676468,0.0008126316841400166,0.0010756371792114278,0.00023792998234863083,0.0009240614000999431,0.0009743751708709697,0.0006020782764709492,0.0005356328312599162,1.8927616282651827e-05,0.00913298444192047,0.00903278158347244,0.009311239582701872,0.009961450781024977,1.9855694347495345e-05
0.26810176125244617,0.00020948149738209132,0.0005832696753491629,0.000676081557845043,0.0002575134438524973,0.0007927184504519236,0.0009783422154436838,0.0001872246665011179,0.0006472925144185293,0.00013307384672267553,0.0004955594939242136,9.67927751438502e-06,0.0010295222002019155,0.009205662687395977,0.009102785070513653,0.0093821743923177,0.010034696742650118,2.0001692100063417e-05
0.2700587084148728,0.00022823244049707814,0.0004962670774714129,0.0007474708528772966,1.488921190895276e-06,0.000807495120023094,0.0014113497762425764,0.0004362252382977827,0.00014724462940851613,5.527705237706737e-05,5.793690965016918e-05,0.0005945402355448381,0.000393451455090843,0.009278713461901344,0.009173071679617562,0.00945664822771708,0.010107942704275438,2.014768985250659e-05
0.2720156555772994,0.0002475116506057834,0.00029100141377867705,0.0007810857042831326,1.0583911852254935e-05,0.0006541196361023044,0.0019426155939537143,2.0299210983371063e-06,0.0012017901882690335,0.0009798150405448819,3.158637432633393e-05,0.00030658730415879243,0.0004974935307937717,0.009350333724932089,0.009242687736467733,0.009536255513147726,0.01018118866590044,2.0293687605255073e-05
0.273972602739726,0.0004162843705347863,3.046350490368277e-05,0.0007350016950436744,0.00021696282613956064,0.000614872145765194,0.0019290204526118127,4.25372837849769e-05,0.0010452364205189857,0.0006755162595578346,0.00014135794650829703,0.0005500335811444435,0.0016184057475260583,0.009422803354150883,0.009312743377573124,0.009604046177751652,0.01025443462752576,2.0439685357642734e-05
0.2759295499021526,0.0012478011357213575,0.000272549439725725,0.000495560218152849,0.0001111177099321764,0.0008997323619748671,0.0010059180366422255,0.00022242988223090954,0.001370891679582445,0.0007529256237123888,0.0005426707374478895,0.0006124374759767931,0.0003317145002458971,0.009495928634462206,0.009382709611711351,0.009677871812639086,0.010327680589150831,2.058568311030795e-05
0.27788649706457924,5.112085081332429e-05,0.0005214860703826596,0.00030828025602108733,0.0002652382519126584,0.0009339550469040225,0.0013811537954925845,0.0007029870483993839,0.0010433545377135922,0.0009443810250640561,0.00013293829225308196,0.0004057636525512387,0.0012204298708557437,0.009567727711427276,0.009453048374879425,0.009765168097245758,0.010400926550776068,2.0731680862806634e-05
0.27984344422700586,0.0005911112984034461,0.0003811969200757104,0.0005375846068051415,0.0003217934409764367,0.00044569086631268684,0.001146313663325016,0.0004720137675616187,0.00029723632732897576,2.839129765958015e-05,1.7280761399562916e-05,0.0007461504300448341,0.0005149291117999,0.00964018243948489,0.009522791091599758,0.009826417152085598,0.010474172512401292,2.0877678615333073e-05
0.28180039138943247,0.00019602547225287814,0.00044848094519904513,0.0005800730997019138,0.0004214204364710178,0.0006430887168950711,0.0016767226642675076,0.0002120218687944736,0.0006975091510706272,0.0005439079814844455,0.0003913335985250149,5.075405177405734e-05,0.000631310742466959,0.009712696772187265,0.00959289143618873,0.00990066001948646,0.010547418474026474,2.1023676367901145e-05
0.2837573385518591,9.149499137495187e-07,0.0004955887980659102,0.00024574847890926343,5.834696815418261e-05,0.0006581038050453569,0.0013625711016456987,0.0009044050984184648,0.0003992304392058943,0.0006899669952590559,0.00017279533670352953,0.00022084118797374708,0.0007406383938987349,0.009785121697922478,0.00966294707729412,0.009976944345970878,0.010620664435651572,2.1169674120566362e-05
0.2857142857142857,2.9172662784113235e-05,0.00011694812388275688,0.0005413406452641351,0.00015406674533034737,9.440249591018135e-05,0.0016600600519671577,0.0005660093465342658,0.00021978848786209648,0.0006002374848828179,0.0005800015368952888,0.0002445391455187934,3.582603125716621e-05,0.009857650931786047,0.009733136828850256,0.010081570681045995,0.010693910397276782,2.1315671873023412e-05
0.2876712328767123,0.0001084117556798686,0.00016123965728399858,0.0009865777229082356,0.00019528136003134355,0.0004816485906827678,0.001345021870254301,0.0004659204150426616,0.0008113698695909749,0.0012812854384195577,0.0002425147558439006,0.0005242319439661275,0.00029846861612679854,0.009930731508613802,0.009803147766472078,0.010149271938682772,0.01076715635890195,2.146166962561924e-05
0.2896281800391389,0.0007540876377143402,0.0005027795541800995,0.00026189483290095517,3.752910012821964e-05,0.0011008461605988007,0.0016778340231857758,0.00034511886949162296,0.0013433093536414642,0.00027346558456797787,0.0007378166210136872,0.0002992073405303497,0.00013557874078373722,0.010002694498352005,0.009873501430801346,0.010251633297256424,0.010840402320527243,2.1607667378104045e-05
0.29158512720156554,6.0600328666379766e-05,0.00014538793585937293,0.0004727515461270121,0.0001828718068424967,0.0011563626048739645,0.002254742097633669,0.0005730736138645914,0.0010601851227108744,0.0006028982879940775,0.0003004026529963705,0.00017568944714706214,0.000530796956795046,0.010075104522926023,0.009943348455650022,0.010272157478553465,0.010913648282152286,2.1753665130769262e-05
0.29354207436399216,0.0001455966576009715,0.00018355509200992937,0.0005134071961969411,0.000341850127372173,5.011001667079573e-05,0.0013279590948492015,5.276760021152849e-05,0.001041504348906902,0.0004981484071344411,0.00032442549308833724,0.000225854311791035,0.0001707647188573802,0.01014773806491795,0.01001362761417332,0.010350721682700542,0.01098689424377755,2.1899662883281823e-05
0.29549902152641877,0.00018455791178975667,0.00024168980416025554,0.001168020489775795,0.000103630545699257,0.0009380500287178573,0.000813759443199974,0.00018071341220174397,0.001482017758452553,0.00014577102955545818,0.0002893130749825057,7.82389670249406e-05,0.0002027969330910262,0.010220118287169594,0.010083638551795143,0.010418914678656716,0.011060140205402774,2.2045660635711117e-05
0.2974559686888454,0.00014740403460039575,0.0004730058117054514,0.0004964155359409861,1.9850094781059813e-05,0.0008595007257319875,0.001229287941918511,0.0007213669614650198,0.0009664875669621042,0.0001504403753422312,0.0007726418571330496,0.0007466656370304636,5.889113710894067e-05,0.010292587916388374,0.010153753797545295,0.010492591301932197,0.011133386167027942,2.2191658388431845e-05
0.299412915851272,0.0005468839827131311,0.0005367433604646643,0.000647205668394657,5.912427335491577e-05,0.0006710851612638513,0.001389052909905819,0.0008877778473447839,0.0012304818210054358,0.0007537489709306677,2.1714526121707767e-05,0.00012050922483691773,0.0005724990788053552,0.010365251260702701,0.01022392864794025,0.010604444700186344,0.011206632128653027,2.233765614104155e-05
0.3013698630136986,0.0008788318682953489,4.7841544027649174e-05,0.0005208193014815676,7.111442578283667e-05,0.0014405162383362424,0.0012262375403687131,4.998731123956324e-05,0.001078018422003113,0.0002014725159362185,9.38116263106692e-05,0.0003705532599732053,0.0004768161724761355,0.010438302035208069,0.010294133300657593,0.010649376983518921,0.011279878090278223,2.2483653893456967e-05
0.30332681017612523,0.00015571793670840495,0.00044077554588131673,0.0003826610172253109,0.0003635577285747982,0.0006280251419086003,0.0014683016216296696,8.280495052151449e-05,0.001774235757635162,0.00036396005992703206,0.00035336693878360026,1.6748102949187826e-05,0.0003550938690166927,0.010510145815656707,0.010364293249891326,0.010715617927358673,0.01135312405190339,2.2629651646122184e-05
0.30528375733855184,0.00017477123954220963,0.0004384711482293968,0.000408132384038723,6.988196589871598e-05,0.000786165883325779,0.0005830630562536354,0.0007955983183614845,0.001555074761129177,0.0001508101723425026,0.0005442157290212746,6.945879242495345e-05,0.00078860967376157,0.010583584020353115,0.01043454260609225,0.010800261805272854,0.011426370013528697,2.2775649398593112e-05
0.30724070450097846,0.0002832659355674061,0.00018859885850289193,0.0009450861088309559,0.0001185186974082264,0.0009559295304741589,0.0012844852336373058,0.0008276603349175182,0.0006615915171180042,0.0006296583286795887,0.0007665804751839367,0.000995943771985558,0.0008929916492972645,0.01065511487641671,0.010504911171582726,0.010925764667180565,0.011499615975153837,2.2921647151147306e-05
0.30919765166340507,1.7568612653007243e-05,8.98525659442928e-06,0.0004118682390034101,2.661361749767277e-05,0.0005175171846568682,0.001522958135050545,0.0004056541675746539,0.0011011065488636396,0.0007786007171451947,0.0006348936313808062,0.0006408990865528486,0.0005352498536884687,0.010727614307957878,0.010574966812688102,0.010937675977307548,0.011572861936778922,2.3067644903757012e-05
0.3111545988258317,0.0004249269385423471,0.000343849720486622,0.0010899508614625741,1.3629136553783283e-05,0.0003929828982267569,0.0021654164175901602,0.0002175664286527823,0.0009366775174226571,0.0011314058919038583,0.00038773768948652254,0.0008524561543550302,0.0003005211930189322,0.010800232948788624,0.010645245971211414,0.01101352817011736,0.011646107898404229,2.321364265622794e-05
0.3131115459882583,0.000308488031924542,0.0002555209192625918,0.0005904841217390933,0.0003597331252701841,0.0008369875159867368,0.0009904694762833677,6.930949360209326e-05,0.0016187834534041323,0.00024643959671336035,0.0009703082051880918,0.0007444727215163149,0.0005029034820206724,0.010872926095425312,0.010715435722767536,0.011093910315930072,0.011719353860029424,2.335964040875438e-05
0.3150684931506849,0.0007348965572017974,0.00023473690284306348,0.0004940937923092192,0.00022271384464686572,0.001008882029185837,0.0018156755997043306,0.00025148798691218555,0.001703859464992935,0.0013879846500057524,0.0003152031732898408,6.732453571742236e-05,0.0004725445343356782,0.010946081178059036,0.010785714881290848,0.011160732405056412,0.01179259982165451,2.3505638161419595e-05
0.31702544031311153,0.0007384504735067632,0.00020266432162077685,0.0006645236552163813,0.00013693314198701123,0.0008722479998663213,0.0021488751828268315,0.0002799417435720708,0.001088878923694775,0.0010048065722390864,4.982095364777783e-05,0.000130793863575146,0.00016029816273896436,0.011018133574764416,0.010855904632846997,0.011235824638645336,0.011865845783279733,2.3651635913890523e-05
0.31898238747553814,0.00023036029794704094,0.0002494868948172413,0.0006447252943228565,2.0143122882732012e-05,0.0008287015245247997,0.0013913097665597118,0.00022892978647243156,0.0011676517440985523,0.0007370081855963551,0.00019108083704005852,0.000460397930354961,0.000644188852519878,0.011090111465663799,0.010926496715755352,0.011348333687991985,0.011939091744904956,2.3797633666472473e-05
0.32093933463796476,0.00032219494261515047,6.37566170919035e-06,0.0006653537837482681,4.8426738598228436e-05,0.0008322129162334213,0.001181034198620201,0.00020357762894857023,0.0015022178975559464,0.0010483285275913468,0.0002710798891567001,5.2003017284751873e-05,0.0008415410431407699,0.01116286421694529,0.010996865281245827,0.01142160797991526,0.012012337706530207,2.39436314189434e-05
0.32289628180039137,0.0004952325087312359,0.0005464627009156842,0.0006709768038514752,0.00019641952331100887,0.0005337969798323017,0.002113528682636867,7.93860692259174e-05,0.0015854908686402935,0.0009659899931672711,0.0005152152318235736,0.00029241280372177547,0.0004618243712660175,0.011235199735713353,0.01106687621886765,0.011460535095286717,0.01208558366815532,2.408962917152535e-05
0.324853228962818,0.0008309013481169469,0.0001785136098891027,0.0008227057094603307,0.00022565058517162728,0.00037329129028026986,0.0024052881364793055,0.00011191002177898812,0.0021907515163450964,0.0015347427959471471,0.0006961994533509486,0.000275609576228214,0.0006923549537629359,0.011307728969576908,0.011137378894808841,0.011532363974574161,0.012158829629780404,2.423562692430159e-05
0.3268101761252446,5.649328320581071e-05,0.0003008574256237184,0.0006827741870220339,0.00011208951562005631,0.0009801954022113646,0.0014211803665820921,0.0001828640690509642,0.0007689625033672487,0.00020980536848944076,2.798437184509117e-06,0.000312876700467285,0.00023494362742346175,0.011380273104601685,0.011207523942881409,0.011608454585963074,0.012232075591405739,2.438162467663374e-05
0.3287671232876712,0.00022495456709048511,0.0002829664133630061,0.0004926108501992488,0.00033921667112490894,0.0008452154017843938,0.0012585289098181462,0.0005580865524850154,0.0019791953943810725,0.00034552148805477856,0.0004126495934881902,0.0004703634165368342,0.0007748819209494329,0.011452847041948822,0.01127783290372708,0.011719115891321685,0.012305321553030851,2.45276224292712e-05
0.33072407045009783,0.00011910633679745875,0.00027005238894106665,0.0013056979930746726,0.0006962703025686912,0.0004610134803902932,0.001283453270162327,6.561116811154566e-05,0.0019283132112372092,0.0002458976066458396,0.00041283802625058375,0.00021974606875063696,0.0015024854385506936,0.011525391176973598,0.011348246172701137,0.011773868039881008,0.01237856751465613,2.4673620181714373e-05
0.33268101761252444,3.2890789712913815e-05,0.0005400220086231311,0.0005135873486652454,0.0003838499853954236,0.0009063592026576917,0.0012462099860057751,0.00020303929546927613,0.0015606472422733386,8.789097567940551e-05,0.00037304664352988404,0.00043385123511696655,1.2557751928321537e-05,0.011597831003870018,0.011418659441675194,0.011886377089227684,0.01245181347628127,2.4819617934268567e-05
0.33463796477495106,0.00032254484333202327,0.0003361496035020062,0.000537956029550285,0.00023928853832080876,0.0006603655513365558,0.001556029647215157,1.4802544935493822e-05,0.0017497929636399456,3.438618816539729e-05,0.0005193409617979816,0.00038235810436412776,0.0011673328574736408,0.011670494348184318,0.011488893896714897,0.01190445748008892,0.012525059437906355,2.4965615686933784e-05
0.33659491193737767,0.0004543517154984855,0.00034685391957231526,0.0005456801133818245,8.024316256574626e-05,0.000932604484015026,0.0014879707617097282,0.00020703714316419597,0.0016042437034315682,0.0014433260636992074,0.00013704638903669353,0.00027839798504777913,0.000739886947221241,0.011743530221528492,0.011559381671494923,0.011977642365045033,0.01259830539953155,2.5111613439515734e-05
0.3385518590998043,0.0008563201575305934,0.0007160503716442113,0.0008988727183315282,0.00025515745591850325,0.0008211236147907253,0.001605207815649795,0.0005829434542682643,0.0011579443068477635,0.0018987704367610936,0.0005572687535312648,5.115081358222917e-05,0.0005479503722164158,0.011815463408944321,0.011629750236985398,0.012052958116051865,0.012671551361156663,2.525761119206993e-05
0.3405088062622309,0.0002593147531271822,0.0002235275730370634,0.00046124579756251505,0.00015237452833644083,0.0008161562457800753,0.001694534994673813,0.0008847313895941622,0.0012386989816903227,0.00037470934541233847,0.0002959269061804659,0.00043132426588526895,0.0006325739398718722,0.011887962840485489,0.011700148604798233,0.012127946041512405,0.012744797322781942,2.5403608944568612e-05
0.3424657534246575,2.6667715524175684e-06,0.0004179781077887079,0.00029911154494538517,0.0002772664426352045,0.0002196425796960333,0.0009032184483026007,0.00020633584274992733,0.0017668312190557978,0.0007328843472982904,0.0003530079723809698,9.025579704985409e-05,0.00012801533951506405,0.011960566580155041,0.011770546972611096,0.012202084600784924,0.012818043284407193,2.5549606697067295e-05
0.34442270058708413,0.0005232600939563403,0.000277197219162334,0.0006699024212649951,0.0004553140628048291,0.00044047250625575685,0.0015259475934215894,0.00025842175605808593,0.002131140090256084,0.00011889054653133058,0.00027569546577418946,0.0004091204631039014,0.0002156405222705493,0.012033215023308147,0.011841004945068706,0.01227635727050816,0.012891289246032223,2.5695604449788023e-05
0.34637964774951074,0.000579293742378334,0.00021279968281565087,4.183426101783683e-06,8.20793960494004e-05,0.0010193326328200303,0.0017551668737334214,6.33486364287339e-05,0.0019794366504746475,0.0005563757564621963,0.0002709367130202256,0.0006391070034104385,0.0004160293195647202,0.012105535640915016,0.011911492719848732,0.012349512353141884,0.012964535207657474,2.5841602202175684e-05
0.34833659491193736,0.001012058548103184,0.0005235090772016948,0.0005530133763655132,0.0006553217848435933,0.0006900116881028706,0.0015078023155824238,0.0003499373873368794,0.0010899916211470073,0.0005506291905744976,0.0002772942265168721,0.0005478128711088603,0.0001868143757478291,0.012178273491035313,0.011981891087661595,0.01242491751111588,0.013037781169282614,2.59875999548409e-05
0.350293542074364,0.0003484717912067836,0.00019263407522540632,0.0007036097937236363,3.063002294201311e-05,0.0003141693181385463,0.0014260194606174892,0.0002298720770488316,0.0015025951557765538,0.0005199529820094639,4.545667832989153e-05,0.0005213089876781041,0.0004043958491672939,0.012250713317931705,0.01205228945547443,0.012515998690665775,0.01311102713090792,2.6133597707256317e-05
0.3522504892367906,0.00042351794909600837,0.00021958065699700935,0.0006350548334038697,0.000265049808510498,0.0007698862485968627,0.001713070147522644,9.152167328552174e-06,0.0018792272872841798,0.0008293212718880616,0.000639471285828308,0.0005574197835839234,2.1877758988098073e-05,0.01232328725527887,0.012122836834899231,0.012575504309645935,0.013184273092532922,2.627959545994929e-05
0.3542074363992172,0.00047244374362850894,0.00044493620006466617,0.0003034049710455011,0.00020204241664981137,0.0010737454453287054,0.0019244527378854681,0.0004117017546472479,0.0009444678267660211,0.0014555180510702204,0.0005128806391534735,0.00041713063327694644,0.0012196874180612494,0.012395846291464813,0.012193309708518035,0.012648450776022918,0.013257519054158146,2.6425593212420218e-05
0.3561643835616438,0.0004637616489856222,0.00011926170334505826,0.00043255861744570523,0.0003050940845935324,0.000585458912995579,0.001640163102296116,0.00021643165602994174,0.0022650438164203146,0.0004716741655795553,0.0004975569631130716,0.0006945508335559347,0.00033038083567929477,0.012468345723006008,0.012264021000715969,0.012754000983092068,0.013330765015783202,2.6571590965029923e-05
0.35812133072407043,0.0001833866822953112,0.00010712635633994272,0.0013180952060456164,0.0003382842529053576,0.0007586051237349623,0.001062916637635719,0.00034306752564858267,0.0013171415317292101,0.0010097752797837145,0.00028996360418845346,0.00015065264818717172,0.0004180203664536364,0.012540964363836754,0.012334225653433312,0.012803239702009667,0.013404010977408287,2.671758871744534e-05
0.36007827788649704,4.2360627458382094e-05,7.169286031932787e-05,0.0007655207278272624,0.0003347512124040608,0.0010658021805742268,0.0017213638661363606,0.00017012993116588548,0.0015044544102689739,0.0011406127573987956,0.0006944056389787678,0.0005710903765699382,0.00017504056672840163,0.012613866126730156,0.01240483263750286,0.012870747244550895,0.013477256939033316,2.686358647002729e-05
0.36203522504892366,0.0002577242389964485,0.0006524709001826667,0.0007328775659846687,0.000321379588480053,0.0007203432782841301,0.0020878526433659172,0.000591925071115551,0.0011773792043971443,0.0010770645872401619,0.00030892221772199635,0.0004414704576777839,0.0007886203988743401,0.012686007930402698,0.01247533531344408,0.012962126447324696,0.01355050290065829,2.7009584222498217e-05
0.3639921722113503,0.0002945204883171848,0.0004188408761574558,0.000330298176343613,0.0004652003139899441,0.0010043392271445462,0.001295925149385757,0.00043985343879920924,0.0020239939599587253,0.0004733493238045505,0.0008794972986624905,8.717275566322291e-05,0.00011916362338798558,0.012758656373555832,0.012545867791707688,0.013020514479215317,0.013623748862283208,2.71555819749969e-05
0.3659491193737769,0.00032289758156336945,0.00010686054657496613,0.0004623128456930081,0.00044966802169285613,0.001140634866251572,0.0011909262852808078,0.0001581119017740329,0.0019628001732686917,0.0013986571116308133,7.883772422276336e-05,0.00032096043060816926,0.0004942013306478421,0.012831051496968643,0.012616340665326492,0.013140712527737991,0.013696994823907904,2.730157972752334e-05
0.3679060665362035,9.06384643679925e-05,0.00020269519654572687,0.0008782989439135858,0.0005179249587887458,0.00050597422751128,0.0008520089927548102,0.00027211540373503484,0.0013117290195590325,0.00027230911883055486,0.0006080769840115241,0.0010675734933978387,0.00014534062711060725,0.012903699940121777,0.012686888044751293,0.01318549579945863,0.013770240785532545,2.7447577480022023e-05
0.3698630136986301,0.00013962386354526846,0.00015704335466304453,0.00010919569238743154,7.703902021327647e-05,0.000998765247019917,0.0019401759077636305,0.0007348209451111254,0.001967579109516948,0.0002767741511734423,0.0001900196243850294,0.0008764266799362597,0.0004631131719025072,0.012976333482113689,0.012757807953205913,0.013243347389546245,0.013843486747156825,2.759357523238193e-05
0.37181996086105673,0.00032677282931192764,5.642274600425878e-06,0.0007000767195401991,9.509394524709336e-05,0.0009855724370302354,0.0010091311728777086,8.370508791788467e-05,0.0010837369167981947,0.00026809642670766465,0.00044337878583089463,0.00036833216788156875,0.0002446569001497423,0.013049384256619057,0.012828087111729225,0.013368775745647987,0.013916732708780882,2.7739572984658567e-05
0.37377690802348335,0.0004715130903208964,0.0002066536567723043,5.37230394398458e-05,0.0004956318758045919,0.0005199207685505636,0.0018751515768086202,0.0003765268943821676,0.0025835887767756693,0.0003812505624806173,0.0008932097576176412,8.29293153797872e-05,0.00048057299632675576,0.013121272740551304,0.012898768601604771,0.01339242917079575,0.013989978670404274,2.7885570736824183e-05
0.37573385518590996,0.00014162156498340184,0.00017577502643970067,8.280668175128514e-05,0.00014857854926678127,0.0006439825543174404,0.0009695133217582363,3.200862324145848e-05,0.0023022452346077305,0.0008421549550285679,0.00030447449767681545,0.0005803564540138584,0.0002786824456444126,0.013193891381382022,0.01296949479496387,0.013466925357936893,0.01406322463202686,2.8031568488767755e-05
0.3776908023483366,0.00023091460519006346,0.0004256876831548462,2.657746023962404e-05,9.97508816888426e-06,0.0010183391446573486,0.0009703425044519653,0.0007485238189203491,0.0011569770699041138,0.0009889217739598999,0.0005078700656397095,0.00047130261607000734,0.00041043137259313967,0.01326636101060083,0.01303980375580957,0.01354167486481836,0.014136470593648198,2.817756624062806e-05
0.3796477495107632,0.0002746318083004795,0.00020703332612945213,0.0004429038066668667,0.0004005466203884922,0.0006770525675015293,0.0013448779087261997,0.00010870056341125145,0.001475971509913937,0.0007579888601107754,0.0007467154960827671,3.806905935241356e-05,0.0003886554937558018,0.013339799215297238,0.013110544850329892,0.013624560405711666,0.014209716555268037,2.8323563991933254e-05
0.3816046966731898,0.00026667305556032916,0.000569807377726772,0.0007551480206558492,0.0002776663628509257,0.0005367975560119365,0.0021527688828399394,4.687717828061322e-05,0.002467753377825954,0.001301752415568569,0.0006553809967925761,0.0008623581257751201,0.00147898307713773,0.01341262647238467,0.013181360450656154,0.013690279808909633,0.014282962516885156,2.8469561742794358e-05
0.3835616438356164,0.0003787058545732802,0.000449843411288231,0.0011170131014203721,0.0003019946767473525,0.000775941009678871,0.001046307678380043,0.00013158499733451068,0.0018369627045011216,0.0018141490267133409,0.0005389827443743056,0.00018491566642281354,0.0003483670903826064,0.013484589462122887,0.013251758818469017,0.013765580658755272,0.014356208478498722,2.8615559492684017e-05
0.38551859099804303,3.330163360851235e-05,0.00021381430031078286,0.0010821049630762858,0.00014232345222217613,0.0007493371546147543,0.0014850819885609823,3.5392719495125347e-05,0.0021411751926066203,0.0009619121968867106,0.0005811179458974081,0.000556242984545402,0.0008335833966852946,0.013556716364634208,0.013322514814150505,0.013840807002794914,0.01442945444010682,2.8761557241435698e-05
0.38747553816046965,0.000660660703363819,6.90399004844855e-05,0.0009966073824791144,0.00016707463997880923,0.0013586999581428338,0.0018790187047096063,9.227081078569399e-05,0.0013991920544532965,0.0007573841406730841,5.59063361259271e-05,0.0003612609313102533,0.00031688527327497495,0.013629573424044056,0.013393047292414112,0.013984653194132252,0.01450270040170723,2.8907554988077955e-05
0.38943248532289626,0.001520090457552109,0.0002108893362218478,0.0008908144203359225,0.0002814897331064603,0.0010716834100550077,0.002050972822553482,0.00044841254079994175,0.0016915730205709079,0.00026302849923912075,0.0002955266269510648,0.0002273700205022433,0.00017485702360328648,0.013702087756746445,0.013463669177644882,0.014020659681909714,0.014575946363295761,2.90535527319169e-05
0.3913894324853229,0.0004139527421435085,6.151047758662376e-05,0.0008542671542605129,0.0005971953529874119,0.00110502692647374,0.0018056199211636814,1.7015610261794656e-05,0.0015900268893679348,0.0010384604077776638,1.5275206045273215e-05,4.084433988693625e-06,0.00022534874491297874,0.013774527583642837,0.013534320865198013,0.014063699517770645,0.014649192324867083,2.919955047162026e-05
0.3933463796477495,6.109099438322829e-05,5.735833594666673e-05,0.0005417801851974602,0.00042873244335783767,0.0008844844584716682,0.002141680527235401,0.0006592683081878548,0.0015995093102203484,0.0016654320473419304,0.0006216726784957771,0.00037980456302033616,0.0004143677239669685,0.013848010491822826,0.013605196070169079,0.01418313760707246,0.014722438286412565,2.9345548205050864e-05
0.3953033268101761,2.65895238863445e-05,4.098404559960134e-05,0.0005833746084226155,0.0008029698244081951,0.000609895478819511,0.0015362410655962444,0.00023823071632256276,0.0019226015695584797,0.00011404763546118968,0.0011580644956575847,0.0010147036203397297,0.0007627398857129597,0.01391957115020881,0.013675683844949105,0.014269718635941842,0.01479568424792041,2.9491545928628238e-05
0.3972602739726027,0.0006469035409250867,0.0002211475632944715,0.000576838280991615,0.0005817568041524279,0.0006981050707539904,0.0018399512507161486,0.00016556623204141974,0.0022787595055857313,0.00041864755375772833,0.000574023101492821,0.0003751969076833117,0.0006689882017812121,0.013992726232842506,0.013746365334824623,0.014287217881516517,0.014868930209371634,2.9637543637994757e-05
0.39921722113502933,0.0004070597326820413,0.00016946071744614044,0.0005632388031547586,6.799641854099425e-06,0.0005208057725364645,0.0021335435473854025,0.0007158917748863181,0.0020498978531425516,0.0009703683292930643,0.0008853924834663351,2.3390110724635926e-05,0.00013224309324569306,0.014065777007347874,0.01381709152818375,0.014395539704567722,0.014942176170738758,2.9783541325406615e-05
0.40117416829745595,0.0002449254800648837,0.00019345686930133388,0.0005431126167149691,0.0004891802261500211,0.0007621098945765348,0.0022151370237498136,0.00015438093644665196,0.002106155018982425,0.0013841043521733432,0.0003415991256861539,0.0004631827880711703,5.24271915583463e-05,0.014137889008698001,0.013887758116898075,0.01443674669760181,0.015015422131980483,2.9929538979983628e-05
0.40313111545988256,0.00016009845172143544,0.00027459897433496083,0.00018377564514898692,0.00014935396279119884,0.0007506158169629518,0.0022376175936582032,0.00021354891692376698,0.0015758428755877074,0.002550289410698181,0.0009376849945905152,0.00047490038310266103,0.0009118173304674682,0.014209762591469055,0.013958484310257202,0.01451092996035791,0.015088668093034746,3.0075536584711626e-05
0.4050880626223092,5.8079068145755475e-05,0.00020997792057037001,0.0005207118349456752,5.39776640319789e-05,0.0009132716102218663,0.0016940775556182897,0.00022243887611389512,0.001673063333549496,0.0021715518789672816,0.0009537580651855504,0.00014605552383423204,0.00047289759346008653,0.014282396133460995,0.014029240305938717,0.014587095077552792,0.015161914053808151,3.0221534113972215e-05
0.4070450097847358,0.0005591919154812885,8.379319003323782e-05,0.000449206444709499,7.40548104931904e-05,0.0010789374380419658,0.00208343961528043,6.813791305820827e-06,0.0025357713432004048,0.001915421101539333,0.0001783410578082012,0.0005385170250246929,2.439829795558568e-06,0.014356028053252895,0.014099996301620205,0.014694582435577114,0.015235160014159949,3.0367531528546765e-05
0.4090019569471624,0.0014254762038187485,6.459785546822361e-05,0.0006295902832941513,0.00022892521772818752,0.0011052923098607559,0.0011942522421880264,0.0005333410397573013,0.0022908015355066758,0.00041727853860420994,0.0010789470568700332,0.00076137615289254,0.0010092096224828262,0.014427499304671715,0.014170737396140526,0.014735863934417198,0.015308405973878253,3.0513528768344456e-05
0.410958904109589,0.0005110121248466382,0.0004787809131843457,0.0005100286482078442,0.00016840631978684573,0.0008810990573661914,0.0009642475368278614,0.00013301436884230466,0.001618853854964436,0.0005042618988258252,0.00016171569841080813,6.0149383713542504e-05,0.00022658045308762698,0.014500177550147236,0.014241493391822041,0.014810822057555378,0.01538165193264196,3.0659525742104954e-05
0.41291585127201563,0.00035977665066633246,0.00024144050002183892,0.0008143156421193121,0.0005224079239359858,0.0010860294449320795,0.002672019635438061,0.00011315640330400445,0.0011833578002461431,0.001173791254759693,0.0006221711981287958,0.0003969043147572515,0.0005201131451121332,0.014572721685171985,0.014312726224661732,0.014884930814505482,0.015454897889964903,3.08055223096626e-05
0.41487279843444225,0.0006535224940096285,0.0004990570570742037,0.000517802717856064,0.0004053987239087675,0.0012759245608533476,0.0018814332459653471,0.0006198711369718168,0.0015752934242998506,0.0006929956700121309,0.0013355888102735136,0.0005498104121004488,0.0006002016041959379,0.014646279099157944,0.014383050086668625,0.014958905461004868,0.015528143845109532,3.095151825530107e-05
0.41682974559686886,0.001229278842550613,0.0006147251525939479,0.0003057346740783229,0.00040093799437870836,0.00046496828402867174,0.0021048559745728,0.0001787616809784398,0.001722939411741592,0.00011502961311946058,0.0007723792394577489,3.9927562135361194e-05,0.0008870585760056005,0.014718182484251358,0.014453820983511306,0.015033714572531082,0.015601389796953608,3.1097513248534714e-05
0.4187866927592955,0.0012885609441128654,9.083540967377846e-05,0.00013714821866425697,0.0003824213319149894,0.0009613355822238046,0.0017664304203661996,0.0003250816636410636,0.0024645456843701286,0.0008215138488140983,0.0003691932387026864,0.000276701731172474,0.0009422620958956796,0.01479039879372987,0.014524606781515209,0.015110356526884167,0.015674635743787912,3.124350677932708e-05
0.4207436399217221,8.81435818308185e-05,5.065226026709779e-05,0.00040708803602393373,0.0005052717871301959,0.0006748256736165692,0.0012374339156514813,0.00047494792410071596,0.0021889390892618488,0.002290550107442696,0.000726681714571159,0.0006021442360513996,0.00011925077966515318,0.014863479370557625,0.014595675701581795,0.015194046730481942,0.015747881683003645,3.138949806111291e-05
0.4227005870841487,0.00032097950781778684,0.0003648634275336682,0.0001886124929328381,6.339398966270782e-06,0.0011337314525703968,0.0015983347574333728,0.0005677874406714856,0.002580651195897621,0.0008338774761100232,0.0003472034612755359,0.000529014619245094,2.899125422434201e-05,0.01493569568003611,0.014666282685651344,0.015258231314076942,0.015821127610610414,3.153548587866983e-05
0.4246575342465753,0.000902413198773655,0.0003421146367237893,0.0002215791438267556,0.0001593243386103782,0.0008945476319148216,0.001788319280321804,0.00017666704398849875,0.0021471071932957497,0.0008410353158161965,0.0005254160668208274,0.0007049728129551736,0.0008315604235484275,0.015008239815060886,0.014737023780171665,0.015333308646504673,0.01589437352049544,3.168146834944818e-05
0.42661448140900193,0.00022817073940753496,0.00011115192055224932,0.0009041917192888216,0.0003891098630476042,0.0004544365537214323,0.002045791162257199,0.00031321166634082354,0.0016454946863603548,0.000882629739041324,0.0004897523057508513,0.0003606569635820345,0.00022544382690906084,0.01508196114181995,0.014807854281659122,0.015452195392842288,0.015967619403274208,3.182744255439407e-05
0.42857142857142855,0.0009709691049315794,0.00014652857763983174,1.5923881695495412e-05,0.0005700195787689821,0.0008860881088516848,0.001551588868930115,3.0195212199463084e-05,0.0021401291133620604,0.0010718201638915403,0.0005979592560074465,0.0007862543107726438,0.0002963041307189329,0.015154043340847717,0.01487862517850183,0.015481913590595947,0.016040865244514646,3.1973403958385216e-05
0.43052837573385516,0.0009323654786114466,0.00037012976560638067,0.0005863307133679163,1.8954099750972953e-05,0.0007582904681201208,0.0016344489439959753,0.00031861680593445185,0.002004429520702816,0.0017352996483807337,0.0006152542218203771,0.0010727642193798792,0.0002589972599978674,0.015226006330585934,0.014949455679989315,0.015558183015919186,0.01611411102197896,3.211934550148565e-05
0.4324853228962818,0.0008365711956292987,0.00021240625670260194,5.607941654384163e-06,0.0002980628223150372,0.0011035599918096661,0.0017564841718404889,2.9305479022800895e-05,0.002123256662395656,0.0006554326801568866,0.0007962086410253644,0.0007073930292398334,0.0007190606384546161,0.015298505762127101,0.015020792820957363,0.015642782190349758,0.016187356701336725,3.226525617791576e-05
0.4344422700587084,0.0008199467820700912,0.0003350778979834823,0.00034488286204903407,0.00016184602550894933,0.0009779975252571793,0.0022478595810356827,0.00041099344067008214,0.002828936235385826,0.0010919674796637802,0.0002650812702599259,5.7359083217689566e-05,0.0014326468544426652,0.015371929065662315,0.01509113158412545,0.015713120953517845,0.01626060222949169,3.241111879548342e-05
0.436399217221135,0.0009594716366612133,0.00018341916168562733,0.0010160215433918651,0.0002854905787623707,0.0004952393237269703,0.0017643563214457814,0.0004551104966319386,0.0019736744698368724,0.0025403805312000927,0.0008409611645854298,0.0005707152422749218,0.0003412060204661671,0.015444696718105,0.015162051492580098,0.015782461338885945,0.016333847524165113,3.255690645553866e-05
0.4383561643835616,0.0007615149925340459,0.00017341086369646042,0.00010468670827043502,8.926680582868607e-05,0.0011299639036070064,0.002010890751064892,0.0004249303628812984,0.0013006837080110356,0.001250079364596729,0.0007262914468656734,0.0011473060558427617,0.0006584911634336665,0.01551631698113573,0.01523306080800188,0.01585677871209276,0.016407092457618816,3.270257699627965e-05
0.44031311154598823,0.0007520133340254975,7.036685110176077e-05,0.0006397032821074677,9.850800870811471e-05,0.001087698928128128,0.001787144533406143,0.00026321054338371286,0.0017951840245619965,0.0025569313847914887,0.0006017273581131743,0.0007434075987442779,0.0009387767231568145,0.015588995226611252,0.015303861507166977,0.01593060434698021,0.016480336831163678,3.284806421668951e-05
0.44227005870841485,0.0011352168776195826,0.00018107719643895015,0.0008146630980175318,0.0002556426070529638,0.0013146085284549414,0.001895157768567246,0.0002172904469173731,0.0017450618006389917,0.0016692744948070826,0.0005221051715213476,0.001020641849200088,0.0007535236336391749,0.015661747977892715,0.01537467710749324,0.016015725062052566,0.01655358033516674,3.29932639864805e-05
0.44422700587084146,0.00038511260661561186,0.00013872190627534087,0.001083187305063793,0.00011279388579804595,0.0013046939739279062,0.0014165420898489267,0.0006931494108148306,0.002681172930330822,0.0016916315189309805,0.00027599231091063325,0.0008889953723855704,0.0001981784471563608,0.015734083496660778,0.015445507608980724,0.016079879843325207,0.016626822486192683,3.313801222676327e-05
0.4461839530332681,0.0009498122935507891,3.449356605750298e-05,0.00014461839149254585,0.00020197296092766548,0.0005849775070931318,0.0013392593855645063,0.0001963850254799726,0.0022226992850516436,0.0020717803244803545,4.440808246392036e-05,8.04924915093208e-06,7.749831726294731e-05,0.015806627631685555,0.015516502023241341,0.016154569745561898,0.016700062528021642,3.3282049942184866e-05
0.4481409001956947,9.47889465809093e-05,0.00034122435040476184,0.000977965869379066,0.00016256900839803357,0.0010097298245906605,0.0017963621240138783,0.00015258523039815564,0.001996490039300941,0.0009884562868595348,0.0006009164672374501,0.0008880075592518077,3.0371226739905888e-05,0.015879246272516273,0.015587466635179542,0.01623781291432383,0.01677329927549609,3.34249675923437e-05
0.4500978473581213,0.0005640019925859108,0.00013274748647476575,0.0005397429021623268,0.0009462753978941307,0.00044152836477492907,0.002322099610922085,0.0005638519970152245,0.002151392892244114,0.0011749496015336647,0.0009941379276487694,0.0005633016380097999,0.00034024615609909437,0.015951730802896275,0.01565838654363419,0.016308911636712803,0.016846530867722503,3.3566116446476224e-05
0.4520547945205479,0.0006457252429060978,2.203695588592902e-06,0.0005172325299315494,0.0006589276717238468,0.0004930960013337093,0.0014784799887604672,0.000403241999334808,0.0017576200888686222,0.0015344155953459782,5.0829537100310906e-05,0.0009494854138426823,0.0019722150637574154,0.01602446865301657,0.01572954487066794,0.016391782276444916,0.01691975437728721,3.370446707673391e-05
0.45401174168297453,0.0009330845177013547,0.00012065830825158663,0.00023566547034570284,0.0003695451915424197,0.0004110002219837039,0.0013721549213092654,0.0005383157432239383,0.002025309830888,0.0023839509785015256,0.0006606542766254275,0.00045048061011621066,0.001330923408285889,0.01609732571242639,0.015800032645447937,0.016462031632645813,0.0169929651903572,3.38383830839617e-05
0.45596868884540115,7.962579265685665e-05,0.0005381792260751306,0.00044261807933898556,0.0003051101638421594,0.0007171839998617591,0.0010160565899267615,0.0005690991355523645,0.0011202930881127893,0.0018059253169641076,0.00021575992568878544,0.0006246506644830285,0.0004215896652594031,0.016170212574158627,0.01587113136783691,0.01653481418624969,0.01706615602153297,3.396525866791733e-05
0.45792563600782776,0.0003049366322409319,7.773862751833671e-05,0.0007736824599157976,6.930457028261894e-05,0.0012459762248147321,0.0022192008647073103,0.0001365833130728411,0.001031278833473842,0.0012488059845816302,5.4464474593479695e-05,0.0011903189268957781,1.220332058779472e-05,0.016242056354607265,0.01594220028790347,0.016619607075775783,0.017139315345449824,3.4080937129504774e-05
0.4598825831702544,0.0013589308481372908,0.00020531275083199296,0.0009121344309009627,0.0007096723537601546,0.0007583900470577165,0.0018744423169933244,0.0002616598386608049,0.0025305644493259505,0.00027916290570870195,0.0005969806690059587,2.8942606941612103e-05,0.0004097773809276506,0.016314809105888756,0.016012539051071556,0.016678889177338035,0.017212424895366035,3.417877640538025e-05
0.461839530332681,0.0006970414514008982,0.0001715669030610545,0.0005335161084596141,1.1449158721782426e-05,0.00037357717805466817,0.0022692731028135793,0.00030266731924452617,0.0020359703893128855,0.0015659579629365428,0.0005480995779570119,0.00032991677575669454,0.0001660087699357493,0.01638687640375533,0.016083578168815754,0.0167524316901628,0.017285455666880944,3.424814500996298e-05
0.4637964774951076,0.00033521673762498816,0.00024332127654252966,0.0004613699682921024,2.4616933700427612e-05,0.00107327082073988,0.0019485352269441036,0.0005282012454301266,0.0019292386540144535,0.001588508702155933,0.001442998432281628,0.00019626340949235876,0.0008012948266297726,0.016459167219039783,0.0161539467343062,0.016827091790077076,0.017358361522924914,3.4271997729956594e-05
0.4657534246575342,0.00027394844512901306,0.0006275380990978241,0.0008274371765132904,6.281779785194397e-05,0.00028305696029701233,0.002148488626671219,0.00010853456039466858,0.001893630161094284,0.0006900335691448212,0.0001700763561252594,0.00012391255874671936,0.0007079784729007721,0.01653120471458397,0.016224345102119064,0.016903703942107773,0.017431068944723183,3.422296303373651e-05
0.46771037181996084,9.522920010313074e-05,0.00010616665241941492,0.0003075856482766537,0.0001399624860070614,0.0015735667431570621,0.0020912330830313297,0.0005452740704797177,0.002177428058364239,0.0013374048983834652,0.0008700531208731266,0.00022933965084775965,0.0012785088503576847,0.016603584936835614,0.016294430545546856,0.016975249699332562,0.017503460584457314,3.4057022262917735e-05
0.46966731898238745,0.0009108644415426748,0.0005864936421823008,0.0006121557642508046,0.0002768326114129527,0.000856830508561085,0.0013289290975045664,0.0003336507390450938,0.0027193289686728017,0.0005128372024011119,0.00021773460611815287,0.000938697488160084,0.00042542931333069967,0.0166743409325171,0.01636412855878358,0.017049164741187145,0.017575348844850652,3.370329269142269e-05
0.47162426614481406,0.0007394020620181962,0.00025012243421820846,2.6277190764228964e-05,6.117772428246293e-05,0.0011361623939678267,0.002356850617806633,4.371154936103072e-05,0.0020382468763187334,0.0021736835304096147,0.0002261037763759688,0.0003157620492771074,0.0005473728117153243,0.016744888311941902,0.01643276858957557,0.017125434166510384,0.017646433417985413,3.3047515441947395e-05
0.4735812133072407,0.0003863157791991201,0.0003526030020813975,4.4789715300086463e-05,0.00025138576458882955,0.0009174229664702382,0.002013835505952355,0.00013279597331095072,0.0022821543650727305,0.0014891592698197398,0.0006509604020018545,0.0001898823218445811,9.298642109822897e-05,0.016814183993826393,0.01650032083560038,0.017226558728704933,0.01771623306805825,3.1905404040522e-05
0.4755381604696673,0.00044106157726120365,0.0003944209427244605,0.0009176007122404517,0.0007808038383119165,0.0006538757472627221,0.002477226534425503,0.0004081257968537866,0.002095135173261875,0.0008922091335661353,0.0008099207072846948,0.0004933306365602075,3.6822876394504434e-05,0.016881676635206455,0.01656568261092972,0.017281430086553806,0.017783976219314573,2.9979762330434312e-05
0.4774951076320939,0.0001898930088367612,0.00013949728167916842,0.0006061568244609683,0.0004140510543498843,0.0007696971908893735,0.0016194061056461484,0.0002604498847637027,0.0021196677669200747,0.0009394063934001773,0.0008765832201328427,0.0006209089740428775,0.0004859492794361264,0.01694592082344626,0.01662773632847403,0.01733886444412802,0.017848426148624835,2.6791911766577137e-05
0.4794520547945205,0.0003132946846901852,0.00020843521336907922,0.00022595897893304406,0.0006037078740180057,0.0009747020842612308,0.001863809669214539,0.0005262814404547733,0.0021537967083870846,0.002325621998113342,9.115263243322791e-05,0.0003059186098992306,0.0003998897912085575,0.017004353558820434,0.016684515034955688,0.017409367120069213,0.01790760376710257,2.157326084803457e-05
0.48140900195694714,0.00032733686086791614,0.00010464780214172742,0.0008260191213812218,0.00014789097192627332,0.0010370283592019691,0.001839306877878727,0.0004767894017968788,0.0016000152361120568,0.002444106413098751,5.717270257812879e-05,0.00018666989919799426,0.00034820728185516736,0.01705597646352905,0.016732859684201656,0.017465475274297176,0.017958353859994003,1.309722776188238e-05
0.48336594911937375,0.0005116695071689381,0.0005337977315418019,0.0008676433469287648,1.5386333607841918e-05,0.00045009613976557117,0.0015617674683101879,0.00026022554383356433,0.001999312033795525,0.000478425016545464,0.0006573712919719921,0.0003650122786990895,0.0004809582139484181,0.01709283231749456,0.016766914119862725,0.017491363873624016,0.017995682297583998,5.722062747237633e-07
0.48532289628180036,0.00037228932769478584,0.00029289594085396553,0.001378073004795921,0.0002320421656828997,0.0010753882846099017,0.0022193057259780047,0.00034151842982949043,0.0015049712935227277,0.003382636813237083,0.0007268650254469988,0.00013455876915274834,0.0004645747861128924,0.017109869627072227,0.01677971949966134,0.017562790421559227,0.01801178513525925,2.2432624382312527e-05
0.487279843444227,0.0011033455781980783,0.0001600424699827463,0.0013549218826338083,0.0002549032621427805,0.0009630580491975516,0.0025073100871995657,0.00038441615771805937,0.0015391896419569284,0.0019127915554090769,0.0010312308616594046,0.00010244148444688017,0.0014195333175703317,0.017095152562145832,0.016758773749355915,0.017494399374012592,0.01799473348223135,5.69733747372847e-05
0.4892367906066536,0.0006761047667812325,0.0003887954778026559,0.00199543867772331,0.00012570057576408167,0.0003969725542713187,0.002421563523357012,0.0007106754607509591,0.0005685183829616525,0.001663083178455732,0.0011560824089694999,0.00023909841244926233,5.84218329738595e-05,0.01703072522347679,0.01668609116738548,0.017460549218113325,0.017926958719733488,0.0001105360006405931
0.4911937377690802,0.0010529604157067662,9.764764703737439e-05,0.0022153254946328527,0.00016230310998929798,0.0009479228059195155,0.001681760291232931,0.00024834309019075573,0.001350536604747904,0.0005660351713754064,0.0013349953690909022,0.00014331903062833606,0.0008764710625268346,0.016894027253017557,0.01653727855287565,0.017388075252399576,0.01778415717513676,0.00019115797652871636
0.4931506849315068,0.0006838788364294801,8.88754699591432e-05,0.003239740905559424,0.0005658020351294313,0.00025730830689632556,0.002074132385456201,0.0009344319727059569,0.0012362201784018312,0.0016223688695791993,0.0012093136932488646,0.0003059108827475343,0.0003964404489632811,0.01665595668295658,0.01628196733931339,0.017076705870426062,0.01753613228168302,0.00030691401355778525
0.49510763209393344,0.0010039312588840388,0.0004386110055118464,0.0033114356743961237,0.0007335943925052546,0.0006361501467556097,0.0019037025225490667,0.001355131174358759,0.0004979269755214788,0.00017896762016716972,0.0011448161852687933,0.00018811693314019218,0.000998715852466192,0.0162882460105091,0.015889550541606512,0.016812141035762396,0.01715205237317624,0.00046123052757346406
0.49706457925636005,0.0009876793743546775,6.948472275097872e-05,0.002884135258334475,0.001043677938121157,0.0012113445876661966,0.001572027194363279,0.0011468076585356424,0.00040286718593279813,0.00022208629832903837,0.0015371882794920633,0.0009510511039320657,0.0006531781078751853,0.015772343289988833,0.015340895068782168,0.01621998907341321,0.016611821662851606,0.0006442285208524412
0.49902152641878667,0.0008106141582213122,0.0006211905971251208,0.003747454215594359,0.0010476171270094592,0.0012059003814973157,0.0027387679323472303,0.0022974998459138196,0.0016633958324708265,0.0004307717785157483,0.0014078409179963391,0.0015084237560548108,0.0023788123622618396,0.015112629462786742,0.01464351110608203,0.015603130985804625,0.015919805861725145,0.0008227144233391992
0.5009784735812133,0.0012374930052745925,0.0004617981581676589,0.002944361415385066,0.0012525431780803786,0.001429427418233098,0.0026655532450687303,0.0022635199160587205,0.002382982525349797,0.0025658793778430833,0.0018576271862995042,0.0031801052422534837,0.0017684213786113845,0.01434450968789941,0.013831626620768367,0.014829915013788997,0.015108773619678051,0.0009372721417844065
0.5029354207436398,0.0014865413946405226,4.7607656072062854e-05,0.003229604725290852,0.0006422416013971144,0.0007405116515859789,0.0037787243085607713,0.0023577793794378465,0.003404138918469829,0.001004798646520061,0.0017800911622747606,0.002587704296658916,0.0014256999534860426,0.013510735396792012,0.012954266433168965,0.014011146192003804,0.014223797750543832,0.0009156138220289545
0.5048923679060665,0.0017334738191168986,0.0003452220376532755,0.004219062012056657,0.0005558052476447306,0.00129670711197441,0.002857797462125472,0.003050961214681319,0.0022305032793480672,0.0006171396557289877,0.001956768948217086,0.003571339565892867,0.0009874471839469157,0.01263929097018654,0.012043050807337113,0.013217485826830216,0.01329644068509106,0.0007012105856898099
0.5068493150684932,0.0013773115465947061,0.0005735578129597574,0.002757069666177836,0.0003731073925801187,0.0015657273938349814,0.004045444529264364,0.0023118434359721274,0.004108044307439718,0.0007054684569529623,0.0017392067124537558,0.0031007109095744223,0.0010459842274495035,0.011737165052682963,0.011107382375986186,0.012254235346109477,0.012334743034838669,0.00028546561504469437
0.5088062622309197,0.0006841595136736489,2.123665448175438e-05,0.003775047775468693,0.00042978179093347557,0.0014605497157956504,0.0052522544896985435,0.0029172425306226157,0.002695170525350704,0.002046498175821171,0.0024534140861417197,0.001610723618307247,0.0013775850498293496,0.010803195353708134,0.010145756121835575,0.011313232299051151,0.011337462170760815,0.00026980109531701824
0.5107632093933463,0.0008437860347153547,0.00028520044313651294,0.0017624873257996443,3.799017893058032e-05,0.0020205300711272356,0.005210645165312111,0.0028640550039885637,0.002007193531858742,0.002249636087548912,0.00216136094557029,0.0012098323963759539,0.0011789131499649885,0.009844638738763511,0.009165071282518089,0.010355405841005028,0.010312317735882204,0.0008335269783328603
0.512720156555773,0.0005578678360609601,0.00048631613343672053,0.0009322595110563825,0.00010799055188612239,0.0019134301432938983,0.0050939786919923236,0.002646462965902846,0.0011587012299867083,0.003222210358682115,0.00222647373765425,0.0006896686068205427,0.0013274234047560285,0.008875308584275682,0.008179096530976732,0.009374497484269578,0.009275612814183931,0.0012416816552925924
0.5146771037181996,2.6020873063303807e-05,0.0005680884237354022,0.0012624149208004254,0.00012313975048711123,0.001669880282408498,0.006633635890013478,0.001732092630392812,0.0009552721862728375,0.003939974773400523,0.0022546614522998554,0.0006260012273723858,0.00024757133769343076,0.00790213393019984,0.007194716203683116,0.008339661825173594,0.008236645809608256,0.0013586208343467354
0.5166340508806262,0.0006721230488575813,0.0003479482870854256,0.0013155428427897575,0.0003629388552464363,0.002090937111929786,0.006494647477225196,0.001492506478384864,0.002825328494950402,0.004906961109086144,0.001510998819426429,0.0017397789019786003,0.001358145262642968,0.006919184114380944,0.006204494621201623,0.007308953787728417,0.007190203385733757,0.0011317870334934255
0.5185909980430528,0.00013589769921207306,0.001050070819045068,0.00035683721623325226,0.0008463701637735355,0.0013902941314229977,0.0054398634997854245,0.002215729054594995,0.0034163734348764407,0.004597767296647071,0.001150832471037866,0.002898125949715613,0.0021185418995370853,0.005918203893517493,0.005196376744126319,0.00625206441006565,0.006127481881047253,0.0006147623871272934
0.5205479452054794,9.04097364204659e-05,0.00043782152674023966,0.0013522996709602608,0.0012111707732933297,0.0012461797191840873,0.004291008491728948,0.002206544656966375,0.0049152567193763985,0.005212981920029475,0.0008458749248725639,0.002009783606316401,0.0008834942386406197,0.0048999979303138985,0.004168961863304926,0.005177725772644831,0.00504989004580525,4.875264154580172e-05
0.5225048923679061,0.000644976633744021,0.0008398495734169287,0.001270110148148318,0.0018723554789588648,0.0013965867579414648,0.0031401120245888037,0.00251642392282031,0.005856061714844485,0.0028881527363822657,0.0005009673655464453,0.003190959233002444,0.0001905210196540552,0.0038736112296149927,0.0031268544375465113,0.004097560781197329,0.003967254872059983,0.000676611172044872
0.5244618395303327,0.0001412034584358235,0.0004124938892051677,0.0024810880972221394,0.002008706386215975,0.0010401456998512248,0.0011854916261360149,0.0016754120038673381,0.005793884451515963,0.004586905295975496,0.00017280882132797437,0.002446517403252413,0.0007763057397529582,0.0028427839828804036,0.002070725019104769,0.0030038804365470906,0.0028842828633561246,0.0011141730661676508
0.5264187866927592,0.0011734909090415357,0.0002940988811866163,0.0017058902707680346,0.0016874277320488573,0.0009143895182029127,0.0019165820154563307,0.0017028993639365553,0.007293080660401213,0.00336404678493582,3.272918166291605e-06,0.002715965482292998,0.0015865958008185743,0.0018014216151817919,0.0009938531842812182,0.0019170546260460497,0.0017949967092089625,0.00128000803927239
0.5283757338551859,0.0002708477873907267,0.0004232035975351156,0.0021011041502847494,0.0008304374318017782,0.0010620845456228434,6.753634406186926e-05,0.0017705304522619425,0.007713820229042989,0.0026294993262185873,0.0003172500033483683,1.6476402749043828e-05,0.0020165337224111735,0.00074144769715212,0.00010928939772703039,0.0008218990664377035,0.0006922643146117513,0.0011733632139108996
0.5303326810176126,0.0008226325040653348,0.0003185431236431002,0.002126143383423984,0.00036417047921866175,0.0010998984103992582,0.0004803399318858981,0.0014834095960453153,0.00770263473931998,0.0023238817924663424,5.121629182547327e-05,0.00018313627187460657,0.002589314175207913,0.00033657152708321814,0.0012312521463230253,0.00028413434084206823,0.00042199431489617356,0.0008517630246727692
0.5322896281800391,0.0005752828470749205,0.0007754031070190126,0.002462035740228241,0.00019542244592135605,0.0010456380001587218,0.00031914678731387314,0.0018232699982208556,0.007057687962861603,0.001235670173974579,9.68214623016661e-05,9.349616846615616e-05,0.0023667153469604796,0.0014273014418167418,0.002359622394232208,0.0013643440357727354,0.001540185461717608,0.00039728655636561694
0.5342465753424657,0.0012509260155924573,0.0006632920525304065,0.001458954455637096,0.0007617208935984388,0.0021146867253550305,0.0006938990376225695,0.0019574794747599378,0.006847586872362255,0.001355361583017467,0.00015965437672221805,0.0004278239033452258,0.0025895569302805677,0.0025295052506693616,0.00348882710716808,0.002509016154027821,0.0026601490194528843,0.00010978611393228088
0.5362035225048923,0.001097453674122978,0.00025008813495905335,0.001375453630640816,0.0009612123573276288,0.0016168485486957318,0.0014545191919353717,0.0016499440277072674,0.00549216763134272,0.002388583580210518,7.770760898320739e-05,0.000649692574694466,0.001519603570744682,0.0036492328250858075,0.004622293552205253,0.0036351512277576215,0.003787588513333634,0.0005976494041959324
0.538160469667319,0.0004942642878229264,0.0011970920134847518,0.00047416217816523276,0.001251481695049489,0.0012931900452310685,0.00414284296525172,0.00047210626112767495,0.004411257581836497,0.00296571083558253,0.0009850638340646867,0.0004266721774404403,0.00040759913431950845,0.004789836926334584,0.005764417571895802,0.004765175504558766,0.004927107215025289,0.0009947803079851936
0.5401174168297456,0.0010182535591709008,0.00037921726137274403,0.0002588802632702003,0.0008084499892604957,0.0014691823777568946,0.003001866334973513,0.00085869670480615,0.003143606180249392,0.0033974921646701683,0.00042924523919946056,0.0002328330335033546,0.000206383472384275,0.005946638589800657,0.006913276916445554,0.005909147268236936,0.006075640931775539,0.0012260489203656522
0.5420743639921721,0.0009503840522679663,0.0006114571409139014,0.0004957198219212866,0.0001520841436299658,0.0006678820533838892,0.0027626334743413306,0.0008244096355351782,0.00077395430373281,0.002271968038550315,0.001090255467423501,0.0007044850902470923,0.0006174027042302466,0.007111695496567788,0.008064773766526284,0.007036981074341836,0.007227535725410045,0.001227077961048817
0.5440313111545988,0.001365729400559651,0.0005282677918231615,0.0013428859204494825,0.00020449536140323965,0.0004799582272327074,0.0018880151004040113,0.0011834881991588941,0.0008810378819263109,0.0009741268843853346,0.0010521479159152636,0.0001974769144809374,3.0092170790446682e-05,0.008282683065489543,0.009220413139418376,0.008153102567747844,0.008382920175911468,0.0009719403960094242
0.5459882583170255,0.001125662074901751,6.31972686269966e-05,0.0009899571999093804,0.0008757397993585381,0.00031334017358033983,7.622088351041945e-05,0.0015384093388101372,0.0016936674252966133,0.0014368728264352593,0.0006868704692342964,0.00019824360451906053,0.0003580734594842705,0.009463833226344892,0.010386185301921674,0.009286822332523176,0.009546863590815968,0.0004966932096948928
0.547945205479452,0.0008022078512039121,0.0012334993841323916,0.00172616925218963,0.0015819409129943784,0.000569995379653937,0.001083891725746161,0.00171950843313598,0.002771835661140448,0.00031589355448150003,0.0014658084871444765,0.000542823338302606,0.0002260544536437925,0.010654996967521674,0.011563997602668769,0.010410230493751532,0.010721378149418842,9.808745599604318e-05
0.5499021526418786,0.0003551782977264939,0.001066139160426277,0.002820828736988884,0.0018788667332809983,0.00034634190913854224,0.0023181198227721633,0.0019146593224686204,0.002244791208537239,0.0005860237467605056,0.000662764726908821,0.0001025853741485061,0.0006442574847060623,0.01185148042324366,0.012750720797808784,0.011537870584757942,0.011902680594401,0.0006734999571072764
0.5518590998043053,0.0004771942879210622,0.0016551767800797312,0.002693771817828289,0.002254977324153057,0.00055468032612907,0.0022150283072937815,0.0024648303772460134,0.0035621975873459666,0.0008708839629639475,0.00014537622675789286,0.00011074493184196066,0.0006082649017821462,0.013047710559224018,0.013941467306469807,0.012662500641201863,0.013087312229950632,0.0010980782679048673
0.5538160469667319,1.284001675888602e-05,0.0011323791584138543,0.003779460803591761,0.0017851340928907722,0.0004266101280088752,0.0030613046726350457,0.0019396144309873908,0.003843079193509069,0.002252857073224035,0.00031484185067459647,0.00044472994002059396,0.0013036626735563606,0.014245892747319189,0.015137622936642614,0.013819421513951269,0.014277189411542685,0.0012885802708822724
0.5557729941291585,0.00038332230517837407,0.001192142433619231,0.002724687390828401,0.0013995569281819165,0.0004957962698695362,0.002618168658709258,0.0017155211501362622,0.00327407307097885,0.0029887307352778614,0.0002838719553706348,0.000302632517313689,0.0026625942521336377,0.015449782080149382,0.016340618199801177,0.014984314507937163,0.015476100209264765,0.0012255139887747124
0.557729941291585,0.001040964870961808,0.0014875228696190346,0.0026535843319571983,0.000723287910906173,0.0002484624094642174,0.0021608765416466225,0.0002725128836310875,0.003165244608434342,0.004233434348615311,0.0007138405747092735,0.0014135096974051964,0.004104599804369308,0.016660853772672318,0.017547279148610734,0.01616649284890523,0.01668372152029224,0.0009425601653733628
0.5596868884540117,0.001698532930935942,0.0011345835843935836,0.0019434747776135575,0.00016068839224728237,7.370344723783839e-06,0.0007866712728396286,0.0004070309480771195,0.0031569393793002,0.00402119182738217,0.001470198996935762,9.078704508694302e-05,0.0051736441930874955,0.017876887551869475,0.018751168481434904,0.01736139678152951,0.017896457310124653,0.0005034294436632447
0.5616438356164384,0.0020111838127516712,0.0008331576134108509,0.0018482318376160656,5.5033877029320166e-05,0.00036420316947927134,0.00012657435192098276,0.0004069021199799572,0.0028691777731322254,0.00497095675720205,0.0021359136556244884,0.00098504514945974,0.004493068740234474,0.019097600295677086,0.019948724820747277,0.018566627218856713,0.01911319196773159,1.7536645700561015e-05
0.5636007827788649,0.0014429674517486835,0.00010423222893221618,0.0016976310837890363,0.00012039998882754088,0.0005494668114806867,0.0006302162039901471,0.0005410597693298602,0.0010556862723205829,0.005253730810818508,0.0023211701739455914,0.00015938142651064635,0.0037473454106475568,0.020326955712971523,0.021142391956982448,0.01978406170719607,0.020336663931255355,0.000541845493872678
0.5655577299412915,0.0010593615767691689,0.0010310776236321373,0.0026868201496865196,0.000211826682355587,0.000682599067952816,0.00018713545825738143,0.0003052271607186241,0.0007839567663933678,0.005348124384615238,0.0017236388924385948,0.001642011880609806,0.002616829395559017,0.021566429018709476,0.022334911703798588,0.021013849258158024,0.02156875608076439,0.0009854775877446431
0.5675146771037182,0.0014378606898787782,0.0013587892429825499,0.0017699122803208067,0.00029162768292395613,0.000645232238053961,0.0002720475571152403,3.888007235558488e-05,0.00254444483685462,0.005906048379659967,0.0015465140717026427,0.002019691429853754,0.000986200608491583,0.022814261875868158,0.023527148328543024,0.02225217517447503,0.022807588024145814,0.0012640370807532886
0.5694716242661448,0.000252631947294385,0.0021035098583544187,0.0028308951408708982,0.0008582794220293455,0.0009803199322069578,0.001264738395913928,0.00016311045001396463,0.00226222212623009,0.005149332329527051,0.001337798789247363,0.0018936819284116335,0.0005990243404065676,0.02406655018021217,0.02471972767998329,0.02349214021851173,0.0240507751062235,0.0013119766935776322
0.5714285714285714,0.001032002098814322,0.0023307727501236664,0.0034858213589035736,0.00076463090632789,0.0003901349232041107,0.0029743539020859466,0.00023137795184485777,0.003290169112428354,0.004118658430830313,0.0004149900600754486,0.001834250815168692,0.002148322589651419,0.025323934681669547,0.025916032321707083,0.024743355639234854,0.02529914709493772,0.0011075400187466056
0.573385518590998,0.0002560188472238156,0.00253756144643158,0.00462762811780304,0.0017457733452352908,3.887206319275194e-06,0.000980375200513306,0.0008178184330496219,0.0036088357269796756,0.0027227868735757443,0.0006661544144186404,0.0013766010701623532,0.0025433917939630124,0.026587413758036194,0.027120264381166992,0.025995107501741943,0.02655501309529215,0.0006871062251317117
0.5753424657534246,0.0002139392569530385,0.0024883779957759755,0.005790087886141576,0.001600298590945043,0.0011117872521411998,0.0024549546912181752,6.863803415183001e-05,0.003328937597559728,0.001202535323811732,1.2871317578516672e-05,0.000390883974744044,0.0025078025385868175,0.02785586982221719,0.02833377986402627,0.02724823027105447,0.027818260964853098,0.0001380199082827438
0.5772994129158513,0.0002957645803671749,0.0014407869428414433,0.005484306439759168,0.001204603537918958,0.0015765491873007687,0.003097468242051038,0.000134265795348254,0.0029903884977120487,0.00144561491906825,0.0003300968557577999,0.0004635091871041386,0.0018741253763419063,0.029125890508292285,0.02955532707273778,0.028498953953383532,0.029086723335927378,0.00042821375381263405
0.5792563600782779,0.000246659971716634,0.001019908927438029,0.0042389769778225506,0.0011314590201351726,0.0008349578156497395,0.0026502896771404827,9.562180185579416e-05,0.0010319788680050457,0.0014132548794720257,0.0008880059494998371,0.001140414618012675,0.0013506423010852253,0.0303966562523868,0.03078512952471041,0.02974672720575594,0.030359801754718002,0.0009078303443483537
0.5812133072407044,4.0416181251279326e-05,6.757253392053464e-05,0.0031536561848370948,0.00019771283881353519,0.0016182469723970971,0.002234880387946836,0.0011814939378054223,0.00010373121516393802,0.0016175103785245337,0.0004336791632921777,0.0016725701691358008,8.835321681188724e-05,0.03167061084492517,0.032024662434890994,0.030992995440796145,0.03163917926723145,0.001225035253216683
0.5831702544031311,0.0002061331492273777,0.0013614350777475803,0.0013790672797353298,0.00046204569157051734,0.0013928467255442112,0.00259214101020408,0.001007681511005637,0.0009404474716989963,0.0026295429248006374,0.0011631751280634373,0.0026514476317555935,0.0006767863255350559,0.03295006396587777,0.03327371718700814,0.03224726559933114,0.032925760756821076,0.0013358842013519723
0.5851272015655578,0.00019364069342667212,0.0010664911115174924,0.0016346127831941282,0.0006522686326509153,0.0015669764125352537,0.0032661407148832644,0.0011965484464173948,0.0017152727687364255,0.0012263505613798464,0.001787707313299719,0.0017896740591520632,0.0013661832654481565,0.034235850080252234,0.034529686077833716,0.03350086520552689,0.03421820790328603,0.0012247454309729233
0.5870841487279843,0.0005630202954307328,0.0017427452271476518,0.00261070806436689,0.0006587751572623979,0.0015099890892997514,0.002891039066980766,0.0012510963147178422,0.002320716566373421,0.00079277675695269,0.0010835178559318315,0.0018725745017036666,0.0007077254717841874,0.03552805859499128,0.03579087037496717,0.034784043616582466,0.035515305904273375,0.0009039141219937818
0.5890410958904109,3.794279547109092e-05,0.002632905511573691,0.004077051548675437,0.0003170415446318575,0.0005354627654112765,0.003606583209320169,0.00024703588934316123,0.001947735218719382,0.00035586509255991494,0.0005183562323607394,0.0009467855408631376,0.0008149489447630831,0.03682820942850484,0.03705773201437368,0.03605096486063375,0.03681787135488834,0.0004182026001678385
0.5909980430528375,0.0016559204959053497,0.002795009961046646,0.0046580127381462555,9.013796814494324e-05,7.249330512471008e-05,0.0030653932190757294,0.0006994447611946564,0.0019485196971077423,0.0001355567074637909,0.0010674736403603058,0.0008482792473655243,0.0006733694172721405,0.038136257877268265,0.038331910123743484,0.037359534850038956,0.0381270906431215,0.0001531010797956034
0.5929549902152642,0.0012304125546241385,0.003049784731748162,0.004945659470441399,0.0010491074801659006,0.0008722008944725412,0.002574062514421882,0.0018207369564796072,0.002054446768643914,0.0005752382992530447,0.0005901692627692801,0.0007778467417930979,0.0003257157088493723,0.03944981975543743,0.0396143583773399,0.03865980489242321,0.03944242550574256,0.0007065840949612157
0.5949119373776908,0.0021115874381263944,0.0027918850512703153,0.0052726899714668485,0.0016215706734458712,0.0012292529015342502,0.0010037387280265597,0.0010356341929634305,0.0019589101405342313,0.0009228622050483914,0.00041795125915605746,0.0012935067086021212,0.0014939273266593722,0.04076554230167467,0.040905628118058035,0.03999449661686022,0.04076263341368422,0.0011386929983061012
0.5968688845401173,0.0011714231908327988,0.0022402238786227158,0.003888053888083165,0.0011067855417721817,0.0016197431147091934,0.000841783291100795,0.00020949363112515718,0.0017950665891177109,0.0007035863339907578,0.00015245198607510835,8.283734917574614e-05,0.0019246208727353165,0.04208206951022214,0.042207328671217625,0.04130630015730924,0.04208785933602266,0.00137244832667488
0.598825831702544,0.0016836751245935533,0.0022609461092432115,0.0033478368067224595,0.0008627247071782973,0.001107193157724562,0.0006221164011438463,0.0006652701639612291,0.002146475388952074,0.0005595017218072984,0.0006919134401758287,0.001229740307382765,0.0013405453420202162,0.04339995272392827,0.04352159090275365,0.04264197535748082,0.04341915030601351,0.0013729645623043463
0.6007827788649707,0.0020352329353793275,0.0021786119083865296,0.002671959553192438,0.000714925374557196,0.0004245911498562682,9.578720135527963e-05,0.0006443287472231995,0.0018561507801516663,0.00045871988339263314,0.0007225598434908997,0.001004156913329779,0.0005550657172695983,0.04472033933205444,0.04484884694619018,0.0439817185739978,0.044756493024377425,0.0011472492921802413
0.6027397260273972,0.0012152018476040416,0.0009932043481380992,0.0005026283193142467,1.2206799933189849e-05,0.00017358637566255997,0.00015585399384188126,0.00038846112007784317,0.00204424285178495,0.00033147907967256973,0.0006816806722195201,0.0019051013063876576,0.0002086582112820201,0.04604351245646787,0.04618820273166013,0.04532819711451841,0.04609888259225434,0.0007348321140526193
0.6046966731898238,0.0010200062498991191,0.0012840846285764873,0.0006766101613099873,0.0007746139273588359,0.0002733388647978008,0.0005538085207884014,0.0008228042826597393,0.0015305796370451152,0.0001336416497285664,0.0012248674139921367,0.002275296141153127,0.0006552854285185039,0.04737078339909956,0.04753857047414228,0.04666959435796186,0.04744608493869737,0.00019869068362399211
0.6066536203522505,0.00040233292858560255,0.0016154066590543525,0.0019837304087404473,0.0012469307450528877,0.0006337479619260566,0.0005303935078855293,0.0010303870705838936,0.00017714658062417676,0.0009250656632657783,0.0015341357259031074,0.0016417189570192559,0.0004390462370638115,0.048704387333798005,0.0488996223477598,0.04801550665180643,0.048798869586527766,0.00037997897189195884
0.6086105675146771,0.0013016574195791053,0.001473736029045658,0.0023459084220956994,0.0009896271041799354,0.0008044950775075721,0.0004114620498586463,0.001197617512123661,0.00022341682396642693,0.0009358339122701453,0.0016250722221303748,0.0021431334205698205,9.522960700281136e-05,0.050045397143738346,0.05026937649764307,0.04937016592540033,0.05015747722092134,0.0009080167443697995
0.6105675146771037,0.00010020441502611721,0.0012824147275062314,0.0032279283472923526,0.0019111543229194394,0.0008512347272010556,0.0007731408545402774,0.0014567881157966367,0.0015149206587700137,0.001682898335752081,0.0020949452450843564,0.0031902880141166934,0.00015101737469713772,0.05139370852023084,0.05164538913279493,0.05070819550066907,0.05152118507779002,0.0012941659323095767
0.6125244618395302,0.00037309587183742554,0.0019019848126485828,0.003008156416980934,0.0016688114422872546,0.001552075745494652,0.0020591908675119397,0.0007993882912710193,0.003418951628772926,0.002112359406383324,0.0014202898758962634,0.002886860964863014,0.0012403434533193591,0.05274894893351345,0.05302520156088619,0.05205568731013088,0.05288960905486881,0.0014693043437840614
0.6144814090019569,0.0002885954912328903,0.0010679168168878372,0.0030410485799932663,0.0019888979856347855,0.0011685592595910843,0.0027171569402837936,0.0004094047014093216,0.004447897010626811,0.0013777417604303177,0.0013881129686212357,0.0031058686311865036,0.0004226965371942337,0.05411237008017061,0.05440863496702669,0.053424681491074544,0.05426325877224203,0.001403331318415857
0.6164383561643836,0.0008122723046953273,0.0007966656740491795,0.002704481357734878,0.0016965169962232518,0.002203543907005112,0.003880004161995132,0.0003285009916608739,0.005267093652885635,0.0015971560533826756,0.0006408889349286961,0.002262363905113418,7.195281426258804e-05,0.055484687214690964,0.055795212512809556,0.0547618616874998,0.05564244855219269,0.0011098858734720496
0.6183953033268101,0.0008227829359663819,0.0007270868398057129,0.0025668446444166992,0.0011553760148392822,0.002597331581245532,0.0047913793944014405,0.0003531579397810791,0.006052494468559155,0.0008855159856187012,0.0003244276620255615,0.002695203246940503,0.0009153191469801758,0.056865617213379016,0.057184502062927356,0.05612342017663585,0.05702668387320706,0.000638749032140562
0.6203522504892367,0.0003905800773066903,0.0008497627781468009,0.0016193894339961434,0.0010997744606571769,0.002317437748773632,0.0035972801639003182,0.0019550827933711434,0.0050919262362880136,0.00021190367208295813,0.0005799027489262198,0.003465434689657154,0.00148650087846941,0.05825507066713148,0.058576026778085766,0.05748551509843641,0.058415564153282085,6.318057409282485e-05
0.6223091976516634,0.0007716826085431561,0.0008417478684766277,0.0020988396291120037,0.00033398355204034,0.002516169201912166,0.004406731474815129,0.002042453635154484,0.0045833996419293865,0.00023578489977288397,0.00031087909978461115,0.002617131817756413,0.002075146782813786,0.05965327109056878,0.05996996546942163,0.05883957828241754,0.05980940988443659,0.0005307562098487151
0.62426614481409,0.0004855707617655858,0.00043493661602889144,0.0020933464499369725,0.000200508501921548,0.0032907709149464504,0.0035429314108744725,0.0012816205950633153,0.0029081419440165623,0.0010122374030009373,0.0004842594595805272,0.0033523157568827733,0.0007426157923594578,0.06106011417189683,0.061365781691466226,0.06021082248965348,0.06120851588172041,0.0010525269617182031
0.6262230919765166,0.0005157968019068315,0.0013100722814977095,0.0021606603647649214,9.004082427621629e-05,0.0031209668134272173,0.0026098111654698775,0.0009626368071019575,0.0018256226564824507,0.00200744662536978,0.000978730061191313,0.0035230139280736372,0.00171907935394644,0.06247549559817911,0.0627622982476771,0.061584272048336275,0.06261254124985344,0.0014179750579869088
0.6281800391389432,0.00011409557935387893,0.0023748699533620576,0.0021527234422841768,0.0003285828935781221,0.003099071611197879,0.0008884493219533662,0.0010269407140889864,0.0002036865842661162,0.0027177158701101045,0.00046230591413171096,0.00374050177213342,0.0023616079198995332,0.0638970609796366,0.06415801011446326,0.06296099983576148,0.06402112974798596,0.0015646084912907532
0.6301369863013698,0.0001405803742404177,0.0022107986989016726,0.0032327799382205202,1.916571283294699e-05,0.00244581417417572,0.0008854837832455442,0.0002935798583035276,0.0011453600344662473,0.0033009080471987917,0.0006039170804019167,0.0031020967545504763,0.0024733273568148806,0.06532506362772034,0.06555270866727875,0.06434215323305176,0.06543448306557395,0.0014659238764094251
0.6320939334637965,0.0006722741841496682,0.0023591452359379983,0.0027304225682439065,1.958673008067846e-05,0.002211130309182241,0.002323693680840566,0.0003087586642084861,0.0021253890276728415,0.0028891497372807717,0.00032418305866138697,0.002516471695822642,0.003635340285223887,0.06675828163631542,0.06694606606968029,0.06572910313613994,0.06685283994302915,0.0011370746581095825
0.6340508806262231,0.0003071863713335343,0.0021593411030840226,0.002855821377284462,0.0008008639750409774,0.0014584224162030868,0.0024764101443219833,0.0002159337935376815,0.0014647405085492782,0.0032577951016496964,0.00032495068883187095,0.002001448399074013,0.003094388967997963,0.06819555270051247,0.06833832072591073,0.06714622783040292,0.06827595129783173,0.0006295549012213519
0.6360078277886496,0.0002771661482403598,0.002038453599030765,0.002724413653428348,0.0006016447343279996,0.0008125259675433316,0.003176446179335324,0.0008638753690173306,0.0025044932164599576,0.0017150089941571078,0.0013797535695483365,0.00014576770883301116,0.0038885221682141147,0.06963549099344513,0.06972965143102905,0.06850659392256042,0.0697035245463615,1.9542777572267855e-05
0.6379647749510763,0.0005498184153062691,0.00164973272766894,0.0017713858076555122,0.0011095450929182182,0.00018135176215344773,0.0032414542249220024,8.29444936292778e-05,0.0025425599626081596,0.001427019972465693,0.001385097365714849,0.0012188600114362846,0.0009424044081193794,0.0710781709960478,0.07112135456118757,0.06990379558119947,0.07113569408235135,0.0006037647355150999
0.639921722113503,0.0007092517964089051,0.0019034010521614686,0.0014532667748177186,0.0005409258254325255,0.0005174440495216981,0.004245712126091705,0.0009839696041786805,0.0015535193331992492,0.00030444439728616324,0.0009367006667411193,0.0036208468325888976,0.0007507341750419005,0.07252380129177927,0.07251480099041818,0.07130728539307474,0.072572634759491,0.0011480878063785394
0.6418786692759295,0.0005367027592536044,0.0010404659438256192,0.0015592647719506192,0.00018646586655340913,0.0005358232188347745,0.002536527998435123,0.0012715531516198086,0.0006719755005713535,0.0036163257431860996,0.0010042713951941562,0.004953257925498111,0.001205973513114078,0.07397205401180945,0.0739116447043296,0.07271759975670539,0.07401414813958646,0.0015292560712679149
0.6438356164383561,0.0002813921662497276,0.0007253871651816124,0.00020373003757717667,0.000794975587956881,0.00032693011485812606,0.001555563381083036,0.0025181756707358116,0.0001316680220437294,0.004703970125086332,0.00014781815730807724,0.006159902980692411,0.0017375661639046913,0.07542337613380673,0.07531339066303494,0.07417574661052945,0.07546000578717849,0.00168515467874647
0.6457925636007827,0.00016750917884683636,0.0008436344668564799,0.0004750393435654643,0.000358571867674351,0.00047074780914163616,0.00015984998199319866,0.0022552214667496684,0.0010801754996476176,0.00503940357711935,0.00011899099799966839,0.0064522720768752095,0.0038099385693373677,0.07687782718685293,0.07672164811638021,0.07557257487323904,0.07691030628015685,0.0015883501817854362
0.6477495107632094,0.0006060424519795937,0.0002864178942423301,7.28544520121055e-05,0.001423818178297953,0.0006233874036092324,0.0004573884679097695,0.0033438327981252236,0.0021811547948140664,0.006143676929352804,0.00027458637225441507,0.006972926549790426,0.003142463855622335,0.07833488553035073,0.07813792198169045,0.07698923616874032,0.07836516423990242,0.0012513448737669908
0.649706457925636,0.0005904983452823531,0.0001856733389827836,0.00019755472460059043,0.0012226749487850297,0.0005906570979091752,0.0018104661532375443,0.004493002993676387,0.0019116152354213822,0.007508034603979863,0.0008011807032558549,0.006631816523459233,0.005328501360800542,0.07979432751455573,0.07956324030676154,0.07842757810869483,0.07982440871552288,0.000722641753415465
0.6516634050880625,0.000560166216409308,7.280883840332653e-05,0.00016677556089172985,0.0013147872919677672,0.0005772096151946959,0.00240239324518432,0.004301695250952142,0.0023581069941162047,0.006887318468606574,0.0010570270056365905,0.005550773716485602,0.0049410480027557435,0.08125555691770325,0.08099763271859894,0.07988350269845734,0.08128786938928606,7.727602824569857e-05
0.6536203522504892,0.0013630315694528883,0.0007989332112985914,0.0007993951406758959,0.0006249174508768385,0.00029116124245703867,0.0031931623849588697,0.0038068816098886793,0.002567134800882942,0.005979903039006584,0.001341842118235237,0.004769541319875115,0.003976203497914665,0.08271918445494592,0.08244083076384484,0.08134055882361352,0.08275562486397889,0.000593588715801785
0.6555772994129159,0.0002117573689794927,0.0012502253580712885,0.0012249171208715826,0.0010495067167901606,0.0011288703013085932,0.00276108389383789,0.0030720711279534907,0.0017749846506738276,0.005052816815314332,0.002044904284539184,0.003599387354788819,0.0031726479005194097,0.08418631250375275,0.08389232749455933,0.08278269762509827,0.08422773634807335,0.001193154231585447
0.6575342465753424,0.0004933926308405834,0.0008153769219172435,0.0010760572707402272,0.001128331109310432,0.00046302406432752186,0.002681091710354133,0.0028832408631098705,0.00021003214957837635,0.004040702894900994,0.0013352784359705883,0.00207288534996386,0.0008801666056859059,0.08565810294506426,0.08535082610008593,0.08426672191974993,0.08570405009850363,0.001631613986604219
0.659491193737769,0.0002763417820600411,0.0004621592621473214,0.0005501064200731376,0.0009532717327741524,0.0008434501747754952,0.001375868664231672,0.002113774166551008,4.1261063065900494e-05,0.003577366723570452,0.001656189308610334,0.001656040801558123,0.0007919517616895577,0.08713564301923238,0.08681501473382436,0.08572207416490041,0.08718444627986052,0.0018407221628650161
0.6614481409001957,0.00046591245468258213,0.001194732553404576,3.1156175690882915e-05,0.000543402797621495,0.0007293394869983261,0.00023688591186404873,0.0023515991038501327,0.001007808082658046,0.0028731354409038956,0.002192037469786412,0.00031818234260677647,0.0022890142268359726,0.08861960255439877,0.08828463935192227,0.08719818078811764,0.08866898854121819,0.001785902466274747
0.6634050880626223,0.0007661943470631538,0.0020421678984965386,0.0018792386020030083,0.0009469325507487358,0.0006636018718089165,0.0004916722739543022,0.0017311508620585503,0.0018217031990681587,0.0027270977532063423,0.0022409195865000786,0.0009773905242289604,0.004683279510816485,0.09011050212732896,0.08975947547308549,0.088681406263033,0.09015769178956226,0.0014713427829590175
0.6653620352250489,0.0013768622397248298,0.0004505565644438714,0.0013977935792143792,0.0013941278935606927,0.00014265866268320382,0.0004236349581543952,0.0006979158402617425,0.0020357319830719978,0.0017971643923584968,0.0021248212338622063,0.00025943427097158134,0.003038411426657006,0.09160793812263651,0.09123974533069773,0.09017006547439738,0.09165041720361553,0.0009377614874855889
0.6673189823874754,0.00181118289155896,0.00010993441419665517,0.003291421736050293,0.0014492805846220702,0.0002540413491242677,0.0013766650311463624,0.00010155996160571279,0.0023777846447938233,0.0009015735037810058,0.0018340285666472167,0.0014339919932371825,0.004071586931515381,0.09311149159593518,0.09272595385236676,0.09166975954694684,0.09314708682101352,0.0002559780996051475
0.6692759295499021,0.0017150726262217253,0.001463821893584183,0.003476104503523758,0.0015377018507832796,0.0008754219952707976,0.0013177182618265837,0.0005034420546407015,0.0016128208581095427,0.00035547352398579424,0.002081981664549759,0.0012871835287923128,0.00423552728260701,0.09462019168769176,0.09421796464358623,0.09315820896064098,0.09464774719446975,0.0004814394306625891
0.6712328767123288,0.0017064795485492446,0.0009138598450664781,0.004212142468357494,0.0013624742039684556,0.0009233639231677748,0.0007131383410449721,0.0009445533743854262,0.0010806903830524184,0.000189663411045482,0.0022124066361431383,0.0020390763291363023,0.0037281825551037096,0.0961340353480335,0.09571595346841771,0.09466029560480077,0.09615237371705407,0.0011711284789942544
0.6731898238747553,0.0019247552423773406,0.0016286054582299592,0.0037003437013329865,0.0011234560937585236,0.0012148639231024383,0.0012574812441168426,8.022579857724921e-05,0.00026720967581850275,0.00029417667099851386,0.0014861801595391633,0.000860987040490091,0.004649011227578104,0.09765215423396212,0.09721932020476443,0.0961711278229056,0.09766084351103263,0.0017133843085003764
0.6751467710371819,0.00035403536838396477,0.0014025731177915723,0.00366969538646833,0.0009632868857969434,0.0017912225632081835,0.0016990737823854296,0.0009835796265016405,0.00037966800647870613,0.00037010146099225594,0.0015406472774137647,0.000762717256127754,0.0031309290023435743,0.09917406605762347,0.09872820841354235,0.09768356250804766,0.09917310902312315,0.0020277274526709355
0.6771037181996086,0.003049548493932741,0.0014364758857974835,0.004503611696649534,0.0008516351112613507,0.0014790257087459735,0.0019429882636776141,0.00047784649045373717,0.0018396417030582257,9.209312288854798e-05,0.0016327539810428449,1.5731679510133656e-05,0.0026953259834537335,0.10069971882016565,0.10024240218312647,0.09920137725980188,0.10068919224791728,0.0020650085794465256
0.6790606653620352,0.002557127971434092,0.0014240748693709615,0.003326982956147695,0.0005471415331130269,0.000621824760221934,0.0014458589742417094,0.00197887351014564,0.0024559206774001363,0.0008875124643082377,0.0008448071291213277,0.0002875619123215434,0.001401633720613027,0.1022277467439408,0.10176245798566291,0.10072839190461585,0.10220903416415761,0.0018135255541137374
0.6810176125244618,0.0017405850688141378,0.0012604491909820048,0.00418101718033137,8.966495598139446e-05,0.0010637445250671895,0.0002291304865997823,0.002300838927380422,0.0015154080590087382,0.0007815463343781026,0.00037257840240778606,0.0009062392512482198,1.1364916912892653e-05,0.10375767479335485,0.10328836272155462,0.10229497681056676,0.1037325258578212,0.0013000811255917677
0.6829745596868884,0.0030172877901194495,0.0013511962301137048,0.0036360210782887536,3.852313822527709e-05,0.0009553843134043616,0.0005748384588358801,0.0018591993444559973,0.0011840946084858972,0.001197528182804386,0.0007863230115773279,0.0026692562692759436,0.0004314296835062903,0.10528856152230481,0.10481966668301801,0.10383268827134351,0.10525963108929015,0.0005875098369145793
0.684931506849315,0.0015642133009153292,0.0011583182561678007,0.0027313444364351347,8.129212739887981e-05,0.00107682612058696,0.0007298800695222929,0.001902559066982834,2.0035768719284253e-05,0.0012355234873014376,0.0002486917722505644,0.001051017309399216,0.0009599712145048067,0.1068193998586851,0.10635619726297435,0.10534822311517772,0.10679033224868834,0.00023178136426782459
0.6868884540117417,0.0015216771388639194,0.0007788237308870571,0.0026809569572817105,0.00010764634853493993,0.0008426908279050571,0.000952750084341647,0.0016334656501401645,0.0020153228068937046,0.0023733083034147007,0.00016635620349753077,0.00269284880405557,0.0011941794181455356,0.10834935343509805,0.10789689457660806,0.10689719057327401,0.10832453229113748,0.0010474334855554157
0.6888454011741683,0.0009061431032643674,0.0017102325814737918,0.002003070201255286,0.00028752931532999293,0.00055787316384176,0.0010503197568430545,0.0009255444151387571,0.001980934057854211,0.0020525192362294553,0.0009136463063730837,0.0003697609049306272,2.8347116933225003e-06,0.10987770906510214,0.10944079211773733,0.10846947482647756,0.10986211827347159,0.001746720569176241
0.6908023483365948,0.0005204581853957002,0.0014836585882096465,0.0022102094056992705,0.0002989268663315947,0.0003915035364241426,0.0006479716661362822,0.00044079657765339064,0.0031126641866774385,0.003340324127397043,0.0015625155332474883,0.0008381509420485322,0.001970162355622751,0.1114043944713683,0.110986580812654,0.1100427114603133,0.11140302531102261,0.0022303420664115947
0.6927592954990215,0.0014285476233137917,0.0008169977639542747,0.0019155411694871116,0.0005477635835038352,0.0006755025412215065,0.0019288926099167991,0.0009802548859940696,0.004390302422202952,0.0024792583014143776,0.0015100209687577415,0.00029796051725017314,0.0015869469668043923,0.11292949629084004,0.11253361714140309,0.1115681709076537,0.11294715811532055,0.0024253208400433768
0.6947162426614482,0.00011929565826623856,0.0008778900488260466,0.0009766847475412566,0.00041285461028844894,0.0006659894601461214,0.001284363923871823,0.0020112425669077116,0.004375007690584354,0.0033520131723043245,0.001157584844434567,0.0004861981256845671,0.0018994777814504427,0.11445365542331903,0.11408130520740717,0.11313302511135309,0.11449434358126798,0.0022944800890871697
0.6966731898238747,0.000332255773252077,0.0007662371918616961,0.00041325848550183286,0.0007174209877906512,0.0005057855322899152,0.0006085233017860125,0.003700156621640749,0.004661212749773436,0.002837370224291258,0.0010285274311958026,0.0005937413498817157,0.0007803543284477521,0.1159772976115288,0.11562917668371814,0.11469281751661914,0.11604439478914189,0.0018426692356394714
0.6986301369863013,0.0001397754055040279,0.0011364792484266362,0.0003994678157789311,0.00019964324416943402,0.0007295335632341304,0.0008475755352003178,0.0037946973937971196,0.003998371492006103,0.003126772771455566,0.0012002860206586918,0.0004966531890852055,0.0008837605815904537,0.11750114215431384,0.11717792106685809,0.11627748859939746,0.11759711362501549,0.0011183984037400618
0.700587084148728,0.000501200136998281,0.0014115120743304344,0.0008285488461047263,0.00038029211507140115,0.0011018369819134621,0.0008433606003314109,0.0056608762119799705,0.0034227822448223977,0.0042081330443829446,0.000889911827900991,0.0004274989937335105,0.0008827899123639016,0.11902569276346864,0.1187278781558484,0.11781524163737,0.11915220594975909,0.00020904352738776444
0.7025440313111546,0.0007406178229243388,0.00116273729868821,0.0002394017464726339,0.0004694160706608663,0.001182318043032371,0.0005224344021885763,0.005677848745068825,0.002889037441530906,0.002592206310549461,0.00013172595568589074,0.00035229356221266883,0.00025233595438889367,0.12055128843716689,0.1202790442221553,0.11937806041173049,0.12070926366184889,0.0007701158770767047
0.7045009784735812,0.00015709269640634682,0.00031075347063730385,0.000532870179392797,0.0004197703659314933,0.0008195592105608163,0.0011613620460252938,0.005018864756800634,0.0012958599269609627,0.002427513712666529,0.0003570569694261727,0.0019521070659380135,0.00068477261660288,0.12207802664639761,0.12183205317857076,0.1209399355590563,0.12226778887104062,0.0016904303661797737
0.7064579256360077,0.0013472055115810733,0.00035474551533543064,0.0007099891981967588,0.00030583990429722263,0.0002986406006924014,0.0015055154481045108,0.004365214236725201,0.0012394701161495547,0.002591214052688251,0.000312468878280292,0.0017719780125728946,0.00292728198384129,0.12360618161345638,0.12338606166030086,0.1225028996386639,0.12382712850287095,0.0024255361831777567
0.7084148727984344,0.0012343157945555738,6.262167111215078e-05,0.001178241807373137,0.000661707955749602,0.0007123122991639086,0.001306377810089021,0.0040535102666932055,2.6709872634977927e-05,0.001987360876647859,0.0002739657579344801,0.002996795338241487,0.002029992181213469,0.12513556377276602,0.1249404181657714,0.12406709091052237,0.12538637330755936,0.002867244077210729
0.7103718199608611,0.0022821681830768603,0.0002580242488269824,0.0006235582497234327,0.00017962285543632328,0.0015144390728588086,0.000849928173768999,0.003460769143354414,0.0001492755744342822,0.0027902083728199023,0.0001840846869831103,0.002976085457551958,0.00025800296331596195,0.12666527501081276,0.1264939712617283,0.12563055327867317,0.12694430884161068,0.002940724690503438
0.7123287671232876,0.0018180574728219878,0.0006552602602212798,0.000276032512071811,0.00014587896597079153,0.001741949145677768,0.00025976044404812937,0.0023125444101125825,0.0007534589124887359,0.0027301873518197906,1.2394363996304225e-05,0.0022786821676462066,0.0008699033902914155,0.12819382208120517,0.12804506378900699,0.12719379025232486,0.12849933063346938,0.00261646518416625
0.7142857142857142,0.0019888801592745087,0.0011251194495119354,0.0010346097964205048,0.00018865632830483703,0.001740165231808255,0.00024635362444741515,0.0009886102658353546,0.0014824492949404022,0.0015984101313509247,0.0003933982831083038,0.0020304842013277313,0.0008684916514314911,0.12971905601205008,0.12959190440358298,0.12875512969674247,0.13004925846858847,0.0019162581552826796
0.7162426614481409,0.002788646911135395,0.0009985108122737008,0.0011523802027613717,6.599834109238811e-05,0.0018018644108860893,0.0009584586873143119,0.00036575009966782757,0.0015854079470545845,0.001071854327669819,0.000950233246335308,0.0018734473929316597,0.0007748741850764351,0.13123756537293502,0.13113163301800795,0.13030917832707473,0.13159112263895106,0.0009124587804224538
0.7181996086105675,0.002144720166711911,0.0017346402106572234,0.001726563781290158,0.00048587122580517894,0.0007497707905482209,0.00237316289565076,0.0008960624633122527,0.0020941158232976043,0.0028669198451329314,0.0002039114536951936,0.002828892081766232,0.00021421512940417164,0.13274491927006732,0.13266023597100268,0.13185257813313495,0.13312091923132605,0.000278560987477916
0.7201565557729941,0.0023315500632197783,0.001983280123797171,0.0017389010802180693,4.590040293622755e-05,0.00128376966563154,0.002725248394879587,0.0003378044978053496,0.0016330134287745879,0.002793068827715628,0.0004907894715397432,0.001932496966448538,0.00019145494547773145,0.13423566037568163,0.1341727923766048,0.13337994629296374,0.1346332263914741,0.00150809527167034
0.7221135029354206,0.001872270654871111,0.001423209261133318,0.0018763535730382253,0.0002398199327448558,0.00027379458026682846,0.002672404695318098,0.001461058210565691,0.0019455843679448415,0.0018337660543462087,9.14030782719899e-05,0.002238570999338274,0.00021257932110035904,0.13570217723770345,0.13566142256183827,0.13487961823864186,0.1361206602579358,0.0026118374569696345
0.7240704500978473,0.0022117205072593737,0.0011641688753318835,0.002453983585948949,0.00032776669752121457,0.00043573899972915164,0.0032167427133369397,0.0014749474931907702,0.0012086935449791003,0.0008256740976524402,0.0011107333112907458,0.000809163611049657,0.001801372330303197,0.13713440374624253,0.13711573259126664,0.1363546110798073,0.13757318606272584,0.0034304109271755534
0.726027397260274,0.0014409967937248913,0.0010778852977532116,0.0019734748878258435,6.9788418036731414e-06,0.00037395444295584834,0.0035099140129309925,0.000610108045555946,0.0014348277129906384,0.0003014853916388782,0.0016670176067131726,0.0004895874538201062,0.00016609344103157841,0.13851858165643394,0.13852153208635032,0.13777352359674155,0.1389771816604869,0.0038306404987804576
0.7279843444227005,0.0010598596090192758,0.0005975063794965707,0.0011925395482892953,0.00041756072102833164,8.687338770579922e-05,0.0054357651716356314,0.0015442665571088754,0.0004443224424238168,0.0007670227533464469,0.0025828178876752816,0.00043764672220897305,0.000674963379490856,0.13983540198744487,0.139859780287158,0.1391167338842268,0.14031412618152822,0.0037245147727268946
0.7299412915851271,6.027943988645701e-05,0.00018455512424314646,6.599300007020803e-05,0.0003617001285156074,0.00018278830150758596,0.007062931131323225,0.00022176973919069143,0.000276644300421125,0.0011332226504882636,0.003474574018518084,0.0011510061512390313,0.0023247791041930976,0.1410599010477463,0.1411046790371338,0.14037920110325014,0.14155884939297478,0.0030841736912894935
0.7318982387475538,0.00012622395939798636,0.0001463703293320684,0.00013567129559488578,2.7548469972327183e-05,2.8233923387244175e-05,0.008897047438096717,0.00021288911290140433,0.0007734707970139532,0.002742748655748084,0.0030268021445754023,0.00016425172276468558,0.0038969031948563604,0.14215796073489217,0.14222173770480184,0.1415196843963149,0.14267721356606725,0.0019515984654323582
0.7338551859099804,0.0011088543467348,0.00041747026966265643,0.0008887045912568947,0.0005307488970582863,0.0006002479128663918,0.009806840949518003,9.983115655698427e-06,0.0005491965346162697,0.0030100637011354348,0.0028927034802610496,0.00039184027240923847,0.00500902467296771,0.14308314091636487,0.14316441184951612,0.14247572488262006,0.14362300372368456,0.00044086970118550894
0.735812133072407,0.0017822286734373027,0.0010967156538755352,0.001707573855856126,0.0009554824480802471,0.0011043450484067852,0.010511269296148484,0.0007292828211576396,0.0011511942992002422,0.0037844082960874492,0.0020038881650178975,0.0005526444563657695,0.005743314946630662,0.14377365497257405,0.14387024429943257,0.1432053395858019,0.14433382956899762,0.001268897541491787
0.7377690802348336,0.0021262124650875958,0.0010022476785580547,0.001550759422103587,0.000839169370452586,0.0013227120511929424,0.012351806508819285,0.0019372955434719952,0.0009314671628872784,0.003528322326461497,0.0007284537427822979,0.0006127015226284893,0.005353684770385447,0.14414620841809112,0.14425565744705993,0.14362098718949157,0.14472586652782807,0.002949988008989435
0.7397260273972602,0.0024578912216455806,0.0009624106842310298,0.0020403308826715816,0.0007115347343714107,0.0018344266372949947,0.013574813123348461,0.001256917234066235,0.0013025445896417964,0.0016703350502283443,0.0030219895797998775,0.002390061135891186,0.0049162251907617915,0.1440897690099447,0.1442091571134298,0.1435971217197149,0.14468724794422957,0.004350577307433767
0.7416829745596869,0.0037902627930698207,6.9175705966761925e-06,0.0013471280083713344,0.0002733503327426723,0.001645687674051266,0.013585451696878414,0.0007339154229221156,0.0011096631035861781,0.0012367333426418492,0.006916407202249508,0.002506140326028805,0.004416886423593502,0.14345690264844324,0.14358284726285364,0.14299845352315332,0.1440700750004268,0.005226137768363004
0.7436399217221135,0.002290548718721419,0.000487325751035661,0.00041082683876231263,0.0006003659598521893,0.001629145777971297,0.012223662770540267,0.0003849882252521808,0.00015130456611439635,0.0032730680339030926,0.010148109830171614,0.0034618097908802326,0.002617927230150252,0.1420553457371883,0.14218458350822255,0.141636146270483,0.14268142009320336,0.005376402985963313
0.74559686888454,0.000979561300669729,0.0022887103839768774,0.0014673583789719946,0.002422671823109568,0.0009472257808790796,0.012251574488078176,0.0010295324607743628,0.0017641299053086645,0.005838614015187205,0.014096338243876516,0.004369635076914846,8.227297822099855e-05,0.1396374069734468,0.13976804545363325,0.13923637202223677,0.1402743787333703,0.004684521550932186
0.7475538160469667,0.000775926187679854,0.00392166487868062,0.003779120370700273,0.004515356942965898,0.00018452890221842821,0.009920053556606856,0.0033488940447115034,0.0027733813970827192,0.008631266280963334,0.017043076828167525,0.0037058521062589556,0.0025929879396699995,0.13589634709055654,0.1360262554138445,0.13551992885763875,0.13654142136531403,0.0031528220183727473
0.7495107632093934,0.0013756398817514337,0.005336308922431365,0.005470240559241668,0.007016861881873504,0.00027617260422457823,0.00703022435698758,0.005453163828513519,0.004668379273078338,0.012370193447730438,0.018368488107063874,0.002060567889549836,0.00614380284752597,0.13046331151928653,0.1305914764067148,0.13010969206299533,0.13111422393606953,0.0009285771825464084
0.7514677103718199,0.0030889862949555202,0.007494305985659866,0.008710330146044998,0.009604668038577346,0.0015972012455170437,0.0020735806052977757,0.009016370194644241,0.005706941502780227,0.015993064063281326,0.0190066641395385,0.0010361617629821018,0.009565269368380813,0.12292232157537392,0.1230478191549485,0.1225895637447541,0.12357659425539672,0.0016881923150130485
0.7534246575342465,0.00572028979217265,0.008070739354245404,0.010301145161740521,0.012040766324155072,0.002042742814175824,0.0009845815554783144,0.010741325463406781,0.005840989197842816,0.017826529587857465,0.018460837756045123,0.0007981680289432802,0.012277605380170087,0.11284272595798228,0.11296600326453898,0.11253231986915324,0.11349922160179082,0.004265310362752239
0.7553816046966731,0.00753349383723767,0.008592936595797851,0.012170556386828735,0.014148327907443359,0.0018078418577912592,0.005145970186114623,0.012901637157321288,0.006745609840274169,0.020031470259547546,0.016702320972561524,0.0018745096529725336,0.013950231870532348,0.09984761794459851,0.09996886869323285,0.09955132325542004,0.1005047638062117,0.006297923851085463
0.7573385518590998,0.008142897814805677,0.008579039901788404,0.012876892417962721,0.014835352033670118,0.000983918041284254,0.007094809741075209,0.013662124008233717,0.004386747211511305,0.019070813387925795,0.013700222640936205,0.0024204793873383312,0.01464071306615608,0.08370890650182503,0.08382820519834297,0.08343757125764625,0.0843657207331652,0.007309825605684606
0.7592954990215264,0.007010362750812987,0.006885505921169738,0.011243499523922423,0.014158256060406188,0.000657044642642518,0.00729881942920349,0.012415997392460326,0.0016923022335018911,0.016026682860180358,0.011114992492869874,0.002479724294468383,0.014248571998402099,0.06446623027972839,0.0645836961334195,0.06420215190105102,0.06512231071160443,0.006982811482613677
0.7612524461839529,0.005883222673059407,0.004348671290994588,0.009283414337755147,0.012541195604921285,0.003390976931928691,0.008287748549104634,0.010500824306131307,0.0023710222505322065,0.010802244994760457,0.007738927152036723,0.0012106804586657915,0.011701068136812154,0.04252930567038149,0.04264525160563082,0.04227954730761141,0.04318496380797224,0.005277835445018364
0.7632093933463796,0.002570434978945768,0.000661238602145231,0.004270270040972746,0.00965113895271591,0.006869763561741793,0.005568593314631498,0.007583170703394926,0.006696805783764803,0.00596238630150131,0.006414890715138399,0.0010376129832429526,0.009247585705264127,0.018712505272372282,0.018827393225176847,0.01847594933841995,0.019368495407401848,0.0024943328744993776
0.7651663405088063,0.0005178696946391281,0.003645951254774016,0.0004120819731465164,0.0060630046292057815,0.011678615911413115,0.002953296200822908,0.0032025777264347854,0.012346232636381071,0.0011048711375483689,0.0042466468648204025,0.00285483370583145,0.006485825078081209,0.005844796402860564,0.005729833944250029,0.006068850262571257,0.005186679192274196,0.0007790021366933519
0.7671232876712328,0.0033041958008347833,0.006744531193786749,0.005120051303917059,0.002123909791892878,0.014267188707405218,0.0002768684421120965,3.20251788557685e-05,0.016418514052444586,0.008259889880233892,0.00280761460404981,0.0043301258478700005,0.0032232578601301826,0.029868004122787603,0.02975180486779798,0.030076456466728338,0.02920580166770971,0.0038243923550186493
0.7690802348336594,0.0061922599036878245,0.009731740172643055,0.008600838895577778,0.0004175533015912669,0.016662069078225483,0.0015199710090345042,0.003435545082826008,0.019052952941197743,0.012257196422356953,0.0017233569581693309,0.005118780251283039,0.0008427496592813832,0.05219145905568062,0.05207144510342537,0.05239332508637368,0.05152206875119833,0.006006677843453587
0.7710371819960861,0.006953923916663676,0.010638802265967875,0.011272801971282512,0.0030712326525111494,0.017264804756488353,0.002385592973079234,0.005659191822852641,0.01989310137018159,0.015649287915076762,9.672441497847462e-05,0.005648038303699046,0.0010488639117817583,0.07195657393917039,0.0718303760050197,0.07214818797096208,0.07127744709839322,0.006945643695733264
0.7729941291585127,0.007843838628706162,0.010747791823324387,0.012166024741110032,0.0036362349953023843,0.01547365039246959,0.003008419271883195,0.005832971629080003,0.01886025219815654,0.017103107270178025,0.0024809747968347617,0.005536453422483628,0.0003764763508470603,0.08870649486440105,0.08857119232076091,0.08888138979333324,0.08801491955089388,0.0065841674482698676
0.7749510763209393,0.006359797520780475,0.009219077034139544,0.010951538188600451,0.0037676883770464964,0.013684992296838672,0.0023776559068202086,0.005634468598508746,0.01608593444361678,0.016010042829656512,0.004821497397279828,0.00391232277288428,0.0027452739046574526,0.10236128847136489,0.10221379677786818,0.10252995471491805,0.10165506116635939,0.00514696589107521
0.7769080234833659,0.004414688047281151,0.006987190988174324,0.008676345642915612,0.003029878434053307,0.010233706977477913,0.0013680040801676563,0.003942820426336174,0.012233908470979576,0.01308991685163105,0.006396439674982185,0.0016027420724543384,0.0034299090539303967,0.11312046944748486,0.11295840441834057,0.11327703594814861,0.11239838734297536,0.0030319943187804774
0.7788649706457925,0.002569334217721493,0.004680225261861355,0.0063218787400069545,0.001853549489194424,0.006991235175544293,0.0006029739888367344,0.0034258678643050502,0.008009308585340054,0.011039217570239575,0.00824460982400748,8.212179821160542e-05,0.0046354889782128025,0.12134643048923638,0.12116703540962365,0.12149009258430626,0.12060714246719897,0.0006883792693409031
0.7808219178082192,0.00117913198873551,0.0022383698563292753,0.003723944846840216,0.0008247861008361113,0.0038426549474910032,0.0012367783744618166,0.0019310892860606443,0.0035415695349887144,0.00649875712797196,0.008146089192180322,0.0016831221689268816,0.0064459523816391695,0.12746058714792283,0.12726265502378495,0.12759103191301377,0.12670439702814643,0.0014810553176588977
0.7827788649706457,0.0017758295360685086,2.0416038882663246e-05,0.00204955186213248,0.00016430248056657076,0.0008355542596697116,0.003170608026135037,0.00012662861977822543,4.240828406741615e-06,0.0026535443540930057,0.007649993938553402,0.00339870755110986,0.008614702564823697,0.13187796022261375,0.13166065658892387,0.1319967671808123,0.1311054418235477,0.00317826248115515
0.7847358121330723,0.0035190829816442344,0.0017370717409234855,0.0006536120358091209,0.0011905865553003166,0.001555977928934655,0.004491204935608468,0.0009576329770665977,0.0030740374508481834,0.00031906606584604716,0.007070730048714242,0.003746139425335488,0.008625859934387765,0.13496731726497593,0.1347312381681818,0.13507459072441044,0.13418022228340376,0.004232090326856054
0.786692759295499,0.0031831592133979795,0.003296070899699211,0.0020950987747650144,0.0013035565427284238,0.0026518918386440275,0.006058241408203125,0.0022806331327896116,0.005161266010139465,0.004339019935462951,0.00581299809727478,0.0037534545919637678,0.00788703111920166,0.13703820558276367,0.13678460272040557,0.13714045735087585,0.13623859896006033,0.004593725274738275
0.7886497064579256,0.004454107212613491,0.0035242673035368,0.0032022159572347676,0.0015750091548666035,0.004057222234795955,0.004660234975407985,0.0038555946226820027,0.00706951432187405,0.007293486225198177,0.004837208616326717,0.003909682112525371,0.007224702465127376,0.13833936936896,0.1380697477583185,0.13843753821890506,0.13752954067586243,0.0043158009405776104
0.7906066536203522,0.004600051087955418,0.004016136048058453,0.003814901454070988,0.001852589888194981,0.004551801128009739,0.004689264340022984,0.0027434036561049847,0.007191608888725224,0.007393042785743657,0.003138947529415074,0.0027634531684913068,0.005665029627899113,0.13906440581597906,0.13878174568929297,0.1391573443583451,0.13824737530780176,0.0035237719735213926
0.7925636007827788,0.004609439864514979,0.004319686785100611,0.0038222860244499757,0.0012984391001450136,0.0046838786152588446,0.00468384136235586,0.002555992796777399,0.007129181518911036,0.008418407633660944,0.0014250766185509279,0.0021149109748589113,0.0036470744458424165,0.13936216722452768,0.13906925509894022,0.139461662277819,0.1385406868448611,0.0023857337554305065
0.7945205479452054,0.004642753396302391,0.0032608904877006305,0.0032311403193771137,0.0016224482097923053,0.004553543869525124,0.0038806372323333515,0.002730029169589211,0.00806246930745237,0.010275567416220833,0.0010711573996841205,0.0013411142864524616,0.002940522972613503,0.13934540515753635,0.13904483383509525,0.1394511437973679,0.1385214077465997,0.0010845217985325163
0.7964774951076321,0.0053972403994624355,0.0034142013183657864,0.0018538485756938198,0.0011229168168132046,0.004088352202517245,0.00329919415627167,0.001886213897806857,0.006716216682535861,0.008590305923563694,0.00021887314404800146,0.0007603045097415188,0.001968606143337939,0.13909754645909622,0.13879202795113876,0.1392090220459874,0.1382729501880567,0.00020572908896501112
0.7984344422700587,0.003963904065101091,0.0017164215268778244,0.001667471212356035,0.001357385498492662,0.00373798010966057,0.0042179837646173874,0.0006684079589533249,0.005854198318927232,0.008565367740600054,0.00035483242848640285,0.0007133841691327652,0.0004463359536814133,0.13868083657601601,0.1383730381903959,0.1387998074469877,0.13785697804865638,0.0013373549570796636
0.8003913894324852,0.002796929940363132,0.00106624947466489,0.0005970715133154028,0.0014479352680647009,0.002422404154916965,0.0023998437968694797,0.0005607052294218176,0.004289579257150852,0.007350031897207462,0.0016655953081643946,0.0006972638370788462,0.0013853056875669592,0.138141173258642,0.1378333599718607,0.1382637204083002,0.13731880780729483,0.0022008128727895393
0.8023483365949119,0.003963385737221811,0.0004362883332186682,0.0008676973816937463,0.0013341950538569435,0.002607082045357798,0.0014492320182734474,0.0005354722675866144,0.0033820765378886207,0.005709742224495981,0.0022882027265614525,0.00047130041690530945,0.0016679438116961464,0.1375119192239827,0.13720622190209092,0.13764525481434525,0.13669159340879822,0.0027304363560047657
0.8043052837573386,0.004077746308454447,0.00022120144306761745,0.00014652427374464992,0.0013876508540000248,0.0010649103289927769,0.0014178294307078648,0.0004775908225689602,0.002969800270208292,0.004866598880895548,0.0017615344756756496,0.0005221676462803554,0.0010365832215632725,0.13681747134863478,0.13651619967161757,0.13695107515989882,0.1359995074752021,0.0029049260140887735
0.8062622309197651,0.0028052240586518323,0.0004992947005988083,0.0007967777573824845,0.001341456917548088,0.0006887897825478592,0.0010214209532975235,0.0014279201650382004,0.0026529416418313062,0.0036769866919755018,0.0018737033033133469,0.0008943207585574112,0.001045523581528572,0.13607572168347845,0.13578094691274176,0.13621941358087072,0.1352601284892694,0.002743414589665992
0.8082191780821917,0.0030243559100017205,0.0007697106979503973,0.00010970101577189998,0.0014264000870570794,0.00045713915604206486,0.0012718601443156854,0.0012389855168476447,0.001465470931707348,0.0022698765911445275,0.0013341890357151374,0.0007495502300843851,0.0014461739279613152,0.13529935345870403,0.13501351938468364,0.13544732198935894,0.13448621359541033,0.002298156043641473
0.8101761252446184,0.0031445343884763835,0.0013583283034028888,9.523882538698913e-05,0.0019197595211801648,2.3077336015582203e-06,0.0003670211044015765,0.0020670051780404927,0.0016453732642469525,0.00031379804938412906,0.0017180795875253558,2.0958566957485664e-05,0.0009080861601171613,0.13449716373354814,0.1342228631582918,0.1346496026125612,0.13368700582159118,0.0016450422261910138
0.812133072407045,0.003829904771130445,0.001632965230662463,0.0009728678825310491,0.0017875404420307896,0.0009125313398429133,0.00010806409148490648,0.0013601994750090816,0.0010651507738045475,0.00022189232083046217,0.0016669622299262264,0.0017620222034863255,0.0011900448563507816,0.13367612572880472,0.13341571303578104,0.13383762451382364,0.13286919415908646,0.0008731261195084439
0.8140900195694716,0.002224642512344915,0.0020743722944025216,0.0007313971491094413,0.0018710752101178947,0.0005957375197176156,0.00021919262692968218,0.001364834877705973,0.0009160672397847953,0.00045708966538946004,0.001201357963538569,0.0012078301133151832,0.0013346185059781852,0.1328408087520365,0.13259626579568426,0.13301112902448217,0.13203761509321948,7.420845056860088e-05
0.8160469667318981,0.002442457273799493,0.0018381545988735415,0.001991630092460229,0.0018024598511043332,0.0010423133818325259,6.447781642110569e-05,0.00037304262797205226,0.000895366564590051,0.00195737133900492,0.000482126578491614,0.0013813306840244077,0.0015634750278774045,0.13199433635155527,0.1317675704805073,0.1321649993507084,0.13119576328409732,0.0006665779532365571
0.8180039138943248,0.0041657452834581036,0.0018889392363096575,0.0025659491671060223,0.00190752645859467,0.0007125670658613543,0.00017651071676956607,0.00086039403548492,0.0006353994263147016,0.003227901701834331,0.00040039518943084287,0.0009913881672357222,0.00132788618931519,0.13113960722556364,0.13093133369555723,0.13133548298945677,0.1303461633650086,0.0012784320467989173
0.8199608610567515,0.0027575925856055065,0.0017067878574906544,0.0022701569765032573,0.001712957855981712,0.0010020001859246449,0.00019339331678760478,0.00013044244356739094,0.0006522596745909495,0.004229345831352349,0.0005728588371695322,0.0012321383624495311,0.00011357805438625384,0.13027834287591564,0.13008872559972393,0.1304901330799638,0.12949063965306726,0.0017103108476096984
0.821917808219178,0.0023703846322886703,0.0015404251230366473,0.002461669145762181,0.0013751137244097944,0.0007289823902256732,0.0002761621785767321,0.0003858906043179278,0.00148401886099503,0.00469978794580772,0.0016126233326785322,1.0388792813563751e-05,0.00043508678799941583,0.12941158086186721,0.12924057513600662,0.12963046401864364,0.12863051104160228,0.0019338964663775274
0.8238747553816046,0.002454638024805965,0.0008760248217592818,0.002992689153193416,0.0015060301032056229,3.482447004419396e-05,1.3745864867152475e-05,0.0002017761673917191,0.0019240449275960342,0.005895041385651646,0.0022647301759709734,0.0010420526471127884,0.00015447988176244665,0.12854051635599237,0.1283876155409823,0.1287908856663714,0.12776673234074568,0.0019441000550024436
0.8258317025440313,0.003401103994688509,0.000543881573834898,0.002215433499655245,0.0015240643237442951,0.0009897086833329182,0.0009340684796957988,0.0008942816470475178,0.0017546672437996846,0.005328487970986845,0.0023700181458802204,0.00015057214244317815,0.00018929280980539129,0.1276657994772582,0.12753031811968374,0.12793624065176534,0.12689999643979685,0.0017573122259784382
0.8277886497064579,0.002007634916967213,0.0005244188218652608,0.0017168611080110668,0.0011592820078790782,0.0011118292600572704,0.000637812933260143,0.0014390215069711803,0.0024227291137636302,0.006549714526468456,0.0024732664019525646,0.00068867726034528,0.0005649462550222279,0.12678829433613414,0.12666933836632366,0.12707415821247692,0.1260308076490387,0.0014078047810753096
0.8297455968688845,0.0029545453064708078,0.0006807100646762216,0.0011108991377620065,0.0009546604626445138,0.001944499897268232,0.0008883524067135489,0.0019487988822726571,0.002655411946084913,0.006079749328586642,0.0032961246245173776,0.00032549618413728115,3.924419501740101e-05,0.1259085807330342,0.1258051666743489,0.12621928484508713,0.1251595348115623,0.0009428080637479697
0.831702544031311,0.003127553672580028,0.0006882503489535099,0.0008515354106705433,0.00042342504957130014,0.0019680645177643542,0.0006750811030585522,0.0011833768198769336,0.002920438707856441,0.006769764064760899,0.0025478686998169665,0.0005106340954582935,0.00011665484407355844,0.12502641120454858,0.12493807712099145,0.12535636761686395,0.1242864496424416,0.0004168384962297923
0.8336594911937377,0.002675847163727026,0.0021888027101061155,7.574165768410682e-05,0.00046746527247641564,0.0024078795819780638,0.0006570061535337161,0.0019878009467623045,0.002393242916395407,0.0055516539008119295,0.0019271979241869258,0.0007438073068163205,0.0004586046428182316,0.12414237017340447,0.12406846786446359,0.12448699677891518,0.12341175402050888,0.00011413387671314388
0.8356164383561644,0.0027603473553164995,0.0023558702358706988,3.853850455127107e-05,0.0008035268673404251,0.00208530240149341,0.0008570957890049423,0.001686986912201265,0.0015708640256627594,0.005658734213401457,0.0013631474265559708,0.0008349943944915329,0.0009096670856968369,0.12325656003861585,0.12319631464390912,0.12361955977587857,0.12253559976595998,0.0005981220203221167
0.837573385518591,0.0031089743145781895,0.002633180237658634,0.000596005237944736,0.0011100505956488985,0.002157214797385349,8.717947518049292e-05,0.0022602339752990147,0.0021879917488473793,0.004726115845791684,0.0013782640465575594,0.0012043563195544618,0.002515193306557522,0.12236899533187567,0.12232202687179267,0.12274548062001883,0.12165810293790444,0.0009917030110693623
0.8395303326810175,0.0036665973058104366,0.0027539719632029384,0.0007765170922636839,0.00035081326869724713,0.002232055067098126,0.000978390573537335,0.0017354440679907652,0.0012003917982935759,0.004281503261053577,0.00034225255159138165,0.0009070140114188047,0.0025106790670991093,0.12147979915233852,0.12144550412985088,0.12186892807575465,0.12077935387381916,0.0012634085158678265
0.8414872798434442,0.003605739409084271,0.002695753434653233,2.1272534484814096e-05,0.0006570901814650997,0.0018988188449096189,0.0003012728038978085,0.001978726321811627,0.0011577393952559934,0.003754577403907825,1.1912351493884634e-05,0.0009109947923373684,0.00262238717639928,0.12058929241264348,0.12056708223188405,0.12098871058786397,0.11989942449532157,0.0013957194204332422
0.8434442270058709,0.0029434973010140806,0.003156043738992825,4.803746852098417e-05,0.00027784347620786714,0.001460775882871762,0.0006480252734106631,0.0005791933843213468,0.0014507772037106901,0.0023207551232260317,0.0010385288289469332,0.00023666039195837068,0.0036885587862413973,0.1196975073209685,0.11968676358374773,0.12010600775393664,0.11901837362244372,0.0013856016425414887
0.8454011741682974,0.0033598273358664867,0.0018247208855471965,0.0008744105062804577,0.0006926573179087994,0.0009607925377211926,0.0008886932692847607,0.001255649264844453,0.001014872576983964,0.00025070005277017324,0.0007338271178879383,0.0006672955415568707,0.003210472751466239,0.11880466050287863,0.11880504048248908,0.11921125358721396,0.11813625061346811,0.0012436627186795254
0.847358121330724,0.0033027200392824153,0.0021705633393865565,0.00018053069790783114,0.00041767269292888453,6.218288173856921e-05,0.00077716134408531,0.0006471654764753323,0.0012007622412782651,0.001185607760344122,0.0007247173794168491,0.0003502225867849331,0.002834475935305979,0.11791102156123104,0.11792196646412792,0.11832708433350506,0.11725309804489277,0.0009921238811649736
0.8493150684931506,0.0026784578959204402,0.001977375025556251,0.0007637140651486669,0.00035651798050181525,0.0004995630433104788,0.00068784852822049,0.0002557488779284205,0.0006129464755512919,0.0022919739286162105,0.001648273070647553,0.0010956379274584499,0.00231196520228608,0.11701676597197277,0.11703815658886654,0.11743940015633328,0.11636895368915383,0.0006618869001849434
0.8512720156555773,0.00251785777975628,0.001698826630607339,0.00018747038672855282,0.0006761711137444696,0.0010105509264319219,0.0004161547822802343,0.00013024992774417782,0.0004011403815896235,0.0033657711045891963,0.0013824205798952855,0.00011012404690673732,0.002556183184489516,0.11612209565471103,0.1161536712152808,0.1165455494029372,0.11548385180517348,0.0002890348499378218
0.8532289628180039,0.00195689239416633,0.001649015777449945,0.0012321572669931856,0.0004327215335181746,0.00010697803582634598,0.0018024843105265108,0.00036268196191277177,0.0005991851991823706,0.004639347278218606,0.0015771079727598634,0.0004915010264924559,0.0010590206750818697,0.11522713563527551,0.11526873222674813,0.11564950904931512,0.11459782411754627,8.886929770582388e-05
0.8551859099804304,0.002438630772495178,0.0014499377959608115,0.0022028425208092655,9.764717307081581e-05,0.0009450355044365847,0.0016776510945321046,0.0004054272047043764,0.0005320001893877065,0.005523647976779846,0.0015734137466908418,0.00038453177895536784,0.0002872532733916319,0.11433199434194574,0.11438341079864511,0.11475041894826898,0.11371090055896009,0.0004363374858000767
0.8571428571428571,0.0016128663057586633,0.0015855133617422067,0.0019875112837055243,0.00043362566178054446,0.0006735827689865148,0.0017124031353616632,0.000579757607529453,0.0008138660425445521,0.005917156123568722,0.0017136689191558875,0.00011350772435455684,0.00010431370789795284,0.11343668959195405,0.1134976055389145,0.11384939960295945,0.11282310970928018,0.0007230581670635216
0.8590998043052838,0.001061794776791652,0.0012194583754483064,0.001642285417443196,0.0003240755389872393,0.0004327916909512678,0.0026774234507736363,6.703157300074981e-06,0.00020657615768345205,0.0061560547541323505,0.0012204521704968611,0.00038580732452305166,0.0007789111326876483,0.11254106698525516,0.11261100558531849,0.11294345794213383,0.11193447915530122,0.0009263000800733941
0.8610567514677103,0.0005097134441238934,0.0011794684857231671,0.0015301139622825091,0.0005007131427628095,0.00012228325308385443,0.0027130128413337174,0.0002534607022899096,0.000973659235249191,0.005200077447305351,0.0014473454624312823,0.0013154937356812055,0.0013546241849762494,0.11164531424342569,0.11172344103156504,0.11203662618695673,0.11104503577484458,0.0010324554918790274
0.8630136986301369,0.0010655433433971499,0.0015400708216152285,0.001548716376451483,0.00021285047111130694,0.000729544510217676,0.0034944727522411255,0.0001331284147777464,0.0006949589150867556,0.005027546038003931,0.001048845748332968,0.0006517939763984774,0.0016873464482746218,0.11074898536029243,0.11083459253135108,0.1111314832669773,0.11015480587308062,0.001037651106847148
0.8649706457925636,0.0007065032709982655,0.0014710539121773503,0.0018695386956784465,0.0006759111870672963,0.0009444599141028188,0.003435907782182429,0.00012917620049450175,5.794678734276073e-05,0.004908161341085698,0.0008088665913197734,9.054307745430248e-05,0.0006164294768717549,0.10985212576495144,0.1099442819963548,0.11022149574862454,0.10926381531903123,0.0009474414715983411
0.8669275929549902,9.362486432935715e-05,0.0010370007412538339,0.001110882435549755,0.0006364053742990303,0.0016881144301996041,0.002830420557965298,0.00040102290679071425,0.0004078066604242134,0.0052090651052102855,0.0004078232986822319,0.0006354870902404594,0.0015320545690164376,0.10895446774791624,0.10905263659786131,0.1093093836052313,0.10837208965744718,0.0007756786024504527
0.8688845401174168,0.0008820341303990092,0.001503602541987678,0.0010512015446975027,0.0005326019004032816,0.0023047671988651957,0.0030895961113228594,0.00028765114396355493,0.001243098579351684,0.004630480833356163,0.0002771197482898031,0.0011776489540980067,0.0008361087515995707,0.10805597441643021,0.10815960454195282,0.10839471506326935,0.10747965414129558,0.0005427185482795059
0.8708414872798433,0.0007577347052963374,0.001058952831265509,0.00020687706342619673,0.0004721390498550533,0.0033759506834419367,0.00229933350852412,3.706984647828326e-05,0.00034704915673750626,0.0035977842701347467,0.001014683912905872,0.00035310298630315053,0.0005736532104881404,0.10715659386983795,0.1072654692041008,0.10748210228553695,0.10658653378856207,0.0002731719440601868
0.87279843444227,0.0016074948029720084,0.0017010144906245963,2.0945818921257717e-05,0.00017019584943883583,0.0033440612273418205,0.0035523712618149026,0.00020551532675855324,0.0006688129173719184,0.004107894750138451,0.000799534468153785,0.000628702716728379,0.0006607793288432853,0.10625625178048975,0.10637038722465403,0.10656697824428446,0.10569275342732369,6.570899468698435e-06
0.8747553816046967,0.000861802765496264,0.001550053873427401,0.0009985730735139946,0.00016561678922940302,0.0037761644212083918,0.0014971181067151924,0.00026156597458552313,0.001126828299232016,0.0033600792971925837,0.0007696657689733405,0.0011507958856897453,0.0012856184753103157,0.10535487376772594,0.10547472380720806,0.10565208487831783,0.10479833769559078,0.00027080641181628513
0.8767123287671232,0.001010508430074497,0.0016020770788896521,0.0016826402068841895,0.00011587779514904417,0.003582225334714695,0.0019049475296628038,0.00030191693000908293,0.0006531254992592772,0.002927583795856281,0.00147147368185635,0.0010059635759103736,0.0011298720120679895,0.10445265363447781,0.10457877706282254,0.10473515729897137,0.10390331106955404,0.0004967587400358336
0.8786692759295498,0.00180216209054371,0.0020902425146140683,0.0018474020159282315,0.00012672395468135957,0.003717840472463571,0.0017068378531895053,0.0001389466321506131,0.0001892384046278369,0.0024110496139564145,0.0010732032263241183,0.00017890782118221407,0.0014808319413624179,0.10354965104698757,0.10368268861412624,0.10382316931128124,0.10300769788118286,0.0006664143733345702
0.8806262230919765,0.0009090160607490664,0.0016955477773342258,0.0012749438761863834,0.00038902141443826016,0.0030269181012306337,0.00044294301130436603,0.0008082059799823885,0.0005414555192794676,0.0026377705513630036,0.0017257327557411069,0.0008849421859588499,0.0012156064034309262,0.1026461417198982,0.10278668202169798,0.10290686733730696,0.10211152231035132,0.0007678178916478851
0.8825831702544031,0.0018493238753078424,0.001702160007357403,0.0020632151430843315,0.00025068259894828426,0.0031282011336086235,0.00021321083515863048,0.0010987076824901544,0.0004798729056121863,0.002961028731465145,0.001731656127572254,0.0003917735153438605,0.0032932084137203255,0.10174211078226586,0.10189057850182076,0.10199668222010155,0.10121480840223057,0.0007957517846805355
0.8845401174168297,0.001721598460641655,0.001950923606124672,0.0009003433131845322,0.0002750607871682968,0.002620011820760521,0.0007737835204927597,0.00022611741784497833,0.000693984077009407,0.0017831281491787758,0.0020120811915723953,0.0005791706300108108,0.0030847636318533096,0.10083807234528944,0.10099448238376066,0.10108660136226102,0.10031758007267481,0.0007517823372517895
0.8864970645792563,0.00150179880494814,0.0018423499428723343,0.000880785461613942,0.00013791042203645782,0.0019038768374417313,0.00021921473728123681,0.0007349925004933365,0.0012448465562369339,0.0027957662829254156,0.001298494461825084,0.0008698308951165191,0.0024616344011332506,0.09993401897316237,0.10009820741777678,0.10017582756643553,0.09941986110092765,0.0006437100891371052
0.8884540117416829,0.0009686352036005313,0.0021054094008213335,0.000570669891596442,5.761918640196865e-05,0.0018983186504846865,3.516686177313869e-05,0.0014703461251264864,0.0005643068530553525,0.0012367657668000513,0.0019138007142537779,0.0004245041587346738,0.003290504095792169,0.09903021144652306,0.09920171636128365,0.09926491963648736,0.09852167514196031,0.00048451173001226355
0.8904109589041096,0.0009530560022132454,0.0011504963880317267,0.0003878324383957329,0.00029411175306010814,0.001436092043473011,0.00011457883770633312,0.0011469946151511725,0.0005694198513491096,0.0013493859117763099,0.0005321054810745659,8.270136062931446e-05,0.001972973262713665,0.09812676153127979,0.09830471864883732,0.09835750601236652,0.09762304572614482,0.00029089812339388245
0.8923679060665362,0.0008030608877301832,0.0011389665886521955,0.0009219198838114123,0.00019324576703316171,0.0012765527352452894,0.00018932489899403055,0.001019634364521565,0.0008531957283853869,0.0009009149506450315,0.0015534757986902575,0.0003675892368196825,0.002282023371779857,0.09722363197954886,0.09740719938429587,0.09744921320828193,0.09672399625485577,8.163813801274807e-05
0.8943248532289627,0.0006998703285138325,0.0006866297154705242,0.0007708184019644543,0.00020193312606021913,0.0011538006766717152,5.010475309638655e-06,0.0009165332122723774,0.0010771751002390667,0.00021041925707653014,0.0012288875476439282,0.0008483193413336559,0.0015108957485277935,0.09632079299250439,0.09650886799851253,0.09654056276837185,0.09582455000951325,0.00012419210592495207
0.8962818003913894,0.00023633983939900624,0.0004623532572387196,0.00147926804631963,0.00022383968323454631,0.0006026979812978245,0.0005759438776968456,0.0009841397681830861,0.00112831589788213,8.785727411494031e-05,0.0008215568682552837,0.00031214018374696,0.0027647167167068982,0.09541831162780538,0.09560979154914633,0.09563041475623861,0.09492473014878886,0.00030887939096085486
0.898238747553816,7.174907202744554e-05,0.0001246445072171681,0.0019488371717455394,0.00020610725457692218,0.0011002794099328511,0.0002841646974263184,8.549543147063185e-05,0.00030020253782248426,3.3203493309260114e-05,0.0006010010647299296,0.0005087191047790057,0.0017993449973585612,0.09451608357901597,0.09470957515711809,0.09472268817896867,0.09402455970725306,0.00045752463397544994
0.9001956947162426,0.0002928003536980203,0.000809047357968574,0.0012770369517128518,0.0005907825993816904,0.0007759258282859274,0.0006345123852114729,0.000850539667673821,0.0008461251723091654,0.00041450561410974945,0.0009065791832726053,0.0011138543354790261,0.0013241395222466043,0.09361396728628088,0.09380830823057104,0.09381313620679785,0.09312406160171058,0.0005591645677629939
0.9021526418786692,3.570317314228967e-05,0.0014206096439178938,0.0016182511954124922,0.0003569405435141082,0.0012460686357203966,0.0008178874759491439,0.00034571438119969323,0.0006146840660389419,0.00043519028438963935,0.0005529299287613387,0.00025948881195149377,0.0007116012366000657,0.09271182863996587,0.09290608017728887,0.09290246664569936,0.09222325862787244,0.0006074886823575881
0.9041095890410958,0.0001394674119462736,0.0007219761547555693,0.0013522580203523405,0.0008437484440316923,0.0008714199128637544,0.0005067163084556826,4.4107443381332574e-05,0.0003447979626168974,0.00013497610883019047,0.0002115666803827055,0.0009574163767585985,0.0014062821802606352,0.09180940687031648,0.09200298785538576,0.09199139475197694,0.09132217346144632,0.0006011153475295134
0.9060665362035225,0.00038099289370029983,0.0010085925416901725,0.001010306175227465,0.000875573601002993,0.0011289995206639153,0.00036272126751691285,0.0004509016914412361,0.0007533300710961205,0.0006563933609172684,0.0003144880713775772,1.7449255461992646e-05,0.001129060979361834,0.09090662747191935,0.09109914302396327,0.09107661246823817,0.09042082866222616,0.0005434306288408013
0.9080234833659491,0.0009993016690301665,0.0013739019602823027,0.0003793314069795378,0.000857025381951309,0.0013391748100233308,0.001821005713968254,3.913044634339887e-05,0.0007524360000801317,0.0004171906009602316,0.0001496672600793608,0.0004926845460844271,0.00016890093389031966,0.09000314771833895,0.09019490331116198,0.09016624837818621,0.08951924667152336,0.0004420302427643774
0.9099804305283756,0.0010386183837654587,0.001065492627978563,0.0012625604847671982,0.0012570060769321915,0.00022458937221741705,0.0019519366303684708,0.0002090558389427659,0.0003291419727501872,0.0005930811187026503,0.00015997886455082865,0.00041350349986529376,0.0011639855781795975,0.08909860253131413,0.08929019421136403,0.08926000445878529,0.08861744981494823,0.0003078360482205031
0.9119373776908023,0.0008909925804543896,0.0005689933882165356,0.0007610693560052319,0.0006998591111112042,0.00048557482798810767,0.0014013387248921795,4.621595005277826e-05,0.0006776358946156101,0.0011133179082464771,0.00015267729898210333,0.001268376597661932,0.0012390390024590893,0.08819299191097502,0.08838529884676222,0.08834920078377012,0.08771546030496238,0.0001539813482491703
0.913894324853229,0.0008293800046454288,0.00014445185566051968,0.0011276006689082004,0.0007613617917309619,2.8207899092593107e-05,0.001146025954724393,0.0003622099747668124,0.0009765014993240021,0.002242174000500598,0.00038033234982089034,0.0010449849078644894,0.0009100474407683231,0.08728616684579953,0.08748009055757626,0.08743632584714993,0.08681330023997827,5.427030553900837e-06
0.9158512720156555,0.0014231540256175257,0.00038084387713997135,0.0008254572742614007,0.0003586236846628643,0.0005160812295046591,0.00094735994869797,7.202476197807557e-05,0.0008249916142788672,0.0026024580008354925,0.0007023252553311133,0.0006727483130064749,0.0007112026208075738,0.08637800812656014,0.08657444268399804,0.0865314155810508,0.0859109916082959,0.00015655818492303077
0.9178082191780821,0.0015462636943167813,0.00035431981131371187,0.001025259494335092,0.00035103317305508925,0.0003218539054698117,8.199363902274441e-05,0.0010180585090809695,0.00022127293094929384,0.004612199962585532,0.0007993690674000614,0.0007963422690325611,0.0003295801575488217,0.08546873182013694,0.08566833287432853,0.0856235846872634,0.0850085562901951,0.0002870123502672757
0.9197651663405088,0.0023300684985446637,0.0007549822333526905,0.000680461525611848,3.0368566207856372e-05,0.00034475512772080347,0.0002831993627620037,0.0008433647456836995,0.0004873294386339481,0.004022881388969451,0.0008081588897180851,0.0012725815180015857,0.0004181414845657642,0.08455858379571912,0.08476173132627485,0.08471561223237989,0.0841060160594265,0.00038679038290301564
0.9217221135029354,0.0011126771567167035,0.0002686381342111834,0.00085568428018701,0.00020766630747926152,0.0007704794404805891,0.0014422331007419833,0.00041803717592370427,0.00031192600747931087,0.004990361631125094,0.0007738731803594835,0.0012073367836176166,0.001582399010866762,0.08364765346029412,0.08385449647882592,0.08380969613769662,0.08320339258829072,0.0004490069881455384
0.923679060665362,0.000761218368864794,0.0006851330400936411,0.0004112794993884756,0.00021824240698740943,0.0009723827241428091,0.000210069120072584,0.00026815384612156884,0.00042073056087567345,0.004078797996186476,0.0007775165142051981,0.0007011806593768404,0.0020947679878704356,0.08273638039813115,0.08294684439883306,0.08290261775240972,0.08230070745078567,0.0004703028071252273
0.9256360078277885,0.0011365357785446375,0.0010422617198007375,0.0008938536046964855,0.000538492575384882,0.00045467913141081044,0.001643721014358309,0.0005230829120652943,0.0003686249257104664,0.005098007619478014,2.469681193659015e-05,0.0006412798539774685,0.0026536062360780505,0.08182509988536665,0.08203867822875807,0.08199704438438246,0.08139798212730473,0.00045093818786481486
0.9275929549902152,0.0008986368774706287,0.0012320131064122754,0.0009309910237127704,0.00012500956661163146,0.00027135759585441774,0.0013230443001454907,0.0006249770522779065,0.0006168670951658649,0.004651114344663008,0.0008248807863062459,0.0008796732873385983,0.0031720921397870618,0.08091407269232812,0.0811303928493792,0.08109100908034386,0.08049523801170226,0.0003945788872729988
0.9295499021526419,0.0011449195444133507,0.0006061270833465827,0.0008826404809501397,4.311650986935966e-05,6.789155299928062e-05,0.0011041788384768738,6.502121691439278e-05,0.0004993937910053504,0.004158988595053889,0.000520458619530909,0.001698757521853186,0.0038450062275383248,0.08000357449050215,0.0802221447228935,0.08018372952933576,0.0795924964175672,0.00030780894148115824
0.9315068493150684,0.00045714527365481344,0.0005719885230370811,0.0005782395600966164,0.0001356867141715237,0.00012637488540923083,0.0014374591410466484,0.00036841630938733134,0.0012196414172955803,0.003720082342655306,2.4922192127352113e-05,0.0019200854003735832,0.003617957234413271,0.0790939405560187,0.07931414246556079,0.07927457243201053,0.07868977858749703,0.00019942649610061222
0.933463796477495,0.00048134848473373225,0.0003075748682230396,0.00010418146846595576,0.00038716569540801814,0.00014524906875786016,0.00022094696762260625,4.8078596571119344e-05,0.0004566423595159931,0.00376620888712105,6.1728060453815115e-06,0.0025053620338648243,0.004739381372949449,0.07818505913017097,0.07840653508899513,0.07836822420356575,0.07778710570421504,7.95930945641287e-05
0.9354207436399217,0.000746458768830456,0.00016506016253010192,0.0007500499487064703,0.00047944858668819823,0.00034884549678786835,0.0004162080586098059,0.00022593140603526673,0.0007838904857776983,0.0017669647932194099,0.0004655099473752157,0.0024069473147533757,0.004504919052138172,0.07727696746586338,0.07749968767164722,0.07745948433874622,0.0768844989028929,4.10849821145019e-05
0.9373776908023483,0.00019929558039671782,0.000201068818559581,0.0011234730482197464,0.0002441070973969162,0.0007249247282839477,4.461780191428068e-05,4.599243403441313e-05,0.0013002157211399734,0.0009040832519627273,0.0003743655979537308,0.00223139673472411,0.004182845354089803,0.07636962085961335,0.076593786478033,0.07654906809329026,0.07598197928754775,0.00015246357196173737
0.9393346379647749,0.00011832267045323575,0.000246725976460621,0.001738481223589733,3.67946922844199e-05,0.0009327195584839133,0.00013509392738993443,0.00037827342749293123,0.001765232533222988,0.0006893202662533073,0.0004411954432660791,0.003318812698132351,0.003960467875010326,0.07546282559632604,0.07568882405757253,0.07563821226357763,0.07507956794994067,0.00024568140660510937
0.9412915851272015,0.0006677359342619194,0.00033521279692208636,0.002037137746815325,1.7501413826586114e-05,0.0012351609766527427,0.0005260109901384102,0.0004505217075392021,0.0018631629645868553,0.000394679605965258,0.00014603685121542084,0.0015249550342603935,0.003996729850773455,0.07455651462077653,0.07478511333465135,0.0747261270880655,0.07417728599222276,0.00031383172898477476
0.9432485322896281,0.0004814937710791894,0.0007905811071366004,0.002188302576544888,0.00037611648440659726,0.0020710527896910975,2.2098422047489057e-05,0.0007339194417029687,0.00121258199215234,0.0001374855637580224,0.0003299079835385016,0.0019197165966063805,0.0036524161696463893,0.07365053147077262,0.07388244569301307,0.07381316274404227,0.07327515455492842,0.0003524374010871167
0.9452054794520548,0.0005375780165215671,0.0004600435495356381,0.003558658063413733,0.0006250552833100498,0.0011506611481329142,0.0001550428569296658,0.001454047858717078,0.0022761141881366908,0.0011547952890375913,0.0006429054774323761,0.0016095936298390567,0.00255100429058277,0.0727448910474757,0.07298111915588176,0.07289849966764247,0.07237319484950312,0.0003597008698069204
0.9471624266144814,0.001017268747092659,0.0010317414998994522,0.004141725599767144,0.0006637305486960956,0.001510735601188118,0.0012811124324784927,0.001379422843457634,0.003155182115734989,0.0015958696603761368,0.00048609543591601176,0.0014248639345182724,0.003273546695710594,0.07183957099914415,0.07208100706338746,0.0719845369458185,0.07147142819751913,0.0003365203426743525
0.9491193737769079,0.001366198062897651,0.0004706103354683236,0.003538027405739753,0.0005048997700223609,0.0019478276371965096,0.0006880462169637993,0.001353390514851539,0.0026969127357015297,0.0017021447420111015,0.000119341537357299,0.00031077861785980905,0.0033337250351915047,0.07093460857868103,0.07118214666843323,0.07106915861368088,0.07056987607725493,0.0002862830993712726
0.9510763209393346,0.0008718594908720519,2.3007392882678375e-05,0.0033260807394987608,0.0006907768547541167,0.0013779029250151182,0.0010890364646905398,0.001962702721357968,0.002520863898099091,0.0021468177437776064,3.5205855966236725e-05,0.00036434829235139143,0.001262120902538922,0.07003004848957,0.07028464972972807,0.07015375792980132,0.06966856017805145,0.00021446448701997539
0.9530332681017613,0.0007283762097362901,0.00046862382441801074,0.003355041146278801,0.0007016509771351243,0.0014244280755524063,0.0005678609013553237,0.0013833157718185806,0.0024042972363535788,0.0015281513333316422,7.120147347492222e-05,0.0005919300019736861,0.0012065321207050705,0.06912595778703648,0.0693884566426273,0.0692377984523769,0.06876750246457124,0.00012807546733910766
0.9549902152641878,0.0006569251418116536,0.0005576820112767663,0.0029509589076045003,0.0007298570126297917,0.0007433183491232839,0.0011276751756665263,0.001956410706043526,0.002062227576971337,0.0015200898051259074,0.00014691497199209073,0.001344561576842979,0.0008551478385928121,0.0682223513722417,0.0684936046600339,0.06832218170165988,0.06786672525128205,3.501163480529681e-05
0.9569471624266144,0.0008987113833429332,0.0013863146305086132,0.0025361999869348523,0.0007740482687952037,0.0008134432137014384,0.0007466375827787404,0.0026095025241376873,0.0022285729646684643,0.0020665079355237964,0.00011318922042827648,0.001596659421920586,0.0004264190793035511,0.06731946766376476,0.06760013103485088,0.06740771979093532,0.06696625128842128,5.663815991441381e-05
0.958904109589041,0.0009307116270066588,0.0014755800366402952,0.0018480978906155912,0.0006587989628316252,0.0009519830346108763,0.0007939711213110597,0.001940406858921179,0.0017510578036309568,0.0014085471630095156,0.00031640566885484143,0.0024400316178797396,0.00048567354679120465,0.06641725450754153,0.0667079612612723,0.06649366766214358,0.06606610386079136,0.0001392652547143863
0.9608610567514677,0.00034166872501381894,0.0014914688654244807,0.0013205036520958808,0.0003674179315567877,0.00020243227481850644,0.0013738498091696832,0.0022354349493981266,0.0018682666122914221,0.001943148672580633,0.00015137344598778745,0.0023582503199576473,0.0015505552291869256,0.06551583111286155,0.06581699103116981,0.06558056175708762,0.06516630689948785,0.00020634293916654733
0.9628180039138943,0.00025269389152532634,0.001512799412012158,0.001015059649944363,0.00017112679779535348,0.000354103744029941,0.00036513060331338826,0.001252602785825787,0.0009418195113540274,0.002123042941093387,0.0007466487586498838,0.0020527187734841724,0.00090175122022623,0.06461536139249796,0.06492706388235087,0.06466837227344507,0.06426688510748306,0.00025291150236395705
0.9647749510763208,0.0007801838219166189,0.002395229414105454,7.420778274497376e-06,0.0001076981425285727,0.0009333156049251169,0.0005767494440078348,0.0018516629934311301,0.0008140355348587423,0.0017866194248199075,0.00037888437509532867,0.0015791412442922204,0.0005740523338317484,0.06371591240167614,0.06403797864913936,0.06375551223754879,0.06336786409883047,0.0002759134831707909
0.9667318982387475,0.00035138428211214755,0.0019722431898117326,0.000526227056980107,0.0002967007458209732,0.0010707788169383742,0.00019096583127978063,0.0009243115782737992,0.00029334053397181247,0.0019391700625419356,0.0003375392407178619,0.0030445968732237556,0.0012089163064956405,0.06281767785549161,0.06314947456121442,0.06284759938716886,0.062469270550527374,0.0002743600846793946
0.9686888454011742,0.0004633218050002878,0.0013418085873127157,0.0010733902454376047,0.00048365816473959136,0.00014781206846235442,6.122887134550262e-05,0.0012118890881538565,7.978826761247468e-05,0.0020877346396446055,5.304720252754044e-05,0.003054793924093229,0.0007999092340469186,0.06192066892981527,0.062261417508125284,0.061938777565956095,0.06157113236580568,0.0002493245865027232
0.9706457925636007,0.0006440058350563165,0.002004757523536694,0.0020837076008319738,0.00017562136054037836,0.00013467669486998346,0.00018449127674101618,0.000228554010391247,0.00020392984151841375,0.0018764324486255529,0.00013612024486063745,0.0017678029835224035,0.0008248463273048285,0.061025060713291154,0.06137355417013167,0.061031527817249284,0.06067347884579881,0.00020377302845462868
0.9726027397260273,0.0003966316580772322,0.001252545043826111,0.001782324165105812,0.0005140155553817671,0.00025992467999459094,0.0004400908946990889,0.001106441020965584,0.00026685185730458087,0.0017792303115129393,0.00010849535465241258,0.002417275682091705,0.0013145953416824263,0.060130767524242394,0.060485690832138055,0.060125797986984246,0.05977634086574117,0.00014225525961740777
0.974559686888454,0.00013017654418945833,0.0009841751307249121,0.0030086264014244028,0.0001274980604648538,0.0001486167311668448,0.0008283704519271903,0.0005643609911203436,0.0005144886672496848,0.002498006448149676,0.00021213293075562044,0.002288621850311751,0.00037775933742522673,0.059237714856863015,0.05959780886769294,0.059221439063549035,0.05887975105033954,7.048963638050023e-05
0.9765166340508806,0.0002580471336841618,0.0009712446480989491,0.0031504509970545734,0.00015251897275447499,0.0003755390644073521,0.0006201229989528691,5.865097045898785e-05,0.00018014013767242085,0.0013184081763029064,0.00022096186876297344,0.0017169043421745266,0.00013537704944610943,0.058345604687929147,0.05870971828699111,0.058318555355072015,0.057983743941095525,5.118529640581811e-06
0.9784735812133072,0.000266652554273603,0.0006315335631370567,0.002018146216869352,5.323439836499757e-06,0.00038616359233856434,0.0009749606251716591,0.0003171302378177666,0.0004456974565982842,0.002141609787940977,0.0004700906574726128,0.0019350126385688758,0.0004054345190525078,0.05745439603924751,0.05782129988074303,0.05741679668426514,0.05708835614724946,7.798166689862218e-05
0.9804305283757337,0.0002327598631382004,0.000533400103449823,0.0025738440454006178,8.922442793846285e-05,0.0012702159583568588,0.00034771114587783656,0.0005623827455565349,0.0005815438926219955,0.002042222768068312,0.00022265873849392092,0.0009858869016170487,0.001969218254089357,0.056563589721918106,0.05693254992365837,0.05651688948273659,0.05619362647025581,0.00014181557510179062
0.9823874755381604,0.00024848058819770916,8.506141602992908e-05,0.0023618750274181357,0.0004252828657627116,0.0010529085993766796,0.00048686936497688396,0.0010343883186578761,0.0003999285399913798,0.002502866089344024,0.00024321023374796017,0.0007936246693134298,0.0010092929005622875,0.05567292869091034,0.05604338273406029,0.05561774596571922,0.0552995959907537,0.0001910683237884965
0.9843444227005871,5.797669291496345e-05,5.234032869339058e-05,0.0018668873235583299,0.00035502761602401804,0.0011114887893199927,0.0006399750709533685,0.00016226153820753165,0.0006413236260414117,0.002767316997051238,0.0002143830060958869,0.0008574156090617173,0.0024045929312706002,0.05478215590119362,0.05515379086136818,0.054718464612960815,0.054406308106594845,0.00022126234257766763
0.9863013698630136,0.0002588629722595219,0.0005037002265453334,0.0016253115609288211,0.0007080845534801487,0.0012801736593246464,0.0005585253238677974,0.00017949007451534317,5.8330595493316196e-05,0.002238129265606403,0.0002084020525217061,0.0011938009411096569,0.002689704298973084,0.05389103665947914,0.054263871163129807,0.05382179468870163,0.05351380851049611,0.00022922941660605386
0.9882583170254402,0.0013107620179653166,4.544109106063812e-05,0.0016886349767446516,0.0008022636175155643,0.0015072003006935122,0.000626217573881149,6.435904651880234e-05,0.001176606863737106,0.0022976063191890712,0.0006246715784072879,0.0011234115809202196,0.0037711784243583684,0.052999380975961685,0.05337372049689293,0.052924156188964844,0.05262214509735715,0.00021322923375360388
0.9902152641878669,0.0008780732750892637,0.00014202482998371105,6.172852590680143e-05,0.0006081731989979746,0.0008278042078018191,0.002478690817952156,0.00015414971858262997,0.0023298263549804688,0.0013101617805659769,0.000703849829733372,0.00037359446287155173,0.002789858728647232,0.052107151597738266,0.05248350277543068,0.052027564495801926,0.05173136779345895,0.00017295307888973965
0.9921722113502935,0.001639619469642639,0.00012961216270923628,0.0004980415105819703,0.0005236566066741944,0.0003462042659521104,0.0027372874319553375,0.0012342287227511404,0.0025882236659526825,0.0014620651490986345,8.234847337007509e-05,0.000602535903453827,0.0034212246537208557,0.051214251667261124,0.051593467593193054,0.051130812615156174,0.05084152830318955,0.00010942414534837708
0.9941291585127201,0.00139582809060812,0.0005844980478286744,0.0010985508561134338,0.0002951323986053468,0.00014347583055496208,0.0030179936438798904,0.0011485181748867035,0.004257716238498688,0.0008417516946792601,0.0008829087018966676,0.00014031678438186654,0.003473132848739624,0.05032069608569145,0.050703875720500946,0.050234355032444,0.04995267977348068,2.4813805260225872e-05
0.9960861056751467,0.003024160861968994,0.0009583383798599244,0.002233041450381279,7.189810276031489e-05,0.0001755990087985992,0.002876661717891693,0.001829780638217926,0.00435706228017807,0.0010189227759838104,0.0011050505563616753,0.0002523213624954224,0.0025503262877464294,0.04942652955651283,0.049814943224191666,0.04933834820985794,0.04906487638112506,7.780160660339262e-05
0.9980430528375733,0.0027532782405614853,0.0016463380306959152,0.0036168359220027924,4.738941788673397e-05,0.00018318369984626767,0.0027324222028255463,0.002056356519460678,0.0051903314888477325,0.0014567736070603132,0.0004371509421616793,0.0008504223078489304,0.002504069358110428,0.04853179678320885,0.04892689734697342,0.04844282940030098,0.048178172853682734,0.0001947166967626263
1.0,0.0036847442388534546,0.0022436045110225677,0.004275951534509659,3.4306198358535794e-05,0.00022195850033313033,0.003354460932314396,0.0024116826243698597,0.006336413323879242,0.0006078779697418213,0.0005744397640228271,0.0004469156265258789,0.0030206814408302307,0.047636695206165314,0.04803985357284546,0.04754819720983505,0.04729262393980432,0.00032187947096871315


==> BurgersEquationLargeTime-error-t-2.68.dat <==
x,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,0.00031985994428396225,0.0003573755966499448,0.0002822047099471092,0.0009195990860462189,0.0006828904151916504,8.289093966595829e-05,0.0001730539370328188,0.00044252583757042885,0.0010142847895622253,3.303517587482929e-05,0.0006971778348088264,0.0005361530929803848,4.2400488933540315e-41,1.7566397289083042e-40,3.473062191890486e-40,1.0598153729675587e-16,1.0917757262064103e-16
0.0019569471624266144,0.0004749577941027389,0.0004029213002297177,0.00038094138897686145,0.0007993050833818422,0.000505837889539908,0.0006187116511511697,1.0182427394102604e-05,0.0006459749286648736,0.0008682773465636267,0.00045721077065645596,0.0010429353436109529,0.0006351049075248732,0.000427226607536067,0.0004436144505973055,0.00029211725512250206,0.00024667597329737186,7.965675774893044e-08
0.003913894324853229,0.0006591262330060987,0.00020151524462344366,0.00038680006160793584,0.0007861932705396624,0.0001748107339495631,0.0001782713492160825,0.00010308376171233374,0.00044945962384881693,0.002409496254915574,0.00014783870086612421,0.0005924395251327963,0.0018637688796276065,0.0005685235640725283,0.0006905067979118018,0.0004670110332539467,0.0004933519465952234,1.5931351587212747e-07
0.005870841487279843,0.001157569797254471,0.00013469215995755594,1.4029344998927901e-05,0.0002683036909333189,0.00014831209041986067,2.5835721277328322e-05,0.0001541600613960306,0.00022529661142143805,9.560388930949766e-05,0.00018948629080441396,0.0008474170281657259,0.00017335907974156935,0.000831326102382807,0.0008074889010855238,0.000731839896655945,0.0007400279198925834,2.3897027361802214e-07
0.007827788649706457,0.0006616677226018485,5.844228576463821e-06,0.00031718384227569663,0.0006968423792612132,0.0018713112852085058,0.00010050199241523183,0.00019866326576884353,7.575256065611279e-05,0.0010985013165962275,2.330932081822789e-05,0.0013262804666053828,0.00030696130604628957,0.0009996663381796654,0.0010064547484260377,0.000932713325459915,0.0009867038931901432,3.186270314775412e-07
0.009784735812133072,0.0003300136800990037,0.00012094480061387337,0.00017186767345810615,0.00018916163517678462,0.00024691550916577064,0.0001780497927084037,0.0003935517657682828,5.0708177326672446e-05,0.0007044887255742618,0.0004384173165872165,0.0012766947124018737,0.0004604109477386407,0.0011914188593491384,0.0012300475586071082,0.0014371504161372253,0.0012333798664878122,3.9828378946196036e-07
0.011741682974559686,0.00014598268179469905,0.0005195166812998692,0.00032181312425309024,5.5352029369537016e-05,1.707653419799008e-05,0.0014422310413581768,0.00040961006751530967,8.874087499207654e-05,0.00021178721355027356,0.0005238952217834552,0.0016175585696262757,0.00018027218894786038,0.0014306159792678913,0.0014459581217008194,0.00165174408911043,0.0014800558397856474,4.779405476012036e-07
0.0136986301369863,2.1359964404478026e-05,7.036452846623893e-05,0.0006754481353422261,0.000979454337749853,0.0001944155312518024,0.0002441065505703545,0.00010991314159728522,0.0002867783539553738,0.0010977807334998989,8.777008658252721e-05,0.0009162322737833119,0.00026100043872393603,0.0016677434675952054,0.0016683343917687989,0.001647579868193493,0.00172673181308291,5.57597305227836e-07
0.015655577299412915,0.0008624923552357309,7.525122287043405e-05,0.000725854547045315,0.0010455091347015746,0.0001435066710197084,0.00030242408188351465,0.000493522626630152,4.598394530185533e-05,0.0012152275207423322,0.00022541953744658304,1.7130610562212517e-06,0.00014727412285574747,0.0018923074143909566,0.0019006315755628698,0.0020604153300606363,0.001973407786380394,6.37254063083452e-07
0.01761252446183953,0.000772323754182065,0.0003254308211300726,0.0003165543856714125,0.00027643673444727613,0.0007413948732111807,0.00034293375586530016,0.0005516124111916666,0.0001970605770740862,0.00043274432743529035,0.0013501743632052298,0.0016499610463772173,0.0004564846711848135,0.002095146399488652,0.0021382461455967073,0.0022556016375627165,0.0022200837596781514,7.169108211394284e-07
0.019569471624266144,0.00023528003913451598,0.000224878562959923,0.0008429502897233827,0.00024902170372296736,0.00116009825688888,0.0001150453292102678,0.00033044723642159865,8.482484298657014e-05,0.0014786375515432222,0.00038282388669539855,0.0012982832096786363,7.005875778485701e-05,0.0023055449299245016,0.002376549428674473,0.0024539982139794962,0.0024667597329758057,7.965675790817806e-07
0.021526418786692758,8.355712498706296e-05,0.00020735824500042483,0.00023372683654707387,0.00015216853488999888,0.0009591880066243978,0.000407611280485806,0.0003555410353390546,0.0007514066805986734,0.0006569696402100892,4.077682252210096e-05,5.5416298953862506e-06,0.00022771369685250804,0.0025075336175115733,0.0026134315135033755,0.0026589238273056178,0.0027134357062732267,8.762243368584666e-07
0.023483365949119372,3.764445152627631e-05,0.000724361816378959,9.978229370462104e-05,0.0003565991502677123,0.00021862478736294107,0.0003670495208774726,0.00020596703704940482,0.0001261239666069825,0.0006995001602495988,0.00042414797660457297,0.0009684417602096717,0.00026902036931859656,0.0027123088222418944,0.002848877964583508,0.002849522439805142,0.00296011167957083,9.558810947999513e-07
0.025440313111545987,0.0003381733560167133,2.593814965112795e-05,0.0008013666385017215,0.000796987790504855,0.0002559249998234092,7.704098139182936e-05,7.952179398162951e-05,0.0002528562919400512,0.0005122750288643063,8.166662987096895e-05,0.0006586153769098102,0.00019897951174752126,0.002918756682316226,0.00308306899283306,0.0030845600402750195,0.0032067876528683436,1.035537852616536e-06
0.0273972602739726,0.0006299184874813272,2.1483586839885806e-05,0.0004420021309335517,6.895156044557562e-05,0.0005491358919818686,0.00018766445506408682,0.00012029598068401346,0.000274210399277954,4.788006257221231e-05,0.00024835935395166406,0.0007340161369363976,0.00011449882227972021,0.003132941970340462,0.0033164507017652703,0.003303561197332592,0.0034534636261659623,1.1151946105831742e-06
0.029354207436399216,0.0009285197336630618,0.0003937547769801413,8.932917606399408e-05,0.0008352794941110814,5.373594123556265e-05,0.0001577543769435679,0.0001698066223816668,1.1010535474280034e-05,0.0005646324973149503,0.0002604606304721629,0.0005780150857226645,5.858626920416006e-05,0.003349967792217275,0.003549182347540399,0.0035151713784380163,0.0037001395994635516,1.1948513685185874e-06
0.03131115459882583,0.00013558308537466382,0.00028004382793443347,0.0005976155126525655,0.0010105951031611667,0.00028512139861123706,0.00041769702975289966,8.278827126486157e-05,0.0006191024830506549,0.0008206481387780414,0.0003825027769373164,0.00017594990376966144,0.0007992123911215558,0.0035708995809720263,0.0037823647534416423,0.00374653584267361,0.0039468155727609925,1.2745081262709873e-06
0.033268101761252444,0.0007918178394724119,1.2680824129699536e-05,6.791477206241972e-05,8.516858217227571e-05,0.00012091354581606276,0.00031497323068869,4.155554923307783e-05,5.8008293836234875e-05,0.0008627325936864626,2.114375236523039e-05,0.00012464268949735277,0.0002515054598737944,0.0037962430447627295,0.004015389765827774,0.003970265324442505,0.004193491546058626,1.354164884212472e-06
0.03522504892367906,0.0007287586415819416,0.00046314916859190557,0.0004154512350745907,0.0005842217867561093,0.0001943310414739361,5.9581703443120984e-05,0.0003816852038093319,0.00016029120137174037,0.000307658097643446,0.0005781458382793179,0.0004176659201570263,0.0003274598782249203,0.004023811438184191,0.004248908379178453,0.004183204502861906,0.004440167519356107,1.4338216420620165e-06
0.03718199608610567,0.00010138874399016028,1.718880134174948e-05,0.0005884577195112931,0.00017765102433512335,1.5241405838228514e-05,0.00014364781332661981,0.0003187501196796668,0.0002015052969520318,0.00039226623726537103,0.0001225766400759446,0.00010340722752263422,0.00032573131369898443,0.004254008023911215,0.004482718496494986,0.004415177120738722,0.004686843492653648,1.5134783999063567e-06
0.03913894324853229,0.00023720968818089633,0.0002548471435365948,0.000435167889350864,0.0018151253804025921,0.0002271290526332584,0.00025621146267077594,0.00034040768002888827,0.0001669972792806354,0.0008238852366266522,0.0003741253509578976,0.0003045070574226108,0.00015036385809800296,0.004488547366803673,0.004716917906647709,0.004648799110895184,0.0049335194659514536,1.593135158082029e-06
0.0410958904109589,0.00032578291239150105,7.363060621611538e-05,3.7329027968721964e-05,0.0007733006602346128,0.0005126588618575758,0.0010607375404059118,0.00020910495759852467,0.0003693506693660444,0.0006676588779508299,0.0006110195642530149,0.0011206481033743197,6.811810789696636e-05,0.0047235197746933275,0.0049517645859897905,0.004877519550341445,0.00518019543924911,1.6727919160842292e-06
0.043052837573385516,0.0008161389823850337,9.81535386141482e-05,8.763041386044591e-05,0.0004138690974410716,0.00037367962339556783,0.000295229777305955,0.00021674804428256124,0.0003697784241136256,7.594976612961858e-05,0.00011284328958355815,0.0015796241905387583,0.0002499898519214335,0.0049593629691902456,0.005187052712232238,0.005109553635508185,0.005426871412546394,1.7524486736319317e-06
0.04500978473581213,0.0002772322462373418,0.00030425949232047375,0.000943168865280692,0.000517644786971156,0.00033113187388842877,0.0003165396468215627,0.0005471928582959813,0.00015544532076781567,0.0010116741599016828,0.0003261611403399152,0.00019257595552736942,0.000318759919839446,0.005198033659023698,0.005422853065890725,0.005341433121127542,0.00567354738584391,1.8321054314554552e-06
0.046966731898238745,0.00025629517071936933,3.839988177076897e-06,8.737962312008532e-05,0.0005312290453264555,0.00021693031853939684,0.00022777621083949415,0.0001022376530716261,4.741843408848437e-05,0.0003662750535557112,0.0004657722598960558,0.0006802428103139559,0.00012979548805449811,0.0054381553494283995,0.005659156333739503,0.005574510287577852,0.005920223359141635,1.911762189546126e-06
0.04892367906066536,0.00019696405709508473,5.4109418697391096e-05,0.000420518642358746,0.0003426014873457294,0.00037460630207535213,0.0004629786554050785,0.00023451218933585698,0.0004935930055308003,0.001018248921327557,0.00019059846729758793,9.52599018093532e-06,8.262177377220577e-05,0.005679351786084209,0.0058959383013916355,0.005810556510396038,0.006166899332439179,1.9914189473974053e-06
0.050880626223091974,0.00021162838466914913,0.00013427040747848729,0.0005035770612165091,0.00034772441514285823,0.0006090917138055207,4.5148425023233685e-05,0.00018077553041728756,0.0003184007925585153,0.00017692311875072697,4.376261703220585e-05,0.00046666734643729946,0.00022036559156624058,0.005923846967299307,0.006133266024072492,0.006043937288005674,0.00641357530573684,2.071075705427361e-06
0.05283757338551859,0.00036203763410629086,8.224048688827701e-05,0.00020025582089840122,0.0006403391711431866,0.00019173133149923138,7.553030773817249e-05,8.417484387575336e-05,0.00027195266410888486,0.00019465568438352399,0.00020510046705783658,0.00121858906969248,0.0003891288764792805,0.00616527250930847,0.006370880594106329,0.006280104582758558,0.006660251279034302,2.150732463204047e-06
0.0547945205479452,0.0007186349002280806,0.00010783937893718738,0.0006352107492843245,0.0004906120257815744,1.3938498274383357e-05,0.0005176648018518065,4.946780525058765e-05,1.6659822837409785e-05,6.211022712379437e-05,0.0002717341748633955,0.00024154442228466015,0.0009526644381126787,0.006408182579501572,0.0066089552374920275,0.006518778997882309,0.0069069272523319975,2.230389221268697e-06
0.05675146771037182,0.00033171507835029826,0.00010729334622263179,0.00017895144105315938,3.384579599262014e-05,0.0002729963946378304,0.00016409191608070597,0.00048761409402251973,9.045903265834584e-05,0.0009272846889460014,9.191003322959676e-05,0.0015263209554588868,3.4406452182538655e-05,0.006653167636390917,0.006847447113391154,0.006754866198893778,0.007153603225629478,2.3100459790315053e-06
0.05870841487279843,0.00018148025952907307,7.557398163409931e-05,9.824573167841605e-06,0.0004209643743124415,0.00020088902198405964,0.0002481424667748998,0.00016989646934600575,0.0004370538004550527,0.0001896201214876582,0.00024054101192088825,0.0012289955698761533,8.71372827205251e-05,0.0068978118292179515,0.007086318968900721,0.007007223605283778,0.007400279198927159,2.3897027370892165e-06
0.060665362035225046,0.0003527665911704607,8.922978951629926e-05,0.00011303484723869037,0.0001740770013540678,7.106200144591998e-05,0.00045641720578971576,9.504869296249677e-05,0.0006160794226914949,0.0006602017609864778,6.558582470718097e-05,0.00034103006408515643,0.0004206427903383665,0.007142394554755061,0.007325498160859912,0.007232697454234927,0.0076469551722246065,2.4693594948346775e-06
0.06262230919765166,0.00019161259642567346,0.00023612422755684565,0.0001365221489337473,0.0003593233030172796,1.104777565922449e-05,3.2211149844786624e-05,0.00024359343460526178,0.0003895279567572088,0.0005751303780940561,7.616783294341067e-06,0.0011244337458280115,0.00041550068071808527,0.00738810231796231,0.00756495861223664,0.007474327887210509,0.007893631145522256,2.549016252854225e-06
0.06457925636007827,0.0003012128541017081,7.932223961303053e-06,4.716999247124376e-06,0.0006246149173235391,0.00016310546605343562,0.00018030326871628505,0.00031975019781346065,0.00019689757435078364,0.0003452516725515817,0.00014485496969466466,0.00019356686563735265,0.0008528448274588082,0.007635022663161704,0.007804800905868957,0.007712179013178298,0.008140307118819648,2.6286730104713163e-06
0.06653620352250489,0.0006821864634177707,0.00017409945136093868,0.00013453686839127316,0.0007870568544247128,9.767910236335026e-05,0.0004037284641883396,0.00012474892431712375,0.00039226574593997227,0.00017336023742175327,0.00010546495908713566,0.0003880449920318149,0.0004940071492812656,0.007880698761401413,0.008044998964724777,0.007952818518934486,0.008386983092117477,2.7083297687927055e-06
0.0684931506849315,6.915475894878759e-06,0.00014316343171410714,0.00022012687819189872,0.0002479845990437969,4.20263369578823e-05,0.0001405315141182438,0.000416223485301067,0.00028577394383139457,0.0005211649130087391,0.00032838381426520194,0.00021508656041807975,0.0003332807083625301,0.008125914786289264,0.008285590041707088,0.0081946128646832,0.008633659065414863,2.7879865263751025e-06
0.07045009784735812,9.883499344430155e-05,0.0002839949597939033,0.00021470592717089468,0.0003247547278777581,0.0003196273614986915,0.00018825264076151663,4.6094196043827e-05,0.00029528768161692434,0.00020049630304417795,0.00030595132509627157,0.0008231203387156945,0.0002320457865818519,0.00837278297742448,0.008525992991529324,0.008435239331923344,0.00888033503871263,2.867643284630572e-06
0.07240704500978473,0.0002556722909463384,0.00015477839114794514,0.0004945081025613286,8.453239498009898e-05,0.0010424536019814946,0.00043680894377360127,3.285522761473439e-05,0.0003958586901677587,0.000322971463178303,0.0003442708701146581,0.001181341737533901,4.598841046001695e-06,0.008619463041399624,0.00876692679521909,0.008677009463285115,0.009127011012010054,2.947300042244194e-06
0.07436399217221135,5.690504814486255e-05,1.0551260961100956e-05,0.0003170395920147444,0.0002141340354551817,0.00019475196505884876,2.9659522520496945e-05,5.8523071752979855e-05,0.0004371510168443178,0.00025989611650805225,0.00010712941194872608,0.0010131144245992159,0.0002344952246079897,0.008865828318344548,0.009008089704262211,0.008919584257351353,0.009373686985307585,3.0269568001006775e-06
0.07632093933463796,0.000395347018123382,7.834902811121314e-05,0.00041270128297876685,0.0001264320422403875,0.00016346259820532172,0.0004877416681058344,0.000269268293262237,9.313284266065924e-05,9.87143409181268e-06,0.00024670793521475165,0.00042732746493745477,0.0005348207164995733,0.009112838070511109,0.009249489169239289,0.009175635289072281,0.009620362958605255,3.106613558161858e-06
0.07827788649706457,0.0006119924844388419,7.767595957559881e-05,0.0002895687459822244,0.0002435370595340186,0.000233055955279296,0.0008217953829880303,9.520917524057093e-05,0.00037572898577493963,0.00045700005580144587,0.0002381521524075919,0.0006268880576972419,0.0003382173119898385,0.009359454804551179,0.009491179206859643,0.009404685416709954,0.009867038931902782,3.1862703159975247e-06
0.08023483365949119,1.2929760551588787e-05,0.00014180762257562374,0.0002869583896161487,0.00036717650976167415,0.0007108941444395611,0.0004979364803792408,0.00012727754626287724,0.00012715605583177303,5.91695078848431e-05,0.00021490009937299992,0.001457854383325713,0.00032141732487692143,0.00960587409820543,0.009732921398544175,0.009647124237680299,0.010113714905200376,3.265927073930336e-06
0.0821917808219178,0.00024789709333196755,2.409380193933372e-05,7.660549398645286e-05,9.944897409662132e-05,0.0006236122202514065,0.00028807248655573006,0.0002214326310516941,0.00041613776501401786,0.00015291806575044517,0.00018755581494554405,2.0345186031018453e-05,0.0010204515207172977,0.009852313880956327,0.009975371395385419,0.009897483025825177,0.010360390878497893,3.3455838317972275e-06
0.08414872798434442,0.00039952045400098654,0.0002992281885857949,0.0002593899341340432,0.00034284761269048544,0.0001369101731066337,0.00015826879162744376,7.469004113630148e-05,0.00011609105486825796,0.0003755333097691903,0.0003944577844853768,0.0007872803332324395,0.0002799088330979714,0.010099297556090795,0.010217154565263235,0.010135730895209753,0.010607066851795455,3.4252405896571803e-06
0.08610567514677103,9.600900191141307e-05,0.00022042065936399638,0.00030788138431237996,0.0003452663131363505,4.083960472810871e-06,0.0006319145850531942,0.0003475350149281138,0.0002527619890563375,0.00038907200175596415,0.00015586532574819387,0.0002343329779498464,0.0005643580861694926,0.010346307308257353,0.010459578485072386,0.01038140699344946,0.010853742825093066,3.5048973476003997e-06
0.08806262230919765,9.764769797223488e-05,0.0003712452786694201,0.00017318354670899788,5.4098277045312726e-05,0.0009902086270322172,0.00043681970114809593,0.00021841229622262398,0.0003018792880048124,0.00018094146375554482,0.00020466783766644875,0.00014335514728921334,0.0006710108530988065,0.010593000410748545,0.01070207691068751,0.010621126352501932,0.011100418798390597,3.5845541053909635e-06
0.09001956947162426,6.197925237286933e-05,0.0003444400760279978,0.00019638958898652442,0.0007084238198650991,2.861927775014289e-05,0.00021653595892060645,0.0004338805708037699,7.445764216314904e-05,4.8555168782361824e-05,0.0002003532978640879,0.00011888119903672584,0.00018799145194422356,0.010840907957877031,0.010944772776688448,0.010864954706753603,0.011347094771688222,3.664210863441736e-06
0.09197651663405088,2.429353664080286e-05,4.9273470737139224e-05,0.00036233199169476843,0.0003874702506287894,0.00011419596741358423,0.00031676796605428076,0.0002565728627665839,0.0001743873708470664,9.504052469889307e-05,0.0002714684360249839,0.0001691104717032113,0.0009141722566858926,0.0110869230575339,0.011187736863590876,0.011109055007197062,0.011593770744985826,3.743867621475161e-06
0.09393346379647749,0.000357633746991666,2.0187057723490553e-05,0.00018491194414087947,0.000166826240549596,9.615003300717656e-05,7.918692363313024e-05,9.532115591576878e-05,5.6211726565044695e-06,5.35539520791356e-06,0.00025020010007432286,0.00010152935219815556,0.0007210581673484165,0.011334003590216128,0.011430622719397036,0.011353434704412906,0.011840446718283375,3.823524379255316e-06
0.0958904109589041,0.00018706508910439415,0.0003608878608963688,0.0001308642234823902,6.98886718771656e-05,0.0002629716042258541,0.0009780652914025585,6.118752991936607e-05,0.00038959794676087303,9.307301604964333e-05,0.00027738475239060326,0.0007600508537314137,0.00014903173780224724,0.01158103569412448,0.011673739543201705,0.011597780874016066,0.012087122691580885,3.903181137000777e-06
0.09784735812133072,0.0004708216601466454,0.00022475319741719138,0.0004692851489926063,8.483502879210597e-06,0.00019234503446572196,0.0003466614597892083,6.0462478413649684e-05,0.00029706294475548636,9.561245502478707e-05,0.000224911522254876,0.0003801406437014855,7.090429602616202e-05,0.011827929962291785,0.011917202819004127,0.011847279120101997,0.012333798664878447,3.982837894895425e-06
0.09980430528375733,0.0005586559011670385,0.00038543362757885793,0.0005087258352967534,8.277614257061819e-05,0.00024083982565676829,1.3325555536392725e-05,0.00043336282828128,0.0005210900737973485,2.234037378108164e-05,0.00010885689995015005,0.0005861522688599859,0.00015589203098094126,0.012076105730321762,0.012160330818679687,0.012093763606336471,0.01258047463817608,4.0624946530121164e-06
0.10176125244618395,0.00020824512883121926,0.0002634222660868879,0.0003700763876826052,0.0003869407768637423,1.4645005852464976e-06,7.595075710709054e-05,3.530876294677299e-05,0.00016396446569855172,0.0007087853695542101,0.00024930341585571725,0.0008047740016787763,0.00044450209991042655,0.012322206511655498,0.0124038238968045,0.012383096381583858,0.012827150611473596,4.142151410729822e-06
0.10371819960861056,0.0004900496477570765,0.0002833593661275141,0.00021675490088131355,0.0005176618670735128,8.406042807433678e-05,0.0009302075976815455,3.573596232268883e-05,0.00010752938933041023,0.0002479020530667536,0.0005664479011979334,0.0002327982311758764,0.0005643639689001806,0.012569145483306385,0.012647369128993488,0.01257676370196674,0.013073826584771193,4.221808168787533e-06
0.10567514677103718,0.0005679410889708747,0.00019211871475341424,0.00010202629417541131,0.0007396805092728387,0.00013398555964591607,0.0010297057226264228,2.839798181888953e-05,0.0002740659758412589,0.00020643128008010492,0.00023308591991302863,0.0005928781822287787,0.00025239037423965827,0.012816226015988613,0.012891037295762325,0.012860307376090313,0.013320502558068763,4.301464926609322e-06
0.10763209393346379,0.0003710104142865371,0.00015454422779472357,8.039791233928686e-05,0.00030266810111610407,0.0006142606949052047,0.0004264736557761002,0.00019543487675579077,0.0003072613840541076,0.0002813221877059173,0.00025411080472080225,0.0007544798786202241,0.00013674553386775964,0.013063284196929054,0.013134828397111015,0.013069017418698387,0.013567178531366322,4.381121684465805e-06
0.1095890410958904,8.337264612495385e-05,0.0002304638709145733,0.000143983683435326,0.0001812105093878559,0.0005269709016400524,0.0001964637105149082,1.8161439450378042e-05,0.0001033761565369419,0.0005384807501715473,0.00038839196518241845,0.0012034985210019299,0.00024570273503482856,0.013310599422900086,0.013378615773169403,0.01331993872567833,0.013813854504663891,4.460778442395147e-06
0.11154598825831702,0.00029251724042446067,3.5537402410811686e-05,0.0005753580524727638,1.8624584455794596e-05,0.00043816118993312766,0.00015914068065136025,0.0002948176159664924,0.0001849979206129844,0.0002705529376074607,0.00020983814754039695,0.0002653896852537925,0.00015744939007312705,0.013557583098034554,0.013622872535805398,0.013559423391441994,0.01406053047796144,4.5404352002308135e-06
0.11350293542074363,0.00022048437357665568,0.0004416176056933549,1.001051306007833e-05,3.282660008193522e-05,9.77658605647233e-05,0.00028296866775275736,8.510173619510203e-05,0.00026204130291222066,0.0004652769243788865,0.00011453657089947195,0.0008740250891518739,2.9888874364045193e-06,0.013804767938845143,0.013866533251993642,0.013803024502985463,0.014307206451258991,4.620091958115052e-06
0.11545988258317025,5.004423820468423e-05,0.000245423436527524,0.0001311922367760801,8.148831165340903e-05,0.00032058227025958536,0.00045329573714229104,0.00046995040810612204,0.00026873367988559244,3.927442395183084e-05,0.0003218898471543455,0.00025563555919620035,0.0007498314682295656,0.01405352485216168,0.014110588848953519,0.014058226168518338,0.014553882424556616,4.699748716051333e-06
0.11741682974559686,0.00039510977433387245,1.0976670520863874e-05,0.00015913498566810097,0.00024395632578667198,0.0005043166594332835,0.0008447765277451655,8.844780756767784e-05,0.0003183240907019755,0.0005950649364167074,0.00013004439904030357,0.00046993595526877846,0.00046365532113846336,0.014299133895176015,0.014354711501138769,0.014311878113287053,0.01480055839785413,4.779405473900877e-06
0.11937377690802348,2.5206420511354743e-05,3.874412545596534e-05,0.0007142823301848275,0.00033673905959690636,0.00019679701694880897,0.0004719991124573844,0.00012724363437260217,0.0002590689695778983,0.0008364107347432273,0.0008073795474473136,4.4965377415245866e-07,0.0005136568211611611,0.01454646402230824,0.014599083747774015,0.014539736148029218,0.015047234371151727,4.859062231861444e-06
0.12133072407045009,0.00017933220239287756,0.0003491383847773685,0.00010902479859000586,0.00046195507617598913,6.078601451522253e-05,4.164919825202368e-05,9.341865209930994e-05,0.00016661033602363012,4.125804277068518e-05,0.00043043912025100134,0.0006734249052584781,1.7602449375452023e-05,0.014793909633439718,0.01484314679531449,0.014788519138377844,0.015293910344449282,4.938718989794255e-06
0.1232876712328767,0.00019209811860895765,0.0002700651211085259,0.0002878645581545769,0.0011035801989378868,5.6009538715845464e-05,0.0009747927861867012,0.00017448162263059008,0.000378448315208918,0.0001870354490933479,0.00010804439360476148,0.001275773890560633,0.00022334212834215772,0.015040867231542104,0.01508742963498258,0.01503131186192655,0.015540586317746831,5.018375747664616e-06
0.12524461839530332,3.1561754410686094e-06,0.0003647403023903789,2.3756402083019434e-07,0.0003039137623970928,0.0002474478282267628,0.00023850340622015576,0.00029728848712988476,3.307599800177197e-05,0.00046619314926214794,0.00010899539811067005,0.0004458046354586659,0.00022824566585473438,0.015289307495183271,0.015331757178134245,0.015277334412164015,0.015787262291044477,5.098032505597427e-06
0.12720156555772993,1.2969243723959245e-05,0.00010299159268656322,5.4234993260293685e-05,0.00019883142729482106,0.00035606918911257335,0.00047672016600885936,4.837643902688704e-06,9.804813246050426e-05,0.000586179661948294,0.00020650995950022288,0.0004337079642228181,3.4816382340485674e-06,0.015536455083090872,0.01557615550180158,0.015554507839877219,0.016033938264342018,5.177689263481666e-06
0.12915851272015655,0.0002275124925662092,0.00029309995356092966,8.933089789857351e-05,0.00012051902827729666,6.995878997335947e-05,0.000580737068085771,7.078952970991648e-05,0.00044266663375387705,0.0005591198068570086,0.00010151572409163034,0.0004298367339659742,0.0002862981718491503,0.01578283153590669,0.015820732639403243,0.015775746033759017,0.016280614237639567,5.257346021352027e-06
0.13111545988258316,2.1197811620049523e-05,0.0004157116851641607,3.914444063443656e-05,0.0002769520721270513,0.000737235859887414,0.0003547044255898524,0.0002910373947455358,0.00017809776876706596,6.70468649699163e-05,9.545402313929086e-05,0.0004538232245610285,0.0005771675863431025,0.016030400081618018,0.0160650825342967,0.016025754644615836,0.016527290210937143,5.337002779298716e-06
0.13307240704500978,0.00012720350634622124,0.0004154590190606072,0.0004381912528319404,3.665711272192451e-05,9.047959458398369e-05,0.0005087812663273766,7.736284744309929e-05,0.0001255611656947181,0.0006482077063279107,0.00013793234240579155,0.0008944461821360633,0.0005090122343258813,0.016277573746557708,0.01630958889138269,0.016270510596151824,0.016773966184234712,5.416659537176016e-06
0.1350293542074364,9.563898038073004e-05,0.00037330721806688727,9.812454391316949e-05,3.747681785420953e-05,0.0004023235042016071,0.0009559575219075245,4.665965843991815e-05,2.684483934239923e-05,0.0002532895405213398,0.0003193389375130695,0.0016268748540799183,0.0002788830797751385,0.016524978379495903,0.01655409897375898,0.01656094978261785,0.017020642157532337,5.496316295129644e-06
0.136986301369863,0.0003880922416247337,8.430437054262468e-05,0.00028571008835210493,0.000472196497579673,0.0004335258821047752,0.00038147612605466535,2.9615006784340647e-05,0.0004254569033183067,8.413463030233076e-05,0.0004810047069586723,2.1574207206824514e-05,0.00015234097037686994,0.016772435166498283,0.01679867238607035,0.016753801264425376,0.017267318130829892,5.575973053027761e-06
0.13894324853228962,0.00023521312471971173,9.932911995306354e-05,0.00014734470244989056,0.00043913892510786395,2.127715345964093e-05,0.0007706751763497319,7.005206349745136e-05,0.00025817549827947955,0.00029162147041902203,0.00036830284592256207,0.0012664703368817296,0.00018579342362031598,0.017019877052339462,0.01704340226057425,0.01700038260820761,0.017513994104127427,5.6556298108495495e-06
0.14090019569471623,0.0003348341842444383,0.00013812867204828633,0.00019549342592076885,0.0001897760967461623,8.53600700215923e-06,0.0003100870807917558,2.3721281692222485e-05,0.00025914001066999065,0.0004281276206223525,0.0002748346586974107,0.0006474605460913621,0.0004963600377289809,0.017267363641664223,0.01728790861766024,0.01726061341564341,0.017760670077424982,5.7352865687892995e-06
0.14285714285714285,0.00018839236897515849,5.358386236143514e-05,0.0002729117552666624,7.556077641534403e-05,0.0005078360120682676,0.0010725006143479307,9.567734402703837e-05,0.00013022053438139364,0.0006364465077490847,0.00028609183234262064,0.00020377036732720927,0.00018584054512071208,0.017515014143762116,0.017532578887519364,0.017493418635901932,0.01800734605072256,5.814943326631905e-06
0.14481409001956946,0.0002020784318949656,0.0005903876721356435,0.00019304832821149392,0.0004654935895894094,0.00010742253070134683,0.00021990010137300925,1.767656212110086e-05,0.00020086386794786887,0.00018300482625704245,6.884714966077371e-05,0.00045885151629704996,3.021576995592551e-05,0.017762388974377923,0.017777275234410576,0.017739158064076714,0.018254022024020163,5.894600084634105e-06
0.14677103718199608,0.0001781874915741874,1.793041618834007e-05,0.0002495975813054038,8.235558660994041e-05,0.0003431396206997825,0.00032198115976820457,0.00010879650918473732,0.0001755946895264579,0.00013572782071600425,0.00025962233749856484,0.00047044769135941994,0.000523437408528428,0.018010091630539994,0.01802204236181746,0.01798602998050223,0.018500697997317697,5.9742568424836495e-06
0.1487279843444227,0.000335755441691489,0.00012093285134038428,0.00018538409879407386,0.0004834358949402859,8.367622306546668e-05,0.0005090112428923557,9.13416404465725e-05,2.59453993102024e-05,0.00015897428581514855,0.00030847141554555396,0.0009113835733195255,0.00021857520530024072,0.018258796389792352,0.018266761060450463,0.018232141937706857,0.018747373970615287,6.053913600388705e-06
0.1506849315068493,3.792535649367601e-05,0.0002028961120707634,0.00011906210197380751,0.000708336049185479,0.00022411536561080247,0.000436121559275901,2.08188234431389e-05,3.9996540679251846e-05,0.00013220127807685167,0.0003520715595620033,5.418989671639174e-05,0.00037374529851845473,0.018505090886221612,0.018511483484373772,0.01848770123110839,0.018994049943912815,6.133570358245188e-06
0.15264187866927592,0.0001503389856829518,0.00044344993615008654,0.000745554693700301,0.0006657007553563243,0.0003189791522040242,0.0006251346848025197,0.00011170910978175463,3.7686207057463506e-05,0.00027022393727160754,0.00010007364368580518,0.0001346978762135631,0.00016310928082607923,0.018753203324316514,0.01875626551294185,0.018726727686165345,0.01924072591721044,6.213227116184938e-06
0.15459882583170254,0.0002991562288891664,0.0004455218511927733,0.00027473322569245007,4.931487620955799e-05,0.00020656041323059704,0.00037616542993897106,9.183637319916393e-05,0.00010276264964455273,0.00043810210644119885,0.00012372485815399792,1.1000265489877203e-05,8.359034668267706e-06,0.019000347186933816,0.019001349290024103,0.018971938123117746,0.019487401890507954,6.292883874076116e-06
0.15655577299412915,0.0002755856635340559,0.00017990185596858388,0.0003843157114752638,0.0005175733444920672,0.00018810467145527476,0.0004633440198668348,0.00020398185870731944,0.00012554987051402455,0.00044451667644893056,0.00028412775418842906,0.0015009416761168348,0.00038461000940884227,0.019248005139612306,0.019245904075883974,0.01921854554393207,0.01973407786380557,6.372540632015866e-06
0.15851272015655576,5.1119223987497464e-05,9.7625748073496e-05,0.0003386765263920649,0.00014757444039527334,0.0001775986991768702,0.0003497459448928014,0.00010990430489722647,0.0004204801760559901,0.00010563139692489065,0.00027347277029808603,0.0005265131138211115,0.0003011160053366796,0.019495793477451243,0.019490756884967722,0.019466669157897867,0.019980753837103113,6.452197389865411e-06
0.16046966731898238,0.00026374165840176156,0.00010609109826115182,3.630523510006478e-05,0.00013713394231823495,1.3286666345868614e-05,0.0004635885817530494,0.0001145437819483619,0.0002237721817967553,0.00022969539337130973,0.0004970156116011482,0.0004892260295870643,0.0001457646029469628,0.019743369473743166,0.01973561341934177,0.019711965276527132,0.020227429810400724,6.531854147763527e-06
0.162426614481409,0.0003525593760609416,0.00029982416659591477,0.0003068612399697093,9.612203806640823e-05,0.0004968696716427592,5.913688570258896e-05,0.00027061044007537643,9.6926700770876e-05,0.00013952167004348953,0.00020466535121200363,0.000553523886501768,0.00030731945067642014,0.01999110938280823,0.01998045505255463,0.01997476280897858,0.0204741057836983,6.611510905696338e-06
0.1643835616438356,0.00019709490768878707,0.0004750107920888161,0.0005700933241125847,0.0004113828337910866,0.00033804499142139205,0.0004918324255224968,0.00036961115367443315,0.00040182001359493486,0.0004120943642380928,0.0002521323465582634,0.0003730850719687248,0.000571901867461512,0.02023888654477627,0.02022537119157345,0.020207273731303523,0.020720781756995814,6.691167663580577e-06
0.16634050880626222,6.162779763877607e-05,8.499654368102766e-05,0.0003041032178753636,0.00015941602751076006,0.0001874451117163875,0.0005054477079266331,5.79472108238957e-05,0.0005795430915003993,0.0001515668408519008,0.00037035750583350874,0.0011949505133980534,1.8891267334820994e-05,0.020486626453841326,0.02047029478117287,0.02045759899183571,0.020967457730293397,6.770824421464816e-06
0.16829745596868884,5.5472964428975036e-05,0.0004751387592324477,0.00011602383294017499,0.00024871122279079144,5.21469470032912e-05,0.0006145123783579606,0.0003303739782342177,9.420480766208356e-05,0.00037979740462391193,0.0002885457519522447,0.00045008551516444867,0.00044866684637157733,0.020734723990775035,0.02071521837077229,0.02069983292183964,0.02121413370359094,6.850481179328238e-06
0.17025440313111545,0.00028058042765739116,0.00037041032670852986,0.0004299645686257139,0.00033418932913658467,0.00013983720897552815,0.00015204301119926128,5.7700034390713306e-05,0.00030095776558997783,0.00010591844080803242,0.00017415085791466084,0.0011818212831127897,0.0008114288186919436,0.02098222548126099,0.020960149410952304,0.020946142319430087,0.021460809676888536,6.930137937267988e-06
0.17221135029354206,6.832390868518473e-05,0.0001587548867478597,0.00047710001313541056,0.0003095211104169118,0.000122682900787853,0.0008807054146513713,0.000422479806779362,8.671149766590475e-05,0.0001591353102907908,0.00024395644509647013,0.0004991164787993205,0.00012881889784190775,0.02122998029148724,0.02120510280287411,0.021209938229681514,0.02170748565018609,7.009794695159166e-06
0.17416829745596868,0.00021604591654365152,0.000605037867559742,0.0001830174927574882,0.0006340690548556557,0.00026157641457145303,0.0005694642071587333,1.8110824997336072e-07,0.00014694264484817893,0.0002116472120421639,2.6227474675823148e-05,0.0006191223268372306,0.00034098929120476157,0.02147780960751946,0.02145007854653771,0.02144086962891991,0.021954161623483688,7.089451453085038e-06
0.1761252446183953,0.0003130108440855678,0.00010991546759402115,0.00016966011872494857,0.0005393765543958012,9.912547221387069e-05,0.0006210066700915035,0.00024520155539715927,0.00013778436431681473,5.450177440440018e-05,0.0002059422756174739,0.0003653176451662715,0.00026192810883725326,0.021725631472971088,0.021695121345426685,0.021688363668825275,0.022200837596781264,7.169108210983155e-06
0.1780821917808219,0.000437412534675663,0.0003680660083674736,4.352616814606858e-05,4.946452828413772e-05,0.0002140513315581627,0.00039434817882544326,0.0006086678549862556,0.000344198320827549,0.0003311223044776268,0.00017109898181921768,0.0009098613009071999,7.85997763060875e-05,0.021973520393648083,0.021940231199541027,0.02198604481963151,0.02244751357007882,7.248764968881272e-06
0.18003913894324852,0.00032317585403658644,0.00018754281943104967,0.000739070988247173,0.0005659242803361247,1.8099611494709622e-06,6.603130047581895e-05,0.0003786379760000874,0.00030717200691439406,5.6788855245334946e-05,0.00026449508125521437,0.00029734469110705153,0.0002201502854134868,0.022221535974195225,0.022185057931592686,0.022207707696607334,0.02269418954337639,7.3284217267655105e-06
0.18199608610567514,0.0004643078233570741,0.00029844163996270434,0.0006112220968575166,0.0004444692943721129,0.00016445784908822314,5.677460772088305e-05,6.362677472540601e-05,0.0005716110851139711,7.359801870873706e-05,0.000505010345158069,0.0009749855186314271,0.000763573936048062,0.022469298235002072,0.02243009327990106,0.02242832004171899,0.02294086551667393,7.4080784846428105e-06
0.18395303326810175,0.0002366323278395338,0.0003850254907162981,0.0003296043978182478,2.529283304532337e-05,0.00033790434460322094,0.0008441079662291212,0.0006463993595091505,0.0004422720776049299,0.0003773477182833357,0.0001596454785315199,0.0008830558762995405,3.955702047030163e-05,0.022717246760323842,0.022675150979951222,0.02271390890021642,0.023187541489971514,7.4877352425825605e-06
0.18590998043052837,2.3501622048505144e-05,0.00012072052296746572,8.055318656813304e-05,0.0007382581704531987,0.0003941270285521825,0.0005790901607597987,4.182506862532298e-05,0.0001896073347653071,2.0532565680631e-05,0.0002260928279484431,0.0007241455144013087,9.745981034386952e-05,0.02296507607635606,0.02292020122942079,0.022922846185532697,0.023434217463269097,7.567392000466799e-06
0.18786692759295498,0.00023894442584139475,0.0004752235266961419,0.00024271069433313974,3.067834641558298e-05,0.0003345975432195031,0.00036357773806673654,0.00024147017266375193,0.00023492740128415457,3.152026202303537e-05,0.00037361623380559317,0.0003356678631506599,0.000659514799376551,0.023213046953419622,0.023165333435276922,0.02317643480036634,0.023680893436566708,7.64704875840655e-06
0.1898238747553816,0.0001544690893967235,1.437224280046584e-05,0.0008631608651955211,7.023297082590224e-05,0.0001306905614216411,0.0002175382541496837,0.00018826864827466844,6.448550335637349e-06,3.105781804727675e-05,0.00016492597926450608,0.0014898217486221874,0.00035540394317316176,0.02346106253396677,0.023410331530682317,0.023436952455155126,0.023927569409864256,7.72670551628385e-06
0.1917808219178082,0.00031647386025949326,0.00017498506236509476,7.182659577890244e-05,0.00040441451597646866,0.0001779861934141716,8.068678904012833e-05,0.0002449110336260399,0.00020807536315484848,0.0002009019069714943,0.0004261836595491966,0.00014872549105123672,0.00010152606296972427,0.02370891420174078,0.02365575430918173,0.023685526829247038,0.02417424538316184,7.806362274209722e-06
0.19373776908023482,0.00010331209574476058,0.0003207376989291591,0.00020216170872911637,0.0006906813773082179,0.0004410394636227208,2.037499274477189e-05,0.0004502521065308171,3.0273089067785197e-05,0.00032860551203951066,0.00020290028129354293,0.00014138456259504134,0.00014843557204469865,0.02395689252938494,0.023900543788330404,0.023954024055855123,0.024420921356459367,7.886019032066205e-06
0.19569471624266144,0.00018563290712343,0.00025005841973318316,0.0004982071149061754,0.0004994070005704329,7.277523753152632e-05,0.0005137005972574785,8.414854881273054e-05,0.0001647601055811479,0.00035913119438184954,0.0002771297621439531,2.4868023682997342e-06,0.0004112662899206712,0.024206062949924605,0.02414590696218504,0.024159019984035628,0.024667597329756978,7.965675789992077e-06
0.19765166340508805,0.0001513037033863615,0.0001303580454997469,0.00013906777421755084,7.506728688997516e-05,5.795910437780133e-05,0.00011359796444696674,0.0006074245222397398,0.0005363310821838926,0.00027551398197931537,0.0002629469283409666,0.0003637102297954012,0.0002687509306259703,0.024452990745704596,0.02439080820004267,0.024408890759151404,0.02491427330305452,8.0453325478555e-06
0.19960861056751467,8.758940977502544e-05,0.0003124434383447103,6.2689569420106e-05,0.00027603990154814045,0.00024622640328954976,6.707423610139568e-05,0.00025564843100953777,0.00047291108650613506,0.0001245666412775584,0.0002650249866907664,0.0009061027435724803,0.00028878861350465496,0.02470087966638159,0.024635903152995818,0.024654373142295592,0.02516094927635206,8.124989305753616e-06
0.20156555772994128,0.0006643121231140608,0.00016000148767809919,3.595677131991437e-05,9.764703994412371e-05,0.000339854239279222,0.00034029754882473895,0.0001571771789135451,4.679233974028141e-06,0.00023894038910250714,0.0003190782952846999,0.0006326061773838515,0.0009500903177799697,0.02494976696485858,0.024881109864657927,0.024900362164920378,0.02540762524964968,8.204646063679488e-06
0.2035225048923679,0.00011274871317734636,0.0004077190450013646,0.0004754914054094783,7.450672896514021e-05,0.00010452511819014632,0.0007501719602762691,0.0003691604444204799,0.00014126953570237077,0.00039082857878813826,4.705879004607283e-05,0.00010074582783570207,0.0002502845516980656,0.025196933179217673,0.025126234619933463,0.02514961454184661,0.025654301222947262,8.284302821626177e-06
0.2054794520547945,0.000372136297732209,0.0002393961817924034,8.94202916916359e-05,0.00015757390567698593,0.0005443452923592079,0.000480028155356263,0.00019356450727543717,0.0001418574779327858,0.0001516475408371437,0.00035567051461300736,0.000356829079895829,0.00011170068094172592,0.02544496366092601,0.025371411529273177,0.025407919374198104,0.025900977196244734,8.363959579378577e-06
0.20743639921722112,0.00014058277501396987,0.0004865735720223918,0.0004139296759539113,0.00017833187685675767,0.0001477986623220906,0.0007596515168123708,7.620230807595108e-05,0.0002624966253214345,1.0483015947804208e-06,0.00027206317080788467,3.6271656615211034e-05,0.00017010643587775376,0.02569300904379554,0.02561658843861289,0.02564241215096183,0.026147653169542345,8.4436163373669e-06
0.20939334637964774,0.000614129848246811,6.778826617694078e-05,7.555922173953233e-05,0.0005086428453872222,0.0003094495306065065,0.00015997598267102064,0.0006219455072929841,0.00043430263495945753,0.00031473776006198106,0.0003400937686016542,0.0008558080563595277,0.00011931816435360731,0.02594109913014865,0.025861772798533203,0.02590459873580432,0.02639432914283993,8.523273095278894e-06
0.21135029354207435,0.0005595685928987959,4.0460190184166134e-05,0.0008517691880392531,0.0007476506739926836,6.60644859003523e-05,0.000103555807464073,0.0004274139195608595,1.7341414086768925e-05,3.823991716628283e-05,0.0005471074968504408,0.00010817851722960681,2.6095846288154423e-05,0.026189472338564446,0.02610701676309829,0.026155587098009636,0.026641005116137526,8.602929853211705e-06
0.21330724070450097,0.0002095992674633479,0.0005260449836448217,0.000522784422855041,0.00012661563255343677,0.00029890565178837536,0.00034740148089375256,0.0005504298021599269,0.0001679477284148717,0.0001452085564330602,0.000477499793986938,0.0006524627099231267,0.00016348389885868786,0.026437473017950394,0.0263522011230186,0.02638674201466594,0.02688768108943501,8.682586611026555e-06
0.21526418786692758,4.242621168312061e-05,2.7158485801849486e-05,0.0003274034689348601,0.0004942242075521089,8.641443952735889e-05,0.0003005180488508605,2.9633564798202394e-05,0.0006334211657923125,4.682950481590259e-05,0.00041830800279792774,0.0002395201455038451,0.00033797063127342236,0.026685294883402023,0.0265974301864225,0.026634019987733994,0.027134357062732616,8.762243368966305e-06
0.2172211350293542,0.0003054012507954021,0.00021018637709232374,0.0003923942298450847,0.0004199798255405049,0.0002761649935683827,0.00011823131136508985,0.0004514810592689891,0.00044303582616237597,4.18146104374309e-05,2.9561073341746735e-06,0.0003457759470501323,0.0001377780885258098,0.026933384969755135,0.026842726305051766,0.026879778042360268,0.027381033036030213,8.84190012687136e-06
0.2191780821917808,7.428358704208299e-05,0.00028195474832893447,0.0002929022482073204,0.00017818678706527785,6.830822140335008e-05,0.0002171186676657097,0.0007127908936178581,0.0002639653214776619,0.0002762513288819893,0.0003459988108312981,0.00044025238067268296,0.0003898156753218071,0.027181557012494813,0.027087970269616853,0.02712689955323578,0.027627709009327768,8.9215568847556e-06
0.22113502935420742,0.0003404027711662663,7.009069211155045e-05,0.0002320191752228154,5.58340061393367e-05,1.3991545507012482e-05,0.0005703686665806187,0.000797518242529334,0.0005560821782860173,0.0004664181660923375,0.000221152503422202,0.0005305341374191655,0.00011039217226833237,0.027429721604653894,0.027333251487084924,0.027375682543584405,0.027874384982625337,9.001213642639838e-06
0.22309197651663404,0.00012502073363365035,0.0002078302292436232,0.0009241327555567155,0.0008334778337091078,0.00041108577565254073,0.0001292228610903154,0.0004014335484892259,9.784475847183366e-05,0.00022102148219047685,9.54270275026689e-05,0.00020851566509307723,1.040472702087264e-05,0.02767835558339058,0.027578510352811204,0.027647383519849168,0.02812106095592292,9.080870400586527e-06
0.22504892367906065,2.689965882572004e-05,0.0002431764372321718,0.0001639791659382231,0.000378385848614847,0.000437606788489496,0.0001976744166878111,0.000387295418169821,0.0004249059490230925,2.9341048810159476e-05,0.00010392748632701704,0.0003038600913551695,0.0003506832651165373,0.027926944858643686,0.02782380647144047,0.02787481314620701,0.028367736929220462,9.16052715844301e-06
0.22700587084148727,4.125518082138957e-05,0.0006407214450692839,4.024629578561201e-06,0.0004230229306077665,8.767339111807881e-05,0.00040710585834029256,0.0006588945043230349,0.0003049360466146761,0.0003920482349539095,9.169670464041768e-05,0.00029893351076600017,3.5540585503548994e-05,0.028173969511971445,0.028069124941811532,0.028117225890145273,0.028614412902517983,9.240183916299494e-06
0.22896281800391388,0.00042376842820857075,0.0002129395631530473,0.00014515769207690266,0.00026200908696438763,6.564158475186321e-05,0.00017053436959002521,0.0007052625390312484,0.000567575809600096,0.0001017359224536607,0.0003589148494026473,0.0004239509674331954,0.0005010088113525102,0.028422134104130525,0.02831439125811841,0.028364801886437196,0.028861088875815566,9.319840674183733e-06
0.2309197651663405,6.465351509039874e-05,0.00029426330400521283,0.0005352619879144954,0.00019987189842278485,2.1425246467046688e-05,0.0008006255917448329,5.227684249334286e-06,0.00013027822898810382,0.0006580602533918095,0.00032102799343054766,0.0001956570737261104,0.0006421554677385616,0.02867026144338662,0.028559881091843195,0.028613040984402247,0.02910776484911319,9.399497432185933e-06
0.2328767123287671,0.0002538678062931343,0.00029812425503886186,0.0011012558651939675,0.0005231606947406486,0.0003404062999264046,0.0009686839593426033,0.0005909842265621468,3.9357243679399856e-05,0.0003779414283260063,0.0006904792798534676,0.00023249209056055986,0.00046127706895029985,0.02891841113438451,0.028805072902344103,0.028859812317989703,0.02935444082241072,9.479154189973027e-06
0.23483365949119372,0.00030538791748412064,0.00021199488970168046,0.0001301800641668599,0.00021497553256623336,0.0006258150372160237,0.0001336818370474141,0.00022075677248366288,0.0005461012754095357,9.321814445130416e-05,7.569396826155594e-05,0.00024295205208189896,0.0007029289570199687,0.02916657572654359,0.02905043607619874,0.029113929924045726,0.029601116795708315,9.558810947968288e-06
0.23679060665362034,2.839129631421189e-05,0.00011987697546383957,0.00015857357318499465,0.0002543748563995085,0.0003037051505317412,0.0005977852993736543,0.00035681862170794387,0.00020760756199261765,0.0004771844691505156,0.00043670374686816116,0.00012740779454806228,0.00011022675569155593,0.029414725417541476,0.0292959855145683,0.02935583602850339,0.029847792769005968,9.63846770589416e-06
0.23874755381604695,0.00010969711083243239,0.00011892092961142409,0.00032433343666861403,9.336101275612962e-05,0.0003388397170908247,9.336101275612962e-05,0.0007916636540300642,0.00012606603640387404,0.00010324490803549635,0.0001802392079241072,5.1712267219325425e-05,0.00011139584320853102,0.02966288255911996,0.02954122202855279,0.029602801077186366,0.030094468742303454,9.718124463736766e-06
0.24070450097847357,0.0001996100638393672,0.0007097705509181707,0.00023500032167475537,0.0004433452393527715,0.0006150618885044368,0.000238166818428448,0.0002433598731045039,0.00013272308368642016,0.0006186201478954045,0.00011524713974039869,7.628493566472216e-05,0.00012514584321934863,0.02991109930534322,0.02978655540008504,0.029883249035071918,0.030341144715601037,9.797781221662638e-06
0.24266144814090018,0.0001045456415055962,8.902538382885017e-06,0.0006003612393499641,0.0006046956663964959,0.00019341797772658154,3.687201794373707e-05,0.0006516510361791877,0.00028519422951948925,0.00011719672735917286,0.000257446456515667,0.0002573812121511726,1.3529348933574714e-05,0.030160202670657513,0.030032045233809826,0.030098742831313488,0.03058782068889851,9.87743797946361e-06
0.2446183953033268,0.00026785607483370555,0.00019034718129651296,0.00056418056633456,0.00045315151069180715,0.0003414827122925068,2.1189199423954364e-05,7.567529532925832e-05,5.7012094521358136e-05,0.0004080456957580303,0.0006465914383171345,0.0008590670957802082,0.00013477380421145213,0.030407488094306157,0.03027734135243909,0.03034777914140241,0.030834496662196134,9.957094737431116e-06
0.2465753424657534,0.0003015022431726577,9.611289154337621e-05,0.0003345157657976272,0.00014714111436558985,0.00012356747735692286,7.65029634122727e-05,0.0002464805091504929,0.000363684788834584,0.0002940375651006577,0.000475190178048146,0.0008649449502344253,0.00020997931112004542,0.030655637785304057,0.030522816285002696,0.030600518390048015,0.031081172635493662,1.0036751495273721e-05
0.24853228962818003,5.7077842473232665e-05,2.2842424630367675e-05,0.0004777301723949551,0.0003492321197994114,0.0007925863687999607,0.00014869229245260962,0.00010257853817864648,0.0004547898347370266,8.718774962500342e-05,0.0002203349645130276,0.00015253468108102075,0.0003321532781116604,0.030903817278624332,0.030768179458857334,0.030843840104819095,0.03132784860879127,1.0116408253213471e-05
0.25048923679060664,0.0003013668254484292,8.067317758694847e-05,0.00012177803074017723,0.0004514100357423667,8.158556665285865e-05,0.0006212500527967568,0.00020766832386151513,0.0004400370315183755,0.0006072165771852378,0.0005412159160246011,0.00020400605644091407,0.00038469753707751075,0.031152056376589382,0.03101361713851794,0.031096877376688564,0.03157452458208897,1.0196065011236488e-05
0.25244618395303325,7.644059417115379e-05,0.0003357031727088816,0.00045136126038895774,0.0005892240786804087,0.0003532892679916494,0.0004223636007057302,0.0006077862000213735,0.00026990982053147483,5.406650063859153e-05,0.00010050596949921775,7.045032737122703e-05,0.0006068819546951182,0.03140056369545592,0.03125934539082183,0.03135004130842818,0.031821200555386564,1.0275721769176238e-05
0.25440313111545987,0.00042193081339436667,0.0005017176632062803,5.235079566401346e-05,0.00021670457085209982,0.00032233145197468893,0.0003872260089738955,0.0007370009656770815,8.235907949627475e-06,0.00015607032815379007,6.92054267747988e-05,0.001139548384748279,0.00014965537825983866,0.03164859417716426,0.03150455210248393,0.03158554736415309,0.032067876528684036,1.035537852697721e-05
0.2563600782778865,0.00030514975948144063,0.00016548851566504374,0.00033192714614678487,0.00048498431282233134,0.00010850647525977031,0.0002937280194263564,8.868804139901265e-05,0.00025741388959694966,0.00032923737602423564,0.00012814631624032125,0.00011003384428213969,0.00018725166158865825,0.031896624658872594,0.03175005683736991,0.03183617809848975,0.03231455250198159,1.043503528486145e-05
0.2583170254403131,0.0003049106872655971,9.03786695577724e-05,0.00025105044013043476,0.0007602243148706334,8.98210727594273e-05,0.00037393286591549946,0.0004365177429296596,0.0007600070512868984,0.0002520649158380406,0.00010477319127102924,0.0007065640366651638,3.79712856390102e-05,0.032144863756837644,0.03199554667109469,0.03208306864136676,0.03256122847527908,1.0514692042662421e-05
0.2602739726027397,0.00025460371343842547,5.1108509614553044e-05,0.00028955689103850324,0.00011066845090636213,0.0001448368135238548,0.00022284933893433612,0.00013299533693543475,7.274249164811175e-05,2.928575904616315e-05,6.0995430066670964e-05,0.0005377108749603371,0.00038367262513884504,0.03239328166873702,0.032241043955400076,0.03232979527147063,0.03280790444857665,1.0594348800532782e-05
0.2622309197651663,0.00011239382794819841,0.0003212299627927684,0.00035604271462880144,0.0005950760526327037,2.633598276652327e-05,0.00035816613009892473,0.0005354601459833241,7.932451197184553e-05,0.000279894141641035,0.00011776950785197249,0.00016846689752064714,0.00044190701672114363,0.032642258374181166,0.03248672750422038,0.032582117287602796,0.0330545804218743,1.0674005558583555e-05
0.26418786692759294,0.00010195491089516617,9.374948964423202e-05,0.000267961297175226,0.0004133719466716673,0.00011076149716073014,0.00019335118307763077,0.0008692380525081728,0.00013480452074700333,0.0006352055333644774,1.0670397421655431e-05,0.00044490280375784896,0.0002309095598667238,0.03288946929202384,0.03273229929433173,0.032826847162106695,0.03330125639517191,1.075366231649555e-05
0.26614481409001955,0.0004712497351255507,0.0001573855521593004,0.00031377426362896865,0.00038584270500277573,7.460215114687974e-05,0.00036342493272686904,0.0005283658859815688,3.139725900555557e-05,0.0005262637975129991,0.0003746604082670302,0.0010668491480436415,0.0006553461310949416,0.033137723291150084,0.032977595412961,0.03307430394910907,0.03354793236846945,1.083331907436591e-05
0.26810176125244617,5.7697154875954726e-05,0.0001251323598587123,0.0005047170895301906,0.00010262415587540541,0.00021020308911438856,0.00026323660433653917,0.00029090777814026747,0.0004812703949249181,7.414803683396254e-05,0.0004347859400474635,0.00018399939715500746,0.0002054272669517604,0.03338614865363006,0.03322316720307235,0.033319622419480124,0.03379460834176698,1.0912975832208516e-05
0.2700587084148728,0.00036305854700413587,0.00012604971744212268,0.0005263305702051246,0.00021486649893132093,0.0002041019997754967,0.0004073149957498634,0.0003165147700151527,0.00022672782324162366,3.92265119394386e-05,0.0002124541006246483,0.00024308343745860217,0.0007538713016351783,0.0336348943910757,0.0334689848623434,0.03356798817731532,0.034041284315064646,1.099263259024541e-05
0.2720156555772994,0.0003716782151180348,0.0007048934282344738,0.0003968462763744435,0.000567735690025703,0.000247044902892693,0.0006519988594966969,0.00036740903243599743,0.0001490503133815685,0.0005913242281955639,0.00034771714791832775,0.0004450962363201222,0.00031425203695716053,0.03388241078272285,0.033714228826908485,0.03382077958002509,0.03428796028836206,1.107228934793536e-05
0.273972602739726,0.00016805319376735073,3.3879892151075786e-05,0.00015127448626307827,0.00026737363747807164,0.000221235438068193,0.0003039666850164352,0.00019742758683415074,0.00037567852326182705,1.3134043619217328e-06,0.00021993903704432827,4.988373927326817e-05,1.7737730224412496e-05,0.03413065733126851,0.033959837869922835,0.03406338603905888,0.03453463626165977,1.1151946106013888e-05
0.2759295499021526,0.00047678969890593836,0.00010554216892241786,0.0002721818545532162,0.0004652468106079166,0.0003978935620117252,6.830967872620275e-05,0.00027839563877105067,9.94978091049259e-05,0.00019816584794998815,0.00028951935560225794,0.0007453533271026547,0.0001230659344863827,0.03437947012393952,0.0342053798577118,0.03431120045392991,0.03478131223495724,1.1231602863800982e-05
0.27788649706457924,0.0005283843159028939,0.00011642681353778161,0.00018278913491458215,0.0003775839329412528,0.0003980879307439872,0.00026806102984637536,0.0004600252389261178,6.48681641271659e-05,0.00011906368738918982,5.837934010714807e-05,0.000563706886833007,0.0005237500547716073,0.03462713552719861,0.034451257121627624,0.034570607972209746,0.03502798820825487,1.1311259621685221e-05
0.27984344422700586,0.00029455464081229454,0.00014438141389427894,4.3976714176552356e-05,3.497709793465198e-06,0.0004966143866008688,0.000320236792129891,0.00023286383346976525,0.0007808167834705282,0.00015704740090904945,0.0001781027416759562,0.0008257214327281881,0.00014151971535147911,0.034875359724002464,0.03469660539432107,0.034807589242892845,0.035274664181552465,1.1390916379680482e-05
0.28180039138943247,0.00032386457124385093,0.0003242986877855375,9.607995352116372e-05,0.000455414005130203,0.0003785240133699491,3.137712875041221e-05,0.0008693290273252413,0.0002232966343465731,0.00033735210499134805,0.00015648926100102212,0.0001642656842771456,0.0006534708062711642,0.03512365097603169,0.034942259140818985,0.035055753835051925,0.03552134015485002,1.1470573137578599e-05
0.2837573385518591,0.0002966022432029647,0.0003334486543953019,0.0003412237703979415,0.000274656122904976,0.0007895177543342513,0.0002733224689781266,0.00015366285445098105,3.935986775199796e-06,0.00012433320878144083,0.00015814065338973227,0.00020472168328170004,5.078852770920572e-05,0.03537186772225495,0.03518786818383332,0.03530567676423188,0.035768016128147534,1.1550229895379571e-05
0.2857142857142857,0.00033065819347476155,4.4950779324523515e-05,0.0001332820097150883,8.191770707989543e-05,0.00031471395099734456,0.0006364672740755001,0.00047762089574908406,4.505223428631633e-05,0.0002400339285078129,0.0004975139459428707,0.0010256036480722347,0.00013788646852398723,0.03562015897428418,0.0354336113372984,0.03558000779544736,0.03601469210144512,1.162988665326381e-05
0.2876712328767123,0.0002229370455676949,0.000335314152711097,0.00021392929362601398,1.1897804266747247e-05,0.00023480427456551434,4.250478935891033e-05,5.648313039008368e-06,0.00016678201960868,0.00019811016512566448,1.348833972847352e-07,0.0007085137348110115,0.00025047284556084515,0.03586892706347161,0.03567918312740975,0.03582254719925576,0.03626136807474267,1.1709543411245193e-05
0.2896281800391389,0.00027083617458857623,3.061431636296186e-05,0.00039782387028254595,0.00014150875796757612,2.0146489243880183e-05,0.00027959781875096235,3.304344425715533e-05,0.0007296578289083394,6.274145851649371e-05,0.00032857072363413897,0.0005744920373968038,0.00013683748255290118,0.03611673402776204,0.03592506039132558,0.03609493362893544,0.036508044048040325,1.1789200169254332e-05
0.29158512720156554,0.00010627561596146529,0.00010321342733612959,9.20513889480501e-05,0.00046134048488846724,0.00024947577503434126,0.0008774915954757601,0.0003780940792251497,3.43626120399565e-05,0.0002740392706085115,0.0001956740638900667,0.0004899570963073641,0.0002575287840057283,0.03636492842224351,0.03617050552156678,0.03629683756616822,0.03675472002133778,1.1868856926930405e-05
0.29354207436399216,0.00018017620261172318,0.00027968853299160934,0.00048646212037066483,0.0005595546919538591,0.00013317048962573075,0.0002041670721338179,0.00015997022803286576,0.00023997456248263382,0.0004377749520971391,0.00022494674141863846,0.0005629050772951033,0.0001140821021364119,0.0366133165318205,0.036416315730257234,0.036548727448625765,0.03700139599463541,1.1948513684967299e-05
0.29549902152641877,5.939418691824905e-05,4.216844457816116e-05,0.0001630019606990718,0.00032267158609200486,0.00045717691760827073,9.217674154471389e-05,0.000462388640825262,7.649904672613062e-06,0.0003741252956943608,0.00037360752243231765,0.00012976860385705002,0.0005051549734516048,0.036861488574560175,0.03666190242152978,0.03679169898610879,0.037248071967933005,1.2028170442893171e-05
0.2974559686888454,0.00010575104575556715,0.00020515669207972487,0.00010402005095082323,0.00022825103182393114,0.0007539192952592949,0.0004102860770742317,0.00046167273145121535,0.0007762809477369209,0.00025386612791615526,0.0006017138443509956,0.00016966957669657667,0.00038028258901041945,0.03710973512310582,0.03690757106918889,0.03703937929052907,0.037494747941230575,1.2107827200791288e-05
0.299412915851272,0.0003034217459357974,0.0004533635276161435,0.0006613178354896304,0.00030066387828218966,0.00013040436331403227,0.00027135444704663725,0.00023937655512464018,0.00013340694729459257,0.0005219982760750058,0.0002076147300399539,0.00029639584843289823,0.0003465308052695987,0.03735815303500521,0.03715329932149279,0.03731993155654299,0.03774142391452806,1.2187483958578382e-05
0.3013698630136986,0.00028969712283952176,0.00019605838033812106,0.00026296443965775906,0.0009034835574354416,0.0005698389532838577,0.0003406143906388992,2.0641756323408478e-05,0.0002712047817979568,0.00025403134796278537,4.7389495107103e-05,0.0005848369720254654,0.0004289262768949753,0.037606891321870256,0.037399035024377275,0.037542853581639696,0.03798809988782563,1.2267140716490377e-05
0.30332681017612523,6.153135071680638e-05,0.00015281440247609523,0.00016665013064458278,0.0008120730377285251,3.782214154317287e-05,0.0006956786059291592,0.00011086018313481716,7.822810183451268e-05,0.0004891574240772495,5.5555985078073467e-05,0.00040753485192372707,0.00016554145584986302,0.03785459397803233,0.03764474837551997,0.037784141287907816,0.03823477586112321,1.2346797474388493e-05
0.30528375733855184,8.307631445214625e-05,0.0001124837560682046,0.0002369308037786233,3.167007732107763e-05,0.0005034482912988913,0.00022709603739068385,0.00015630062055871363,5.419786405846949e-05,0.00019822035598471288,0.00019023056459710475,0.000840465085032438,0.0003775483803720725,0.03810367499160483,0.03789052878188803,0.0380412614779444,0.03848145183442088,1.2426454232369877e-05
0.30724070450097846,8.814950620190942e-05,0.0008619783338402048,0.0002443881813194021,0.0005733726438377634,0.00016452203358156836,0.00028174539243237817,0.0006802993003036245,0.00021168758307950342,0.0005577934798095957,8.931179677502954e-05,0.000494679611573054,0.00023602117930905664,0.03835110942686541,0.03813642839754565,0.03833356330955966,0.03872812780771839,1.2506110990295749e-05
0.30919765166340507,0.00017225845692384056,5.82997596479673e-05,0.0004261295401834231,0.0001685161984182615,0.0002894093191839475,2.8059920050976794e-05,0.00016428633568513207,0.0002741749489091616,0.0007270042693830747,8.642776844727806e-05,0.0005522827708505373,0.0005063052379869204,0.038599393228314044,0.038382037440559985,0.038528061369679095,0.03897480378101591,1.2585767748152232e-05
0.3111545988258317,0.00017499961694676658,1.7814718093464577e-05,0.0005401451214214065,0.00038483700910608987,0.00022461303314168235,0.0008438382371326186,0.000809081278647969,0.00010031499704320213,0.0006790902392009995,7.824561754267434e-05,0.00021464415630299827,0.00013369359811742088,0.03884776643672984,0.03862784764925044,0.0387776192204098,0.03922147975431356,1.2665424506091982e-05
0.3131115459882583,2.386393590142477e-05,3.7998234794833774e-05,0.00038772794051339377,0.0003776473049657558,5.306276126076925e-05,9.41780762503397e-06,0.0001541671399610256,0.00011970075411965597,6.376179499795187e-05,0.0002677959446447109,0.0003309545163648342,0.00024164495425055277,0.039096206700371006,0.03887359080271552,0.0390310737247927,0.03946815572761114,1.2745081264031732e-05
0.3150684931506849,3.0280086933162642e-05,0.0003939112687720986,0.00029293354994198995,0.00023336801284411235,8.325371497729106e-05,0.0007591163778915139,0.000110157761512783,1.0738109932212359e-06,0.00046199652904131694,0.00028877612596890645,0.0013787737155570717,0.00017258617633440776,0.03934504184478381,0.03911940101140597,0.03927284571879962,0.03971483170090863,1.2824738021832705e-05
0.31702544031311153,0.00017620465009324238,0.0002285555914152415,0.00016598245351426288,0.000448392422508076,0.0006755872651826589,0.0003452732249986379,0.0009626953884851186,0.0006866066738855092,0.0006311700657118113,5.5851133178547174e-05,0.0007034598871957509,5.0610212970897406e-05,0.03959292331488021,0.03936514416487105,0.0395217404678572,0.039961507674206226,1.2904394779730821e-05
0.31898238747553814,0.00046995058707081927,0.0005460627371898924,0.00033017769507252825,0.0004292376334301268,0.00029255673237955915,0.00013035312346303118,0.00037777200392567767,0.00022245720080220355,8.49537546268736e-05,0.00010075196675145281,0.0006595157091983522,0.0005970321590534483,0.039840760081493024,0.039611222594462994,0.03980286642857707,0.04020818364750385,1.2984051537684449e-05
0.32093933463796476,0.00042234072341973405,0.00022142669305746931,0.0004066572512632094,0.00041283210859244246,0.00015626391515677351,0.00017104754104668718,0.0001507894124036513,6.0255733584813065e-05,0.0006012200389856615,0.00016587683811242204,0.0005408496583944045,0.0005839868460649766,0.040089237598037175,0.039857107308959416,0.040050196555709294,0.04045485962080145,1.3063708295527054e-05
0.32289628180039137,3.442522429202011e-05,2.792831801150253e-05,0.00041453186131741593,0.00022378918074343612,0.0006394496216652196,0.00035597029782559464,0.0004907513008239467,0.0001917665853378575,0.00015582498453829696,5.229916714404037e-05,0.00040293130732800553,0.00017055514909054825,0.040337357486712674,0.04010267909907077,0.040267962779032926,0.04070153559409896,1.3143365053452927e-05
0.324853228962818,5.629383921665343e-06,0.00010315748393539825,0.0007003578311204489,2.3190402388614806e-05,0.00011421414554123321,0.000332671678662258,0.0004625064367056314,0.00044294866263870636,0.0003806692594290201,4.1272020935970155e-05,0.0003023776179551657,0.00027279230296615997,0.04058567109048371,0.04034869792401795,0.04051404120862488,0.04094821156739649,1.3223021811323288e-05
0.3268101761252446,0.00024681798480716277,0.00011638812087741424,0.000674920895325809,0.00010178723074230622,0.0001713234994533963,0.0002228122141238742,0.00039227566980090667,0.000586400547253757,0.00038239844776424836,0.0001284230563763089,7.386126744418631e-06,0.0003812115576144748,0.04083396979309353,0.04059438892341885,0.0407638151261929,0.04119488754069417,1.3302678569276916e-05
0.3287671232876712,0.00031868563160834806,0.0004737283183580826,0.00010719345078406828,0.00036646976008476717,0.00010253683791099089,3.235592379631502e-05,0.0002529825164324234,0.00011357114777503508,0.00023370430931983488,0.000133434395646434,0.0006854181097501327,0.0006619785831922104,0.04108231319918694,0.04084022893443169,0.041043331761503835,0.04144156351399168,1.338233532718891e-05
0.33072407045009783,0.00037638227411418423,0.0004902320080170108,0.00012356172271876797,0.0008549677305588199,0.00011561195322185025,0.00020583103367000088,0.00017593185373454556,0.0007430551476111935,0.00029040743640751376,9.995569518894687e-05,0.00016978253654331699,0.0006410790509810971,0.04133062680295796,0.041086158352411695,0.04127471764615864,0.041688239487289336,1.3461992085170293e-05
0.33268101761252444,7.341121108413173e-05,0.0006736659559500174,0.00042624090583205654,2.0825013231043354e-05,0.00039163912861465977,0.0004852569547402902,0.00044947926671386196,1.1331692625279888e-05,0.0005237243023622079,5.0448521684412495e-05,0.00041849230201125576,0.0001994439515364127,0.04157883609860062,0.041332072869230504,0.041555843606878515,0.04193491546058685,1.3541648842999021e-05
0.33463796477495106,3.2924128831907096e-05,0.00040984897488208216,0.0005947947370395223,0.0002988278997555216,5.451588505359095e-05,0.0001233219968661825,0.0004259645807132284,0.00020431725853534144,0.00016870350963024694,0.0005440190302714865,0.0005089938508853475,0.00013478098982425135,0.0418272540105,0.04157785327559857,0.04175565393096356,0.042181591433884336,1.3621305600827749e-05
0.33659491193737767,0.00022699617223563562,0.00022213227672752967,0.000139124024675516,0.0005097544900911771,0.00015952371434989343,0.0007122673876744784,3.75366918581449e-05,2.0556934339083233e-06,0.00030364162845787634,3.885544462380042e-05,0.0014188580997449435,0.0004391440041524447,0.042075984846784445,0.04182384229822335,0.042002909552289816,0.042428267407181905,1.3700962358725866e-05
0.3385518590998043,0.0002562986520865951,0.00035016106644664147,0.0006757737902740035,0.0005370764227768388,0.00019258392771687172,0.0004099519757369552,0.0005671070722678695,3.0861625280043103e-05,0.0009158341380020585,0.00033543126860652306,0.0008800761608222518,0.00016932321509327553,0.042323762008752486,0.042069741913880965,0.042251998016442915,0.04267494338047942,1.3780619116568471e-05
0.3405088062622309,6.206136228804893e-05,0.0001252497363305599,0.00026159536125426597,0.00026966083762879067,0.000646581761858514,0.0005974451828218014,0.0005698333311296017,5.129922149414712e-05,0.0002164487910055607,0.00011875677821869546,0.0001589824628614872,0.0009587312865472347,0.04257204581020112,0.04231564152953858,0.042500818259694526,0.04292161935377707,1.3860275874549854e-05
0.3424657534246575,7.686501229739462e-05,2.0806843886139736e-05,0.00043130403245425497,0.0003254663399364921,0.0005384933403637382,0.000434135253081086,0.000592296177992585,6.177758658862387e-05,6.566589226958408e-06,0.00013874953473544394,0.000333194787153962,0.00021905934298968588,0.04282040411745572,0.04256155604635739,0.04274889344488644,0.043168295327074696,1.3939932632489604e-05
0.34442270058708413,4.085481477074382e-05,8.078247618965861e-05,0.0006777238814801717,6.54947726697469e-05,0.00016273886275582072,5.8707293745949296e-05,0.00012660443472571614,0.0003012824089556193,0.00024620860504813435,0.0001698997585744405,0.000708703395602181,0.000527258518460319,0.0430688071281939,0.042807530167820976,0.04299708783936791,0.04341497130037213,1.4019589390290577e-05
0.34637964774951074,0.00013267642368397503,0.00055620467771611,0.0003719290484038851,2.9261945590164373e-05,0.00020851588358006268,0.0006009226430503389,0.00013740754236302166,5.822235237040729e-05,0.0007613638650330046,0.0002260094274131319,0.0003197153795806429,0.000317845283850815,0.043316912115708206,0.043053519190445755,0.04324431365837178,0.04366164727366975,1.4099246148299716e-05
0.34833659491193736,3.46331605638045e-05,0.0003250567922318953,0.0003609387883866805,0.0006689904937470931,0.00032921594288697065,0.0004197983751023787,0.00031456637475142657,0.00027072715851912676,9.837460425247968e-05,7.5147738729935964e-06,0.0004226370463098067,2.8964995411537298e-05,0.04356540453341355,0.043299433707264565,0.04349349152949204,0.04390832324696729,1.4178902906114565e-05
0.350293542074364,0.0003417603402934427,0.00043511169854780485,0.00033074093159059237,8.746760789533903e-05,0.0006518937915959006,0.00032564473446229647,6.812038978135093e-06,0.00022344512041429232,9.956735078474332e-05,1.9436356464827553e-05,0.00043639016445497225,0.0002812572092213278,0.04381362873021742,0.04354536312524458,0.04375615495149275,0.04415499922026499,1.4258559664220849e-05
0.3522504892367906,0.0001135186006505362,9.31009004633554e-05,0.000450404052921044,0.00021238469582010588,0.0003934667159993521,0.0002487807820360788,0.0005395247886698373,0.00018248117465566316,0.00022966259222437224,6.265037756372771e-05,0.0002275795390088431,1.0570819191230152e-05,0.044061957235149635,0.04379139685135294,0.043991623754314674,0.04440167519356239,1.4338216421938554e-05
0.3542074363992172,0.00016123146515649445,0.000392249815647186,0.0004986086557463992,0.00010059864025872833,4.1083402450500794e-05,0.000492663092430054,0.0003249338199539792,6.134898167413361e-05,0.0004683574964447629,0.0001787254283980716,0.0007477411697463382,0.0009214067528800357,0.044310270838920654,0.04403737097281653,0.04423868566054541,0.044648351166860015,1.4417873179947693e-05
0.3561643835616438,0.00015827293102277373,0.0006052551179693832,0.0003468992799950943,0.0001850577682687149,8.10918718145981e-05,8.765583332048799e-05,2.4676075534690867e-05,0.000497877350406517,0.00013871515695584868,0.0004392040282057419,0.00023156429235471343,0.0007219093531800613,0.044558554640369286,0.04428355371053683,0.04451380645330416,0.044895027140157445,1.4497529937748665e-05
0.35812133072407043,0.0001637186518023831,0.00013005774113432345,3.807206061585966e-05,0.00030619691702619967,6.32856378246921e-05,0.0007286812773059231,0.0003266181459735257,0.0002178769221614224,5.0217319457687704e-05,0.00011586438509718355,0.0007419880142520291,0.00041169713827864107,0.04480692784878508,0.044529304314582505,0.04474043886753813,0.04514170311345493,1.4577186695632904e-05
0.36007827788649704,7.569895873590915e-05,0.00029576675782724826,0.0006618265639729837,0.00045015768895670383,0.00013692571033910306,0.0008925188909955362,0.0003599811922498086,0.00022096825947240384,7.387356648966281e-05,0.00022288517842813937,0.0011062685977406839,0.0003532160650678018,0.04505553947577998,0.04477539764533564,0.044982806907992806,0.04538837908675236,1.4656843453447754e-05
0.36203522504892366,0.0001534911243851328,0.0004346164314682627,0.0005098415167395925,0.00011596254991842747,0.00022687189268423558,0.00037247516227410793,0.0004955736548964834,0.00016670502734826564,0.0007317008821900034,1.2280270331635479e-05,0.00011960990739511013,3.902785467459202e-05,0.04530351035284354,0.045021401569121614,0.04524573855089499,0.045635055060049765,1.4736500211359749e-05
0.3639921722113503,7.077069794553248e-05,8.135797297376124e-05,0.0006016543677987429,5.4481012469353995e-05,0.00044537572348696264,0.00013141570771318944,8.136542355435816e-05,0.00023691119467633692,0.0005315863915739683,0.00012760101044756444,0.0002256757191361758,0.000562814491146979,0.04555191336358172,0.045267435295229974,0.045480253679400506,0.045881731033347084,1.4816156969257865e-05
0.3659491193737769,7.323618648637231e-05,9.731646297563012e-05,0.0004921376299678176,3.1125504952558836e-05,0.0002078085732280105,6.644125698197778e-05,0.00011410866262327735,0.0002986982059298843,0.0003065199065388352,0.00016578588964354102,0.0008165061068354934,0.00038192723276030127,0.045800092856901994,0.04551342431785475,0.04576799575569045,0.046128407006644265,1.4895813727017204e-05
0.3679060665362035,0.00016531715670267677,0.0001995675774510708,0.00039382656535466576,0.00020552059134801293,0.0005477256564203892,0.00032786647358576393,0.0004298650237019863,0.00010948995628992653,0.0003375149754587803,0.00028895219287236595,0.00029342254123052025,0.00011962284764607811,0.04604849586764018,0.045759458043963114,0.045990783670336405,0.04637508297994136,1.4975470484929199e-05
0.3698630136986301,0.00047965780572363503,0.0001752568848557151,0.0004833520881705605,0.0001795335181183494,0.00013844356612631448,0.000278781496720823,6.643994970849387e-05,0.0006783859364562356,5.351319237283103e-05,0.00016338810996481545,0.0002643795244269692,0.0007664965025954568,0.046296883977217165,0.04600581959561774,0.046224851764006106,0.046621758953238154,1.5055127242619148e-05
0.37181996086105673,8.055814630292257e-05,0.00032242885702349344,0.0007000888240983327,0.00011246404522158304,0.00012266882783673605,0.0004028057205031077,4.4663761789576206e-05,0.00015180059797070822,0.00012851008302472433,0.00011769435280062357,0.0004967401278664907,0.0006959935175726573,0.04654561481350161,0.04625162980430819,0.04651709399097659,0.046868434926534724,1.513478400054502e-05
0.37377690802348335,0.00033004400403029155,8.787033230787944e-05,0.000473337200574811,0.000214913812570508,0.0004499089446736021,0.0006526354226397829,0.0009860563549327211,0.0001678857478427248,0.0001814421740246458,0.00013436195523268413,0.00012540253727906514,7.613929837220479e-05,0.046793362173147265,0.0464977827397061,0.04672170248896605,0.04711511089983077,1.5214440758165582e-05
0.37573385518590996,3.1703382055409124e-05,0.00045037898488795025,0.0004599702053471877,2.3199946363322566e-05,0.00014469656415735943,0.00010856124826227886,0.00010693189434254902,0.000534177988092549,0.00015818211503779156,0.00017908844419275982,0.00030380603603566425,0.000986515314061992,0.04704173538156306,0.04674399527974879,0.04697009059854304,0.047361786873126116,1.5294097515827776e-05
0.3776908023483366,0.00016827187076026706,0.00013349256053382663,0.000556402416376417,4.406324162894992e-05,0.0005740379406493357,0.00020238062873298435,0.0005039875818770578,7.779100403373929e-05,0.0005374843762833426,4.359097627942843e-06,0.00021358630195075778,2.4713067861253935e-05,0.04728998938068932,0.046989835290761645,0.04721868732437676,0.04760846284642037,1.537375427324017e-05
0.3796477495107632,0.00014213458038951632,0.00011105850003574613,0.0003925262425103354,5.044188722116982e-06,0.000708609965070231,2.822294495914701e-05,0.0001822487976393533,0.0003796739909806418,0.0003534035351118875,0.0002097265388808084,0.0005349664423623252,0.0003222076628365683,0.04753907784484242,0.04723603292964314,0.04747428759597157,0.04785513881971333,1.5453411030541542e-05
0.3816046966731898,0.00015730330884811128,0.0005063124543392972,0.0004961110109126254,0.00018780598581191743,0.0003765680438244656,0.00031623164356109346,0.00014118770301696504,9.963581502792085e-05,0.0006573208218777493,6.429026067611421e-05,0.0004836834424769565,4.436155616882598e-05,0.047787614966031344,0.0474823050743306,0.047715120816823275,0.04810181479300399,1.5533067787329435e-05
0.3835616438356164,0.00019910331822307892,0.0004267632589426834,0.0005941898002537888,0.0001724273338231247,0.00015634443617733307,1.9320808419306945e-05,0.0002001016960230667,0.0005083144082936447,0.0008232831583109695,0.0003836392984476883,0.00025468174361316376,0.0006981701030644577,0.04803542193032177,0.0477282344923106,0.047964209280976375,0.04834849076629154,1.5612724543909162e-05
0.38551859099804303,0.00013798264608680388,0.00031700940980614045,0.0006006935034781613,0.0003948456253022037,0.00024638114319144866,0.0005115920101195492,0.0006513350997954526,0.00021336016998588225,0.0001727885211914859,0.0003460443223923526,0.00046362517223655364,0.0003709963168114505,0.04828337790622414,0.04797444703235329,0.048213223239323505,0.048595166739574425,1.5692381299656222e-05
0.38747553816046965,2.3494440827068197e-05,0.0002890256827208365,0.0005751373583939706,0.00019628830603092562,0.00018874086788624178,3.432758501499544e-05,0.00018734760931461703,0.00018713347264796842,9.169153520137419e-05,3.1960230555835856e-05,0.0003830073063704337,0.00038919321843654264,0.04853195973089665,0.04822048075846165,0.04852132030180424,0.04884184271285068,1.5772038054445714e-05
0.38943248532289626,2.3987455680385406e-05,0.0003984381124234049,0.00042504475863219815,0.0002907256916308554,3.154234440566617e-05,0.0002833198145175131,0.0001542459562564047,0.0005340691045069845,0.0004215796157574503,0.00017956240622757358,0.00021174208672286587,0.0010037381812786905,0.04878024353234528,0.04846658899037598,0.04873656822888611,0.04908851868611672,1.5851694807680894e-05
0.3913894324853229,2.0224258842196918e-05,0.0007109608197787137,0.0002806220507046847,0.0005895305728337435,0.0005056370353123812,0.0004557255958935885,0.000246356830539432,5.4668292941775776e-05,0.0002645667338946195,0.0001645128870585294,0.0002618018841168551,0.0001338686490633817,0.049028467729149136,0.0487127270246127,0.048957866027412686,0.049335194659367934,1.5931351558584605e-05
0.3933463796477495,6.334011511985316e-05,3.8591278026661735e-05,0.0005424795027274276,0.0001247030969161178,6.863002734366908e-05,0.0007611093397635604,0.00017601723713692174,9.303067879859461e-05,0.000396561873386464,0.00043391908449944006,0.0005875704165000106,4.6377134750447135e-05,0.04927758599562462,0.04895904387278374,0.0492449524526101,0.04958187063259692,1.6011008305907848e-05
0.3953033268101761,0.00014482230981434363,0.0002537572487219669,0.0005242919818535946,0.0004911070958748959,0.000531537245117078,0.00023838340202723962,6.178558906162757e-05,0.0004980286852494381,3.43749030455448e-05,0.00044350533644114953,0.0004080629245415829,0.0005455484882966183,0.04952505023320759,0.04920503289540852,0.04950374157270039,0.04982854660579354,1.6090665048248964e-05
0.3972602739726027,1.770115730637123e-05,0.0005311728203045707,0.0008503361857188363,0.0002422346985591073,0.0006066173994290214,1.2205473209681017e-05,0.000268904932712255,0.0003562807357562203,0.00011835850117081215,0.00020056075689667274,0.0002540186726796012,0.0005386113441241402,0.0497738853776204,0.04945118583080643,0.04970306015846604,0.05007522257894148,1.6170321782665864e-05
0.39921722113502933,2.1672970401273584e-05,0.0001805491510500773,0.00042049663628436484,0.00014700072373248496,0.00033433658515118203,0.00037150161827899375,0.0003650329772105082,0.0003066666659245626,0.0001336179438700541,0.00021509157980777183,0.000262022786987795,0.00034596102799273887,0.05002263111506604,0.049697383469687925,0.049980565137015806,0.050321898552017005,1.624997850513399e-05
0.40117416829745595,0.0003084616022116793,7.005769443443888e-05,0.0005699024753577364,0.00019183743429115885,0.00015974778366020792,0.0005496368961341036,0.00010021042394706137,0.0002913029150969637,0.00046606350374153727,0.00017134833764961832,0.0001638160305030001,9.024154710837728e-05,0.05027057218980721,0.04994353640508584,0.05020028341245583,0.05056857452498467,1.6329635209838544e-05
0.40313111545988256,0.0001230841301795016,0.00030307525623998743,0.0006255576587800016,9.500028979397834e-06,0.00023250227938928503,6.693547736444372e-05,0.0003868038035515775,0.00048437660704889196,0.0006945287608023654,9.41013716574679e-05,0.0006237333439703951,0.00011798685561456579,0.050518304648291684,0.05018973404396734,0.050448403301131345,0.05081525049779109,1.6409291887523048e-05
0.4050880626223092,0.00015389800045499669,3.66133454083456e-05,0.00031204402420530186,0.0003398817780255331,0.0006990966203450216,0.0005544635650874125,9.238839175691738e-05,0.0005280140039683329,0.000908286571764852,0.0001433280112980856,0.00037447988960752354,0.0004242721197367655,0.05076669275786867,0.050435961485171224,0.05069822192218294,0.05106192647035583,1.648894852418481e-05
0.4070450097847358,7.797962251920865e-05,2.5508941972063326e-05,0.00027134829934816196,0.00019496118847150967,0.0003047156912447946,0.0003211107271550162,0.00018894111934919522,3.867780987043545e-05,0.0005901995879771249,0.00034235602442045376,0.00011538529571275546,2.6734529173566557e-05,0.05101593023363371,0.05068217402521391,0.0509750265461566,0.05130860244255786,1.656860509845204e-05
0.4090019569471624,0.0002611229978089352,0.0001393283567910214,0.0008041163124556522,0.00029174488406229215,0.0003777493872160892,0.0005137001313681583,0.0004277800359244327,0.00015035021681737704,0.0002757211365218143,0.00011867034811925692,7.945794243764681e-05,0.0007092158160691281,0.05126331996541071,0.0509283865652566,0.051194819327402594,0.05155527841421488,1.664826157808663e-05
0.410958904109589,7.808523792104949e-05,0.00013237761873083342,0.00030477774721307527,9.385066646414031e-05,1.7654722749421703e-05,0.0003410844264618851,0.00012340826374215852,0.0005627242980591751,7.639998377134694e-06,0.0003070341290839218,8.69067253478073e-05,9.409767967386018e-05,0.05151175277847128,0.05117461400646048,0.05144359486717062,0.05180195438505064,1.6727917913128554e-05
0.41291585127201563,0.0003455094176997159,5.170338566408417e-05,0.0004202089387644742,0.0002014598924387906,0.000540491275144675,0.00042998410050763824,0.00045933955128298065,0.0003038606721629117,0.0005738028209935214,8.877448392966003e-06,4.503495280637482e-05,0.0005772001225222562,0.05176005148108111,0.05142124377901659,0.051691655151201346,0.052048630354646866,1.6807574027666305e-05
0.41487279843444225,4.824549940690703e-05,0.0005034848949564963,0.00081745089081392,0.00022559911993608184,0.0002884015342844992,0.00020103455570802398,0.0002499774196492166,1.4673183237168264e-05,0.00044915526124372773,0.00010684431580171294,0.00039879531649217315,0.0002076357701168985,0.05200924425336256,0.05166709869119063,0.051939581324781325,0.052295306322369006,1.6887229804696258e-05
0.41682974559686886,6.419931659860934e-05,3.281747112436617e-05,0.0003096782683356253,0.0002090656279547659,0.0004309913993851694,0.00039369101514653837,0.0001707621931059805,0.00017699087848500883,0.00025169039954976713,4.922364959879244e-05,2.948428382711088e-05,0.0006991201161368338,0.052256991613008216,0.05191332613239451,0.0521882376552598,0.052541982287251585,1.696688506455657e-05
0.4187866927592955,2.166436185363496e-06,7.989089297247287e-05,0.0006345974345307315,0.00023124198721838352,0.0004938526015181577,0.00010451097680139187,0.0003051402111153567,9.296666192007419e-05,1.590867234277371e-05,0.0002276433567900693,0.0003635378618340457,5.3675665388580596e-05,0.05250502209471655,0.052159583375920776,0.05243847350882483,0.05278865824782411,1.7046539530510274e-05
0.4207436399217221,0.00012200428640622707,0.0007324282964489975,0.000539475218413063,0.0006748204072735825,0.0005829472979329148,0.00034878505861539455,0.0003422285476901016,6.75310333989182e-05,0.0008520175656102219,0.00011002914512377171,0.0005194778600909195,6.860955598167462e-06,0.05275379763448458,0.052406079038026146,0.05269477413499575,0.05303533420184213,1.7126192776079074e-05
0.4227005870841487,5.3785365834335686e-05,0.0001369338452960056,0.0007097426831578213,0.0001524385035182041,4.9776953473190666e-05,0.00011991001962174952,0.00031673125626097143,0.00011887363792906225,4.7460573897262215e-05,0.0001416202604914707,0.00020946599839677393,0.0006487812817240757,0.05300182811619292,0.05265217236877928,0.0529342960536624,0.05328201014587264,1.720584414094395e-05
0.4246575342465753,0.00013525011143407373,0.0001430737773446128,0.0005747300585242227,5.267838623909671e-06,0.0003906863729027793,0.0006316301425429299,0.00021681161722859887,0.00016111852726659326,0.0002729671994713828,0.00028836009898462744,0.000554255863043876,4.9300769951729495e-05,0.05325012681880274,0.05289838490882197,0.053183175901558785,0.053528686074656565,1.7285492604282582e-05
0.42661448140900193,0.00039405282541207787,0.00017816666559286598,0.00036065187259606835,6.80172820479441e-05,0.00011137779756478783,0.00041931029363564964,0.00027958210512094017,0.0001729642967789602,0.0008267471571356821,0.00023547653154440407,3.523472742147926e-05,0.00017216149763174537,0.053499453701534944,0.05314465705350943,0.0534697705884368,0.053775361980120145,1.7365136581501406e-05
0.42857142857142855,0.00015017231709621437,0.0002827585696492385,0.0009285717249598313,0.0005618839503016282,0.0003452987431798171,0.00023928871161602028,4.694769375659935e-05,0.00028402944810054787,0.0007146091222081374,0.00020428588397167213,0.00016839643723629005,0.00021494766480587013,0.05374736497395374,0.05339089939587452,0.05367960939400532,0.05402203784984702,1.7444773611555164e-05
0.43052837573385516,8.900984733932471e-05,0.00041149035483963037,0.0004571579357945249,3.465488940841699e-05,0.000794070217911072,0.0001917235514485166,0.00031421109646194434,0.0004809848925434873,0.0006129317024386599,1.6612555679015872e-05,0.0004780463913119509,0.0005010120531880186,0.053995186839405365,0.053637186441723175,0.05392953232318527,0.05426871366470533,1.7524399863647067e-05
0.4324853228962818,7.498720101917211e-05,0.00038519790954982813,0.0007321656625708384,0.00018932381085956518,0.0004075885694464487,6.400504521930639e-05,0.00024722972325885717,5.8685330673102776e-05,0.00037976643629467066,0.00028699180670177515,0.0007814123351136404,0.00020191362686550196,0.0542434557396928,0.05388390562124645,0.054186607809738274,0.0545153893951596,1.7604009365304596e-05
0.4344422700587084,5.176363867959166e-07,0.00031076726302330104,0.0005659947098809043,8.184817418281642e-05,0.00041735526904289333,0.00017645600453193577,0.0002457464040833274,8.433702603156956e-05,0.0004570594130439004,0.00043347087487403957,1.741555318061916e-05,0.0003831202091294089,0.054492514401523515,0.05412977543458168,0.05443141964062874,0.05476206499552945,1.7683592788669822e-05
0.436399217221135,0.00012399676225635647,0.0004974198617741787,0.0003649922929003513,0.00019369694374057889,0.0007082340397641385,0.00029840645410564304,0.0005599600353047574,0.00026883509971645236,0.0009355065502927029,0.00017436268709156155,7.78320155337131e-05,0.00045843097351047635,0.054741021720390054,0.054376136986236306,0.05467536720416996,0.055008740395027955,1.7763135538736985e-05
0.4383561643835616,0.00018530598700759737,0.0001507524508166519,0.0007832523328137192,0.0006289158123660293,0.00017286577402832182,0.0003393392902684006,0.00018458328068969576,0.000556054328091124,0.0004015464442897049,0.0002089839321446213,0.0003577347737622055,0.0005288895112347397,0.0549885455626178,0.0546225730436969,0.05492360630213501,0.05525541548375808,1.7842614740110063e-05
0.44031311154598823,7.711545252292451e-05,0.00016054316735775176,0.0008954127194830686,1.878485702960786e-05,0.00023184165977924165,5.4834329848596486e-05,0.0001611466643861026,0.00014206961416690644,0.0008066947696259708,0.0004182065961411685,0.00049756661676853,0.000622565007443121,0.055236963474517176,0.05486884518838436,0.055171398365264246,0.05550209009078144,1.7921994476172154e-05
0.44227005870841485,1.4013252394792786e-05,0.0004598932482176993,0.00018175820336997772,1.1653997761609802e-05,0.0001188082479065683,0.0004198340557640817,0.0003227951146537039,0.00017964223848045136,0.0007174002148085806,0.00033928324951469635,0.0008030174158638742,0.0005296109102791574,0.05548545589222252,0.055115117333071825,0.05542893578781426,0.0557487639497113,1.8001218253821394e-05
0.44422700587084146,0.0001261004405316568,0.0006256171660718179,0.0005099183721247458,0.0002842837171849466,0.00023117725083263152,0.00028034363219173186,0.0005629056291875101,0.00053601775595577,0.0006501966314610697,3.7825961619303294e-05,0.00012306932637126677,0.0006600550217333578,0.05573357578089802,0.05536140437892048,0.05566842790415852,0.055995436644633495,1.8080197060399428e-05
0.4461839530332681,3.3929961603854086e-05,0.00015195460883972445,0.0006846189323246737,5.86509528935214e-05,0.00016368182269928255,0.0002224966708004733,0.00017441807420852384,0.00024858115347030363,0.0014285966929614285,1.6257184427950766e-05,0.0003027171072184781,0.0002499967989146451,0.055981904285830233,0.055607840436381076,0.05591697992650864,0.056242107524948806,1.8158790395447766e-05
0.4481409001956947,0.0001365237676558273,0.0005663565552773697,0.00047945164079044034,0.00015506081218097378,0.00012924455041263272,0.0002158202969488876,6.76729523596542e-05,0.0007254102074560898,0.0003546930110993607,0.000428900793844722,0.0005334459983763473,3.589011793758701e-05,0.05623027749424603,0.05585423179035809,0.05617289312248852,0.05648877557102988,1.8236776098856655e-05
0.4500978473581213,0.0002145333425467716,0.0002777887718146549,0.0005787821276718869,0.00043338404732291835,0.000316335426145245,4.7100917762027406e-06,0.00044287873668129307,0.00021568553286140102,0.0006044967309897648,2.3679269975970807e-05,0.0009033741219574704,0.0005771232978766666,0.05647851659221108,0.056100593342012714,0.05641834570331032,0.056735439181892985,1.831380227171331e-05
0.4520547945205479,0.00013566960056507482,0.0005239938612767447,0.0007530952576807748,0.0006152560230084647,8.724082668506994e-05,0.0002070347551516305,0.00011446874181544886,0.0005735586170367013,0.0008831192966290702,0.0007548501010724296,0.0004986504797152291,0.001896990347307087,0.056727009009916424,0.05634717841108525,0.056673960876066326,0.0569820958389943,1.8389310527680558e-05
0.45401174168297453,2.4380931825579433e-05,0.00017062092778200033,0.0009445298219013798,2.8942873506604405e-05,0.00011183584687227133,0.0005006167793560612,0.00039728249070161703,0.00048756336215025065,0.0012414630746554745,8.85698700237858e-05,0.00010415429827684286,0.0007464039826679814,0.05697557593342775,0.056593152532548846,0.05691868329998964,0.05722874157291183,1.8462413277534062e-05
0.45596868884540115,0.0002263826056883439,0.0008267048076226607,0.0010321405455038651,0.0002810615376069442,0.0001114126964972123,6.65667728021041e-05,0.00015669644628309165,0.0002936091944143876,0.0006768512800767318,0.0005142572597100631,0.0003640544339583024,0.00015769570316530312,0.05722418756042265,0.056839677996976604,0.057165581293447246,0.057475370115792915,1.8531697171336736e-05
0.45792563600782776,0.00020514779735036903,0.000593293672318973,0.0005750020687622648,0.0005554298217254061,0.0004186520631270785,0.00025672071624227577,0.0004252901022476774,0.0006505286042732816,0.0006306061799483675,5.6717758889712755e-05,0.0005067994539780241,0.0006815304701370817,0.05747189021658472,0.057086173659081973,0.057422835593934574,0.057721971552012835,1.8594907756644408e-05
0.4598825831702544,0.00033034843552906534,0.00016002816308338663,0.0006485758985201595,0.0007190154229481938,0.00031027657140095255,2.5565799585985927e-05,0.0005729691420872929,0.0002983986104647396,0.0002924994860966923,0.0002951220904668095,0.000495742138735461,6.985205065410116e-05,0.05772038263429005,0.05733204347241719,0.057658125582822156,0.05796853016613335,1.8648442721341807e-05
0.461839530332681,0.00011994469310869227,0.0007257514014445687,0.00026152503345380773,0.0003943644776545907,0.00022647309448350916,0.0005885459170139884,0.0001067273631297494,0.0003844298109806632,0.0007879488482676889,0.0003037207141124154,0.0003238714918888663,0.00042990374710191737,0.05796829390670885,0.05757849443103899,0.0579056941285335,0.05821502100477913,1.868653629574779e-05
0.4637964774951076,1.4981567295957454e-05,0.0005687534207429179,0.0008613110190306417,0.0002605825060929545,0.00035051101389782513,4.434645739626042e-06,0.00029266780671222126,0.00021503275689227497,0.0005999266499604472,0.0001453816289033183,0.0003579944973860494,0.00030570632275683796,0.058216369091900755,0.05782439404669659,0.058154216348561216,0.05846140437481409,1.8699944662109447e-05
0.4657534246575342,9.932458658529209e-05,0.0003553396437613876,0.000662543776229152,9.929299096750333e-05,0.00040272533635782315,0.0003632241513283341,6.870090703653409e-05,7.069945593191074e-05,0.0006419783804862411,4.450142125772549e-05,0.0009227478529961197,0.00031233489255594327,0.058464250561997166,0.058070308563515416,0.05840443730096506,0.05870761702578142,1.867382440717824e-05
0.46771037181996084,6.156439048332629e-05,0.0004296821905942494,0.0008368122027544445,1.8708650889820433e-05,0.0002783757998319203,0.0003115164683489269,0.00024599557655768933,0.00022060448390526233,0.0004248393132062489,8.337969047111926e-05,0.0002137797520784801,0.00011751825076622424,0.05871241515415626,0.05831595485943275,0.058650277311977916,0.05895355799975388,1.8584305245289423e-05
0.46966731898238745,9.863864714845794e-05,0.00037742447192415374,0.00020233500664487702,0.0001023788386081137,0.00022936653430208342,9.758066470369475e-05,4.795979792818206e-05,1.571368510469573e-05,0.0003324668473507486,0.0001815189057086386,0.0011481713122631632,0.0006850581235195718,0.058959179037163106,0.0585612584286426,0.0588981587820743,0.05919906590104068,1.8392950320716972e-05
0.47162426614481406,9.844558568969375e-05,0.00048507111402526504,0.0011657391276739537,4.2178801021725e-05,0.0006134595188714564,0.0003607038941763341,0.0005259897026635707,5.235416559204453e-05,0.0008257861647225917,0.0003454770359613002,3.499431280121201e-05,0.0005622719016455113,0.05920577900739685,0.058805667928180844,0.05914808171125427,0.05944388236552969,1.8037803444032052e-05
0.4735812133072407,7.080114951329985e-05,0.0002845170391539975,0.000627732049133356,8.951700797277251e-05,0.0010425987137298032,0.00044276393523412505,0.00027775191197199067,0.00017946385273737153,0.00029406868347925386,0.00032749198803705415,0.0006847885953445987,0.0006946531640549258,0.059451276291702215,0.059049123753402655,0.05941938780674738,0.05968759337129964,1.7418939052910032e-05
0.4755381604696673,0.00019652633594108293,0.0003189989797933168,0.0005747279651300841,0.0003861686713831358,0.00016081841064857771,0.0007172724731104307,9.904293941093156e-05,7.547946049141219e-05,0.0004689195625646181,0.0003782161943776674,9.680675731427169e-06,6.204335616660783e-05,0.059695238756404645,0.059290687131152875,0.05965087799953056,0.05992953510806445,1.6375212354952096e-05
0.4774951076320939,3.53202460806612e-07,2.7562722800772432e-05,0.0007195069936527798,0.0003801987024531772,9.037996804853177e-05,0.000275810017944772,0.00027045165026048923,0.000843022718788583,9.243145348031279e-06,9.58398433909824e-05,0.0002670481351627896,5.5302634598214384e-05,0.05993638490164141,0.059529419288276236,0.0598845735641704,0.06016864358498522,1.4647080253976652e-05
0.4794520547945205,2.230326653610004e-05,0.0003548822832215859,0.0010184981393705772,0.000346738891590731,4.451354025711285e-05,0.0005465932655226158,4.3590544571148193e-07,0.00013153632162918316,0.0004757008981813027,0.00046027819634567035,0.0005466826724897789,0.0007313974666487144,0.060172509355555875,0.05976359169007431,0.060129519505511625,0.06040321613119384,1.1817810198405665e-05
0.48140900195694714,1.0314721680504402e-05,0.000947815041922706,0.0005390079208382192,8.696629486165675e-05,0.0005467353872291025,0.0004734279104240957,0.00010872199020467432,6.796107807077734e-05,0.000550013642691749,0.0006536512187949595,0.00032179369411550196,0.00037981881580434473,0.06040277765312113,0.059990492325209754,0.06036208258190073,0.06063053821866643,7.22234193487048e-06
0.48336594911937375,2.687923029609518e-05,0.0005095278413648208,0.0008253926841860215,0.00018827863618187113,0.0006742154748792251,0.0002464229671602647,0.00021679452971168356,4.22174541597764e-05,4.602722243018942e-05,0.000442994156634291,0.0002983684150820176,0.0003059779794568618,0.06062029055670448,0.060205069700037916,0.06056861332968422,0.060846313244438094,1.8907747267871144e-07
0.48532289628180036,4.847528822446434e-05,0.0007480960857150498,0.00036506535894895165,0.0004859995614764634,6.154360659146874e-05,4.561566186195298e-06,0.00011765775792574318,0.00023161055929685204,0.0006576460372683945,0.00024981615655397804,6.617424600099953e-05,0.00040039601213956444,0.06082071182839846,0.06040131864659762,0.06081434903256869,0.06104382723560922,1.20419210482281e-05
0.487279843444227,0.00014571729809051415,0.00046518329292541405,0.0002578657516836558,0.00031034532696014305,8.240457862609962e-05,0.000411213601529542,0.00020183507114654442,0.00012669082969421486,8.877996116882225e-05,0.00030411664158111473,0.00023657199233764747,0.0002879637828469839,0.060993744765818175,0.06056848052650696,0.060939713155329284,0.06121281740157283,3.077094499889799e-05
0.4892367906066536,3.4466889428763636e-05,0.0007047201127532432,0.0007036184339996865,0.00013771602816614603,0.00010047802634272074,0.00032867541604009176,0.0006253416270736167,6.426921181645895e-05,3.913095288243795e-05,0.0006160433024886558,0.0005238508253571084,0.0002768193750855019,0.06112386235899958,0.06069102832980189,0.06109480509467158,0.06133816892077035,5.981644779673445e-05
0.4911937377690802,0.00012367978795829737,0.0005591960261708828,0.0008171646286600498,0.0007595716406458286,0.0002544523785955044,0.00042273089185890234,0.0003420563052541348,0.00017732366815742528,0.00040394052759346044,0.0002360643456822964,0.0006165654967671963,0.0004124195884114834,0.061191633493745956,0.06074793651803795,0.061216652543390426,0.06139897259824012,0.00010354161491002434
0.4931506849315068,1.1249573015237324e-05,0.0004061170508632417,0.0007596752951374297,8.74778530690623e-06,0.000995502679563498,0.00021280267932322072,3.3453910566305645e-05,0.0001305333683719878,0.0006550542423954253,0.00031636735699269725,0.0003034166405430083,0.00046513894297983693,0.06117194971344564,0.06071302375099752,0.0611328043629894,0.06136924940146474,0.0001663378197833132
0.49510763209393344,7.368478478073093e-05,0.00025662925540329007,0.001154018971334686,0.0003617569476258853,0.00011707988082290677,0.0003952249556672671,0.0002184197634565732,0.00038218352497695895,0.0016821757286894223,0.0003141030341279605,0.0004918560713636777,0.0001576110392701724,0.06104040291606308,0.06055990007220627,0.06108923402129532,0.06122247390240165,0.0002500931517009919
0.49706457925636005,4.1263426305365725e-05,0.00042949828004987256,0.0008100101103767632,8.265885210187451e-05,0.00021524938440473096,0.000596033657552314,0.00032143083715288623,0.00036104234552533643,0.0015039273848518608,0.0006290248284354927,0.0004965386042609932,0.0006070860972389458,0.060781004155637336,0.06027206989622266,0.060763614500524116,0.06094135707935486,0.00034951246697623173
0.49902152641878667,0.00015301725970329194,0.0010752407540219888,0.0007164599667650595,0.0005646320353609457,1.6820646391524363e-05,0.0006464300383466348,1.4143966569291067e-05,0.0002462687264543906,0.002150249696837081,0.0008716312874692544,0.000496852182282792,0.0007242290009397134,0.0603975085247892,0.05985600032700478,0.060416731022729264,0.06052965488740872,0.0004467040636522701
0.5009784735812133,0.0004899318606594316,0.00029957636287419875,0.0012198950440624468,0.0007304664046505205,0.0001209859459659346,0.0002763603537341841,0.0003070648104885332,0.00041945620467870315,0.002663862267229866,0.0009394769280215987,0.0020130757897159346,0.0005927567093631514,0.059920493206288505,0.05934121056487768,0.05993521555354803,0.0600155592010779,0.0005096006897796768
0.5029354207436398,1.9635658583649906e-05,0.0013417046257638843,0.0013727952054357617,0.0014562566092825024,0.0005173493436193555,0.00010666658369540283,0.0005285035559320361,0.0004459213205957324,0.0022871602586126416,0.0013888369986200244,0.0009492527434015186,0.0010594617315912158,0.059386838574089995,0.05876996030298709,0.05941446532694339,0.05943784754449652,0.0004991572866641369
0.5048923679060665,2.8501195857261186e-05,0.001009364681294228,0.0006992620658371196,0.0013237250279876933,0.000301415963122581,0.00043998186106417037,0.0007482963371780171,0.0014372813272979512,0.0023006600570175395,0.0013040947485473409,0.001217995839169289,0.0011927830744292989,0.05882066960816648,0.05816953356747892,0.058915336685230996,0.05882367404488156,0.00038477805014344724
0.5068493150684932,0.00023038147407478116,0.0010953897385030387,0.001102293119010389,0.0010237341971964242,8.308349567359707e-05,0.0004510825725168588,0.0014231109766393302,0.0005395317224889395,0.0030036365838617685,0.0009519958643346427,0.0012336874155431388,0.0013620460180669425,0.058228036179962694,0.05754800678772026,0.05827019156498009,0.058179956286930096,0.00016161325837102392
0.5088062622309197,0.00016523294369852337,0.0013783783443721553,0.0008955984584537724,0.00035714499871408734,0.00019801549832498822,0.001974204110309241,0.001563957405880334,0.001833534313038232,0.0014341264239994267,0.000995180083111169,0.001286080551937463,0.0006410688885005733,0.05760792501051748,0.05690411336500967,0.0576442093380245,0.05750562519877955,0.00013739636504353503
0.5107632093933463,0.00040891097906475826,0.0017208225834047242,0.00034793542745953365,0.0001472450601732178,0.0005856387508237915,0.002075576056274231,0.0017250992166673584,0.0021082378732835694,0.0013006560695493774,0.0012941576349412842,7.643474218005375e-05,0.001207328568664734,0.05696657968637103,0.05624378396150226,0.05700374318238849,0.056807322226087115,0.00044217809692653764
0.512720156555773,0.00013733666267015665,0.0017085446802177218,0.00010553758468248575,0.0006428583351173189,5.0254055599191494e-05,0.0029638336214027616,0.002207152434925058,0.0022924317804374483,0.0015538112434349272,0.0011691077438392428,0.000922985264400461,0.0013503952709235933,0.05631595093880079,0.055578894802669504,0.056343383976558664,0.05609907341202108,0.0006649558737994166
0.5146771037181996,4.105813018573379e-06,0.002059363371841205,0.00033206438351462975,0.0014279415674131046,0.00024973546791862145,0.003472707622535931,0.002116703040115131,0.003295831925384296,0.0005688289337236752,0.0009416868753354679,0.000598751551620258,0.001097791440002216,0.055662014133445514,0.054915376550666584,0.055636607653610004,0.055388878458677016,0.0007330186029586017
0.5166340508806262,0.00042920679319341515,0.0015595939801975045,0.00033559769857366417,0.0004395481990619454,0.00038448601495782997,0.0032997640920833793,0.002087616627101496,0.002497979705218867,0.00022751718294183876,0.0009026762889667306,0.00010093421209295128,0.0011810895847125802,0.05499964327085455,0.05424682170618017,0.05493337780702551,0.054672252172837305,0.0006178001303927816
0.5185909980430528,0.0005910340573953565,0.0015434268739389356,9.343588088284172e-05,0.000936949613349336,0.0003038253757787768,0.002389749524338347,0.0020007882144617017,0.002335185172812837,0.00017926656935940422,0.0011067036416696485,0.0006278250243829664,0.0023715291049646314,0.054321715595977205,0.053562844159858125,0.05420760250355472,0.053941620494492054,0.00034697041320727595
0.5205479452054794,0.0009642193919708053,0.0014579842692901412,0.0006599078780700485,0.00047353905501859583,0.00046413642230527796,0.0013177891367386063,0.0009600917703201095,0.0006396870023299972,0.00035465759101407923,0.0004161546832610885,0.000501404226451091,0.0012565801745940963,0.053628916562228374,0.052862222016482524,0.053466806829600505,0.05319819541469353,4.1923156410828e-06
0.5225048923679061,0.0012093590484075212,0.001414384125273671,0.0003747301087789201,2.0529507201161312e-05,0.00012678337236121662,0.00037415754934028156,0.0010938005433492326,0.0005912588820867204,0.0006846891627721452,0.0007642911658696794,0.0009814457879476213,0.0005327867255620622,0.05292906927923485,0.05214893388609215,0.052720989464323964,0.052450431396100256,0.0003400789656713421
0.5244618395303327,0.0011341088380153463,0.0014358573521907614,0.0002258234586055563,7.503098589822788e-05,0.0006001704301173971,0.0005442761744792746,0.000696327623301296,0.0004164165888492777,0.0024863743151958273,0.0007327311600978659,0.0013058894242580221,0.0012406223382289694,0.05222539239781454,0.0514235609139736,0.05196354919331625,0.05170237758806129,0.0005792909810355407
0.5264187866927592,0.0010618537610231349,0.001281824702566714,6.39676993547389e-05,0.00028130113536700696,0.00026257037574634046,0.0008162826245485255,0.0002942413145841649,0.00044152439182415515,0.0027481585686860988,0.0006619363969026515,0.0016276210492311427,0.00044080913608685046,0.05151262580806598,0.05068029164726123,0.051211994880980105,0.05094889152704116,0.0006783106271681105
0.5283757338551859,0.0005686408803046994,0.0018965280577720456,0.0010061240717948727,0.0003783130124031253,0.000188676171022778,0.001162020020204907,0.00020490819959032014,0.000917884059232349,0.003264186434465771,0.0005078739449561886,0.0017224526927055173,0.00021831924466478303,0.05078379576655043,0.049914387516695385,0.05045327311010969,0.050183837252962576,0.0006350659138655568
0.5303326810176126,0.0006497038508359587,0.0025770498419706023,0.0004860145951215422,0.00011113118180672288,3.2590517907937766e-05,0.0007824880982343352,0.000735448489099344,0.0008006410693224275,0.0039161873961393034,0.0008580518866483366,0.0020134581232968962,0.0003047568703595793,0.05003937911042611,0.04913222621926705,0.04968519341000954,0.04940886660547805,0.000477177874918161
0.5322896281800391,0.00023809177829553496,0.0024507631544894992,0.00023566083954046357,0.0002269436602420627,0.00013811988784601104,0.0016747553829974948,0.0008404563183956326,0.000841395091550845,0.0038187344555682956,0.000631271768075925,0.002105592656595212,0.0003460357899837674,0.04928402500198553,0.04834456639335821,0.04893934624241064,0.04863051269273744,0.00024488994325416735
0.5342465753424657,0.0002170655862142601,0.0021735128029535256,0.000162928925390049,1.3306365842624679e-05,0.0008709725006769142,0.0017535086735437355,0.0007260147467901268,0.0007940534488012352,0.0034461613758752785,0.0009756084545801125,0.002207010613317295,0.0010037574902822533,0.04851876162135105,0.04755619131171207,0.04813799224936466,0.04785063392052724,2.1742504358768233e-05
0.5362035225048923,0.0005758103883194143,0.0024466070377898996,0.0006298867022918875,0.00047269491792448215,0.00021731881738432102,0.002106070801026899,0.00048607559561006375,0.0008283701693939383,0.004222289010293562,0.0010427388393951242,0.0014217647755218332,0.000907137707464617,0.04773837356210478,0.046764120742089826,0.047352582498796064,0.04706432337116234,0.0002855198006025128
0.538160469667319,0.0007933070834680866,0.0020507881466344524,0.0011389842208429646,0.00041979644932305105,0.0006336728159383465,0.0022807428661779094,0.00013545061908210032,0.000598727720598824,0.0034518400255635906,0.0009541371885732342,0.0009646723095372844,0.0004034349743322063,0.04693996999897515,0.04596459959187066,0.04656384978928124,0.04626762070884552,0.0005075725579851975
0.5401174168297456,0.0005062951640766311,0.0019389704866725754,0.0014342351751011062,0.0004248933000881028,0.0003681496782619309,0.0026530043287593674,0.0009091512365657639,0.0006043299035709548,0.0033442393942195725,0.001388610999139006,0.00021050711437875513,0.0010210142536479783,0.04612758914664572,0.04515926698878592,0.04576309184268301,0.04546316215258092,0.0006457890838910685
0.5420743639921721,5.2975871487614956e-05,0.0020206146024904226,0.0014313138938703562,0.0003135226749620412,0.00015443787805652365,0.0016409181141099904,0.0011124633335313772,0.0007421798921384837,0.0030608497642717336,0.0009651057504854177,0.0007942147470273997,0.00016883239976978048,0.04530808553926563,0.04435166940919971,0.04497625158063984,0.04465581195878754,0.0006632718273401617
0.5440313111545988,0.000170227968398301,0.0010724692705238181,0.0011149764892494363,0.00011606224745866478,0.0009355275991523582,0.0013329713705146629,0.0015078662994468528,0.0003980816242134255,0.001765283859070571,0.0009128182294929343,0.0008361608621513528,8.600660533067406e-05,0.04448347083359602,0.043540495550926955,0.04419946960240248,0.04384545950616253,0.000543700056156754
0.5459882583170255,8.006038837760077e-05,0.002068418834873742,0.00107977929287284,0.0003329550964322747,0.0003324782592740716,0.0002143645542177497,0.002351794217297143,0.0001897400361982049,0.0011357998592343987,0.0009217744810071649,0.0019954407470735847,5.285796947152033e-05,0.04365010914630563,0.04272057471103341,0.043407548044392175,0.04302774351395566,0.0003039569914658202
0.547945205479452,0.00029063645227853097,0.0007191044412464265,8.267584665719308e-05,0.0004514646850437287,0.0002810103021473054,0.0009222733654170867,0.002934102448067105,0.00018668595179024972,0.00018245402201119698,0.0008921069227069978,0.0019067185796886321,0.00024377879277762138,0.04280807498320047,0.041890282662949,0.042624492677292264,0.04220093284260512,4.713651651278017e-06
0.5499021526418786,0.00035572537801001336,0.0007882166805002477,0.0010768521728250768,0.0004691530170175817,0.0004430610837671545,0.0013993333874013636,0.002795313686344364,0.0004277873935434606,0.00010108461954858039,0.0004144359531137731,0.0015535008011129114,0.001837695747401974,0.04196146616360877,0.041052316516849735,0.04183781632802222,0.04136828234441561,0.0003105725347845034
0.5518590998043053,0.0004584546369171272,0.0007946844380951057,0.0013352985662078987,0.0011647249740219245,0.00017472550453184743,0.0022073929029846062,0.002092843798980726,6.01802784347405e-05,0.0012129788118743767,8.230462490083079e-05,0.0008864645677947869,0.0018252079206848015,0.04111508086143495,0.040210848597869886,0.041053717879638685,0.040532767641472706,0.0005451055616909062
0.5538160469667319,0.0003888966701009744,0.00020890554404048856,0.001516229119060325,0.0004479350707509988,0.000250628795383262,0.002779522333385659,0.0019385280272939676,4.571059727878635e-05,0.0019542364218256003,3.9985980747031524e-05,0.0008709816076776511,0.0009889093973657614,0.04026699682688503,0.03936474641775875,0.04024181386446743,0.03969274003438608,0.0006638086694271128
0.5557729941291585,0.0002669164182048933,0.0012490668536525862,0.0014627346040111677,0.0008782216550212996,0.0002200833319324358,0.0021568915604251726,0.001255042219291319,0.0002866753579479353,0.0024405649660724504,0.00025432493699609204,0.0013618090392452376,0.0002425095795291765,0.03941399540914117,0.03851274337781488,0.03942304041398584,0.03884494053027787,0.0006538337876205447
0.557729941291585,1.0423340298243433e-05,0.0005599931102022448,0.0016433820348009387,0.000683315120242528,4.7631583712987036e-05,0.002285115398861476,0.0012568608145937243,0.0008546635288968762,0.0027884021181836804,0.0001559629816785535,0.0010984912734255114,0.0014042631011232654,0.03855479510834067,0.03765758129169791,0.03858939560463279,0.03798964710441738,0.0005285982652266374
0.5596868884540117,0.00035596571358564866,0.0005921802720176839,0.0006427995165931844,0.00014176287261125076,0.00024307451638105881,0.0011446543732536174,0.0018450103005516194,0.0008483745852363445,0.002814567903603349,0.0005437054434669353,0.002143778582488265,0.001034580846701827,0.03769131817427751,0.03680478849021074,0.037744783540641036,0.037129953535575855,0.00031668747582688783
0.5616438356164384,0.0008146824061403268,0.0005228160202970511,0.0013607679188718802,0.0005460171282758719,0.0001823691905012137,0.00025276227598095,0.0020091621458997733,0.000977328580571174,0.002866080564213752,0.00028534845705127654,0.0007145641625394827,0.0009861229241361624,0.03682378812436962,0.0359574793160429,0.03689129038457775,0.03626681961813799,5.3155353682582396e-05
0.5636007827788649,0.0009277070601589055,0.0007761662165516048,0.0009609555165165096,0.00028843630951577715,0.0001747513850337834,0.000249812499701324,0.0015736912648075252,0.0014967526038295598,0.0029866750081188054,0.00015827466648751787,0.0005069469372623592,0.00236805726689035,0.03594882239502603,0.03511350800198251,0.03602727700871164,0.03539788938978039,0.00022280459584339551
0.5655577299412915,0.0015123832682851501,0.001021052553248053,0.001008431269716864,0.0007139098187204651,0.0002260405282262512,0.0005656879683252625,0.0015748542090174011,0.0011367547969106384,0.0021939921836141296,0.00036509816448723753,0.0010921757956262879,0.0002081793089624695,0.03506510968406165,0.03427053506572211,0.03515263910491431,0.03452154295103052,0.0004669512621061356
0.5675146771037182,0.0013142418742538298,0.0010041105866073763,0.001119564783537308,0.00036407591100923176,0.0008801412463546598,0.0010836231827377474,0.0015138942122100985,0.00048520087007292156,0.0025233071923614347,4.5735824143966486e-05,0.0005781096101165617,0.001640121948683182,0.034174199712240616,0.03342781544920198,0.03427065492864839,0.0336393980608935,0.0006332115471398836
0.5694716242661448,0.0008931046029565792,0.000992220113611414,0.00025660939011593054,0.0005489999750616092,0.00019222848620395472,0.0015826488235952396,0.0012529308298589725,4.303104672451208e-05,0.002533171107435034,0.000368263790941431,0.0018941050073144894,0.00125787801537533,0.03327944524083157,0.03258478290829678,0.03338724024090786,0.03275350631135299,0.0006844242779431298
0.5714285714285714,0.0009036241691226798,0.0011750878174190682,0.00027845514606286703,0.00020213139842797934,0.0015494106929416496,0.0012961448509578866,0.0008040638048534554,0.00013930810283471762,0.001954722277414306,0.0012420238335018319,0.0016854582946414787,3.508938144494711e-05,0.03238028002570917,0.031738546617734925,0.03249415469955255,0.031863153827597995,0.000605738455709881
0.573385518590998,0.0012703559936277087,0.0013346948086031263,8.602220404227423e-05,0.0008684225736864393,0.0017519764245740588,0.0008736230789430921,0.0007626541315325086,0.0010050811229952161,0.0011192284167997057,0.0015955098329790418,0.0017765633405439074,0.00025132518422524286,0.031475869601846534,0.030885470694185096,0.03160060722220023,0.03096635401576958,0.0004120927884901926
0.5753424657534246,0.0004277691802848649,0.0010001643934379745,0.0005950316228996444,0.001051662806523912,0.0012344882449973893,0.0010508581438194442,0.0011555835046898055,0.0017976596393715072,0.001402960773455031,0.001213534120572679,0.0018957123718131852,0.0006385908088554215,0.030567167643560045,0.030024407748235338,0.03070586765195238,0.030063203355438217,0.00014458193821204057
0.5772994129158513,0.0003297486883150069,0.0012371829170240434,0.0007207235712064775,0.0003139963764204057,0.0015933522563920943,0.0010157963651670487,0.0006320318597806962,0.0018957695383085282,0.0006342986207948653,0.0016233018058790238,0.0015109041315065352,0.0005693426746381791,0.02965709477844372,0.029156385960008052,0.029813184441949275,0.029155566499498103,0.00014278692968572315
0.5792563600782779,0.00018893158415719813,0.0009951440093891317,0.0003153679368869955,0.0013820079563038046,0.0020055177213771647,0.0002589675190074747,0.0014388111827747518,0.001805796980656832,0.0007008763553722208,0.001525163411893099,0.0006002786161525553,0.0015204099414722616,0.028746396064557284,0.028281271219052523,0.02892306423167154,0.028243958316097828,0.00039848002712697395
0.5812133072407044,0.0005787466146250086,0.0007930551149149256,0.0005324627779225988,0.0009491447784204798,0.0014431919477681798,0.00030684512632087046,3.8384976218192035e-05,0.002031818447281869,0.00035898345930382436,0.0015662763692636805,0.0008200402878026647,0.0005671079776982946,0.027832940635849984,0.027397767124344857,0.028034240422417672,0.027326930829128765,0.0005829323380228402
0.5831702544031311,0.0007965426402710141,0.00064982580715639,0.00042882454818266025,0.00012631607478635898,0.0017364461464263736,0.000166342731060809,0.0002541105704925717,0.0030433397250793637,0.00014944267695921054,0.000965372796597308,0.001987381700930768,0.0004915754752777279,0.026914746637883014,0.02650603758865816,0.027138517375531024,0.026403705539676414,0.0006703849869131584
0.5851272015655578,0.001040803128197293,0.0010895895299459502,0.0021403116646264986,0.00017821961016903365,0.0017563981476282076,0.0006247627076650664,0.0010458958807443575,0.002691464358284573,0.0005971325102304414,0.0009029226836706206,0.001131815976188083,0.0002411472138906523,0.0259910839137579,0.025608362489655118,0.02624336057276974,0.025475433845639633,0.000647838631869152
0.5870841487279843,0.0010986202872661777,0.00038598715433160735,0.0026961243235202603,9.371577867547942e-05,0.0013572102867694669,0.00010657548078576995,0.0004954314314456754,0.0026067370093731113,0.0010426765762897305,7.902323373834563e-05,0.0019051110827060513,0.0005436366879077725,0.025061877957668705,0.02470618723997156,0.025322752586689395,0.02454316087871994,0.0005161175173213628
0.5890410958904109,0.0014985085027010292,0.00012220139338661729,0.0027225434286801964,1.9103781969398437e-06,0.001001667927047506,0.0007450014846117348,0.0002519607050626427,0.002677264858940348,0.0006585896508486122,0.00010545248820473252,0.0018026649458615929,0.0008015155298917442,0.02412581746743034,0.02379910950825523,0.024416136790970072,0.02360618409707571,0.0002932399983686107
0.5909980430528375,0.001392517196765919,1.800428592302339e-05,0.002170305741199474,0.00024567912780382173,0.0003559775229606821,0.0003247446890983774,0.0009124391201820181,0.002046767580142994,8.622933662794097e-05,0.0005067699078407095,0.0015311651352729605,0.0005368106488075064,0.023182947146526356,0.022885743486515064,0.02347365390025713,0.022663482814696462,1.5837511485400357e-05
0.5929549902152642,0.000918124482635313,0.0005412058377229634,0.002691160275932497,0.0004999233937299785,0.00029618604421252637,0.0005358947968519268,0.0011782751822435322,0.001616109774116331,0.000100408360961729,0.00011594159841174512,0.002326797082420534,0.0005136026597059307,0.022235323355201536,0.021965224907401854,0.022538323566917234,0.021715520115902304,0.00026600718725475203
0.5949119373776908,0.0006979753807941635,0.0007724563046535293,0.0017275611325343887,0.00013767681874429782,0.0003572603300968369,0.00047387681759988864,0.0003548959656795303,0.001049657686130162,0.0008097191885868271,0.00024137891970479886,0.0015039990111430923,0.0007579227522770127,0.021285836918727513,0.021037106736079808,0.021573369725123998,0.020763364986499028,0.0005006619838176241
0.5968688845401173,0.0003696885521692894,0.00047879846736959,0.001572528797836814,0.00010526744678446276,0.0006181356127543114,0.0009852257187647484,0.0010318550650792457,0.0006838795359415673,0.0018326845581812523,4.7242325095619986e-05,0.00034506054565480726,0.0015893783982081078,0.020335635226516213,0.0201000031645579,0.02062810031726786,0.01980689270506744,0.0006479470091163564
0.598825831702544,0.00010933611742711125,0.0005445268357589239,0.0020571437085463995,0.00015740726343846378,0.0013968262468979364,0.00024325285307622013,0.0003336754048659796,0.0004951890910460943,0.0007381353174850946,0.0007319960390732294,0.000447205046336413,0.0017336073910400873,0.019384301046054125,0.019152051547686816,0.019662297109286547,0.018845202476685308,0.000686594667380136
0.6007827788649707,6.026724725249899e-05,0.0008184989318322788,0.00195357998461243,0.0001479754820394863,0.0013611237183142055,0.00043668548017028463,0.00036411682515624655,0.0013436903581094395,0.0006648818626928676,2.8349958367313022e-05,0.001459292568259274,0.0013164947405386318,0.018430776394896542,0.018192909158759152,0.018692977227263485,0.017878305743001116,0.0006144368369201125
0.6027397260273972,0.0006407128328732026,0.0006947292333194244,0.0006271524673053253,0.00030262007766451715,0.0008615778440884125,0.00014828875117983698,4.839167541775824e-05,0.00117052331023898,0.0015384183878353608,0.0006718264574459565,0.0015774445290020478,0.003083042954867221,0.017474852656786777,0.017223335956995822,0.01771784589237485,0.016907067049156482,0.0004447856254382321
0.6046966731898238,0.0005063199137026464,0.0001588695381457006,0.0005727476741498316,9.290065926870206e-06,0.001180180225210825,0.00014250644699986825,0.0009723835323626195,0.0017616070176785792,0.0021345250938707983,0.0006572090719515478,0.0029763661955172216,0.0021215014789873754,0.01651539734347407,0.016244255814390818,0.0167471104000384,0.015931687773347386,0.00020328471494446276
0.6066536203522505,0.0002875417186913032,0.00023599860212178414,0.000549995870798542,5.53431966929252e-06,0.0013774126484093208,0.0006524533317389947,0.00023969409009785836,0.0018084556148353081,0.002068155975550129,0.00012769696256489937,0.0022799610807594795,0.0016469001486000556,0.015550473304003193,0.015255981655329182,0.01577248570463033,0.01495150587120489,7.370832195330301e-05
0.6086105675146771,0.0004016703659117382,0.00035337570248247796,0.00033364656506182366,0.00013878408012987786,0.0005185848766386669,0.0001326405710160572,7.381501732470208e-05,0.0015090608304917652,0.0021008497768461865,0.0007514453226149242,0.0010490364128172558,0.003131443887335078,0.014579171567541377,0.014260197311025874,0.014790321021658198,0.01396631427351977,0.00034190124869723504
0.6105675146771037,0.0005078566942158524,0.00014277824496658487,0.001356224504465181,2.560487652389365e-05,8.168348407180948e-05,0.0003324197855052169,0.00012176206970779258,0.0007794993248042281,0.001819576111787874,0.0009648157033863847,0.00013955959414871377,0.0027257753286305253,0.01360155173873337,0.0132590038452092,0.013822491255754549,0.012976734795921319,0.0005559625030718274
0.6125244618395302,0.0007018406642741171,0.0004282255424326864,0.0011517067207163778,0.0007511337055033651,6.398961412248938e-05,0.00032015547620592444,0.0006797950016194376,0.00018930032385053308,0.0021281053079432455,0.0005775649799174276,0.0008236508117848429,0.0010603626025980917,0.012617971445447823,0.012254547025091073,0.01284649565351667,0.011983097892738659,0.0006794954445609458
0.6144814090019569,0.0006187226407715629,0.0004622604482361625,0.0019808824889847587,0.0007627870671936821,0.000379365288514788,0.0007180605299285103,0.0005598101980498482,0.0008371140592285942,0.0018567707174012016,0.0013338740699478935,0.0012568567163756539,0.0007927384011933158,0.011627328001756365,0.011246975862283404,0.011851992809076006,0.010984965121360796,0.0006932608611285584
0.6164383561643836,0.0005566450568747217,0.0005378546926092798,0.002018896004826992,0.0011595907422613794,0.00028609011444333254,0.0004687282058310205,0.0018187192467141455,0.0009342106792044336,0.0017836960765433008,0.0013540955993246728,0.0009724525001931494,0.0006432262447762793,0.010628995558888882,0.01023667778697726,0.010884878298909634,0.009982066059612993,0.0005976897036650275
0.6183953033268101,0.0007309892964794951,0.0009208002877667265,0.0020389983249142485,0.0010191926551297026,0.0002446600985958891,0.00012787969831970503,0.00148631839032623,0.0013001093459561186,0.0009498277497723417,0.0015639493060543852,0.0010659864353701753,0.0009952208208605928,0.00962324233774689,0.009224040229363711,0.009896782953782352,0.008974826158115928,0.00040999986705630986
0.6203522504892367,0.00023121990483579435,0.0006732330493288974,0.001272378938611124,0.001560433285649393,0.00030976392548856535,0.0007267282180148105,0.0018925680943173429,0.0006624893121081332,0.0006275758914309482,0.0013457522563296298,0.0008323504753750821,0.001069174630228903,0.008610142844136331,0.00820949532311735,0.008908210771496866,0.007963590048014946,0.000159340025228355
0.6223091976516634,0.0002235166581353587,0.0006618492158135814,0.0009232751877984446,0.0015164010079583568,9.56364123144704e-05,0.0006534911839285451,0.0010918684450903493,0.001456021502800886,0.00022445695083528339,0.0017271928342065257,0.0006862439362326223,0.00034964008648008527,0.00758948846180052,0.007192849353142683,0.007926567629166548,0.006948081997789957,0.00011720377807625249
0.62426614481409,1.5869842807075818e-05,0.0002505033146941449,0.0009998529088103558,0.0014917104374968793,0.0005687178242600177,0.00020652998801110045,0.001460149990359566,0.0011886655222975995,0.0010450185406601642,0.0009400098454558636,0.00038272131796715514,0.0004809199702346112,0.006561383498867729,0.006174594057759025,0.006930127633770683,0.005928048365857724,0.00037804352855597134
0.6262230919765166,0.00018879825982717757,1.1935282615144205e-05,0.0009521996489491868,0.0017533307782140184,0.0005430435648885179,0.00011751000967355485,0.001754581380752046,0.001124620985123198,0.0019801998623880934,0.0008552079907384325,0.001050189684959929,0.0012225216141667772,0.005525902461144011,0.0051557427159276414,0.005931795190903227,0.004903782430746545,0.0005822535274346008
0.6281800391389432,8.281945277749392e-05,0.00027078270007668825,0.00039328754852713255,0.001155884274944674,0.00012606502483786253,0.00036367653895913454,0.0010269272236972937,0.00032237292240561155,0.0018722253947406897,0.0003908884615749231,0.0009000909418910852,0.0014114391894191614,0.0044850868077129236,0.0041375619263500085,0.0049306315274089685,0.0038755906719563638,0.0006970139174684586
0.6301369863013698,5.4093069908306424e-05,0.0003143865536424373,0.00023627466666428787,0.0007046479653093074,0.0003726612855222966,0.0007113199759748723,0.00035641901982100266,0.001032741732475445,0.0015998166133192326,0.0002591777514192317,0.000693531699058697,0.0014149565170976375,0.003438727922317669,0.003120275206443951,0.003925653166649029,0.0028432995627307722,0.0007045528821395808
0.6320939334637965,0.0004363979151344455,0.0004892920205497586,0.00018450366949079866,5.6492810497299484e-05,0.0007798646638297879,0.0007472609231376492,0.00023564445470808382,0.0009879494955635226,0.0015034054467582547,3.057969118119841e-05,0.0004635875174903714,0.0013600314905738986,0.0023878539850807345,0.002104135875949875,0.0029156978180504,0.0018067036979964035,0.0006051301782571683
0.6340508806262231,0.00044277626576219586,5.4243388793812075e-05,0.00014760774073804828,0.00014313739237989398,0.00012364667353834125,0.0016260115474244496,5.6358009794810204e-06,0.000818464341781483,0.0009585736363908193,0.0001017121642609975,0.0004941852718809703,0.001962486091277943,0.0013334931761244395,0.0010889502197722056,0.001879739943168507,0.000766017358750537,0.0004153062055844148
0.6360078277886496,0.0006771274814946215,0.0001913645277363818,0.0009427181472437818,0.0012116990079539258,0.00030880784889630863,0.0015974900712626416,0.00022709751227922848,0.0003547408590657275,0.0007737836827891309,0.0004948935498850782,3.2175422702507284e-05,0.001171324492488579,0.0002768226871830981,7.455432513781002e-05,0.0008926727781636279,0.000278507752583812,0.00016368541939015824
0.6379647749510763,0.0005004152645335658,0.00018150061266283823,0.0008906379352345006,0.0011566683660282628,0.0009604349742664831,0.0013913765559925573,0.0008225485672221644,0.0001591399322285192,0.000820766390396549,0.0007265165458454625,1.7289816306637062e-05,0.002380822597907589,0.0007822170863880651,0.0009401544938816564,0.00012611895902295278,0.0013269872804547445,0.00011335167893117282
0.639921722113503,0.0004050484865296966,0.0009432188242066986,0.001062864902676236,0.0009929784566770905,0.00034252321416031184,0.0014650472432981843,0.0014574876993287689,0.0004030815332521087,0.001125867012203824,5.600834196914373e-05,9.933626347671809e-05,0.0011775097816575653,0.0018437900573622101,0.001956368330181729,0.0011503347188841218,0.0023795716850713855,0.0003755662416380645
0.6418786692759295,0.0002840219089500773,0.0007798431465141642,0.0013065280368812215,0.0006791742494590414,0.0004615692445747721,0.0012465508630759847,0.0020148215839378703,0.001234194452475773,0.0013534070899970663,0.0002782287052161825,0.0009119866439812052,0.0020420907089226115,0.0029076280048377645,0.0029755027940757406,0.0021804066350944173,0.0034360902812076433,0.0005838370780893998
0.6438356164383561,0.0005078082013960927,0.0008537833619948476,0.0010061050724152476,0.0004919405054215342,2.4503939234837846e-05,0.0009571100544098765,0.0012989108491774648,0.000999576323115453,0.0009698207449082286,1.645731219016011e-05,0.0009567205835219472,0.001477307550990209,0.003974118359005824,0.003998884088909999,0.0032516802620057017,0.004496346588014677,0.0007066076719663417
0.6457925636007827,0.0010035704879522156,0.001031793287253363,0.0012210387678384949,0.00015778057858942263,0.00032863729283807985,0.0002805817814111877,0.001790053775763495,0.0016686391143560242,0.00034090168192388304,0.00020594113156793825,0.0020208131580114197,0.001642994949364679,0.0050433058233499695,0.005027868220353143,0.00427014417364599,0.005560425480083592,0.0007257794513028659
0.6477495107632094,0.0006570893415096812,0.0014915841706875377,0.0011843514553424306,0.00020811735473905135,0.0002721923478725963,0.0005367320886966176,0.0018109756597164683,0.001175709355700355,0.0001768988481875844,0.0001098889001492076,0.0024957585223797374,0.0017944198957797475,0.006114743363034386,0.006063766490590233,0.005305684816014428,0.006628425655698628,0.0006394632648013265
0.649706457925636,0.00046748762011605827,0.0016227299439914855,0.0013350164425365296,0.0008305544126041564,0.00014641229987222282,0.00025152320980947884,0.0011848891246326598,0.0004232609736927184,0.0012002205383769837,0.0009477669465549621,0.002584480689764801,0.001527464939355072,0.0071882372629634705,0.007107458068131622,0.006359911514519867,0.007700200154408532,0.0004610290952496987
0.6516634050880625,0.0013197750893962912,0.0016579122392070822,0.0011781065615283914,0.0010148824302089743,0.0006733776179683737,0.0005491732510196634,0.0006201953736675314,0.0001821906415355734,0.0010849445017444559,0.0005929560510051779,0.004544162854327016,0.0026488064678775736,0.008263280883656687,0.008158972755299754,0.007429262891637034,0.008775602597475146,0.00021605259876100735
0.6536203522504892,0.0011273421473758372,0.0024909325070636423,0.0001530148215549143,0.0010888673491733225,0.00019899530932734888,2.2088723633989504e-05,0.0001459814734714182,0.0007794700436336843,0.0006996147207958547,0.0002739824481265696,0.005387762946631208,0.0036875359587414114,0.009340395765755877,0.009218101935837969,0.008499582844231829,0.009854700809276223,6.117967898106036e-05
0.6555772994129159,0.0012955173062465242,0.001934643011011844,0.00030103780754589526,0.0006412371205470613,0.00039727530948138745,0.0004455699729106477,0.0008476273012974211,0.0013517186833240935,0.0005619720412113616,0.0002298160599849275,0.004960413198389774,0.004150365371785397,0.010420520682416196,0.01028436877258801,0.009557087798199887,0.010937547714714446,0.0003315618543836274
0.6575342465753424,0.0010198762801197359,0.0020243337538746187,0.00022681447000233446,0.0010667553332355806,0.0004321148779896089,2.6237049391586442e-05,0.0010930189702006987,0.0020196923825236968,0.0016533920380565337,0.0005805680367442778,0.005491655149748642,0.005030710420319717,0.01150466891259877,0.011356670579621475,0.010650623759934585,0.01202401139633441,0.0005563344507275303
0.659491193737769,0.0004493412739667302,0.0017824885613355046,0.0006169495350751286,0.0009051975972089177,0.0006295559174451237,0.00021195087498754317,0.0009614261620607967,0.00212215211325556,0.0021208259099093074,0.0007797959082689876,0.00461421582764715,0.002548101805981695,0.012593779229458868,0.012433889769848883,0.011719498299893438,0.013113989224435352,0.0007032503036025484
0.6614481409001957,0.00017784277065188703,0.001424175892905305,0.00041554609401614484,0.0006498221503058177,0.00019274393184573468,0.0008872624291619557,0.0012900706185540456,0.0015887941970071096,0.0019479419841012258,0.0006423767461022634,0.0037137393103399974,0.0025659378422936696,0.013688447679444243,0.013515802825852324,0.01280625423328488,0.01420753658124374,0.0007518134868477744
0.6634050880626223,0.0002669264350249334,0.0015820245470688776,0.00048011347910623114,0.0009633134331391291,0.0003890861544920965,0.0001969803843810125,0.0013733376536681219,0.0013345350299193426,0.002272041586430268,0.0007045139346434637,0.0028439293827698664,0.00010077461859445136,0.014789091495068268,0.014602201131375031,0.013899104741604523,0.015304667120948717,0.0006958416163996839
0.6653620352250489,0.0007574720078891706,0.001358254463058095,0.0005972819632106829,0.0008391576117092181,6.0855061393361165e-05,0.0007809711390918683,0.0015257758790439557,0.001519398182052989,0.0018623633080905866,0.0009616477185672712,0.0010716455286556292,0.0011816037589496564,0.01589538285078468,0.015693293302673716,0.014996664016861339,0.01640526251604188,0.0005433730767046285
0.6673189823874754,0.0006910419776496313,0.0012937628910484889,0.0008790933773460963,0.0008120977566185572,0.0009275234057959936,1.317199921041512e-05,0.0019261992290076635,0.001411751539951267,0.0009052908732947729,0.0008409774615821264,0.00014610525822073006,0.0015805506393852808,0.017006964118724766,0.016789511473422947,0.016103745134120884,0.017509257165886583,0.0003150928270394815
0.6692759295499021,0.0011099725698160423,0.0014838576580358254,0.0006060749555898415,0.0008249879146886574,0.0011924802993463768,0.0001316219304727806,0.0009172707532572044,0.0007368176911997093,0.00026609000908606184,7.779893624060286e-05,0.0014553069804834617,0.0019844323660207497,0.018122985932700564,0.01789072153317206,0.01720112559544318,0.018616693086253133,4.190375854010164e-05
0.6712328767123288,0.0005383335704600978,0.0008198029642307592,0.0004850930814945531,0.0011175877695286107,0.0011031471843516993,0.0003856860751903224,0.0011328899020946193,0.00014035471727488757,0.0003805898780620265,0.0001533024663722682,0.0031940632219112086,0.0028474486713611913,0.019243463193873184,0.018997117197016494,0.01831026307294728,0.019727551730943926,0.0002387914795307644
0.6731898238747553,0.000616683222379566,0.0009893639310933344,0.0010446296707056768,0.0009581907018758051,0.00103863940390575,0.0005441470369435542,0.0003618882671259649,0.00035409762707722114,0.0009320689663029902,0.0002516643777750738,0.004285796143140674,0.0042874081358052485,0.02036765084418285,0.02010817692431438,0.01942695543917644,0.020841730890881538,0.0004883850385374866
0.6751467710371819,0.0007713566219336998,0.0003633668029777992,0.002940339842987777,0.0011148621643059242,0.0005008260404593956,0.0001854171360008705,8.608202095103379e-05,0.0008955021703712929,0.0016766657436363686,0.0005868246162407387,0.004792032638741256,0.005320804318236588,0.021495101848793746,0.021224005023194076,0.0205450485145576,0.021959194343919713,0.000672910938641802
0.6771037181996086,0.0005101237114061297,5.0949711025816136e-05,0.003287476640521425,0.0013941105787168562,0.0011455539281953753,0.0006589714105714739,0.00012634430485858328,0.0015692886297117292,0.002347129244030577,0.0006857987825285017,0.005489376526652712,0.004409807581127745,0.022625816207705873,0.022344422679721254,0.02166779075223102,0.02307996728910927,0.0007677473075659857
0.6790606653620352,0.0005069193081109757,0.0005258503719122176,0.0031814095215051408,0.0011914852424413924,0.0003659460111410384,0.0007629510597436662,5.037753145387125e-05,0.0020215097232610946,0.003132406191423631,0.0003928575082571273,0.005398061557218337,0.004983249620989061,0.023758631630346083,0.02346993653337648,0.022798490209981703,0.02420400735578576,0.0007603675960202727
0.6810176125244618,0.0001334438466723542,2.5253520042123334e-05,0.0036598851538006683,0.0013945887231524567,0.00043536327841919853,0.00047751866343659355,0.00042687751290160225,0.001858104243248282,0.0024408886575396638,1.8377079933462603e-05,0.0061693450069729705,0.0043719301366503815,0.02489311598303956,0.024600516781837167,0.023963283524543466,0.02533123211185967,0.0006515152144510594
0.6829745596868884,0.0005387468811427765,0.0004614694591914825,0.0036001606460963897,0.0015884832862461395,0.0001551015850459747,0.000696565079346817,0.001023580265387375,0.0007853703025425263,0.0030363099101627655,0.0007695750716770478,0.004365514087334793,0.004410420489653427,0.02602849440540425,0.025735835599557083,0.025103296208039444,0.02646162549882128,0.000455201957459489
0.684931506849315,0.00010847080779063933,0.00046681393218028777,0.0033944941656590677,0.0010217927796839499,0.0003089808328150534,0.0002556644780634665,0.0009433828694819235,0.0006717943055628561,0.003003647218465688,0.0007005237443445944,0.00417653690743458,0.002377664337873342,0.02716390263009083,0.02687572907376301,0.026224295009851573,0.027595192666257706,0.00019719595632286535
0.6868884540117417,0.0005165130413611885,0.0001652150832573418,0.0033584327019294258,0.0010319560252586846,0.00024425084222950977,0.00011382097829976123,0.0008108227931419854,0.0003066897905906196,0.00255944425691762,0.0001805334769646172,0.0035523266113837715,0.001287406631604815,0.028298655203684187,0.028019332937105512,0.027374202064379072,0.02873187740000352,8.842965567457117e-05
0.6888454011741683,6.867288919998327e-05,0.0007052040162413009,0.0026160859999330155,0.0008352613511412033,0.0003213965830476395,0.00027658701566146693,0.00045698047307418665,0.0009007388291032425,0.002496234184774626,0.00020711780217574915,0.0020647877392442338,0.0006016409459440597,0.029432200783220064,0.029165842526880037,0.028544300192323457,0.029871619211088357,0.00036420263535036357
0.6908023483365948,0.0003586786347123949,0.0004843098563459547,0.0013272839146348803,0.0010778529090192945,0.0002458316725996168,3.7677820274528706e-05,0.0005451219635698168,0.001198195155212578,0.00119274086182386,0.0003868264598158033,0.0015297012882921068,0.0006051736431810228,0.030564464862892327,0.030314170058319267,0.029715426500389275,0.03101441163971902,0.0005943450186788324
0.6927592954990215,7.792604191070307e-05,0.0002706427596307348,0.0006114314772390772,0.000771619798967893,0.00013866233604187261,0.00017675054294830073,0.0002737413622641016,0.0025154273487829615,0.0015398938678002905,0.00023863506538635004,0.0017604004122518946,0.0011040191628240992,0.03169564115779633,0.031463838694264834,0.030845678923299258,0.03216023918906838,0.0007491227335985895
0.6947162426614482,0.0004135753514468987,0.0008250113131702264,3.4117281645568154e-05,0.0005760725142658074,0.0008338157532512824,0.0002756204011142571,9.890538433190987e-05,0.0024206404087841193,0.0011225278975665887,0.00047446149608496024,0.0016577009556591193,0.002591452419549195,0.03282634061554071,0.032614401399880616,0.032010204016953675,0.03330904254205558,0.0008083412911423227
0.6966731898238747,0.00028633498965910387,0.0011393817645233006,0.000493192909352097,0.0008265616875808568,0.000573357703097549,0.0004024562853653102,0.0004642364996750026,0.0024260935801345973,0.0013821365815322728,0.0005270334464233251,0.0011706707495529323,0.002533247830279556,0.03395706987560579,0.033765619756587234,0.03317082500637361,0.03446078176357498,0.0007639756503431128
0.6986301369863013,0.0005750307402772603,0.0014694878420991597,0.0015186020693940816,0.0005454072318238912,0.00011983006812760211,0.00046420604370406293,0.0003663948216276469,0.002259944979174644,0.0011261799893541036,0.0003982433638734517,0.0012200823464231791,0.003345554176791221,0.035088618699534446,0.034918209020121604,0.034353514615519554,0.035615449590767595,0.000621400648920245
0.700587084148728,0.0007097080887982776,0.0018009797276685169,0.0017123178185651233,0.000770221704406493,0.0011433407126238415,0.0006171509085466931,0.0012736066637804577,0.0016897960959246228,0.0006161138953397205,0.0007210627736279895,0.0009467943964769909,0.0026474043188860485,0.03622162783725763,0.03607270563228632,0.035496656542854554,0.03677301342423861,0.0003986332819569949
0.7025440313111546,0.000429954342198946,0.00210196893627701,0.0017087719958549519,0.00042345743591842844,0.001196671314882658,0.0018213726956123333,0.0009143688160652141,0.0013303496319526653,0.001344706825566866,0.0006049535792594929,0.0005202629048103313,0.001079011746096037,0.037356693335222624,0.03722939271514358,0.036662537642168425,0.03793342022779991,0.0001237172622824967
0.7045009784735812,0.0001480995318750289,0.0008980600736001876,0.0026450126073221114,0.0006729929349283126,0.0009980530836721513,0.0020187230208059403,0.0007867248156210038,0.00033143473650418254,0.0011849521300653365,0.0009880928895334151,0.0008367629149099443,0.0012529523470541093,0.03849430693174802,0.0383892388441702,0.03782916379953824,0.039096644951109705,0.0001689807748112837
0.7064579256360077,0.00038296229825035555,0.00078594439043983,0.0028125619174478866,0.0005686854602335312,0.0008146489380361221,0.002496841025209584,0.0010922128675939224,0.0007106686352254532,0.0010324990035532333,0.0010497247458933212,0.00031643860354407805,0.0008318101645944931,0.03963525838837639,0.03955205030426995,0.038998814892625966,0.04026267182781107,0.00044292408573581854
0.7084148727984344,0.0006475317615795562,0.0009770375352572969,0.0025144797425937226,0.00044625817353244335,0.0003383922714519927,0.0014124828714657256,0.0007097888130474517,3.696797902102977e-05,0.0015961062770556977,0.000933794365472751,0.00013986410086636036,0.0005555617946911284,0.04078009904807095,0.04071800590937619,0.04017238499110226,0.04143145858817984,0.0006638013670715315
0.7103718199608611,0.0010086011447935639,0.0008786458215684356,0.002687467976567215,0.0001670408687562408,0.000113995031359726,0.0013919931211500702,0.00018762166881852727,0.00023135428046888729,0.0015721607646912994,0.0009320068798036041,0.0005940955438643036,0.0002061140098600922,0.04192909713173204,0.04188712056064897,0.04134917374038988,0.0426029638424979,0.0008038726025625942
0.7123287671232876,0.0011876230416942024,0.0006585414232563591,0.001892551285202465,0.0005323583902668572,0.0004204655708622551,0.0002768491683650398,0.00038445045334581374,0.0002808863939594841,0.002803205949242077,0.0018841023268055535,0.0005424762787174797,0.0008130227504420662,0.04308231224400286,0.043059334653441944,0.042530969279830494,0.04377716881989979,0.0008455304083589965
0.7142857142857142,0.001003250320550736,0.0011091978949338832,0.001680255095365707,0.0008109511536390224,9.819706079300383e-06,7.195786655253555e-05,0.00038617833435231064,0.000420421521070663,0.0027108492058545985,0.0015534313124448695,0.00038930757820301864,0.0007126180726259312,0.0442397294837206,0.044234961112138566,0.04371820374309712,0.044954046641370454,0.0007833640020837029
0.7162426614481409,0.0013106606222758888,7.125653997760995e-05,0.001571119644485891,0.0008751162074436547,0.0003519646145473121,0.0009538837455143334,0.00044000067488056405,0.0008123227141727807,0.0022552617572178246,0.0024692126296390893,0.0001434675671229957,1.5661933266103434e-05,0.04540094651953083,0.04541402973905903,0.04490873136297566,0.046133554276674565,0.0006245834133383477
0.7181996086105675,0.0011720493671322219,0.00043846813469883283,0.0010292544725513109,0.0006712540748691209,0.0007139131662273757,0.000597985065278972,0.0006984039905643113,0.00023508218556400617,0.0022003963354205736,0.0024248078229999193,0.0008207246896648757,0.00034839061528202375,0.0465655461189175,0.046596510731878316,0.046103073680105244,0.04731566165257617,0.000388057657656371
0.7201565557729941,0.0011639722840289246,0.0003144464238186706,0.0003579131110211242,0.0001738986714382995,0.000362066294382013,0.0013222417576809753,0.0003902933342953552,0.0005664101584454406,0.0018314293368359436,0.002840401862432562,0.0007373967425326478,0.0007744601710339416,0.04773351338071624,0.04778283622426788,0.04730126049680511,0.048500348008330585,0.00010211483339078731
0.7221135029354206,0.0012499960338430982,0.00010425129777616449,0.0001403214608984571,0.00015777626878446527,0.0011520507013159376,0.0007314113701028246,0.00029500106221860833,0.000739785822693767,0.0013244775856179614,0.002558710964981975,9.504166777668521e-06,0.00131893435365385,0.04890456518286043,0.04897251447790438,0.04849956652277285,0.049687578388452364,0.00019886074409652954
0.7240704500978473,0.0008361603313831734,0.0008664761489482475,0.0005178715282825874,0.00020394071994739305,0.0016577805572895454,0.0002615486091228081,0.0004271532589344429,0.0008295212691875054,0.0013596151774974419,0.0020033751433940483,0.0007554326957316948,0.0011468793445972847,0.05007868662418408,0.050165232568397944,0.04970916762889904,0.05087731565770878,0.0004786921182906856
0.726027397260274,0.0012392658901824172,0.0003860633658753221,0.000405918450416487,0.00031762907034293963,0.0012645978642119582,0.00019500741487876727,0.00010205397135154559,0.001435999183593828,0.0008909445094452684,0.0019108246850357835,1.8443555892866392e-05,0.0006561685515059645,0.05125569889074699,0.05136043915277855,0.050914790124954146,0.05206953588748861,0.0007038129228900958
0.7279843444227005,0.0003298175663432046,3.821131282244483e-05,0.0008080554336985513,0.00046795133061017236,0.002151350411840336,0.0008825016350230142,0.0006256205172022744,0.0015922236114064292,0.0004877644448796348,0.0016138153939763145,0.0010452615886250571,4.04370159586831e-05,0.05243491652912702,0.052557672295041935,0.05211539092964734,0.05326421201804182,0.000847163100573145
0.7299412915851271,0.0006236231076976462,0.0001376664388438864,0.0002735758077839212,0.0002555793273708029,0.003136271809365432,0.0007024055469295187,5.5799459244887384e-05,0.0021309012424686746,6.589832422526642e-05,0.001235088134978135,0.00113797726747783,0.0008985495317241354,0.05361647364976613,0.05375636575105397,0.0533283149945995,0.05446130737469096,0.000891275621227372
0.7318982387475538,0.00037356606773991663,0.00029202691368718225,0.0005381046896423824,0.0007406859760727413,0.0022307573919739254,0.0010479777222122677,0.0006420849924530514,0.001749596082643079,0.00018448523335118372,0.0010782689685378544,0.0015076906318221561,0.00047695032410283167,0.05480035535149236,0.05495617679409642,0.054547378337904406,0.05566079225238002,0.0008303452191295579
0.7338551859099804,0.0005106411955257961,0.00035297050262483864,0.0001869864680865696,0.0007287345907589504,0.0020642511627575466,0.0014841340563198635,0.0003709279081722805,0.0017148323276141575,0.00013428256725278587,4.1253111610739523e-05,0.0005991078832248142,6.145908618959695e-05,0.05598635301803556,0.056156807400931985,0.055758603670348794,0.056862642420446835,0.0006709499591783796
0.735812133072407,0.0003541932500265299,0.0005620046459771932,0.00048536797395723474,0.0004350171483419596,0.0018607155478857218,0.0016806946195028483,0.0001699254907034098,0.001306764682445699,0.0005070493615530192,0.0001279340184591471,0.0004777832829095663,0.00108855227598173,0.05717494348653776,0.05735813836225492,0.056979499856319255,0.05806682567401972,0.00043121318039843204
0.7377690802348336,5.628858120526603e-05,0.0005904367157689161,5.610976727093986e-05,0.0006982306054362231,0.0018587032368906908,0.0019058505109080248,0.0001948246768244677,0.0013788720556965894,0.0007155755570658617,0.00024693403751935294,0.0004687985369435377,0.001147873144460576,0.05836655889065351,0.05856036339314069,0.05820686314613904,0.05927330901902711,0.00013858063994784398
0.7397260273972602,0.00011137993891516262,9.351688220887722e-06,0.0005366590793875747,0.00025731949250420993,0.0005170616332741684,0.0021046760503502793,0.000623681860759645,0.001317658739879518,0.0006384166900368637,0.00019539026658257908,0.0006270495231894546,0.0014560285035820908,0.05956188468377313,0.05976381031911096,0.05942887691895685,0.0604820668603743,0.00017337215649451676
0.7416829745596869,0.00042472221103029284,0.00025604106631593737,0.001229027287629414,0.00013328530040102038,3.5073593585011054e-06,0.002231976015898418,0.00016410090174989733,0.0014081988498242382,0.0010267999008624074,0.00017048977169675794,0.00013075210299806628,0.0007316526010958668,0.06076129339489622,0.06096840463432951,0.06065637431893034,0.06169307116466444,0.0004687490639794234
0.7436399217221135,0.0002945761238950517,0.0003838787829297807,0.002381856278123262,1.872582787454391e-05,0.00013116999024331832,0.0025508602107149336,0.0005287031685727861,5.3336187658903356e-05,0.00011961655264913773,0.0003396769011598799,7.996456271230912e-05,0.0012218107426744673,0.061965336366949675,0.062174816891012785,0.06189282731658041,0.06290628910332141,0.0007134474530061108
0.74559686888454,7.099975632102185e-05,0.0001936512141075819,0.001813034906848976,0.00036572347594826526,0.00012875665710837536,0.0029007090182456285,0.0008854525236931532,0.00045007894946663685,0.0005594300179329603,0.00017567406608193226,8.008946464926892e-05,0.0008452577443274767,0.06317331324531167,0.06338352392627328,0.06311504970504372,0.06412169250019345,0.0008791041263663257
0.7475538160469667,3.9991095158176115e-05,0.00015126530876485855,0.002720456674191074,0.0002675467277494237,0.0001596772218671605,0.00218014781227438,0.0006667935396161839,0.0013640708183321193,0.00110184784183176,5.297724953023941e-05,0.00024550025215475113,0.0010202265237840846,0.0643858349775347,0.06459495787372915,0.06434738998165457,0.06533925526162668,0.0009463124557269886
0.7495107632093934,0.00026596786031704567,1.3235196972077867e-05,0.0033883720780370774,1.5628352260405043e-05,0.0009515702868459763,0.0024050056790353713,0.0009831309462545457,0.001795667395496553,0.0009690642500875535,0.00013847945680636742,0.0009067237233163772,0.0001537978505136428,0.0656024694298746,0.06580961047163028,0.06558223365297336,0.0665589466497784,0.0009067441754712913
0.7514677103718199,0.00010986857120173776,0.000632745698054854,0.0029386407881580034,0.0004845834523044268,0.0008909530192218462,0.0014179819077648481,0.0008213049918018023,0.001888471171299394,0.00047184295948368704,0.0004837191849551836,0.0008423202485241255,0.0005302750319637617,0.06682335071269649,0.06702769033614772,0.06681965522472041,0.0677807368179344,0.0007640501542344746
0.7534246575342465,0.0002052618424020769,0.0005039407173715593,0.003313048020990944,0.00017647279897556323,0.0002594159682668684,0.0014200376113332747,0.0012351555983148577,0.001545982225743675,0.0011364503065668108,0.0012640936533533098,0.0003979669650472639,0.0006226168712057112,0.06804728673299923,0.06824922726949825,0.068061413033811,0.06900459967431227,0.0005334758367238623
0.7553816046966731,0.00043103198436594825,0.0007110228118529238,0.002814098196946613,0.0005331327495207705,0.0002903034267058291,0.0011103312197098814,0.0011457939920058169,0.0016157488050828062,0.0010046650943388857,0.0005210181054701724,0.0011456171694169126,0.00033281643959187646,0.06927462021736003,0.06947434048084117,0.06929947535423137,0.0702305067287812,0.0002401633344327747
0.7573385518590998,0.0004471990860356878,0.000588655134354632,0.002487286587868731,0.0010908391677484919,0.000149339774931867,0.0007552656925572943,0.0006053593360529352,0.0013526681459798406,0.0008304860793695856,0.0013385709725962092,0.0012048039234532903,0.0005883720122919489,0.07050482962497612,0.07070237431892296,0.07054974172481437,0.07145842791187762,8.368713394629745e-05
0.7592954990215264,0.0006457414985031051,0.00023278626200257113,0.003277227604356392,0.0008454326033264237,0.00044128266576232145,0.001102432286772148,0.0006759020924240189,0.0011986341834396286,0.0005445036530166703,0.0011314603924423294,0.0011794712901443405,0.00015912917855681608,0.07173736361268462,0.07193285194638671,0.0717870887875885,0.07268833632196192,0.0004024001043330949
0.7612524461839529,0.0005135228346514198,0.0006269673396420983,0.002088994770176461,0.0012276331473660973,0.0008759041737246009,0.0014628013085054847,0.0009367922831845787,0.0008996864269899818,0.0008368352938962487,0.0013173977423978356,0.0021495511244463417,0.0006837705661130455,0.07297162613379235,0.07316529652582879,0.07303222915636773,0.07392020495843785,0.0006807209549071491
0.7632093933463796,9.737744380935998e-05,0.00043778285930648475,0.001474382137756497,0.0014797465557862821,0.0007509721760939059,0.0017152263169477877,0.0003173218722154203,0.0006783737187574801,0.0012077854628373685,0.0007175819630433622,0.001927150631446689,0.0005834119076539579,0.07420714035083756,0.07439942493488297,0.07427768244792923,0.07515400452621523,0.0008876594486612599
0.7651663405088063,0.0003841347256640093,0.00011907748785222605,0.0013762139519711836,0.000930147691633354,0.0006445772210100786,0.0014049089709261553,0.0002911858996411665,9.866289701665476e-05,0.0010007195910474165,0.001195313855077873,0.0026695258179644243,0.0007498688260058062,0.07544302709493433,0.07563487954530512,0.07552288241777216,0.07638970741070261,0.0009998939573835908
0.7671232876712328,0.0001332879115241714,0.00037786662090838474,0.0018616199444633774,0.0019159644793373398,0.0009020686198371597,0.0017470240641730972,0.00014237761985241848,0.0006992697666984848,0.0012272179077965073,0.0006277143906456284,0.0018725514460700698,0.0018176257659095474,0.07667912245284497,0.07687154114734113,0.07677095830928266,0.0776272872644291,0.0010043189969493604
0.7690802348336594,0.00035671525284408645,7.069475367904587e-05,0.000659812161477813,0.001592460939439544,0.0013853722123777779,0.002004589965788117,0.0003315620927488716,0.0013158208818757622,0.00163822240546585,0.0007099247665727226,0.0025100820569670113,0.0018468760757124336,0.07791438334271072,0.07810960345551132,0.07801045112892746,0.07886671590603786,0.0008994423829706832
0.7710371819960861,0.00015772447291023672,2.6981684595417388e-05,1.968875226371347e-05,0.001132164743512798,0.0006241904229224438,0.0016481237143576855,0.00012152328786246835,0.0017716778784691578,0.0022487534552513844,0.0007372094660698658,0.0018833683461249584,0.0014908717602790111,0.07914925679865487,0.07934931978884346,0.07925271556082375,0.08010796547956284,0.0006955383513911895
0.7729941291585127,0.00021879874610078454,0.0001468906507574308,0.0005204876556314242,0.0012224217548288119,0.0005615750656210172,0.002073372374542831,0.00020874537087309242,0.00135680042647493,0.0009748836650766146,0.00016908847235810875,0.00010195874117982506,0.0018138388500295866,0.08038360870934355,0.08059103287316191,0.0805000016794287,0.0813510097736731,0.0004135752439336504
0.7749510763209393,0.0002832320507764885,5.700262153149338e-05,0.0005465242091417244,0.0013152417715787956,0.00043845744693279953,0.002368817013859742,0.0003795382555723259,0.0015924331721067497,0.0021208283480405876,6.156591808795242e-05,0.0003358629521131584,0.0012213977996110847,0.08161782650387286,0.08183526424801349,0.08173813847935199,0.08259582161759355,8.300184761181328e-05
0.7769080234833659,0.00040768723980807997,0.0009042109916982677,0.0013526763389883067,0.0008652273942651723,5.0285048323633896e-05,0.003021651096182826,0.0002548183868703868,0.0017384652425470326,0.0010667655994119618,0.0006690110634145763,0.001334256344002721,0.0025060858200368907,0.08285274464591122,0.08308226723178005,0.08298205692275143,0.08384237336299444,0.000261385705535494
0.7788649706457925,0.0006114464174663548,0.00010874160419349632,0.0014468211759174343,0.0010021697651302341,4.373110429001237e-06,0.0024554211724842068,0.0004382651220714573,0.001444689549103928,0.002137221015587998,0.000511862717970657,0.0008329968820964817,0.0010541457761371609,0.08408822902332191,0.08433219083438759,0.08422719725261574,0.08509063876473522,0.0005831242802088465
0.7808219178082192,0.0006098676047202323,0.00016867402409279086,0.0012254935183647897,9.489837502205112e-05,0.0003422278485175345,0.0023675036111000802,0.0003669786772605155,0.000737153323638079,0.002383940251814959,0.0003649663605812814,0.0007035363039847586,0.0006303262391213205,0.08532566544200218,0.08558510955954826,0.0854745578446511,0.0863405913988981,0.0008479044179894313
0.7827788649706457,0.0001881505655619009,0.0001016940283151968,0.0005616311622289316,0.0002445216583582266,0.0001802508426335947,0.0025283758235601084,0.0008858676361414297,0.0009324337648722036,0.0012525703119608267,0.00026247545010124607,0.000690707127985607,0.0003459964585927622,0.08656524761444603,0.08684091909653222,0.08672272308594262,0.08759220409356908,0.0010271640171663488
0.7847358121330723,5.8105283857051715e-05,0.00016171305763787447,0.0006902274428612631,0.0004456993876702231,0.0008242073715918619,0.0020478573380715293,0.0006609651507132608,0.0006055030287497598,0.0022269728840582925,0.0007340368567711753,0.00019381015884942232,0.0007713940678841513,0.08780798881638116,0.08809935122120446,0.08797392814743585,0.08884545061495966,0.0011010966578625658
0.786692759295499,5.27990625087682e-06,0.0005411107616204447,0.000837062724091453,1.8010608695107067e-05,0.0005740474386435324,0.0010298837499398417,0.0009829651041250997,8.065509035404261e-05,0.0017259370012503439,0.0003550101594704813,3.216671182926234e-05,0.0001382778806906515,0.08905412746236507,0.08936010045573894,0.08922292781636898,0.09010030504371297,0.0010607387719212824
0.7886497064579256,0.000384737189170703,0.0006473254517286864,0.0006420057371824828,0.00017995053088365465,0.0011303979798585329,4.908853327928453e-05,0.0012036818906098756,0.0002909641817778197,0.0017247754975587282,0.00040704422747789293,0.0008801478787690553,2.3286894529905844e-06,0.0903038274601668,0.09062310719048677,0.09047466182267366,0.09135674077833326,0.0009089176813563971
0.7906066536203522,0.00037038655212229266,0.0006833407395154811,0.00012546448776418195,0.00035365254810160174,0.00011697740485971941,0.00010788769653147234,0.0015523698813646458,0.00045886964729136004,0.0013737943656175755,0.00027501254150563703,0.0008087721354692601,0.001242783356401267,0.09155769230058497,0.09188770831754511,0.09173154414823359,0.09261473171876043,0.0006599958277397899
0.7925636007827788,0.00041541700273506343,0.0009741360416983813,0.0006697202196692675,0.00019991640954963863,0.0002887820729637891,0.0006395256051445752,0.0014621293076897413,0.0007197732201194018,0.001338911605777815,0.00025233383268363774,0.0007111852893257886,0.002106366110744551,0.09281546865612023,0.09315380697160713,0.0929821753969764,0.09387425229552078,0.0003384495762230044
0.7945205479452054,0.0005566045971661937,0.0010435298414975536,0.0008332118062227833,0.0008683368893414867,3.482553680242417e-05,0.0007428809670656789,0.0013308807877749074,0.0015118435354977977,0.0012659266261309254,0.0005191579790860545,0.0015930071143358815,0.0004654213456362355,0.09407641145904364,0.09442085180003942,0.09423624876458944,0.0951352764629156,2.3589660202466556e-05
0.7964774951076321,0.0006722366387288681,0.0003439342553060165,0.0004255766099054703,0.0008548801714818588,0.0003855520909387955,0.0006960475867349991,0.0008558923428614029,0.0008544927412908188,0.0009095067208368668,3.4034805957566805e-05,0.0011520976250727066,0.0006703877871591934,0.09534049834555794,0.09568868632859398,0.095493898349468,0.09639777836934685,0.00038958041225578555
0.7984344422700587,0.0005010957566570773,0.00033473919308896205,0.0012714569719958768,0.0008250917044949069,0.00037641774094815394,5.8814391262485e-05,0.0005668704661059842,0.0011602039185833468,0.0008255248221087919,0.0003616804925274386,0.0012024049910235868,0.0013105874212909208,0.0966071928588223,0.09695684115565534,0.09675262074149366,0.09766173272306834,0.0007222518348696805
0.8003913894324852,0.000609440958710572,5.531474330816577e-05,0.0009877996084967644,0.0002309663655480354,5.7561552735230226e-05,3.045960643682788e-05,0.00029260083415899585,0.00014531449100579907,0.00015226169803533862,8.365675189886401e-05,0.0017077641127387078,0.00022318795940484693,0.09787597343942728,0.09822511509677972,0.09801680431387033,0.09892711397400292,0.0009873504457763582
0.8023483365949119,0.0009004742783399744,0.0001311869305463953,0.0020712941008714514,0.0005717993658872766,0.0006170392912717981,0.00038219699085675907,0.0001844345647004919,0.0006908745449873133,5.848995029009152e-05,0.0008509635049012976,0.0016085236388353186,0.0014376611393781824,0.09914662399710142,0.09949342617214643,0.09927666643084013,0.100193896593012,0.0011570964867104183
0.8043052837573386,0.0009297834548241679,0.0002712948408835347,0.0017595334139578755,0.00011801289646692914,0.0005981581124550883,0.0007736341866738383,5.236698062352496e-05,0.000717427006650645,0.00019484328358240766,0.0007160050955527242,0.0016014618960135396,3.980311638895895e-07,0.1004189358863122,0.1007614092740304,0.10054721998303004,0.10146205554515478,0.0012130040910852402
0.8062622309197651,0.0013952494349242506,0.0002463699068785963,0.0010633527550934496,0.00027791254856573966,0.0007300317969085035,0.00034450895450127694,0.000694370201611394,0.00037574178836358163,0.0012152881111861524,0.0008204936299561205,0.0012176244769333544,0.0013975442137481031,0.1016926035966636,0.10202896750829232,0.10181068784854425,0.10273156570781017,0.0011477743057853595
0.8082191780821917,0.0014377904277341202,0.00016420360989405358,0.0007943290132982894,0.00047955688423945153,0.0007442903857724503,0.001612595949699147,2.4833049247996453e-05,0.0004772168736951188,0.0010696870427625016,0.00092964645809962,0.0004951882023317977,0.0009583008628384904,0.10296768668704198,0.10329581025653051,0.10308054808192418,0.1040024019043275,0.0009660834320464606
0.8101761252446184,0.0012340447407951372,0.0002310374277839644,0.0009234347838172896,0.0006344267624626143,0.0010794600945701616,0.0007351091605415361,0.00034452467143630816,0.00011742622673416303,0.001243641088603975,0.0012404420870552046,0.0009663948315391524,0.0007431110841026323,0.1042445278269043,0.10456218333065415,0.10435200990259552,0.10527453935480803,0.0006842037081966623
0.812133072407045,0.0015649374571288788,0.00017515085606228942,0.00022472180457461244,0.000817415491059903,0.0011397775259460174,0.0015136923637832367,8.546076683652037e-05,0.0006656769666229523,0.0008772786703551971,0.002073017135575894,0.00031561888785708314,0.0012283798304046356,0.10552284382252347,0.10582801215319287,0.10562099777130735,0.1065479533005144,0.00032848876602079025
0.8140900195694716,0.001349851178366418,0.00030045180245089065,0.0001675787694866704,0.001472920490067725,0.0015192475788180781,0.001450210499006982,0.0009039792545254277,0.00017832250670743455,0.0016768124572818233,0.001564577532571082,9.612770156217088e-05,0.000328585194784875,0.10680287300272631,0.10709383307619738,0.10689189999027895,0.10782261890928843,6.71350827687045e-05
0.8160469667318981,0.0011948160177998879,0.000796418572121177,0.0007006190068059304,0.0011528172248072288,0.0012240967995457985,0.0015417895561986306,0.0010978468411631248,0.0005459078305430076,0.00176582851474813,0.001272235130614724,0.0003950706965260842,0.0015276781565480568,0.10808488347595266,0.10836000361507467,0.10817207762067846,0.10909851164810687,0.00046441954289561105
0.8180039138943248,0.0014942953735656017,0.00029886461795036734,0.0013884971290892834,0.0010152985900574452,0.0019186506420439953,0.0019151041656798595,0.0008786847442322498,0.00020780466496284067,0.002017847672111439,0.0016881456226044422,0.0002738753706282848,0.001187227144843983,0.10936855472624962,0.10962719418109124,0.10943248070777123,0.11037560705749871,0.0008244680912433966
0.8199608610567515,0.0005882103048647225,0.0016118008695925057,0.001561494549402076,0.0010053198732053459,0.001613827427514869,0.001522960146554786,0.0010197739995633781,0.00045512429844490887,0.0016244370542848885,0.0011509638227140129,0.0005058627523099601,0.0010283272660886467,0.11065392382968314,0.11089595594037421,0.11070260592330344,0.11165388060513541,0.0011114889072587342
0.821917808219178,0.0006494479150707666,0.0013628112049038354,0.0009566651554043237,0.000769172432905918,0.0008330302209789697,0.0014630662174160425,0.0009735567598407324,0.00032860470104861816,0.0017220931024486963,0.0005596919088428076,0.0005185647039477881,0.0005498273401324805,0.11194121408175778,0.11216667610120129,0.11198225187968563,0.11293330796751397,0.0012962714351978655
0.8238747553816046,0.0001644075761383923,0.0012134195218628796,0.0011766732583588513,0.0008597194303923694,0.0019000054250306042,0.0014430166135376843,0.0008494376291686145,0.0004241733898573963,0.0009222210298127087,0.0005802928556853382,0.00053746691841422,0.0016696869482451526,0.11323020913701715,0.11343952574830712,0.11324257710080804,0.1142138648985282,0.0013590486802651236
0.8258317025440313,0.0005118933833443418,0.0012074050820671811,0.0015080509103142514,0.0007575365387595401,0.001989254108747174,0.0004709151900612607,0.0007273914896643863,0.0005576821648276553,0.0015509513533913388,0.00017735982767708158,0.0005309792839682803,0.001494071134249042,0.11452091609605186,0.11471467589505546,0.11451443409093254,0.11549552707148543,0.0012914746296374402
0.8277886497064579,0.00011593378153471057,0.0013018670025763124,0.00046893679532380994,0.0006852177437844664,0.0015222551766333192,0.0007520886603293031,0.0009084073361459166,0.0001272288617196471,0.0009764703455862611,5.954229268403943e-05,2.4947291285076778e-05,0.001155826216608563,0.11581299179229113,0.11599197708997103,0.11579166823062273,0.11677827027558203,0.0010975366696696076
0.8297455968688845,4.244820477866673e-06,0.0009216795128606792,0.0005645731848501201,1.715324699649856e-05,0.002048803345563316,0.00042860410988102005,0.0001700689631677632,0.0010212083893991475,0.0014858225744985576,0.00038389660537471726,0.000547362343671226,0.0023152848321176533,0.11710623450696697,0.11727129466951122,0.11706196315706005,0.11806207033196527,0.0007933140235630853
0.831702544031311,0.0003625201415344559,0.0015456927586272873,5.577726297029129e-06,0.0004610764216705643,0.0018451613951400436,0.001208891196183809,0.0002092765998169266,0.0007314132880493485,0.0019430173207000412,0.0005685342121795334,0.0006354404259399093,0.0021889256667419754,0.11840106822735821,0.11855259068495785,0.11833864726311719,0.1193469029372049,0.00040559756495633925
0.8336594911937377,0.00027301584213007546,0.0007264646437860622,0.0006604077962137356,0.0005015996548436985,0.0015336009410120144,0.0008994010540746555,6.74394222997532e-05,0.001410913214375864,0.002130511656115164,0.0004004570391870632,0.0003559919741846218,0.0017116037461065159,0.11969713444978963,0.11983567799598943,0.11962052012951147,0.12063274378177495,3.050007767346763e-05
0.8356164383561644,0.00031427125086766483,0.0010078308974741101,6.666203389185665e-05,0.00011947174916285275,0.0015910623466013074,0.0009462775791646838,0.0003354308997629285,0.002453142603731334,0.002603477040433705,0.0004628507291315198,0.000536000529432118,0.002564647992944896,0.12099446187367421,0.1211206970607279,0.12090045789828283,0.1219195684740965,0.0004747228216551713
0.837573385518591,0.0002807393793618218,0.00048643500848169485,0.0002274945254767402,0.00040151028589849314,0.0022580787663018242,4.5375538304998075e-05,0.0005303934340035454,0.00211590378241186,0.0027454808477913872,0.0006532833103692071,0.0005174741272484795,0.0020079299684012397,0.12229310126347895,0.12240735591693278,0.122185909760431,0.123207352377052,0.0008853521794111863
0.8395303326810175,0.0005084163250557994,0.00036166968961878765,0.00010461744645909321,0.00017451110502406109,0.0019865668120019053,0.0009086317124001597,0.0004610604347817515,0.002668302625215807,0.0033583826126687144,0.00032531085630579937,0.00013734760900660503,0.004212912291086474,0.12359300616403743,0.12369580182453319,0.12347334983965083,0.12449607064513077,0.0012230574279041284
0.8414872798434442,0.0004625419069632375,0.0007584342647894704,0.0004191747020379222,0.0002762773920401418,0.0023058304478033864,0.0006565103222235524,0.00075397881759251,0.00263405349956905,0.00348510834468449,0.0009533414532049977,0.00010624024165714618,0.002265816004146687,0.1248939433981284,0.12498577180398548,0.12476384135974491,0.1257856981150916,0.0014545608002619892
0.8434442270058709,0.0007488753422683625,0.0006577398404067902,0.0005511764660888763,0.0004951234682983308,0.0013917859419769196,0.0014549072607940583,0.0003911729678100495,0.0022582832947784515,0.00460841020192565,0.0005863185748046784,0.0019351814166122527,0.003801924385171518,0.1261958952769226,0.1262773003205246,0.1260563980564064,0.1270762091042722,0.0015557846668287356
0.8454011741682974,0.0011716714581979926,0.000264220543815058,0.00022969455332891298,1.702397255762267e-05,0.0015226981124414618,0.0015115073403848822,0.0014223387918008978,0.0027264723101125543,0.004530810423804682,0.0005150517901910956,0.001197985700653631,0.0016063222208486383,0.1274986943683161,0.12756997407288687,0.12735925675244467,0.12836757733947707,0.001514197138045903
0.847358121330724,0.00069723225748064,0.00019802845632554966,0.0008713086732673458,7.007218515397984e-05,0.0019654402843666263,0.0017235199323845096,0.00019247032320024449,0.0024894406684684567,0.004269517432804126,0.0010404358020973392,0.0019370993264961056,0.002381049621944409,0.1288021201602173,0.12886375881349565,0.1286529520860863,0.12965977575444973,0.0013301389920532536
0.8493150684931506,0.0011290098594883557,0.0002122436595698718,0.000703534944131029,0.0005961294340351697,0.0014185245203236219,0.0019370551275471326,0.000838183896468031,0.0022376839948436145,0.004134678380415785,0.0006412203478077527,0.002897090179993761,0.002739108069016588,0.13010603292457854,0.13015812738411223,0.1299496228861073,0.1309527761829611,0.00101700429276394
0.8512720156555773,0.0005714651495595247,0.0006189849526067048,0.000447386845908615,0.00051262412961528,0.0008277204186101228,0.001351675048508194,0.00040612186495259106,0.0024411622136454314,0.003603911057152298,0.0007094946056981355,0.0029276702254633635,0.0028007123320917815,0.13141025419537022,0.13145302052799657,0.13125154192749455,0.1322465491069269,0.0006002525451151153
0.8532289628180039,0.00032240577702360995,0.00011595018868285067,0.0011860387706295883,1.3751602633560456e-06,0.0016743434286578263,0.0011971039391024674,0.00040510722164946444,0.002889882245017711,0.0026475829697115982,0.0006219638205035294,0.0032629030131832992,0.0015711294793621933,0.13271467067961532,0.13274825789694625,0.13255529531006652,0.1335410632520046,0.00011533165716665073
0.8551859099804304,0.0005292375580955022,0.00024849968120341237,0.0016424576742958552,0.001171029637606097,0.0012673814789939397,0.0009227325217414373,0.0004558791415381902,0.003091297577173663,0.0021894951359916204,0.00011434359386677806,0.0030751745207619197,0.0006170491679024226,0.1340191666977096,0.13404375361367946,0.13386161672040706,0.13483628503940137,0.0003953168726496814
0.8571428571428571,0.0004694483918734893,0.0009229950351306304,0.0017418988304546967,0.0006424166517666474,0.0009327552957126006,0.0004187397403308257,0.00023974699207032768,0.0028776504354885712,0.0009976200503894195,0.0005703292531558379,0.0026771255093029633,0.00014531833358491508,0.13532374275155748,0.13533959758706773,0.13516952318378175,0.13613217799051117,0.0008859161802596827
0.8590998043052838,0.0005115257523493066,0.0007027374527887598,0.00019559395094354004,0.0002989782073064551,0.0012167977116541162,0.00019692015428979248,0.0001303268649144873,0.0027275545575185522,0.0004848105885549292,1.2160656647275392e-05,0.0015054358222051367,7.672738810021729e-05,0.13662849980811637,0.13663603234509986,0.13648157435874503,0.13742870190336492,0.0013113610506326479
0.8610567514677103,0.0009646158093303547,0.0009681473845332966,0.0009730119830280437,0.0008402724391132488,0.001495231258282076,0.0003977973586231365,0.0002821047431141033,0.0028733272677570476,0.0013842244273334636,0.0005423684245258464,0.0015801448947101726,0.00012315405665933032,0.13793325083197058,0.1379331837767452,0.13779428260267676,0.13872581178506077,0.0016312304850530368
0.8630136986301369,0.0008070805293423633,0.0013590493422848682,0.0005993506687777539,0.00013370428263120848,0.0007060357552868823,0.0004452279585497876,0.00018530700384550292,0.0019899866360323926,0.0023909321802752515,0.0004557630795138379,0.0005946568030016919,5.3699948181440416e-05,0.1392383613807065,0.1392313056808812,0.1391053834182126,0.1400234565662587,0.001813460277208856
0.8649706457925636,0.0007433947074911573,0.0011472459781668165,0.00039731898422026846,0.00014350376014923838,8.802673702454356e-05,0.00031992235297942373,6.124935035919932e-05,0.0026047770034768603,0.0031770411979653856,0.00036170520896697256,0.000656271363446953,0.0003263000499703905,0.14054374954586243,0.1405305098641417,0.14042048714046693,0.14132157741033424,0.0018373541489299094
0.8669275929549902,0.0008953877123978882,0.001706770840564087,3.091174689801024e-05,0.0005153335961488037,0.00024393874732525633,0.0002750672730592041,0.00041206854907543944,0.0022333942023131104,0.003386133131107971,0.00035636943253009035,0.0004356272849229126,0.0010677345427659302,0.14184959906665356,0.1418306298884538,0.14173719215718777,0.1426201055515576,0.0016956668322651858
0.8688845401174168,0.0014189402130245221,0.0013969162967800153,0.000468603756725694,0.0005150357750057233,0.000279076907336806,4.523298472175474e-05,0.00029685399264106627,0.002220087263286208,0.003652520987689589,0.000569291922748183,0.0016211489704250348,0.0004088799026607526,0.14315588721305122,0.14313167282611122,0.14305581101447334,0.14391895959093998,0.001395570082061648
0.8708414872798433,0.0006550744181660351,0.0011177107697514232,0.00045395344553267325,0.0011872246867207226,0.00014761537370955313,0.00045876652059828604,0.00016456395330155527,0.0020031139248820606,0.004312436282059795,0.0008418515318843189,0.002144281566717976,0.001663561164757854,0.14446258246956145,0.14443329423723494,0.14437231123504912,0.14521804200377875,0.0009584025067351787
0.87279843444227,0.001047349755763094,0.000998533551692049,0.0003302909779539509,0.0004926689314833088,0.0003135271716108723,9.042698621658518e-05,0.00044914406061263845,0.0018352351737031536,0.002304010803700407,0.0004975132298478679,0.0020934112715711994,0.0014067373824128704,0.14576964754342941,0.1457352854657164,0.1456905000257483,0.1465172346855915,0.0004182037622295076
0.8747553816046967,0.0009472020225543554,0.0005451090888995702,0.0005575962619800146,0.001044655616762119,0.0018303148193340724,0.0006121792154330785,0.0005174629135113185,0.0011542491359692042,0.0021358631296139186,0.0009480170650463526,0.002153346713067966,0.0018923781557064479,0.14707702624368854,0.1470371879892368,0.14700791465807148,0.14781639330101753,0.00018086410597545344
0.8767123287671232,0.0012015010882800992,0.00029062290682257963,0.0013614799548572476,0.0009056236316150601,0.0005425308178478305,0.0002253856231159146,8.532805305105917e-06,0.001029679579597098,0.00167408029542504,0.0012496356199794834,0.0012636836339420254,0.002458343310218436,0.1483843903709835,0.1483386065532154,0.14832635034813346,0.1491153400320055,0.0007880134643538927
0.8786692759295498,0.0008102687673064712,0.0003040614203902725,0.0012308689431640152,0.0006332578734847549,0.001252484075596666,0.0006653102712127212,3.096783919062651e-05,0.0016586152239349838,0.0015684780998733994,0.0015571085138824936,0.0010096463040801529,0.001289155833294725,0.14969149554533687,0.14963920737070766,0.1496395948008987,0.15041385432151616,0.0013499753228387312
0.8806262230919765,0.00039671530403356803,0.0004240108522011732,0.0003520978482796644,0.00026698579467993033,0.0016472322734429334,0.0009976940361426379,0.0002670752016470934,0.001633672216756532,0.0003501010926796888,0.001447824934346864,0.0012336837259696032,0.0005304945500924085,0.15099784900821905,0.15093854238666754,0.1509553508964942,0.15171166106404443,0.0018154630085721046
0.8825831702544031,0.0001942859954927878,0.0014398647479917093,8.710753249183134e-05,3.885757254615263e-05,0.0012502772741223855,0.0011734412975405173,0.000920330173501821,0.0011740578346158548,0.0003367317848111673,0.0018996251754666849,0.000668262130746694,0.002162422054281382,0.15230313409043297,0.1522364513940905,0.1522643389172648,0.15300841547901128,0.0021395964393360334
0.8845401174168297,0.0004924672536240626,0.0015994149140702296,0.0013386296920167018,0.00012007233422861585,0.001363350718437295,0.0005032581396712255,0.0002493721552504491,0.0005771803550110866,0.00015061971467600355,0.002062617509780984,0.0005967753819809962,0.002492888539253335,0.15360649797397985,0.15353242430168523,0.15357129398065938,0.15430368377531575,0.002287926933065121
0.8864970645792563,0.00022260769967660798,0.001882090417190646,0.00189852639798746,5.3257497505093676e-05,0.002305044976516818,0.0011234588944472323,6.684735651388274e-05,0.0008171938336335172,0.00012888089056387053,0.0020027600205384244,0.0019913010275803555,0.0009933851635895719,0.1549074135744132,0.15482609048719778,0.1548764042579688,0.15559691842320933,0.002239727598412511
0.8884540117416829,0.000299154522744316,0.0021524566439067305,0.0010066020515834273,0.0002131152180110396,0.0016978073147212447,0.0003405523273075639,0.0001914662095631181,0.00041365504535784137,0.0001670855310832442,0.001632242205468315,0.0007792550352488936,0.0008431661156093062,0.15620499968257795,0.15611681461063276,0.1561784979673947,0.1568874264875728,0.001990265066106278
0.8904109589041096,2.8572236502377724e-05,0.0020753212322833225,0.001032001530134885,0.0009904868950488255,0.0016754038681628391,0.0006638549218533352,0.00018579438825866434,0.00011316612859985087,0.0005302794327380345,0.0016292102684619114,0.0022799439777972386,0.0020535357346179173,0.15749827846387604,0.15740399136642197,0.15747358723977783,0.1581743291053908,0.001551842913266932
0.8923679060665362,0.00018325257690926522,0.0019776691159389403,0.0008620787820003417,0.0006131101807735351,0.0013515372237346557,0.0008618067541935059,6.232965382119149e-05,0.0006231982669017699,0.00046798777190665275,0.001009451266207495,0.0013898332080028442,0.0012121517619274047,0.158786198083482,0.15868653911741754,0.1587643604317524,0.1594565096097522,0.0009534976274606366
0.8943248532289627,0.00042395348154217194,0.0013564223567375522,0.0006734276334175449,0.0013165617505440097,0.001165702394617496,0.0005145972450843472,0.0004863584557899814,7.639770902484466e-05,0.0006353402654060702,0.0004818881074318271,0.00205835645593494,0.0026457453290352206,0.1600673949202171,0.15996329540811688,0.16004894728265912,0.16073254709986368,0.00023932729204953485
0.8962818003913894,0.0007416740244131914,0.0006648465806740889,3.802629167851124e-05,0.0015729978496331343,2.022234742823925e-05,0.0006209597175818315,4.033891503993359e-05,0.0007363274509209761,0.0001670434886712202,2.9222648789323236e-05,0.0020677909070748457,0.001098142545868791,0.16133999677355107,0.1612324178403121,0.16132655592615422,0.16200063140955984,0.0005344636043619622
0.898238747553816,0.0008492751593495163,0.00012809200335495152,0.0012572721963023392,0.001290442181119844,0.0004476888651753219,7.660524796493373e-05,0.0004958377604579178,2.4495887270048478e-05,0.00041818456601150356,0.0006529374594593795,0.0011524127249812333,0.002710969877729341,0.16260181950282104,0.1624919606919194,0.1625915153498555,0.16325845427415808,0.0013036212715045181
0.9001956947162426,0.0016517289477399333,0.00025963266668829754,0.0008605174225756185,0.0013259700936266439,0.0005417563515714152,0.0004882462817243083,0.0007102988165804403,0.0003897152346560018,0.00031326194582495526,0.001216987569909428,0.0008286885422655599,0.0012142411869951741,0.1638500638800672,0.1637389310198835,0.16384455790100608,0.16450307009081028,0.0020007339538722912
0.9021526418786692,0.0022111402681639913,0.0017147080829909567,2.7375095205617317e-05,0.0009065402814575907,0.001558469407873464,0.000318886511640859,0.001325531131906199,0.0007227940627762552,0.00020946728499443568,0.0022188590696624044,0.0008456541368195292,0.000463126427812266,0.16508109288723977,0.16496949064047844,0.16508133130581887,0.1657307179221914,0.002560621004230268
0.9041095890410958,0.00205158012314402,0.0019002141277369156,0.00013471824721730807,0.0009654728849355088,0.0006018163482721939,0.0006596775571879043,0.0009634165246907578,0.0011130837877217636,5.756633682810208e-05,0.002188700608449806,0.0005601463993016587,0.0015453664739552841,0.16629034595890604,0.1661787809650477,0.16629644053383433,0.16693659417733148,0.002925835995519044
0.9060665362035225,0.002320967132893953,0.002788714582768831,0.0005257208992563156,0.0007401486088357834,0.0004096845935262772,0.0004989723513998123,0.0009241183449350265,0.0006787856270395187,0.0003593484710134598,0.002897582466451082,0.0003097276042379471,0.0018031825472436813,0.1674717808912672,0.16736059587701932,0.1674866075466551,0.1681145627380807,0.0030518790044775645
0.9080234833659491,0.0016809882080260075,0.0025837899601164616,0.0005003543054762638,0.0008305727088746273,0.0009218038475218571,2.789185884563561e-05,0.0008370398128327572,0.00043557272794811364,0.0005386353885832584,0.0028725446617308414,0.0011175007974806583,0.00130821452978222,0.16861787004825504,0.1685067893421355,0.16863701804038914,0.16925678608901312,0.002911717931887714
0.9099804305283756,0.0025358224806290297,0.002697962015579286,0.001137179643203673,0.0005016749206084581,0.0005688394007187514,0.0005593275132674547,0.0011175846162337633,0.0013987099233168931,0.0004211688932877211,0.0028448427614670424,0.0002838050427932115,0.0019478624167937608,0.1697189460095864,0.16960746297211463,0.16973795244068915,0.1703532572276345,0.0024992481387994814
0.9119373776908023,0.001321163173533757,0.0033422970732224777,0.00064790606894366,0.00033343196310869905,0.0003609770496857956,0.00010627150139935759,0.0019327288905607864,0.0018531417886244461,0.0004973149339186356,0.003075253363467534,0.0009229368010985062,0.0019833034316527054,0.17076225965819486,0.17064960687956937,0.17078412711224683,0.17139120792692836,0.0018313727351547404
0.913894324853229,0.0014061653282944342,0.0019489699271027228,0.0010720765921767572,0.0004974282118972162,0.0001922524306472162,0.00038143757316430604,0.0017808652255233148,0.0014572120043929437,0.0009189271595780035,0.0029518925812546393,2.2503104478516223e-05,0.0011030859086211542,0.17173166808155219,0.1716170781519715,0.17175714161661307,0.17235436450379277,0.0009484581490028787
0.9158512720156555,0.0011488778592567972,0.0017433596850853494,0.001992763757564492,0.0004640834330100485,0.0009518580435294577,0.0007370876072425314,0.0013170855043906637,0.002532483816005654,0.0006597770453911356,0.00290237200274282,0.0007058845757026144,0.000520469426967568,0.17260660064234548,0.1724892987014275,0.17262767088427358,0.1732220181944698,8.699433081024721e-05
0.9178082191780821,0.0005797986922499443,0.0010701363024946953,0.0008043850722077583,0.0007854009928467964,0.0030100251497987007,0.0001587177576783394,0.0012267137827637886,0.0025910939039948677,0.0013069306550261284,0.0025752429900404716,0.0009339357676270699,0.0016605908932450508,0.17336058812715976,0.17324000793077915,0.17337879734613865,0.173967874676401,0.0011935244291221836
0.9197651663405088,0.0002236197978691401,8.658871953051706e-05,0.0013213474958701787,0.0006739218443198858,0.003104450246648377,0.001409934899167603,0.0014664252012534795,0.002690913221196717,0.0012788157254890742,0.002105144718332702,0.0025369693249030767,0.0003629346102042852,0.17396016226117175,0.17383597598378223,0.17397488460843127,0.1745586481078391,0.0022756985318097833
0.9217221135029354,4.0927107908705906e-05,0.00022362810792686538,0.002148440901658555,0.0016018812102294167,0.0032072727126097877,0.0017469440144515236,0.001501492087266465,0.0027097974461531837,0.0025079037505173485,0.0007893677311920921,0.0030348513764357765,0.0001198436575913231,0.17436328637180565,0.17423536735353706,0.17437207805691002,0.17495237257784796,0.003230765292811799
0.923679060665362,0.00015776765556343997,0.0008090378067017456,0.001610869290542688,0.0022062898895264527,0.0036460102817536255,0.0009975672981263062,0.0012349278947831055,0.0029266716262818238,0.0024511276462554077,0.0002836345413207153,0.0037808061859131714,0.00030556905059805906,0.1745169742682456,0.17438538211374274,0.17452053564577094,0.17509642331446218,0.003956737990314929
0.9256360078277885,7.212860266486709e-05,0.0016640196530036122,0.002503953406017223,0.0023787091461829335,0.004442519971530834,0.0008117775408438832,0.0020199487892798573,0.0020969877926520497,0.002728648951847157,0.0006717811314276845,0.005137599536579052,0.0005281041351966054,0.17435544776042183,0.1742206220539399,0.17435248242934426,0.17492527931886104,0.0043615528496138145
0.9275929549902152,9.849808063511212e-05,0.0011933729902267043,0.002626641179656941,0.002566410686111409,0.004551796700096089,0.0008867964998244826,0.0017421529546737258,0.0021754787221908156,0.0036585643037796434,0.0006207362667083327,0.005072130347824055,0.0006718947633743699,0.17379767588224415,0.17365993699874882,0.17378879479017262,0.17435812963775005,0.004372834150425581
0.9295499021526419,0.0005656127571276592,0.001001423156339748,0.002434378421384914,0.003120547092039211,0.004126941716749294,0.0003895257352999615,0.001398926532346828,0.0003999526859112812,0.003810489618699925,0.0019744391799756122,0.005844658172208889,0.00011230453244961969,0.17274501367799558,0.17260478630058088,0.17273174419395246,0.1732965419466804,0.003947654956307611
0.9315068493150684,0.0007708894195753713,0.00017819533918317365,0.0020318401870530467,0.003491677146891914,0.003376163345317207,0.000640236038227715,0.000832132798175178,0.000895135301609673,0.005339749354382195,0.001417942148188911,0.005868308049182258,0.0014475511493879933,0.1710792558374602,0.1709370764079291,0.1710639746966559,0.1716225906830046,0.0030815013881405617
0.933463796477495,0.0015960748794011104,0.001513954580061816,0.00013357740617475633,0.002965602695710279,0.0031160895226069463,0.0011488463284901607,0.0001237060429982173,0.0014830793740681636,0.006013151586287402,0.001249555170304395,0.004750463783509351,0.002501767456763171,0.16866235840343752,0.1685185249450139,0.1686432700159482,0.16919809445608786,0.0018154169070796755
0.9354207436399217,0.002308271377787746,0.0028424035007812154,0.0003742645675994527,0.0019217659537933696,0.0019395579402588237,0.0021814922983504903,0.0007928381855346334,0.002616785019145168,0.007665119617686428,0.0010351915662430156,0.004956044704212986,0.004669777601466335,0.1653371597821571,0.16519170954774395,0.16531702086280362,0.16586593309356942,0.00024002453075905317
0.9373776908023483,0.0030440495597444106,0.00448174339404922,0.0026018427001557876,0.0011720402849592637,0.00038847762474197856,0.002797345935019069,0.0015834377395234633,0.004424210010679774,0.008251781879576259,0.0004636837852873277,0.004197855175820775,0.0039993033992372085,0.16093238007894378,0.16078513425460678,0.16091327679029327,0.16145475639027757,0.0015051569916697816
0.9393346379647749,0.003826624389372979,0.006465411420546685,0.003155118461333428,0.00027803206034771044,0.00024191164561382372,0.0033366295058356865,0.0032190444428550347,0.005822098489485894,0.009453034635268365,0.00022160136290660937,0.002599367265023078,0.004474720593176995,0.15527227395363918,0.15512290471383205,0.1552550631124603,0.15578863694739242,0.0032388533458534707
0.9412915851272015,0.00426918224668002,0.008510455053801297,0.0042205150542209136,0.002106815141196011,0.002259134810919522,0.004795491260046719,0.003695219319815396,0.007067530911917447,0.010005473655218838,0.0005176062998721587,0.0023682717862179292,0.005259006780142544,0.14819247232055163,0.14804031656360125,0.14817862169122195,0.14870312791975013,0.004753206835311802
0.9432485322896281,0.004527447005116397,0.009983626385533267,0.004921761532627994,0.0035001013477677645,0.002554399152600223,0.004851636668049747,0.004798946162068302,0.007229921599232608,0.009917211910092288,0.0012064550121659579,0.0014191742936735807,0.005414870758854801,0.13956332691510862,0.13940776624282544,0.13955387957891172,0.14006842874447759,0.005837711718329863
0.9452054794520548,0.003766036122487798,0.010550773232625738,0.005343845575498357,0.0051879943305719045,0.0046558887655007986,0.003663933365987554,0.005140578835653081,0.007432511537717595,0.009244358628438726,0.0013599009210336355,0.00025881221945403543,0.005537709682630315,0.12931890645568253,0.12915908405129792,0.12931562820021988,0.12981860479225144,0.006310800846230813
0.9471624266144814,0.0028016757009390603,0.010551352405345799,0.005338151359355808,0.007016975784099461,0.0038961957929495583,0.0024472366807822,0.00462142040709293,0.007103372716701389,0.007562268876827122,0.001639891767299534,0.0005024332763787498,0.0041632991073492776,0.1174885894892577,0.11732372304180896,0.11749114131311214,0.11798298646413126,0.006055071542652057
0.9491193737769079,0.0014118890531133743,0.010553229904897127,0.00470920310092679,0.007228855348355684,0.0043325613505910965,0.0009715001351904007,0.004737053371198091,0.0054781477220129104,0.0057275633580755325,0.001244176483876619,0.00037596032691708525,0.0019545297391485306,0.1042233634061884,0.10405268923116437,0.1042332875795435,0.10471259110082351,0.005048787162036772
0.9510763209393346,3.3509640012030495e-05,0.008939373584475274,0.002426225038256402,0.00804730066844439,0.002868729921068902,0.002065402178082709,0.003063771219935174,0.004309031458582635,0.0030322105605266048,0.0004435808379313899,0.0005587904732563542,0.00013326415606951247,0.0898079902846477,0.0896306813676021,0.08982564071008181,0.09029218819752818,0.0033840120441262778
0.9530332681017613,0.0018920207564484537,0.0073423629458296835,0.0005921369250166952,0.008128697222029024,0.00249392742470389,0.003979703242028898,0.0020606463606703818,0.002418423240934664,7.306987599020598e-05,0.0009376907889496744,0.0016020292584549845,0.0012125278060090006,0.07465016672567015,0.07446551153615599,0.07467643374756461,0.07512952251363245,0.001262592055419176
0.9549902152641878,0.0039711612593831686,0.005241094218522105,0.001954728676051107,0.007644927190571818,0.0006862935293016764,0.0063062551748456624,0.0012812670934496256,0.0002477261554898885,0.003662237836092916,0.0019865277540387777,0.002981746507853475,0.004045719219416585,0.059243815081149134,0.05905106111052612,0.05927882535937408,0.05971850092849897,0.001033537800785092
0.9569471624266144,0.005579134268983946,0.0024595653579386617,0.003503894253000364,0.006692076282277956,0.000631248398050413,0.008869727893098936,0.0004774982168522929,0.0021161789133397196,0.006149133486971006,0.0028221959307042216,0.0038204545214024638,0.005431150837167845,0.04411134700633611,0.04390993173576917,0.0441547168359908,0.04458172041561865,0.003192670005366785
0.958904109589041,0.006798067397760135,0.00041136770756365626,0.0059468758174645725,0.006707786314798611,0.0009342294999825779,0.0100274470516908,0.0009727042981850925,0.004277781850980503,0.008597941405462009,0.0035939079591500583,0.004684389836477024,0.0065232825347649875,0.029739367508007306,0.029528750770403164,0.029791339032961148,0.03020573614681568,0.004931182157673533
0.9608610567514677,0.007352558585356467,0.0016070359074580598,0.007079353245447867,0.005925292459775217,0.0016376801454532075,0.01138503632182955,0.0016199105107295442,0.005788584860514395,0.010323999139021628,0.004712273987482779,0.0061170213543879914,0.009008196803282492,0.016522748706389673,0.016302580324460275,0.016583176640321023,0.016985489060628703,0.006042803726249157
0.9628180039138943,0.006763808832003379,0.001736432716681266,0.00737796019060781,0.005044854774640298,0.0023265112493770362,0.010311432585551047,0.0021058027003543617,0.006064482436014915,0.011382021412684226,0.0037495870445506813,0.005127296254469657,0.008283786878420615,0.004730898484156823,0.004501100226805901,0.004799827530549264,0.005190514798618526,0.006426916200670332
0.9647749510763208,0.006240467681392567,0.0030297405559863017,0.007557968749507801,0.005105444089666469,0.0013302631218279765,0.009756854875787632,0.001893359376891987,0.006492211623891728,0.010681412323221104,0.0032734378714407847,0.005603156193002598,0.008184171422227757,0.005499805464252369,0.005739084585412876,0.005420926167472737,0.005042786277848169,0.006091801761429226
0.9667318982387475,0.005017551413529539,0.0032006379280025005,0.007255754253619337,0.004971788444763994,5.827210212407119e-05,0.008100195607894087,0.0019118215951854228,0.0061887715074950694,0.010357099405282164,0.002104623994582319,0.0046362791273528575,0.006177930912726545,0.014151981851809645,0.014400186768525267,0.014066359779589796,0.013696873293557468,0.005137032546935136
0.9686888454011742,0.003379893730050723,0.002327979783183734,0.006561582217580478,0.005088719298475583,0.0017596024473841981,0.006376059035426776,0.0019256335297886534,0.0057523485819164916,0.00894187508023421,0.0007652056018177672,0.004091413001186053,0.00397300837433974,0.02129946021235625,0.02155593154824416,0.021205262521869342,0.020845599788356803,0.0037238925674688977
0.9706457925636007,0.0014253453611200659,0.0018874117432897894,0.005828359097129664,0.004660564541929403,0.0014276905656987818,0.004312408089525065,0.0008612749426430075,0.00522138264764007,0.007922523587829432,6.917019177134914e-05,0.0022484706043070166,0.0041589559315508215,0.027076196789628824,0.027339884012824854,0.0269735650419062,0.026622794477744356,0.002043081767447226
0.9726027397260273,5.127500468939117e-05,0.000531382749731843,0.0041818990213230295,0.004460673888270553,0.0034493246274635153,0.00193573151057512,0.00018352467292993835,0.0038185435188368005,0.006338579471166436,0.0013504979359552222,0.0021674333912685556,0.0017080715698555154,0.0316473058265999,0.03191707644885332,0.03153640765970499,0.031193665222829126,0.00028643612330048543
0.974559686888454,0.0014933980588195984,0.00033399272303564,0.003404863220048123,0.004536338109183139,0.004222478676247424,0.0003474764112709229,0.0008526695479033654,0.002519005950880223,0.004404583987188512,0.00283047552745325,0.0006769877340318496,0.0013050399307487671,0.035186987411570725,0.03546175364811438,0.035067942034793076,0.03473251468575418,0.0013739431367909612
0.9765166340508806,0.002520751648098382,0.00039058036401883045,0.0020174845378099354,0.003999686308652314,0.005269946504831466,0.0019595664669574825,0.001776900582462701,0.0015895567159353169,0.002995034239739028,0.0036152084101738063,0.00023557015463694653,0.002238437973410043,0.03786317215070113,0.038141939349025336,0.03773642659887656,0.03740754905895229,0.002798508985987472
0.9784735812133072,0.003180578318611073,0.001609381255880284,0.0008706599798050645,0.0041560670036825415,0.00653381456173985,0.0036410130236300704,0.001159545001760411,0.0007899478401985887,0.001282190936431003,0.003991670874133992,0.0006635347057136771,0.0044109373960646864,0.03982894870899589,0.04011066261194618,0.03969470042251022,0.03937193693225437,0.003886052844656161
0.9804305283757337,0.0032594781925113616,0.0012123250027330336,0.0007197576950161043,0.0035264026929767546,0.007015943582835954,0.004210511278096002,0.002039794400069278,0.00034925522309227613,1.4288295325476201e-05,0.004535436685863298,0.0010954808068604884,0.004755647908631128,0.0412178020368187,0.04150182561975403,0.04107729898792191,0.04075961759590915,0.004574150718928961
0.9823874755381604,0.0033134539785954218,0.0008888059470030527,0.0005051548418429632,0.003172563499507592,0.006811441964206384,0.004590047633943246,0.0029142057697447996,0.0003491396841433783,0.0005441569897505502,0.0044541192415329675,0.0019168426457020502,0.005055757350024865,0.04214320507020028,0.04242905032009156,0.041996976250114754,0.04168432284629908,0.004836015590921747
0.9843444227005871,0.00294638268313889,0.0011663514342117737,0.0003779201615643074,0.00283710129223351,0.005983851213376565,0.004487930160384221,0.0021057681333232353,0.0003917232934426834,0.00023630290887836913,0.003853915553908391,0.0033487587388563583,0.006369894665103001,0.042699379551787334,0.04298678197302337,0.04254740633406158,0.0422405390052819,0.004675238705599329
0.9863013698630136,0.0021758583839355003,0.0012129295151052963,6.400593562741171e-05,0.0023376952390490066,0.005560709070351531,0.0047283369581518665,0.0012631417717156898,0.0005579580087842454,0.0009845263789711486,0.0038424591998873245,0.002215481502872516,0.006387819675665905,0.042963302554625465,0.04325228077365775,0.04280812931253333,0.042505479897134775,0.00411954886670462
0.9882583170254402,0.001612512399464959,0.0011832667561472595,0.00038676336875569225,0.0017399024265111625,0.005241416399389619,0.0036824438767732322,0.0017158184247316063,0.0011929068667589486,0.0007743891375364006,0.0025127995806039512,0.0023995805578530967,0.006555208941012735,0.042997082690685876,0.04328789002725471,0.042838340620487816,0.042541455526762854,0.003214386030003854
0.9902152641878669,0.0012905149925839941,0.001143861489404444,2.4691617150310752e-05,0.0018748537842524092,0.003269757071543936,0.0030843782443892996,0.0019606174175035994,0.001989044321666952,6.71915915203135e-05,0.001695045197416548,0.0033637917805802863,0.005259513782371286,0.04285043485273003,0.043143514616380926,0.04268951721299767,0.04239826471823166,0.0020168152990101204
0.9921722113502935,0.0008163403168512408,0.0008052370891166751,0.0004108797207666461,0.0012560661331010882,0.0022784199014497823,0.0021495993629289693,0.0005193061575485293,0.0015757766172098096,0.0003534483172191207,0.0013090518683386866,0.004051501621325118,0.006514484752733809,0.042562739233653446,0.0428588290318655,0.0424000893339323,0.04211541037840379,0.0005901043802374168
0.9941291585127201,0.00011150682353740227,1.819854610925209e-05,0.0007304740511751701,0.00108818387621408,0.0008093709684037637,0.001789371054706626,0.0005099648051834632,0.002261226493778176,0.000527787450613923,0.00021710382765764702,0.0038273749315119315,0.005647328253922515,0.042165114972653336,0.042465161029162354,0.04200155237680907,0.04172404619454098,0.0010008590879412604
0.9960861056751467,0.0004545577740637291,0.0002950488650830757,0.0002752228701146614,0.0011998101198705208,0.001392024283703946,0.0009173846864732277,0.00021343706786952133,0.0025165813913909426,0.0012866423404184807,0.0006557132056323517,0.0026045947396787176,0.006082942994836188,0.04168201023101487,0.0419871115064589,0.041518447635170604,0.04124862968498178,0.002693238084937203
0.9980430528375733,0.0013135022801112838,0.00021873445629593793,0.001299764649872809,0.0015871149170446686,0.0014812390637349792,3.6120725865334906e-05,0.0002842809390973753,0.0029315597695064254,0.0021364270561140485,0.001924566071550221,0.0037817914652872376,0.004873692678217917,0.04113255472301957,0.0414439591896486,0.040969901098008125,0.04070829294432256,0.004429006039713532
1.0,0.0013135200675747929,0.0007307058509610233,0.0005832384962417545,0.00108837575351972,0.003201851093413645,0.0004906826030633984,0.00029791885355334854,0.002993924015404993,0.002689981305243784,0.0030993683573029575,0.0031923489335753384,0.006256757831928915,0.040531793081404976,0.040850681656243615,0.04037112503612261,0.0401179600691807,0.006156849122969953


==> BurgersEquationLargeTime-error-t-4.00.dat <==
x,nonlin-N512-r1-f3,nonlin-N512-r1-f4,nonlin-N512-r1-f5,lin_nonlin-N513-r1-f3,lin_nonlin-N513-r1-f4,lin_nonlin-N513-r1-f5,lin_nonlin-N512-r1-f3,lin_nonlin-N512-r1-f4,lin_nonlin-N512-r1-f5,linOnlyTime_nonlin-N513-r1-f3,linOnlyTime_nonlin-N513-r1-f4,linOnlyTime_nonlin-N513-r1-f5,nonlin_lin-N512-r1-f3,nonlin_lin-N512-r1-f4,nonlin_lin-N512-r1-f5,POD r-1,POD r-30
0.0,4.4840388000011444e-05,0.0002902330015785992,0.00046889111399650574,0.0008719093166291714,5.619926378130913e-05,0.0005974727682769299,0.00046877353452146053,0.0005724874790757895,0.0007748585194349289,9.824871085584164e-05,0.0012381244450807571,0.00035685859620571136,3.263624123412499e-41,1.3497727197915935e-40,2.6564835377744855e-40,8.093203294436173e-17,1.02431775682812e-16
0.0019569471624266144,0.0004998545191540526,0.00024978614238194694,0.00021012946671702395,0.00029664653993107806,0.0011158317356660175,0.0016911409766123485,3.219927021406164e-05,0.0004666263266756343,0.00047570913738467226,0.0001372441620276166,0.000516356158192377,0.0010781183809683514,0.00034724465512566696,0.00035857850161277185,0.00023928516019963155,0.0002035599090177625,1.2690172765048024e-08
0.003913894324853229,0.0003149263502450373,0.0004447825194688227,0.0003424487949700739,0.0007645342557339285,0.00018684603857084254,0.00015610680567308406,1.2166070507624348e-05,0.00023362264620347957,0.0017058021330626394,0.00013232268976255397,0.00022687911404088994,0.0024066077603606796,0.00047441056811974307,0.0005659988091679003,0.00038890782160476704,0.00040711981803589125,2.538034529037895e-08
0.005870841487279843,5.76615421039484e-05,0.0002372047020060442,0.00015723668913668614,0.0001750920055372141,0.00025100364293283444,8.064358551674862e-05,0.00022811385859423656,0.0007454153237802408,0.0003086548386079691,0.0003329376777572058,0.0003019511787158869,0.0005926989106399439,0.0006950987881111481,0.0006735981587382533,0.0006073207041310646,0.0006106797270536448,3.807051808242361e-08
0.007827788649706457,0.0001448655384364895,0.0002330791321810909,0.0003869030042323641,0.00015960558082492868,0.002424797799926681,0.00016530306313602408,1.0056712221784194e-05,0.00011644180628986875,0.0010257933172169499,0.00035120436225501974,0.0016357490676227383,0.0003226821427461334,0.0008430797024402193,0.0008441924000862412,0.0007768149371031098,0.0008142396360715505,5.0760690754880766e-08
0.009784735812133072,1.6473481110834687e-05,2.1419007651901634e-05,8.707880653047173e-06,0.00039621930042693654,0.0001877471658814911,0.00018929877845158538,0.00016791281817069015,0.0004026233364414211,0.000570236690663195,0.00039995832773337403,0.0016159815567959313,0.0007118694630037781,0.001009081010096169,0.0010337096027512316,0.0011784999951202635,0.0010177995450895401,6.345086336597208e-08
0.011741682974559686,0.00018218604960786857,8.07789910708622e-05,0.00015346778669702568,9.786264857900582e-05,0.00016086062529432335,0.0024073396053041264,0.00022729396001743831,6.616653987514534e-05,0.00030199179312837563,0.0008557483378921703,0.0023851489823187634,8.71995289002613e-05,0.0012116001743947224,0.0012173243157689527,0.0013584886036937193,0.001221359454107656,7.614103587991888e-08
0.0136986301369863,0.00040837952114437543,0.0001761293242851349,0.0008871383760889915,0.0008153733070174309,0.00013399163439665757,0.00011041008114610635,0.00012056443661655463,0.0007758108694871811,0.001797864606527433,8.165549665485345e-05,0.0011701822076758293,0.00044474897727574386,0.001412526311429396,0.0014059064705690292,0.0013711527717133907,0.0014249193631253347,8.883120873430517e-08
0.015655577299412915,0.0009553650160795792,8.01029381817921e-05,7.598509541812976e-05,0.00012968399100836674,3.168394318882068e-05,0.0002188034122354134,0.0002979972633057491,0.00012710841842826764,0.0012324283597535237,0.0005314961309069053,0.0003604696830278977,0.00028137152544323047,0.0016037825261718376,0.0016021121991342648,0.0017027737339502915,0.0016284792721431834,1.0152138144644413e-07
0.01761252446183953,0.0007577325886301335,7.875326259058077e-05,0.00023962573317807276,0.0005042039120383922,0.0008698933088966076,0.00037567985413592417,0.00013872997073453028,6.1642641015712506e-06,2.6695270258969474e-05,0.0012099415326305095,0.0032249976211972896,0.0009577570745535557,0.0017783173097483452,0.001802403639834338,0.0018679175263456639,0.0018320391811612398,1.1421155400939687e-07
0.019569471624266144,0.0006265314004280098,1.0760471866322341e-05,0.00015303769026775438,0.00034641285304803926,0.001145811722324086,0.00041460667858939093,0.00023221087764124793,1.2630858748363671e-05,0.0009143818461440079,5.2678195118116555e-05,0.0019589942240260116,0.0004132818139054306,0.0019586700654484757,0.002003224071756793,0.0020355172163702973,0.002035599090179219,1.2690172661485033e-07
0.021526418786692758,0.00025691998604896425,0.00024549312371971964,5.562581639525534e-05,4.1632200071839084e-05,0.0013957016490793502,0.0005776884355044639,3.729875613215326e-05,0.00014200828451874613,0.00015825706947806238,0.00037980476911899687,0.000285913454780606,0.0004984375410175598,0.002132550129255029,0.0022029525279605115,0.0022081106580400193,0.002239158999197019,1.3959189938510252e-07
0.023483365949119372,0.00010515976471210404,0.00030641868936513977,0.00017301965278888626,0.0001932088635614006,0.0003506936482837288,1.6470963532677456e-05,0.00014603050651644783,0.0007040980853388222,0.0004627764574935524,4.928227288032456e-05,0.0009467448689291389,0.0004156701616695015,0.002308575028950921,0.0024015782982358845,0.0023697456926355274,0.002442718908214958,1.5228207203305671e-07
0.025440313111545987,9.269207650376438e-05,0.00014313669809652447,4.839531187903964e-07,0.0004049256823067558,0.00044123562118457676,0.0010678147518034089,7.414318686770321e-05,4.425797677086712e-05,4.625726425601124e-05,0.00025480952179478527,0.0007995621853466141,0.00015664905375288845,0.002485887016444932,0.0025992392183239567,0.002565371672898065,0.0026462788172328293,1.6497224473045052e-07
0.0273972602739726,0.00015971544772794798,0.0002655830757360752,1.9599829022198464e-05,0.0005684300848882492,0.0003782518616277878,0.001181432831879348,0.0001940970832150276,0.0005577787233848278,0.00027589421362093046,0.00034821699947527006,0.00022800095022132948,0.0009073958209116165,0.0026691548118036087,0.0027962775492708977,0.0027487316691916282,0.0028498387262507786,1.776624173653943e-07
0.029354207436399216,0.000670719004205178,0.00045461016989617464,0.00014057238868742106,0.0003310995670345318,0.0003338022651460659,0.0005638911826226223,8.42026928749573e-05,0.000332508658089925,0.0004985709237244618,0.00022740107678503874,0.0007636025110569489,3.434154487519381e-05,0.002854608886906196,0.002992817156979133,0.0029264380717959892,0.003053398635268708,1.9035259002288946e-07
0.03131115459882583,3.487314088470618e-05,0.0003743453416062085,6.419350384003798e-05,0.0007403471971882073,0.00026887771682613214,0.00021759863002426306,0.000132178654803106,0.00044595706267482917,0.0009455622638595788,0.0005239050368798463,0.0008656207938658508,0.0013192419429289611,0.0030430702026022164,0.003189703216685125,0.0031192542518509118,0.003256958544286523,2.0304276279314165e-07
0.033268101761252444,0.0004818994056163704,0.0002202257018266594,9.325383861645813e-05,8.977712432757263e-05,0.0006327028821884071,0.0010149754088102257,0.0003333934147180641,0.0005502611894430244,0.0003788568575204933,8.072194856556698e-06,0.0007885820667920982,0.00027848449836388473,0.003234925257760135,0.0033864682044564163,0.0033062310393629944,0.003460518453304486,2.1573293541420763e-07
0.03522504892367906,9.146923538290181e-05,6.045788187540851e-05,0.00014038351956762157,0.0005864982086793312,0.00027904784645877995,0.00029087593439973674,0.00018307924609624066,0.00019285516474403224,0.0003656648624316581,0.0005280241895095237,0.0008191488158329598,0.0001352600228413216,0.0034284939464553467,0.003583612240515577,0.003484953514896261,0.0036640783623223304,2.284231081532348e-07
0.03718199608610567,0.00019392477395833128,0.0003060019952327072,3.34076029330551e-05,3.680879297555083e-05,0.0006823845761746109,0.0009019143325358688,0.0002815268379718124,0.0006573620629578888,0.00018100148019492036,0.0002639080775052368,6.216378835141069e-05,0.0012004833114415466,0.0036240854677826225,0.003780980725315219,0.0036782353562384903,0.0038676382713402242,2.4111328085149597e-07
0.03913894324853229,0.00030270678678312457,3.9335398583029146e-05,0.00012839859107294238,0.0012985858483032242,0.00019648304453334653,0.00040405342599592053,1.465960054014559e-06,6.261101236781919e-05,0.0007366034550384537,0.0003021973533348099,8.907227425192232e-06,0.0003903991890863434,0.003823019505830194,0.003978647233338739,0.00387277820834675,0.004071198180358317,2.538034533303146e-07
0.0410958904109589,0.0003325331343771668,8.54011012675019e-05,0.0003210033609034272,0.0007190902398465423,0.0004002644999386521,0.0013289794006882457,9.792552725093086e-05,2.3740591251686025e-05,0.00042758208304031174,0.0009867169575331954,0.0012638426704766007,0.0003510888053538056,0.004022286957359478,0.004176811067617104,0.004063572487092182,0.004274758089376295,2.664936259132167e-07
0.043052837573385516,0.0006181816280675483,0.00033569851062769177,0.00036853135667318584,0.00016455867431635143,0.00021510900102133038,0.0006383131547974992,0.0001657209069324088,0.0003654402390909743,0.0009837192193461013,0.00032534121431833027,0.001740653970171268,0.00039459994890218494,0.00422222589246506,0.004375316697280352,0.004256900894563143,0.004478317998393993,2.791837988413287e-07
0.04500978473581213,0.0003204324022081269,0.00018350065498086085,1.6264922902308604e-05,0.0008973876685049904,0.0006224571987840759,5.3703479483403066e-05,0.00016159626843003164,0.00039520983396502604,0.0009284984991100205,0.0007715129032876862,0.0003260547965910805,0.00010071911661358943,0.004424339465782367,0.004574213482424937,0.004450111024067126,0.004681877907411864,2.918739715664781e-07
0.046966731898238745,0.00040005717878530654,0.0004141285315651718,0.0005128934279579941,0.0001190089389186081,3.918714369346467e-05,0.0002074121729035202,1.3201381216543587e-05,7.111497675369415e-05,0.0004235088125366989,0.0005354777678351578,0.0005069103791814026,0.0007612955525021729,0.00462756969486664,0.004773497697760564,0.004644237574984533,0.004885437816429897,3.0456414409733845e-07
0.04892367906066536,0.00013210072953057095,0.0002911639602129479,0.0002577592821066399,1.976631742167667e-05,4.228383463072971e-05,0.0009134690479581375,0.00021965794425654606,7.525637906241611e-05,0.0009259470536167602,0.00030906304877448276,0.0004175928623621483,3.968078803467945e-05,0.00483162880104232,0.00497314885419059,0.004840635621661427,0.005088997725447792,3.1725431678085447e-07
0.050880626223091974,0.00024682682138774635,0.000196805485905149,0.00019345313179399727,0.00017330728602502586,0.000539176835297606,0.0011827542619695878,0.00015595435964967964,0.00010989353191945793,0.0008080384867181992,0.0002620697779664779,0.00018142283094022514,1.1652038813569562e-05,0.005038225761233828,0.005173220037101767,0.005034994071899912,0.005292557634465773,3.299444893550829e-07
0.05283757338551859,2.922349100943286e-05,3.8265730682652405e-05,0.00015092037195328992,0.0002030260073578767,0.0007961182999051027,1.5765879806239197e-05,1.5792916957180908e-05,0.0006582806962168626,0.0004025543895923682,7.756568068627637e-05,0.0013778400463425704,0.0007615522625482492,0.005242459024730962,0.005373511012140553,0.005231484319511693,0.005496117543483604,3.4263466213400873e-07
0.0547945205479452,0.0005549040508188614,5.565054000240474e-05,5.955185026746898e-05,0.00030213658481019826,7.03356343589416e-05,0.0003764203864417663,3.4474652923950633e-06,6.52692395530334e-05,0.00021249457479339748,0.0003040634912170777,0.0002963638979278198,0.0001731387454352966,0.005447836883672296,0.005574155889757692,0.005429890297659456,0.005699677452501613,3.553248346804816e-07
0.05675146771037182,0.0001230948690303154,6.413190550883484e-05,0.0002919538963564224,6.40033829935379e-05,0.0001077941704519577,0.00018906882889350128,0.00023927436284939575,0.0007852633569367714,0.0005845419216879196,0.00033672981970230866,0.002218275229262512,8.062004036982727e-05,0.005654811029506523,0.0057751211423405,0.005626320009303886,0.005903237361519457,3.68015007436856e-07
0.05870841487279843,0.0003340580444163299,0.0001934654135876679,0.00024295589520273442,0.0002391588930660271,0.00036167734668912654,0.0004825220386809326,3.749699698152309e-05,0.00032358532206477886,0.0002765786777562118,0.0006258600334948516,0.0001390910763913178,0.0004097110648327851,0.005861522542374709,0.005976378830211737,0.00583519219054518,0.006106797270537458,3.8070517998853304e-07
0.060665362035225046,0.0005491481135269424,0.00018367478350603782,2.554894485118017e-06,4.658782581293784e-05,0.00011273445834910668,0.0002222850014785508,0.0004662747522214631,0.00022304496069943704,0.0002558345879098197,0.0005055175135513564,0.0010253761867662688,0.0002744386876603385,0.006068187489114163,0.006177873074016927,0.006023504494629262,0.006310357179555281,3.9339535278827553e-07
0.06262230919765166,1.0485295388561883e-05,0.00025343010183824857,0.0004924996754194673,0.00035145459714875857,0.0011369246056343492,0.000436345580783027,0.0005619390865827974,0.0006255372425581392,0.0005652154797648017,0.0008502830753062789,0.0001213052311872069,0.0005037547090982024,0.006275716703202861,0.006379583384659427,0.006224171723988193,0.006513917088573254,4.0608552536944287e-07
0.06457925636007827,0.0009268892028618698,0.000264706366391098,1.697083625308224e-05,0.0007354265979241485,5.149068620690159e-05,4.877550217620083e-05,8.861468795052715e-05,0.0002707357487391586,2.05545655202026e-05,0.00014162687894591144,0.0008869788578461761,0.0006911161324690933,0.006484180965156471,0.006581586130590355,0.006421949990720665,0.006717476997591031,4.18775698240309e-07
0.06653620352250489,0.0006402664878013779,0.0004864615328070473,0.0003946098438855957,0.00019057941952913514,0.00010102530339925996,2.1450308656389624e-05,0.0001012264690753769,0.00022790013482600936,0.00032776864846975097,0.0006719724335315872,0.0014653801046851326,0.0003269099690559555,0.006691687827503378,0.0067838626853582214,0.006621860986149008,0.006921036906609142,4.3146587059943176e-07
0.0684931506849315,0.00023415415509514537,3.3405507366135456e-05,3.0489740510508678e-05,0.0006894004620509597,6.348256991334233e-05,5.034367515616145e-05,0.00012559060976929937,0.0005291541017694024,9.797411422207691e-06,0.0006590449340539428,0.00012169209347195897,0.00030133138372473445,0.006898838924626782,0.006986440988640263,0.006822654875378087,0.007124596815626914,4.44156043513666e-07
0.07045009784735812,0.00033030967481448813,0.0003873796083776696,5.6187331005786226e-05,0.00021701894022538824,0.000267740047797416,0.0006502636826784865,0.0003594911538808091,2.9333748666985487e-06,0.00011070881716892557,0.0003556379235537307,1.1815980747486785e-05,0.00013308535583331747,0.007107262208387111,0.007188874005600665,0.007022554694935535,0.00732815672464498,4.5684621590401375e-07
0.07240704500978473,0.00039951365054703356,0.0004771905803575456,4.4565261459947325e-07,0.0007324381583824098,0.0010886588281498015,0.0003708456790552199,0.000327130299200052,2.7590882171624892e-05,0.0007882281058921754,0.0005522114372358382,0.0011444943809404313,0.00020857014148377775,0.007315542068470949,0.007391716804493898,0.007223329957713121,0.007531716633662783,4.695363887731452e-07
0.07436399217221135,0.00010057192390562283,3.8155092841375e-05,0.0002004506820976852,3.85355109571231e-06,0.00022630739862321628,0.0002330488348543762,0.00018881473785043942,0.0004699320709168793,0.00042512614185212863,0.0005448513841092469,0.0004835489382803322,0.0018274483447730423,0.007523577922040236,0.007594734692031157,0.007424721756035101,0.007735276542680667,4.822265614930904e-07
0.07632093933463796,0.00014781385857006758,0.00016390539508918077,2.7024259685070814e-05,0.0003904077018485382,0.000528638323663266,0.0004329950754656479,0.0003601153587116882,0.0002818303908095673,0.00014972880285838396,1.8150751604720933e-06,9.584154736855775e-05,0.0012084758634553269,0.007732111101864369,0.007797933256147893,0.007636419569967778,0.007938836451698654,4.94916734041298e-07
0.07827788649706457,0.0005615466509429901,0.00013730663317756964,0.0002494658108385117,0.00020040210824889826,0.0003438683922918351,0.0006155780281456025,0.0002904384161861451,0.0001841335322292359,0.0007946527327926667,0.0003320482794610946,0.0016856576551167457,0.00022597250085754084,0.007940340670529178,0.008001357200327686,0.007827466237130931,0.008142396360716536,5.076069067612432e-07
0.08023483365949119,0.0004455813471001893,0.00020000401104266347,0.00012056964600856007,0.0002276667658013612,9.756845270817577e-05,0.00012735773657982646,0.00037685346638386547,2.468687330906688e-05,9.783108567421733e-05,0.0004631665799540788,0.0007400059405488282,0.0014920992109698564,0.008148417502291748,0.00820482212270076,0.008028751864679405,0.008345956269734469,5.202970793927175e-07
0.0821917808219178,0.00020840441017118058,0.00028592671127352157,8.185071079698167e-05,2.0993378472656393e-05,0.0001936177429679338,0.00013398614852395616,6.760607333216109e-05,0.00017058613569769301,4.9784284544319296e-05,0.0002778345081087645,0.0004286742475751344,0.0009367013988021318,0.008356512960505814,0.008408825349521965,0.00823609667689833,0.00854951617875234,5.329872521074586e-07
0.08414872798434442,0.00047798802576769564,9.67619441260073e-06,0.0002645573256183746,0.0004215945812295792,0.00048636483527909544,0.00036711084224473264,0.0003339967367817047,0.00044622110702286985,9.219323716868136e-05,0.0008180008592437622,0.0011438352378438828,0.0008444429697822449,0.008565025651233304,0.008612320074217427,0.008434180417435277,0.008753076087770251,5.456774248048524e-07
0.08610567514677103,0.0003376537354375028,0.00020100647791374687,0.0001353035329197741,0.0003836928515051699,0.0004873155264471865,0.0007923365922356748,0.0005512228815173006,6.449350872149429e-06,0.00047126511319626335,0.00025171687618743416,4.0016195020566026e-05,0.0005696984587525225,0.008773558831057439,0.008816308399877439,0.008637941500387082,0.008956635996788202,5.583675974085711e-07
0.08806262230919765,8.359564552101739e-05,0.0006719546942969834,0.00022738786330428473,0.00027981041083130487,0.0006600358904341186,0.0005307643293401276,0.00027007223954406134,0.00013217689385619513,0.000463634860608908,0.0007194281936624969,7.740235039982446e-05,3.265788862499841e-05,0.008981846141721872,0.009020350742246774,0.008837148415949014,0.009160195905806082,5.710577701718844e-07
0.09001956947162426,0.000145077094464853,0.00027977736291353444,0.00025341720876161794,0.00025616833564703206,0.00010999166962568502,0.00019598318639333506,0.0001370267421298768,0.0001978868097358491,0.0003858407438092973,0.0007699647397094514,0.0013272954672283385,0.000691494584054396,0.009191068500251219,0.009224549546808646,0.0090394976138777,0.009363755814824033,5.837479427374392e-07
0.09197651663405088,0.00018546781238394303,0.00045694546106976944,0.0002779825151316591,0.0006371126949437193,0.00022879750732106643,0.000996426257456117,0.00027752989236039596,0.000443988057936006,0.000633255156839662,0.0003219941138871245,0.0003590615958325334,0.0021810843170039125,0.00939883613291902,0.009428949517046637,0.009242055428063101,0.009567315723841976,5.964381153168719e-07
0.09393346379647749,0.0001876631288729065,0.0002610145599641449,0.0005594531537093765,0.00036822096417328185,3.846897770980531e-05,0.0009428651540480011,0.00010122940848251646,0.0002911838234462387,0.0008909513710937851,1.1246418853794876e-05,0.0010078588963546402,0.0005599984436235779,0.00960742332945248,0.009633291745284999,0.009444827446440662,0.009770875632859874,6.091282880489601e-07
0.0958904109589041,1.582787053226037e-05,0.0007810173989975314,0.0002367096455538134,0.0005043251873695712,0.00037928209321139855,0.00042029931528927283,0.0003281599344456057,0.00027892090992568536,0.0006760443063223223,0.0007385843930995603,0.0006706743003570895,0.00011607170717357201,0.009815975135728107,0.009837809062167392,0.009647573387786136,0.009974435541877744,6.218184608226818e-07
0.09784735812133072,0.0008095969972720107,0.0003290007295498887,0.00039630368672705085,8.343547261857598e-05,0.00020125493728018196,0.0014218112049212417,0.0001976116033682862,0.0003012324156651536,0.0003320107641110459,0.0009408222106804809,0.0010107794371952972,0.0006802639397273103,0.010024415183294777,0.01004259832524157,0.00985426068626738,0.010177995450895646,6.345086335200756e-07
0.09980430528375733,0.00047309823305056314,0.0003327453884418227,0.0002530632916028716,0.0006175743040506623,7.809385686471243e-05,2.1704137616894437e-05,0.00019883982866360922,0.00017100073426320334,0.0005247692021663405,0.0006211394068662904,0.0002767344561283372,5.535908014223795e-05,0.010233846158080838,0.010247123092704556,0.010058642030053876,0.010381555359913607,6.471988060509359e-07
0.10176125244618395,1.55107703227568e-05,0.0003011333171110582,0.00037952273821644303,0.0002498528335075807,0.0002469854083079863,5.153886711410996e-05,0.0005988790068607759,0.0004316320989113283,7.736630475334641e-05,0.0003473819818515349,0.0010253651413898897,0.0012046074841003847,0.010441680845974011,0.010451932844875379,0.010295798477886243,0.01058511526893148,6.598889788177187e-07
0.10371819960861056,0.0003454887922379364,0.0002633652035620819,0.00017163551789790496,0.0005922748093035828,0.0002913309578326355,0.0010428966637226929,0.00044866486829787597,0.0001679679695990692,0.0006266182605651031,0.0009367184396359314,0.0011091122720864426,0.0009525699858096252,0.010650160009088815,0.010656779849949182,0.01045977904838592,0.01078867517794942,6.725791514006207e-07
0.10567514677103718,0.0002369666184114591,0.00039655997503527246,0.0005795797621084078,0.0004569469307733401,0.0009116912548614367,4.2335101478017945e-05,0.0002452554469180926,0.00012098907578714929,0.00043565130878218256,0.0002142404849456922,0.0002446090514587537,0.00012956096876391016,0.010858747205622278,0.01086172371257075,0.010692506126053415,0.010992235086967332,6.852693240980146e-07
0.10763209393346379,3.3196222233911055e-05,0.0005673317497490449,0.0003105921929596467,0.0002345835531236129,0.00048458778505339195,1.1712473082681196e-05,0.0004586128776787324,5.666182582392265e-05,0.0006117710584880309,0.00047313065474047233,0.0008808894341705842,0.00023460031692995598,0.011067315775704245,0.011066760707449774,0.01086799411828504,0.011195794995985234,6.979594968092862e-07
0.1095890410958904,0.00027063919665062247,0.000331719056384204,0.0002189079529210311,0.00028130470277511893,0.0003890501105622071,0.00022949592707908334,0.0005684947824641448,0.0007492607689067107,0.0003815448141261321,0.00019822584031379403,0.0003197466724947709,3.8178407982605855e-06,0.01127608178617203,0.0112717977023288,0.011075769201533435,0.01139935490500315,7.106496694858633e-07
0.11154598825831702,0.0003747200392871901,0.0007024420625776247,0.0005023008412927583,0.0004971256279140517,0.0003178505427450136,5.506591729221785e-05,0.0005848234719842867,0.00036568885811271226,0.00047130828865470445,0.0005484247379690214,0.0004633454806417421,0.0008395710759550139,0.011484594476899524,0.01147719232507648,0.011274797303161044,0.011602914814021047,7.233398422006043e-07
0.11350293542074363,0.00042912157401879883,0.000536995211984314,0.0005125330932394638,0.00060839744434198,3.265423550764465e-05,0.00045165585503419495,0.00018376318588415527,0.00043005702867666626,3.724338636239624e-05,0.00023805143461068726,0.0004186982117637024,0.00040995908751646423,0.01169326362981955,0.011682128737117447,0.01147697327509085,0.011806474723038949,7.360300148459564e-07
0.11545988258317025,0.00023355612972360967,0.0003492357351483691,0.00025262033125775935,0.0005075381926594388,0.0007052710137663495,0.0005355374745426786,0.0003711255409421313,0.0009020967551173556,0.0002524657317103732,0.0006932457766829145,0.00017569305816275,0.0010426165678204882,0.01190313977679628,0.011887370622962891,0.011688022888511597,0.012010034632056903,7.487201874774307e-07
0.11741682974559686,0.00032856705399875175,0.0005266012736904191,5.073827890034188e-05,0.00023441965493087302,0.0004912169537198974,3.164747106598753e-07,0.00024359096971626748,0.00042178464320774545,0.0006463712194311189,0.0006342792770517303,0.00040009414044495095,0.0005941407868015336,0.012110594485079007,0.012092660937582211,0.011897887859617429,0.01221359454107477,7.614103602199274e-07
0.11937377690802348,8.044893946316384e-05,0.0006083125332388625,0.0006200714120659576,0.00016950014140274666,5.411785934302665e-05,0.0002657132139411225,0.0003011120567116485,5.855354573395394e-05,0.00020942707453105308,0.0007006036033835664,0.0003501953473296418,0.000693288267591928,0.012319375396707986,0.012298144967297052,0.012088019968012308,0.012417154450092713,7.74100532768135e-07
0.12133072407045009,0.000541860791043524,0.0002635581473548372,0.0003455089459855516,0.000397926749781851,0.00016953554551195696,0.00038833785255361006,0.0006584594080884416,0.0005593480596978624,0.00025119501550603315,0.0008916580994885008,0.0007985873093168776,0.00020281356374811724,0.012528241990013834,0.012503390578432794,0.012294159648819681,0.012620714359110611,7.867907054689982e-07
0.1232876712328767,0.0001820826877469879,0.0007388277004842896,0.0003030581425314087,0.001015344823468222,1.8293226826681525e-05,0.0012909414221162659,0.00031411480413724366,0.0004126803974990982,0.0005621334563379425,0.0007849389661664825,0.002117942829858766,0.00039231609808255616,0.012736732328999533,0.012708803827631964,0.012495717222559943,0.012824274268128506,7.99480878135167e-07
0.12524461839530332,0.0005549797791907438,0.0006604315709402911,0.0005547748874953143,0.00011227000468281428,2.7795322603905992e-05,0.0006321528930136808,0.00011141505055931727,0.00025081913881806056,0.0003273868936965116,0.000286315568155969,0.0007161172110507139,0.00046710763163062413,0.012946366332106864,0.012914254329734122,0.012699744663768088,0.01302783417714648,8.121710508360303e-07
0.12720156555772993,0.00031199883997673483,0.0005802659285045197,0.00032900254845386057,0.00020979736328358145,0.00039208513081306906,0.000868808667662091,0.0003453640234447053,0.00017172079205279855,0.00027132387876277475,0.0005746373939537475,0.00031037647605175467,0.0003875570404552886,0.013155005682704501,0.013119760711190753,0.012927599061725192,0.013231394086164368,8.248612234189323e-07
0.12915851272015655,0.0005250455873586427,0.0005262313348673095,0.0005344903034589996,0.0006489040392019044,0.0004042251097537766,0.0007870936828233491,0.00027161891883833306,3.44185096643676e-05,1.0251446304489209e-05,0.0003093140261747132,0.0013348510550834428,0.0004735322731115113,0.013363052712144684,0.01332540120309813,0.013112668500604462,0.01343495399518227,8.375513961718373e-07
0.13111545988258316,8.094440234384173e-05,0.0008192000819512331,0.00027763227952203387,2.5068046324638188e-05,0.0001100512312583006,0.0012317175136736906,0.00029495487940988177,0.00025094616246900195,0.0004482859654494249,0.0006564283834628142,0.00037771333920278913,0.0003527378572293245,0.013572012437707993,0.01353087033165178,0.013319746954567047,0.013638513904200188,8.502415688657616e-07
0.13307240704500978,0.00023959745924533385,0.0007260462148898743,0.0003947691871637009,5.1850278783450304e-05,0.0007678476973289154,0.0009144602223151825,0.00027042831022678834,0.00016182864744602662,0.0009460395081752442,0.00017359276573718566,0.0001742931203132965,0.00012067350287376863,0.013780670414757123,0.013736454944204678,0.013522805820297589,0.013842073813218104,8.629317415215221e-07
0.1350293542074364,7.08857700666074e-05,0.0005041314139524813,0.0005588559284368869,4.884695266090672e-05,0.00037412067507110874,0.00037717168782554905,0.0004088831916014071,0.0002696262523094531,0.0001545725240866061,0.0009137438759645108,0.002711606226905215,0.0001168651356855746,0.013989510931030881,0.01394204328204788,0.013760807909027707,0.014045633722236057,8.756219140870769e-07
0.136986301369863,0.0003133120193873351,0.0004447845563496644,0.0005494931534136827,0.00027092898341074534,7.610415963277273e-05,0.0004519896760378783,0.0006313023910130555,0.0003563852802123124,0.0009670553550328309,0.0012049565270338958,0.0004523547544871276,0.00014976432470426015,0.014198384974917322,0.014147683773955255,0.01392416635604754,0.014249193631253959,8.883120867775318e-07
0.13894324853228962,0.00029817542276270453,0.0009557386652480834,0.00039685198822133477,0.0003561960325490707,8.656697132699426e-05,0.0003263069524515397,0.00015878731169812615,0.0005843495742332214,0.00026279634079821174,0.001021988151882959,0.0007780282034624345,0.00015702524938695367,0.014407251568223166,0.014353443475152182,0.014128622205640005,0.01445275354027184,9.010022594645173e-07
0.14090019569471623,0.000404717983156732,0.0007028033719953981,0.0002673076228794542,0.0002922763811048952,0.0002229673551020113,0.000475646345466086,0.0004536559568342653,0.0005349045382437197,0.0001084959371390852,0.0005766997350755247,0.0012052120877805265,0.0003616822646555391,0.0146161516891417,0.014559028087705084,0.014343520043939063,0.014656313449289745,9.136924321619111e-07
0.14285714285714285,0.00010721183248928526,0.00044083238712379,9.67660120555422e-06,0.0001262223081929352,5.2809555615696696e-05,0.0002113299710409973,0.0006003660815102722,0.0006278941141707566,3.153287938663027e-05,0.0007544437689440582,0.0007176453513758514,0.0011059956891196106,0.014825178469930377,0.014764739360128131,0.014537437047277179,0.014859873358307667,9.263826048384882e-07
0.14481409001956946,0.00030881635071946384,0.0007336130070476413,0.00041882225153731106,0.00022984019639207126,0.0009319176602153659,6.27515542297244e-05,0.0005057071971683383,0.0009271455633430362,0.000523303664943707,0.0003366070163459897,3.0451483747494235e-05,0.0014154082459421277,0.015033989183881748,0.01497047670958327,0.014741248421648014,0.015063433267325607,9.390727774873098e-07
0.14677103718199608,0.0003426896732613982,0.0005385948020651399,0.0006208957779839097,9.864919368768321e-05,8.74476831719817e-05,0.00010696217898870097,0.0003250499862864076,0.0001568382281496583,0.0004631655615136565,0.0008620696466729583,0.00042076573256993877,0.0003620202046201171,0.01524305321757341,0.015176262487812286,0.014945924063368088,0.015266993176343495,9.517629501777647e-07
0.1487279843444227,0.00065670110095737,0.0007642363775849578,0.00026708521138432,0.000724260287392163,0.0003864248860955474,0.0007041408102631333,0.0008303826321244476,0.0004827608932137725,0.0002890718747258422,0.0004488261770128968,0.0009674070756554368,7.2471274030185e-05,0.015452892111647153,0.015382011013138318,0.0151500222850919,0.015470553085361424,9.644531228196473e-07
0.1506849315068493,0.0001098116477058382,0.0005914451171682329,0.0006943581243083925,0.000774470492176816,0.00018314331872005749,9.243808788795757e-05,0.0004182954867408724,0.0001528790603353529,0.00018328741090755177,0.00042130671543617534,0.00022847704487304402,0.0016361387829257994,0.015660872085861966,0.015587763263754651,0.015361343844704434,0.0156741129943793,9.771432955378578e-07
0.15264187866927592,8.431248760503232e-05,0.0007219893445940644,0.0006491599192591339,0.0001333785762758881,0.00023585729694646299,0.0007001961061982483,0.00024980134868341983,0.000233229394790712,3.4852098462167386e-05,0.0006234961042432159,0.0002194923868151337,0.0001345815548924774,0.015870256494519296,0.015793560217854562,0.015560021769043985,0.01587767290339726,9.898334681693322e-07
0.15459882583170254,0.0005582021990400907,0.0009672073206323031,0.00047245151609357633,0.0005221488395315763,0.000315247990788782,0.00032262974172655307,0.0002766781976836566,0.0006099966844933871,0.00017586997956212796,0.00018785246401849948,0.0015509416839497928,2.215155154291354e-05,0.01607889211982664,0.01599959559053358,0.015763427086772287,0.01608123281241513,1.002523640859787e-06
0.15655577299412915,8.784956253204967e-05,0.000665258382922751,0.0004555617920223298,0.00012100092089806225,0.0002244005449947295,0.0003670959272321639,0.0006469858340087953,0.0006204543165031495,0.000984564190274817,0.0005813299217161116,0.0012924822517570433,0.0002829653672042909,0.016287922625905615,0.016205217455989462,0.015967905288106543,0.016284792721433086,1.0152138134947308e-06
0.15851272015655576,8.74991096745728e-05,0.0008332175634611846,0.0003180434427965881,0.0002330462016354798,0.0002896157525290252,0.00016529434697735296,0.0006687832496870758,0.00017261928541553034,0.00048070536332237707,0.000730741260219693,1.0948119331478934e-05,0.0009703976534117462,0.01649705744011295,0.01641107028944385,0.016173538329433322,0.016488352630450974,1.0279039862060024e-06
0.16046966731898238,0.00023338073562036155,0.00047086304356207254,0.0005553004734670103,0.000954805553659302,0.0003775420195902407,2.3866683944565037e-05,0.00026943659712423684,0.0003173587315236509,9.342780639280679e-05,0.0005793782479609072,8.718430296081325e-06,9.699290920843484e-05,0.01670602461625685,0.016616926848188537,0.016377010702386993,0.016691912539468917,1.0405941588756407e-06
0.162426614481409,0.00043244460586698563,0.0008071569168171117,0.00037959044810144393,9.899040695039718e-05,0.0002602505124011806,0.0009050461090007594,0.00032387500639764755,0.00023398747678606002,0.0007191243207851222,0.0007489415443340114,0.00022698367003591569,0.00041745776299627335,0.01691511472698061,0.016822775956352634,0.016593868043383045,0.016895472448486833,1.0532843315244622e-06
0.1643835616438356,0.00024769181666308565,0.0009421994322783359,0.0004277219408995517,0.0004874942237383731,9.113823714321928e-05,0.0008035088544839017,0.000568496935988129,0.0004925047391898044,1.2514240121185016e-05,0.0004793452685826413,0.0004459125334269412,0.00015679473338061495,0.017124242090607346,0.017028677218580902,0.016787561529303253,0.017099032357504707,1.0659745042010393e-06
0.16634050880626222,0.0002996514236040526,0.0006038916612557954,0.0004814413691453523,2.615178576187427e-05,0.0004982200766496248,0.0003837722038336211,0.0004544032121591157,0.0009421778226785249,5.336130610184009e-05,0.00042437041750625903,0.0003736207877703124,0.0007990377639837676,0.017333332201331098,0.01723458220609947,0.016994882127135236,0.017302592266522636,1.0786646768914943e-06
0.16829745596868884,0.00028115088983991093,0.0008214605326988464,0.0005947058375217681,0.0003542485360763306,0.000259664403948999,0.0005470844630859131,0.0003450406070091491,0.0004213457281925445,0.00020296449705579228,0.0001127305154464478,0.0004370739038326507,0.00092088381692388,0.017542705434117532,0.017440490918908334,0.017196011292491174,0.017506152175540524,1.0913548495611325e-06
0.17025440313111545,0.00016342724897623617,0.001063761606433386,0.0004883718933844511,0.00014337773658991415,5.244712569475729e-05,0.00012388576529263895,0.0005945761945033018,0.00023753319642781656,0.00021652628443478983,0.0002834250476145689,0.0015789407048440035,0.0012433876540446226,0.017751616730906958,0.017646403357007498,0.017400262251117224,0.017709712084558453,1.104045022216893e-06
0.17221135029354206,1.2310337705392915e-05,0.0008668174263665868,0.0003514570411870671,0.00018543575374581345,0.00012815941540696152,0.0002725067320635127,0.0003935975250432683,0.00044528592793442734,0.000265290844755392,0.000688770670013647,0.000354254734201212,0.00032968621285460464,0.01796072546808221,0.017852330696267862,0.01761788327662446,0.01791327199357636,1.116735194900409e-06
0.17416829745596868,0.00028215821708484773,0.0010552210000629794,0.0005428520229931247,0.00041953373824313994,9.474417818032543e-06,0.0006871121736888516,0.0003617805627460849,0.0006936294225330722,0.0007435632136936557,0.0006619441124324429,0.0006656843038920987,7.15394703026187e-05,0.01816988635932163,0.01805828038727001,0.017810369768487967,0.018116831902594298,1.1294253675353527e-06
0.1761252446183953,0.0003822224976498534,0.0010339950380843232,0.0008349117992442201,0.0005255115387957643,0.0002354348840195586,0.001000102871843045,0.00034368011932783826,0.0001532842574637483,0.0002397673966366698,0.0007110240699726988,0.0016597735526043822,0.0003675225021321227,0.018379047250561054,0.01826427850704604,0.018015518522075946,0.018320391811612213,1.1421155402188687e-06
0.1780821917808219,0.00030370753717749027,0.0009162654309240112,0.000571247669931961,8.906099486024471e-05,0.0004524556128946075,0.0002771275908979645,0.0001617563097444305,0.0005484973220792541,0.00041133213328988644,0.0006203609378370514,0.0003629396529230347,0.0002914783685174713,0.01858824911999376,0.018470328780886246,0.018259063842770172,0.018523951720630108,1.1548057129023848e-06
0.18003913894324852,0.0002916741073714785,0.0006267068087471434,0.00046141195291408976,0.0002598923742187925,0.0005179208814514585,0.0003932515979396395,0.00042756023997196635,0.0006996852456940122,0.00031014654034504374,0.0009174632728683046,0.0005913960636245302,0.0005842137039290957,0.01879755902284512,0.01867616671317944,0.018444461107195706,0.01872751162964803,1.1674958855789619e-06
0.18199608610567514,0.0004672127693833156,0.0007177424699126439,0.0003261697560607152,0.0007407535880862431,0.00015605064929115342,0.0005985406309424596,0.0003611837595759587,0.0003749561578093724,0.000318853285914536,0.0012847575277031703,0.0006195249885262294,0.0010228323668183131,0.01900667148531067,0.01888215365708458,0.01862904998362648,0.018931071538665932,1.1801860582416612e-06
0.18395303326810175,0.00030582127564107026,0.0010573704779847995,0.0006584701181157962,0.00019943984753931915,0.00033470513827647125,0.00015568090074215973,0.0003058639407857791,0.00010733949549044525,4.4436281849490056e-05,0.0004994246124521359,0.00032381815307293976,0.0014554235100046262,0.019215925508807553,0.0190881704033121,0.01886333795792903,0.019134631447683854,1.1928762308974217e-06
0.18590998043052837,0.00022403923557695604,0.0009473410458714082,0.0006874908716827943,0.0004671287746578767,0.0003792342753559663,6.113974140581346e-05,0.0002626252384335115,0.0004100349755436494,0.0001658352999537871,0.0007463584630340026,0.00042035030438009047,0.0005385319678634093,0.019425093850627573,0.01929416852308813,0.01903900476409498,0.019338191356701777,1.2055664035809377e-06
0.18786692759295498,7.491232772629391e-05,0.0009681549849108947,0.0004137647332743896,6.39702198906647e-05,0.00032640667577545773,0.00025898544172484744,0.0005925376894072784,0.0005279597820834411,0.0002326774416371094,0.00013367785195548404,0.0008277851162358033,0.0006241980014248596,0.01963436277528565,0.019500241148670126,0.01924882130642693,0.019541751265719713,1.2182565762020037e-06
0.1898238747553816,3.8793965911679273e-05,0.0010010835680009794,0.0005582732113840055,0.0004997675272466612,0.000393462643289752,0.00026263920936565877,0.0004101519438268614,0.0009979282471181822,0.0001509326544759798,0.00042238710794430256,0.0008931892958639193,0.00035416455593127727,0.01984367267813701,0.01970620574083347,0.019463931486272998,0.0197453111747376,1.2309467488924586e-06
0.1917808219178082,0.00019827662673714552,0.0008246359351563176,0.0006301757815766057,0.0006913972023415288,0.0006385837617802342,6.427793470147047e-05,0.00031671122941252794,0.001011608255236121,8.301722676781753e-06,0.000536369073064355,0.0002517717954230586,0.00011345921722176466,0.020052848470537635,0.019912494433252784,0.01966991470488784,0.01994887108375553,1.2436369215135246e-06
0.19373776908023482,0.00018700688144231842,0.0008589466009471317,0.0004403916094634433,0.0011430484149787326,0.0004056011233661075,0.0004683387372825046,0.0003483620379302402,0.00047828898766969635,0.0008035776112410922,0.000610620817151318,0.0006305043492648502,0.0010698410775330167,0.020262128571066608,0.020118298837933292,0.019891134360823383,0.020152430992773418,1.256327094231735e-06
0.19569471624266144,0.0002322864596624452,0.0007032339339037019,0.00048120663211537185,0.000103585130431183,0.00041772768542958083,0.0006304088170747679,0.0007583682303209383,0.0006858219270486909,0.00021190912172985854,0.0009518343146066588,0.00043251336262417617,0.0011274184222440642,0.020472321367718704,0.02032454282686902,0.02006378368184758,0.02035599090179136,1.2690172668666788e-06
0.19765166340508805,4.529998056342771e-05,0.000973757806939389,0.0006701093947117584,0.0003498201107208984,0.0002509211038773315,0.0003683599794680817,0.00031038791291167905,0.0005796220933621185,0.0005386467243010742,0.0005968394840533478,0.00024292663089683225,0.0002138349378878815,0.02068079680554321,0.02053043291322639,0.02027075037710121,0.020559550810809256,1.2817074395918282e-06
0.19960861056751467,0.00013219684420733013,0.0005450484162440733,0.0007293683296313719,8.262947143407307e-05,9.392827690930805e-05,0.00011378034890981159,0.00026087954698710003,0.00038813173829226055,0.0005344997340569063,0.0005443345004448458,0.00018119186221270123,0.0004382964974513487,0.020890002400266214,0.020736472011195703,0.02047436431108622,0.020763110719827137,1.2943976122753442e-06
0.20156555772994128,0.0003985333466016566,0.0008328762627161229,0.0004165378189600194,0.0003191138827287471,6.58649229490077e-05,0.0007609705650293147,0.00023791759972936755,0.0007895697629965032,2.8761031576327034e-05,0.0006021837913476741,0.001064455064483813,0.0010233464860402858,0.021099979130081006,0.020942596790841886,0.02067836567526228,0.020966670628845094,1.307087784910288e-06
0.2035225048923679,9.462505054100984e-05,0.0010133896715603732,0.0006555941648445987,0.00041277066398039824,0.00023933022689446443,1.1692637916650706e-05,0.0004626502044163608,0.0004039023764096164,0.00013850897025689118,0.00010164931941405303,0.0016250211052931882,9.532005119696624e-05,0.02130862965654954,0.021148661965843286,0.0208848704345189,0.021170230537863016,1.319777957531354e-06
0.2054794520547945,1.8474377997956815e-06,0.0010975484468349062,0.0008534748770602785,0.00014243616837344986,0.00021259517294086594,0.0005135607637771211,0.00035468830841861587,0.000826187125624045,0.00023660033124767166,0.0005445930443397917,6.586343866504807e-05,0.000773023507774695,0.021517954460562094,0.02135476439374767,0.021098289332569464,0.021373790446880855,1.3324681303258923e-06
0.20743639921722112,0.00022589744245469362,0.001163956213837268,0.0006298725196176788,0.00047727258121430666,0.00021591453636229246,9.640615338681047e-06,0.00020693658674299925,0.00041522129262030333,4.010976468980104e-05,0.0008691991976445892,0.001213907759541867,0.00030795813714921266,0.021727282989864947,0.021560866821652057,0.02129349528635085,0.021577350355898813,1.345158302905325e-06
0.20939334637964774,0.0004329073569079439,0.0008534055808285673,0.000913203940699478,8.394314439096051e-05,0.00022094814569749432,0.0009593430301447908,0.00019054232628144818,0.00045564515979089337,0.00030624611766137677,0.0005903977295657198,0.00042533384173117084,0.000693323775221924,0.02193664132149019,0.021766969249556442,0.021509886966059585,0.021780910264916728,1.3578484755957798e-06
0.21135029354207435,0.00024958146907345935,0.0009719860384608953,0.00036049081183926746,0.0006052684614803044,0.00024561030961529895,0.0004272851517055781,0.0001234132220600398,0.0007973444292690007,6.0820894465282715e-05,0.00040460185907824353,0.0012982991168643682,0.00015088351272089795,0.022146223170533344,0.02197313128210561,0.021717717928662464,0.021984470173934664,1.370538648209907e-06
0.21330724070450097,2.2587497990188277e-05,0.0009973448316645053,0.0005521130363535312,0.00020077558354621855,0.00012592705086952177,0.0004543800453733829,0.0002787549595426944,0.0005428072611879733,0.00014264402790779146,0.0010744567413735959,0.0014264535705637363,0.0006829622586179349,0.02235552189751381,0.022179233710009995,0.0219103720585894,0.022188030082952524,1.3832288209697507e-06
0.21526418786692758,0.0003074963163373079,0.001058928347730359,0.000563606299066266,7.331775913266281e-05,0.00020542336215945145,2.818586716679672e-05,0.0003320161770817842,0.0007993650208947267,0.0004889185954096709,0.0006872157979967985,0.0002680535841944609,1.0423683023730312e-05,0.022564679063462934,0.022385373390817365,0.022115364349984845,0.022391589991970454,1.3959189936046945e-06
0.2172211350293542,0.00028653400722315064,0.0008154850941581512,0.0006289449077529694,0.00025841263350675353,0.0003449138742370392,0.00013336497131159059,0.00016603949251940003,0.0007327389460487152,0.00038552698907087096,0.00043683084431459657,0.0004652920621948456,0.0009392309445457672,0.022774037395088174,0.02259157267626951,0.02231918690022657,0.022595149900988383,1.4086091662743327e-06
0.2191780821917808,5.194661143707868e-05,0.000958935589823004,0.0008051593315927946,0.0001815732109220064,0.0008649949443666899,0.0007189053582818544,0.00025821593526291486,0.0004750650835363829,0.00047408905747818586,0.0005198705482156313,0.0006787281024129427,0.0004268202471406496,0.022983470232519385,0.022797727258238074,0.022524052531751868,0.022798709810006285,1.4212993389717266e-06
0.22113502935420742,8.122952483632928e-06,0.0008736234588399144,0.000804415015675089,0.00019819480011608326,3.5578341983297235e-05,0.0002148616628870753,0.0004817713482156011,0.0002828780991807195,3.3434050307062924e-06,0.0005249846296534327,0.00028922971913959705,0.000961007507346609,0.023192888168789408,0.023003911642529032,0.02273019966313984,0.023002269719024207,1.4339895116066703e-06
0.22309197651663404,5.8886064708621455e-06,0.0008876573695362003,0.00041122626797560763,0.0008914310886085422,0.00019633289710883212,0.0004174086795627682,0.00019061085121039462,0.0007190879835307987,0.00018018003837470126,0.0004163059936344235,0.001234510128337106,0.000895639096337518,0.02340267863408927,0.023210073675078192,0.022953863109511176,0.023205829628042136,1.4466796842346752e-06
0.22504892367906065,3.877691851672527e-06,0.0010854449494944185,0.000551778487788257,0.00020286779843431413,0.0007705834134684175,0.00016003135599035323,0.0008736137672529787,0.0006841864808664888,1.1392273081722859e-05,0.0004334900156392485,0.001442901454793033,0.000493739135636273,0.02361242439590555,0.02341626550994974,0.02314367111765009,0.023409389537060024,1.4593698569528857e-06
0.22700587084148727,3.5066564372375486e-05,0.0011187646880658417,0.0007611703470261841,0.0006185625091107635,0.00031313340812046814,0.000531561265894577,0.00016229267864544678,0.00045824836640675354,2.191547603289795e-05,2.7689675995513918e-05,5.0556321433380125e-05,0.0011477205559698792,0.023820970614245728,0.02362247969656308,0.02334493811874707,0.023612949446077898,1.4720600296710962e-06
0.22896281800391388,7.415820503654802e-05,0.0009665798709350554,0.0007980924413162199,0.00020784769797745073,0.0006040085420566527,0.0005566838815254244,0.0004210483596282927,0.0005418297216850249,0.00016396750355186784,0.0005835171475452455,0.000408827109579471,4.849179033664108e-06,0.024030388550515744,0.023828649179692837,0.02355015392756042,0.023816509355095813,1.4847502023476733e-06
0.2309197651663405,1.4549149692413832e-05,0.0011093151108626104,0.0007008519307974553,0.00010778565841877696,0.0002698432938460088,0.0003675315244790339,0.0003018584386709905,0.0007388945953253484,0.00014654736083781483,0.0005317199690934443,0.0004785526259537959,0.0014668609662648463,0.024239784135043976,0.024034997476756928,0.02375587637585437,0.024020069264113778,1.4974403749548615e-06
0.2328767123287671,0.00010282282959924588,0.0009120580064107334,0.00026271010506643405,0.00036663452852262607,0.0002219666050721561,9.055172335611233e-05,0.00047706703413023105,0.00100042189229025,0.00031665230858816257,0.0008114550007532681,0.00038386990558610806,0.0007221858693312252,0.0244491871701528,0.024241099904661313,0.023960481237058774,0.024223629173131665,1.5101305476453164e-06
0.23483365949119372,0.0001179646926616762,0.0008931566255783174,0.0005715560394023989,0.00026701053207167647,0.00035617908065566084,0.0005217638092731569,0.0004413645940517519,0.0007469874101375673,0.0002148937207961943,0.0007942732197547819,0.00011500751202353499,0.00035708805148848555,0.024658612557003412,0.024447351344177637,0.02417069638545266,0.024427189082149595,1.522820720294138e-06
0.23679060665362034,0.0001397397565981659,0.0008790385174891266,0.0009322282123705658,0.00038592929126231995,0.0005387556004664215,6.411557911426696e-05,0.0005952980566164764,0.0008903335976740631,0.0003146570372721466,0.0008010450553754059,0.000910640155090979,0.0005112845253804413,0.02486802304269283,0.024653736894144705,0.024371575956358603,0.024630748991167566,1.535510892915204e-06
0.23874755381604695,4.288667627043441e-05,0.0010968234557694884,0.0006730605084485503,0.00012148058227830216,4.109853692717269e-05,8.858626894288346e-05,0.000357100011784503,0.0006520610470361204,2.9618648808529824e-05,0.00030350944213204667,0.0003406603056973906,2.1680055182507485e-05,0.025077440978962848,0.024859884025532672,0.024576322378594348,0.024834308900185426,1.5482010656195366e-06
0.24070450097847357,0.00020678156509325307,0.0011076349903576116,0.0007072407890789251,0.00011298248066828054,7.357263460085195e-05,0.0001643802832134028,0.0006423760344021062,0.0011275131393902044,0.0003801714767448644,0.00048733687505796153,0.0001586507867343684,0.00016970375075266164,0.025286903618716453,0.025066113113307212,0.024806683896922324,0.025037868809203348,1.5608912382961138e-06
0.24266144814090018,1.4671299847134056e-05,0.0009715732296385685,0.0007331397493758121,0.0010087516268172184,0.0002255316933073917,6.247946223401218e-05,0.0005342427750506321,0.0010301273425497928,0.00025633984407567173,0.00021933874884463161,0.0005323674420437893,0.0004385869840703091,0.02549704426130437,0.0252724539597907,0.024987364943830005,0.02524142871822118,1.573581411028202e-06
0.2446183953033268,0.00023982264903427142,0.0007860656907880403,0.0005201097658002474,0.00033202730921150225,0.0006286945274198152,0.0007062632510340117,0.0004955079486692049,0.0013454627325856783,0.0001681964924657442,0.0007615204820310972,0.001778841383186569,0.00027787349316238386,0.025705784194740067,0.025478645794662247,0.025193698339732895,0.025444988627239137,1.5862715836839625e-06
0.2465753424657534,8.755960080721742e-05,0.0011039640805492676,0.0006909374198684967,0.00017027891662022704,0.0005641471645603455,0.00022236592557332152,0.0005726743540535248,0.0013002049228916443,0.00018675663087466127,0.000991172710918399,0.0016266811588039123,0.0014808434941997253,0.025915194680429486,0.025684979190565137,0.025402862956262616,0.02564854853625701,1.5989617563744174e-06
0.24853228962818003,4.677213947133774e-05,0.0012027818731482481,0.0005432751051600432,0.00015376768787546402,0.0005041036776717162,0.00026822723229570633,0.0006943058244402861,0.0007026802770312285,2.5925414961144866e-05,0.000577351821262076,5.66255323107695e-05,0.0006790000923459077,0.026124634968441293,0.025891223179500863,0.02560482286135511,0.025852108445274954,1.6116519290301778e-06
0.25048923679060664,0.0001873243607420222,0.0007260460399251684,0.0008270423852067693,0.00010974146352822622,0.0005791690193277105,0.00052382238282149,0.0005492214106183751,0.001258084549770902,0.0005278121672731145,0.0011467095471758143,0.0003328565515417353,0.0008427705623049037,0.026334112509356092,0.026097519322500776,0.025814218445883344,0.026055668354292974,1.624342101567977e-06
0.25244618395303325,0.000254119556477396,0.0011380378120449466,0.0008234035187271518,0.0005343582444694919,0.00021043680243763158,5.0385672518880875e-05,0.00028446204595836827,0.0010130953007248325,0.0005191627853420658,0.0007681895083877163,0.0003795709497424679,0.00021945797271457484,0.026543798666527597,0.026304053884079782,0.02602371088795933,0.026259228263310903,1.6370322742167986e-06
0.25440313111545987,0.00010459459661971149,0.001166745641226874,0.000778518238062964,0.0005921986019657988,1.6745558981789976e-05,0.0003393705999897856,0.00028505138396750507,0.000992141284937964,0.0003790367329074007,0.0005341883814381498,0.002123296639923944,0.0020321536874817747,0.026753119745249854,0.02651017866372596,0.026219687976832495,0.026462788172328736,1.6497224469835814e-06
0.2563600782778865,0.00021993032640207216,0.001170531278312091,0.0005363043302892487,0.0006164204234479706,0.0007410649115442078,0.0007352303808332641,0.0005788322443364899,0.0008552078062890808,0.00023656002229440615,0.000978022450745221,0.0005872514004110138,7.627868109953001e-05,0.026962433373391513,0.02671653441137064,0.02642724326795328,0.026666348081346637,1.6624126196740363e-06
0.2583170254403131,0.00030718109262432847,0.0011309955145164946,0.0006957400466248015,0.0006843183065697173,0.0002647872890278319,0.0011832814787581941,0.0006489913786694029,0.0009411658967777708,0.0002051677430912474,0.00026741885888133254,0.000189752491836212,0.0001355137799933931,0.027171910914306305,0.02692286780727353,0.026631937536124847,0.026869907990364497,1.6751027923644912e-06
0.2602739726027397,0.0001827273364752996,0.0011241528983802068,0.0011593606169909704,5.574712198073983e-05,0.0005629267390460241,0.00035958179872329354,0.0005137082036227453,0.0013442393239230382,0.00029142013151352286,0.0007948037390023005,0.0008195880953579676,0.000724231839588238,0.027381530016252445,0.02712921610433762,0.026836497693845676,0.027073467899382406,1.687792965061885e-06
0.2622309197651663,0.00023140644694728124,0.0010924663212434696,0.0007739689018861698,0.0005725424554483341,5.706008924667716e-06,6.877144838732946e-05,0.00013385972048205602,0.001082735862983887,0.0006323557164804386,0.00012320766185360682,0.00012514254118365514,0.0007948775026662899,0.027591573801292603,0.02733571341301364,0.027045349385990326,0.02727702780840039,1.7004831376413176e-06
0.26418786692759294,0.00021542569370885944,0.0010126229164185152,0.0010442320046009645,0.0002130228814663515,0.00025333797307630634,0.00015402918429990864,0.00035401394339223957,0.0010772567030968294,0.0006071921226563082,0.0005278740289626493,0.00025971567006727314,0.00016333574680665874,0.02780026158066412,0.0275421213147225,0.027248389625269376,0.027480587717418334,1.7131733102901392e-06
0.26614481409001955,0.0003126900402533814,0.0011166300384032532,0.0005255829302298828,5.0355097435693386e-05,0.0007545318213927552,0.0003787692395674988,0.0005124028531539246,0.001026116660021524,0.0005408305434214875,0.001077096560813208,0.0002494637163651184,0.0011192072423470215,0.028009754022740106,0.027748305699013452,0.027453516027115564,0.02768414762643622,1.7258634830014108e-06
0.26810176125244617,0.0004134449838075621,0.0011579330740842803,0.0006616871534261687,0.0001570944012727754,0.0004923280058774931,0.00032466168418789076,0.00045846511706447435,0.0011359501360330565,0.00016088674679660964,0.0006600309433069246,1.5481215867044207e-05,0.00111148397341633,0.02821937312468624,0.027954721051302908,0.02765700330123043,0.02788770753545411,1.7385536557057435e-06
0.2700587084148728,0.00011297498634650627,0.0013001057951767675,0.000855257704766535,2.348825422979206e-06,0.0007093082814533941,0.0002017785162608393,0.0006696115880329839,0.0005727614908535711,0.0001217256932575933,0.0003786962778250941,0.0003106910436470739,0.0022819284648577937,0.028429245546372675,0.028161315217526697,0.027862830057652735,0.0280912674444721,1.7512438282851761e-06
0.2720156555772994,0.00025879849193147925,0.0011637236594920566,0.0008103724241023472,0.0005215841948752811,0.00020091493127397803,0.00010122473838277551,0.00040907670257143286,0.0010502885699038914,0.000829412382817786,0.0007650751948589871,0.0011322472572559902,0.0005918268442387173,0.028638164293742698,0.028367462348914664,0.028072024476504844,0.02829482735348989,1.7639340010519589e-06
0.273972602739726,0.00022361014191418782,0.001119516381662189,0.0006647701949289431,4.0821322839557084e-05,0.00025495845977574483,3.4268588235963904e-06,0.0005510892361810793,0.0008253451079538454,0.0004824842900446047,0.0005906675368139158,0.0005813021570035826,0.0005354587345907103,0.028847649285238086,0.02857390005294591,0.02827344793979436,0.028498387262507904,1.7766241736452693e-06
0.2759295499021526,0.00028427351127632144,0.001182917839393692,0.0007270466149903107,0.00035636160384185794,0.00036810744415290836,0.0006635527671433258,0.0005666132629967499,0.0010618906081772614,0.0006046671033955384,0.0005116347609900665,0.0009785030423545074,0.0010148842274092865,0.029057573860988693,0.02878028560291298,0.028478842562542038,0.028701947171525737,1.7893143464051131e-06
0.27788649706457924,0.00024364623742327562,0.0011682074101470458,0.0009363416166804778,0.00032976749854311815,0.00038547176437601915,0.000140941557119037,0.0006930689843200194,0.0014459501536391722,0.0006436381073497283,0.000856443163583423,0.00047393250780329577,0.00029053646641001574,0.029266611817648266,0.028986924472620343,0.02869311082678065,0.028905507080543694,1.8020045190608736e-06
0.27984344422700586,0.0004265848102518316,0.0010586883428045507,0.0009906831684061285,7.463663583159863e-06,0.00024352031969511467,0.0003390404882379766,0.0007140654625841375,0.0007252785863825079,0.00015449333214247185,0.00027169477916276497,0.00031580966687715095,0.0011188704965165858,0.02947607445740187,0.029193153560394883,0.028890220403904557,0.029109066989561644,1.814694691654184e-06
0.28180039138943247,0.00011218595236481971,0.001184812513291257,0.0010123539242142612,4.877778619469947e-05,0.00022679078310670203,0.0006607484546309536,0.000381580320298093,0.0008970710906380588,0.00028033065527619666,0.0002089713242655819,0.0009399813142424648,0.0007625941661006039,0.029685589251219648,0.029399628517329114,0.02909589069813432,0.02931262689857953,1.827384864330761e-06
0.2837573385518591,0.0005616690460483187,0.0010485644880572909,0.0008106972519199007,0.00045507816040119,0.00012383652293285197,0.00029890942013660604,0.0004605981949607485,0.001047323966387903,0.0006190832201282137,0.0006876592096050627,0.0002560396250446684,0.000567317431803549,0.029895051890973245,0.029606058770779764,0.02930290209687153,0.029516186807597405,1.8400750370420327e-06
0.2857142857142857,7.441299302237553e-05,0.0013585652623857788,0.0010348747883524231,0.00020265547292572933,1.1313387325830038e-05,3.3123152596431504e-07,0.0004559646759714417,0.0009230490241731934,0.0004773850951875977,0.0008348782147679992,0.002296242543629236,0.001789328030177527,0.03010457413537162,0.02981259333235877,0.02952858465058463,0.029719746716615335,1.8527652097186098e-06
0.2876712328767123,0.0003857474212777129,0.0010973747258316985,0.0008910197203289977,0.00021092327286119372,0.0004025298540722838,0.00030950563002939135,0.0008538264219891539,0.0010484020595681182,0.0007353361134659758,0.0008018863017428407,0.002175914924846936,0.0005054612274039277,0.03031446145821924,0.030019008684648227,0.029729941058648776,0.029923306625633236,1.8654553823813091e-06
0.2896281800391389,9.847985263440606e-05,0.0011138188993510961,0.0007368940269527197,9.027688149836066e-05,0.0002149212514934301,0.000578867330593133,0.0010926033711013555,0.0013379323637065649,0.0001741628503379583,0.0007932577872696162,0.0021984968924942255,0.0005946737373295069,0.03052360372300718,0.030225640103775,0.0299541334962425,0.030126866534651214,1.8781455549884973e-06
0.29158512720156554,0.0005492220944387852,0.0010703678554518162,0.0009410518533213078,0.00032315893707442894,0.0006432558721525608,0.0005931060141546665,0.0008682485050184666,0.0013919796174986301,0.00029040382566284523,0.0007730994993226589,0.0010841612392442287,0.0014014889174478115,0.030733051461599582,0.0304319511479361,0.03012442098321747,0.030330426443669047,1.8908357277483412e-06
0.29354207436399216,0.00027869598039675925,0.0012141610778241274,0.0008356641329198,0.00041245252856303427,0.00034179494747210715,0.0002480629182725069,0.0006203684307007906,0.0011968049503235934,0.0006588544047742007,0.0005788472198576811,0.0006883633040518644,2.4106790933120514e-05,0.030942640761223328,0.030638537863579285,0.03033293739923526,0.030533986352687004,1.9035259003624683e-06
0.29549902152641877,0.0003578032620265778,0.001046836680920392,0.0009596425361945923,6.656789033145094e-06,0.0004364553160980042,0.000403295897690982,0.000548862225563794,0.0012303370304420289,0.00039134950116422734,0.0007637475363895599,0.00037601993158605657,0.0011454780332729522,0.03115206614807394,0.030844960666449338,0.030534629083426267,0.030737546261704933,1.9162160730251676e-06
0.2974559686888454,0.0005148324408293242,0.0010632585026979918,0.0008778098263502593,0.00014635443308348706,0.0005831542649031157,0.001706725802206946,0.000691549036717462,0.001057510379767465,0.0005088011958361144,0.0006739486716031556,5.802407481665661e-05,0.001146829571509314,0.03136155859014993,0.03105143562338357,0.030739926848626184,0.03094110617072285,1.928906245625417e-06
0.299412915851272,0.00016550526110394037,0.0012741889068291906,0.0007520075151131872,4.753291519420111e-05,0.0003203991064236883,0.0008993838718725916,0.0007218326636956457,0.0013315434762643102,0.0004186201104329351,0.0009404812744452234,0.0011542010316060308,0.00024223134009106195,0.03157117024151547,0.031257962734381986,0.03097036287276013,0.031144666079740688,1.941596418440772e-06
0.3013698630136986,0.0004951345900150242,0.0009630645791145268,0.0008077870288940373,0.0005577902475448551,7.693918600469585e-06,3.9731415167242046e-05,0.0009697328487487736,0.001163801846847147,0.0005779068151565495,0.0005023044368175564,0.0012623679658321438,0.0007898856719879208,0.0317810352126213,0.03146449729596099,0.031156721262082666,0.0313482259887586,1.9542865910757157e-06
0.30332681017612523,0.0004955600152510287,0.0010433341513174654,0.00103472500543772,0.000907904947807181,0.00045518531899629844,0.0001313839902383207,0.0008390913854139925,0.0016250829349058749,0.0005514468203085543,0.0005658720483285307,0.0012312237967950224,0.0007956665803891538,0.03199010297160326,0.03167100950579821,0.031357131446411,0.03155178589777652,1.966976763745354e-06
0.30528375733855184,0.0005230869274083436,0.0012983719925824463,0.0007741901199761689,0.00048039079499804377,0.0001626725416127503,0.0004701052684839904,0.0007567408602181733,0.0013990479628983796,0.00031100242542660833,0.00040973321390711664,0.0005476509113367736,1.2598641639584296e-05,0.03220022871302999,0.0318775738696996,0.03156964882420934,0.03175534580679452,1.9796669363386643e-06
0.30724070450097846,0.0003758157681812285,0.0015533651303638457,0.0008853833269466399,0.0002501691769947051,0.0003497722637046813,0.0006796483803401948,0.0005501146506656646,0.001226150531708145,0.0009381036352504729,0.0006083984780918122,0.001982838947712326,0.00011304124110832203,0.032409087855755234,0.03208422764056816,0.031809077699123764,0.03195890571581238,1.9923571090291192e-06
0.30919765166340507,0.00017002774894588069,0.001165447668436695,0.0008317808669840582,0.0005591903763974421,0.00011468856156222895,0.00013781888902537898,0.0007742996376787908,0.00130823804557674,0.0009210239213740118,0.0004944746333325617,0.0005380717056954615,0.00019968105972163752,0.03261859519899242,0.032290665344599415,0.031973695294264484,0.03216246562483026,2.005047281719574e-06
0.3111545988258317,0.00038477285034269754,0.0013001064789971775,0.0008469472659310764,4.4380592040114963e-05,0.00014975918657392923,0.001141601519516998,0.0007697368992051548,0.001223574115105576,0.0008121158016404575,0.0004347090589323574,0.0004904816878518528,0.0010756452547827297,0.03282817704803557,0.0324972595108232,0.03218042357093901,0.03236602553384823,2.0177374543683957e-06
0.3131115459882583,0.000555246601832593,0.0012003029687530642,0.0010892595155365115,0.0005053286449783201,0.0004143263204223757,0.0007270942433006411,0.0008395011527664309,0.0015328670842773562,0.0005742530329353457,0.0006087948577278013,0.00043468223975828835,0.00024857418702772804,0.033037811051142896,0.032703794072402204,0.032390139530432904,0.03256958544286617,2.0304276269894617e-06
0.3150684931506849,0.0004696662499480142,0.000813599951463212,0.0008763710929922952,3.786730031443697e-05,0.00021993768950032133,0.0008002777622170554,0.001040231712060441,0.0015338624789290323,0.0005444849803023233,0.0008248944805092917,0.001262828432125579,0.0007022212221197977,0.033247750528054704,0.032910380788045396,0.032590914793210496,0.032773145351884025,2.04311779972155e-06
0.31702544031311153,0.000406437639854193,0.0010378519937016967,0.0011020163938024047,0.0004299516722180846,0.0004886155084154603,0.000681928272583246,0.0005846778794744018,0.0013291622444608214,0.0009056116386868956,0.0004283626631281373,0.001484184439518213,0.0013230730846903321,0.033456959848068,0.033116915349624396,0.03279714388098502,0.03297670526090195,2.055807972412005e-06
0.31898238747553814,0.00020456117543223018,0.0014001856461429846,0.0008034537449741613,0.00020874840172770137,0.0004682223215961706,0.0007662569269275415,0.0008920187965297949,0.0014830137506389868,0.00036214095505716914,0.0009585638627147425,0.00037012052687647456,0.0017002915128803003,0.03366611701401713,0.0333237106815243,0.03302801203879359,0.0331802651699199,2.068498145019193e-06
0.32093933463796476,0.0005345071540186763,0.0013612384782145381,0.0009190167174647212,0.00033198046824237104,2.635765215655561e-05,0.00032181042572757,0.0008695374117205501,0.001748206733257568,0.0011411408768008113,0.0004852687134434819,0.0010049020065953373,0.00017267215391894575,0.033875788270027435,0.033530357001812255,0.03323304903367261,0.033383825078937834,2.0811883177512813e-06
0.32289628180039137,0.0006208414988275179,0.001513860638594211,0.0009048650817628512,4.455399081665368e-05,0.0007155756311174044,0.0010522832317594877,0.000695660229181827,0.0014655287222619662,0.0007134149627442965,0.0005405773563627592,0.001836799566293179,0.00036823701426941247,0.03408517640397507,0.03373677235410172,0.03341545861527878,0.0335873849879557,2.0938784903584695e-06
0.324853228962818,0.0006490911173027414,0.001384776346604194,0.0008432234453361886,7.895726688686433e-05,0.0003209302949112314,0.0011312251163322073,0.0011803249644440073,0.001542162411133613,0.0007081965731781381,0.0005323772502738577,0.0004401917385261911,0.0007642542196113211,0.03429470609895405,0.03394350808135685,0.03361953448526081,0.03379094489697358,2.1065686631599467e-06
0.3268101761252446,0.0002046461003867156,0.0011557797688094146,0.0009365464347449309,0.00024966050209131174,0.0004366273778525359,0.0006931786638649934,0.0009779269593802459,0.0012720162767020232,0.0005698065060225493,0.0005059902769478791,0.000509292890414334,0.0013918717605027192,0.03450423579393301,0.03415001284061346,0.03382642667470846,0.033994504805991574,2.119258835683868e-06
0.3287671232876712,0.0003405417073262945,0.0013262088168157354,0.0010602677929891363,0.0002050568592058405,0.0005121285784734503,0.0004926155078901068,0.0010396296847356573,0.0015668327677739874,0.0004513765442861334,0.0009913985859857782,0.0014266317021356806,0.0013943706881510004,0.03471378784065378,0.034356621907998444,0.034056072937299134,0.034198064715009455,2.131949008388201e-06
0.33072407045009783,0.0004716316897808437,0.0014420027573048,0.0011408800918995265,0.0005983958680569057,0.0001815954883037929,8.771319795261578e-05,0.000662724180930746,0.001244718833678854,0.0004753569800793056,0.0008003612320483799,0.0007690240900577183,0.00028747816491733746,0.034923332436793936,0.034563298030608786,0.03424891333174099,0.03440162462402742,2.1446391809537557e-06
0.33268101761252444,0.000601224105535425,0.0016917134334429873,0.0007844934870585574,0.0005430137107983457,0.00012302349108306299,0.00013952006799133887,0.0008969078471049441,0.001265465717492975,0.0005040759851321353,0.0007211496422901975,0.00014282812577637305,0.0013768081854000913,0.035132787625966944,0.03476997415321914,0.034479781489549555,0.0346051845330453,2.157329353755233e-06
0.33463796477495106,0.00020528236830538726,0.0012623558422357462,0.0009857828398973367,0.0005376895288198569,0.00044807443821734405,0.00037515511309796357,0.000708457328918638,0.0014954770585328958,0.0007877240558893106,0.0007348989466398337,0.000945854685661135,0.00013147691691225982,0.03534239927733249,0.034976531066539945,0.0346484596511156,0.03480874444206315,2.1700195263901767e-06
0.33659491193737767,0.00025432655722661124,0.0014724741330818664,0.00105006346613927,0.0003699446669296752,0.0002161348810867797,0.0007182126292510499,0.0009688968411163817,0.001515933369703723,0.001134754215784503,0.0005939369448943604,0.0016078566560073365,0.00023635575682683096,0.03555226424843831,0.03518326679379506,0.03485343704134984,0.03501230435108106,2.182709699108387e-06
0.3385518590998043,0.0005514452777030249,0.0011275167188765783,0.0010505000672461767,0.0002855117044570227,0.00013992389820792484,0.00047609409474112796,0.0008008758149268408,0.0016196797213675757,0.0009728501162650366,0.0008265619554398279,0.0005502869763252954,5.795261048056888e-05,0.03576138416148446,0.03538992056466363,0.03505981514073632,0.03521586426009894,2.1953998718543533e-06
0.3405088062622309,0.0005662242464589962,0.0013559261850881466,0.0010126779369878658,0.00018462291435719647,0.00011088946385859333,0.00045690438227177776,0.0006610477857160457,0.0014324883513021358,0.0005937317900228389,0.0008706425733995549,0.0006681258372831234,0.002039206535382282,0.03597089150472163,0.035596581786112774,0.03526597717328547,0.035419424169116906,2.2080900444476637e-06
0.3424657534246575,0.0004716584943745272,0.0013865748905155795,0.0009560728930447238,0.0005337441824886935,0.0005442867540333407,5.265274276472498e-05,0.0007654423378918307,0.0016779298447582858,0.0004369983934376376,0.0008072932697322233,0.0004182080291721957,0.0003472412489864962,0.03618046590318419,0.03580325045814253,0.035471572961709275,0.03562298407813487,2.220780217054852e-06
0.34442270058708413,0.0008259678715129282,0.0014277065628428842,0.0009550864332576181,0.000797118759785137,0.00021267332967714325,0.000869694865379772,0.001079034292068043,0.0016102010839839365,0.00037502148088411347,0.0005882119304279898,0.00027051218685106293,8.352496561006562e-05,0.036390070103969135,0.036009956383075276,0.035677265607680836,0.035826543987152695,2.2334703898146957e-06
0.34637964774951074,0.00033173062446766044,0.0016329298222368255,0.0008565048182313934,9.782709720783378e-05,0.0002477402293985381,0.0002719993198221221,0.0009026686156099334,0.0015803063714807525,0.0009843046272104278,0.0010482510125333772,0.0003112097775632844,0.0006464039480382905,0.03659945078733616,0.03621669211033039,0.03588221319559269,0.03603010389617063,2.2461605623941283e-06
0.34833659491193736,0.0004124248797646307,0.00139804728577049,0.0008761490161171698,0.0010625814621695734,3.6070269847796044e-05,0.0013509114806899286,0.0010112354929199957,0.0016292686040154242,0.000853141623233869,0.0005527680342444635,0.0006905516212233759,0.0012708475415953852,0.03680911459276588,0.036423353331779554,0.036088650899623945,0.036233663805188526,2.2588507350845832e-06
0.350293542074364,0.0006368333841956508,0.0013747537876761806,0.0011473844195998562,7.447101132043721e-05,0.00031799323813089253,0.00025176011069646953,0.001019942238489474,0.0015444705630935085,0.0005961159612334621,0.0005676349256836521,3.9334073225344435e-05,0.00035610549195638774,0.03701858468310007,0.036630029454389895,0.03630541510836252,0.03643722371420652,2.271540907650138e-06
0.3522504892367906,0.000593900155647864,0.0015323007818304202,0.000940843891724219,0.0002985303882516721,0.000293030809982886,0.0002505337480462888,0.0012986803766332766,0.0013494635339819094,0.0009088212963186404,0.0005500396374620298,0.0005880589004598757,0.0010412181135259768,0.03722813672982084,0.036836794983967414,0.0365013698454939,0.0366407836232243,2.284231080465493e-06
0.3542074363992172,0.00034215695529069,0.0014456400957592874,0.001017552086401835,0.0002730449351779074,9.023047356690461e-05,6.126963229094451e-05,0.0009346792784222513,0.0017771536794194132,0.0010441283073910623,0.000644679895352468,0.0007587859716900736,0.0023587977203837485,0.03743767387538041,0.03704351581006135,0.036706190773535624,0.03684434353224228,2.2969212529894145e-06
0.3561643835616438,0.0005168998894626159,0.0019134218153888244,0.001162157422059204,0.0003665676059788209,0.00035145229672732536,0.001162744099146698,0.0009737471399241943,0.0020341137704783935,0.0004853243288928527,0.0003558834734028321,0.00014232194995227043,1.7738873011444167e-05,0.037647181218617584,0.03725039309834781,0.03693247682427707,0.03704790344126008,2.309611425763136e-06
0.35812133072407043,0.00046936220210593016,0.00125257468503516,0.0014081353573183325,0.0001953745512346533,0.00038662350457709105,0.0004934573797563818,0.0008095333604196814,0.0017657334236482886,0.0006110722450594214,0.0008650963874479028,0.0013806393118520471,0.0010197887448648718,0.03785676306766074,0.03745693511050742,0.03712167388480704,0.037251463350277944,2.322301598384202e-06
0.36007827788649704,0.000451611935975732,0.0015785793064858333,0.0010589609144951717,0.00010005629050988119,0.00023836398136359294,0.0008042653800223454,0.0011226261256958858,0.001637982785585107,0.0007594028710152523,0.0002437954546187504,0.0009238397480223759,0.002201465308782874,0.0380665386317994,0.037663745343568505,0.03732290363300103,0.03745502325929574,2.3349917711162904e-06
0.36203522504892366,0.0006521115272712374,0.0015288362472724581,0.001104920563049283,0.0003379503458213473,0.0005738431781005526,0.0009938111335563993,0.0009019145935248996,0.0017099598615836764,0.000920362231082883,0.0009664004475403165,0.0008944203883934354,5.897080595013149e-05,0.038275807556457486,0.03787047362024304,0.03753986155683514,0.037658583168313525,2.347681943751234e-06
0.3639921722113503,0.0005898291409132395,0.0016655737698194895,0.0008732045233366403,0.000321838802087554,0.0008108878672239694,5.630756019378569e-05,0.0009985977947828684,0.0015729630529997263,0.000636827403318635,0.0005648469388368216,0.0009237641632673654,0.00035465115903640654,0.038485404306661836,0.03807723914982056,0.03773510103822922,0.03786214307733125,2.3603721164000557e-06
0.3659491193737769,0.0005565891177220367,0.0015811780602498077,0.0009497711569829009,0.0009163757651286103,0.0001848200470967315,0.000486717572884085,0.0010991627485318206,0.0017722332984967254,0.0008991146595044158,0.0004669865458445527,0.0005987277119593598,0.00022448504857587592,0.038694844594673636,0.03828395997591448,0.03797102814026308,0.03806570298634886,2.373062289146022e-06
0.3679060665362035,0.0007377768041103155,0.0013276169182269842,0.0011962557317226202,0.0005998855351001947,0.00029196386351278136,0.00032578949942281554,0.0010417902947871954,0.0018239969493358404,0.0006219128252475531,0.0009730702160389154,0.0012057518480808466,0.0018611049173862665,0.03890444879545858,0.038490725505492,0.03815728967203787,0.03826926289536642,2.3857524617670878e-06
0.3698630136986301,0.000728572353924789,0.0011410662980928798,0.0009858856054201504,0.00040644909421058695,0.0007856885047808071,0.0003443459125414272,0.0012488761993303676,0.001484172985161819,7.61250110521694e-05,0.0005367522982701878,0.0008644288329228977,0.0007644245477571865,0.03911403809508232,0.0386977369042292,0.03835217152556328,0.03847282280438373,2.3984426344714205e-06
0.37181996086105673,0.0006006056490243106,0.0014171296778023867,0.0011380979838669925,0.0005217572626768918,0.000302820843726459,0.0005784785327612729,0.0010994518223107486,0.0013484055223763614,0.0004154140177071719,0.0007944261607825132,0.0007159119424521299,0.0008244370994269223,0.03932390306618816,0.038904323619872394,0.03859154824641353,0.0386763827134009,2.4111328070092197e-06
0.37377690802348335,0.0006542691979156412,0.0015489498171554483,0.000960927644704429,0.000794809123541268,0.0006416553649650492,0.0012363528814567648,0.0005825201067672647,0.0018625298533187784,0.0005078056845413126,0.0007482280936493002,6.648544404372347e-05,0.0016775315609230124,0.039533000627492515,0.039111178556417076,0.038763906994794456,0.038879942622417646,2.423822979671919e-06
0.37573385518590996,0.0006881589059027221,0.0014863768581541564,0.0010957354668768432,0.0006342297430840943,0.0003609741095694091,0.0002591246728094604,0.0007953802112730529,0.0016617486242445495,0.000408426857391217,0.0006479760642854188,0.0015846705075112794,0.0007308432821424987,0.03974258247653566,0.03931807074586473,0.038969741201797345,0.03908350253143385,2.436513152306863e-06
0.3776908023483366,0.0004992390011388098,0.0014727989171582495,0.0011302510236340796,0.0005646070505541528,0.00013346764789402832,8.822437776744019e-05,0.0009763369296628271,0.0018789077137547766,0.0007026249502736365,0.0007965510751169885,0.0005013516212862695,3.633853449046265e-05,0.03995207491861165,0.03952467981324971,0.03917573932157338,0.03928706244044923,2.449203324927929e-06
0.3796477495107632,0.0004722202127460384,0.0014177063410762691,0.0009959960287097835,0.00031610336847268106,0.00047435107879675864,0.0002506399457935238,0.00106069687061347,0.0015969896619800472,0.0005334192817691707,0.000685160427760706,0.0016063874656673527,0.0010484656388279057,0.040162200660038366,0.03973157945327796,0.03938709440879859,0.039490622349463614,2.4618934974518503e-06
0.3816046966731898,0.0004775592958857211,0.0013568395650316867,0.0013499403273989352,0.000914894613034567,0.00022622141002909268,0.0003699580109049472,0.001042544273131052,0.00189379545807139,0.0010567823326517733,0.0012535384023259488,0.0008204361522267667,0.0003570536053110751,0.040371916619532267,0.03993851634620921,0.03958715441583888,0.03969418225847625,2.4745836700729162e-06
0.3835616438356164,0.0006658771879052561,0.0013698154932832163,0.001222241843399946,0.00047044811183458157,0.00018236396247392483,0.00035109760826582126,0.001331504607853834,0.0017582887656068247,0.0013967940456246775,0.0005006974690580923,0.0004963466770028513,0.0007355326659058969,0.040581058884320204,0.04014519246881956,0.03979352506464476,0.03989774216748654,2.4872738424303042e-06
0.38551859099804303,0.0006412276841423065,0.0016610929585716278,0.0011595124222061187,0.00014351961838988958,3.5100600840762275e-05,0.0010451590799072236,0.0009903469897529632,0.0019880020834228546,0.0005651051021835357,0.000753729619858548,0.0006542345665672272,0.0015991768025138825,0.04079032035839768,0.04035209955942841,0.03999984355938645,0.04010130207649322,2.499964014815448e-06
0.38747553816046965,0.0004934871383375922,0.0019442120381064215,0.0009603107162184515,0.0003192106075949469,0.0003806555457777777,0.0005273318104081354,0.001219367403573493,0.001961080152577857,0.0007249394245810309,0.0006301349214844904,9.675117213199524e-05,0.0009239113144211969,0.041000066120213965,0.04055885018784473,0.04025134982544849,0.040304861985494864,2.5126541868814023e-06
0.38943248532289626,0.000563676074992886,0.0018270635762326626,0.0012488910713307766,0.0007877251348383518,0.00020174177075552024,0.0006563564977533909,0.0010151216545216946,0.0016830662050359158,0.0007947036781423,0.0008958032569773289,0.0007945871195681187,0.00019919632290674172,0.04120957346345114,0.040765667871486416,0.04043183715726065,0.04050842189448868,2.52534435886409e-06
0.3913894324853229,0.00023078115077401762,0.001778140080884949,0.001181296421007172,0.0011818936338863217,0.00010441185326959257,0.0004050290456256711,0.0011226379999675906,0.0018255183229007876,0.000248059047178284,0.0006377106776676023,0.0006373679509601438,0.0005986994376621091,0.04141904355378534,0.040972507906869904,0.040616951299623505,0.040711981803471214,2.538034530374933e-06
0.3933463796477495,0.0005392024020159647,0.0014540293911898539,0.001229729662319462,0.00010682999096270351,0.0004380756715739176,0.0012173986335789755,0.0011338332394564554,0.00181240231790189,0.0011529737810099527,5.456416807528286e-05,0.00029823540649767666,8.604287109728603e-05,0.04162919909753446,0.04117948950328473,0.040852386663337986,0.04091554171243676,2.55072470148332e-06
0.3953033268101761,0.0006489166687379394,0.0017153406213174377,0.0012906426261315856,0.0009192591835607972,0.0004074955056558166,0.0010625505517373596,0.0013289386103997741,0.0017178142140756164,0.0008264640043626342,0.0011498323012937989,7.652401224274297e-05,0.0009695655037512269,0.04183808059200149,0.04138622523053985,0.041066192991579584,0.04111910162137759,2.5634148715369953e-06
0.3972602739726027,0.0004355439584549231,0.0019371563237007422,0.0010814794938858313,0.0002957528788749414,0.0002816447656448645,9.700119087140135e-05,0.0016833969991501135,0.0017564871948059363,0.0007888430397804541,0.0008982142765227991,0.0002259930927459436,1.7767552643613294e-05,0.0420480200689133,0.041593072716503934,0.04123448372295459,0.04132266153028123,2.5761050404665697e-06
0.39921722113502933,0.0005572238576155575,0.001546653510306445,0.00126171350595769,0.0007619535911339848,0.0005533272039633663,0.0014711892593163578,0.0014221841108542355,0.0017351830017310055,0.0008817785989981564,0.0014513409126061527,0.0008020275842886837,0.0008413618791359989,0.04225788504001912,0.04179995745537099,0.041462602616522876,0.04152622143912958,2.588795207578154e-06
0.40117416829745595,0.0006104254705098788,0.0016067171079305331,0.0012165972572950046,0.0001286944764467557,0.0006629520637181918,0.00043007046159232454,0.0013228425366071384,0.0016888299566892306,0.0013201007229474704,0.0004249891656252225,0.0006138899904874484,0.0020100405829759915,0.042467131612935416,0.04200681239191567,0.04164650976482903,0.04172978134789557,2.601485371692136e-06
0.40313111545988256,0.0004385971976353098,0.001710932846171992,0.0010684543801380564,0.0002177766012118887,0.00013752668629421483,0.0009348133159710337,0.001125615234477656,0.0016133451415134836,0.0013150387955738474,0.0006043276237414907,0.0005760157061649729,0.0008255726145671438,0.042676221723659175,0.04221369713078274,0.04185214280615582,0.041933341256538414,2.614175531615026e-06
0.4050880626223092,0.0007047885580538787,0.001445197455453781,0.0011432850285052337,0.00019547254605302433,0.0003050202055453338,0.00030442238612184147,0.001379088453817276,0.0018582799954890289,0.0011122161074160614,0.00037251324219712834,0.00013528675599107365,0.0005373945908070527,0.04288581102328291,0.04242059677081099,0.042059072248506454,0.0421369011649967,2.6268656849043337e-06
0.4070450097847358,0.0005962604179307746,0.0018059515848085211,0.0010959187045022772,0.00039934576607496275,0.00017352192544191347,0.0002031868801191522,0.0010593438043519782,0.0017770358815118598,0.0013671123876497077,0.0005587360367849542,0.0001208761229440497,2.8083334930248394e-05,0.04309606342457979,0.04262750386141985,0.042286639799110584,0.04234046107317803,2.639555828340412e-06
0.4090019569471624,0.0009570368990272915,0.0015981742605537808,0.0010843971237511074,0.0001755184069305027,0.0005761930212349331,7.638098150783423e-05,0.0010640197858185207,0.001989389346537057,0.00042575089782184716,0.001015891744199332,0.0001293742522568142,0.00018723817020946387,0.04330490021556324,0.0428344035014481,0.042470599101480905,0.042544020980943134,2.6522459565664347e-06
0.410958904109589,0.0005784252122656985,0.0016128861740843936,0.001127600057484357,0.0003164863749726132,0.0005083674029128238,0.0001033252640946225,0.0012409159377829715,0.0017541342810408755,0.0007826903299109622,0.0006389698549492673,9.881643808051788e-05,0.00012462524926826202,0.04351451931750938,0.04304130314147636,0.04267674623286888,0.0427475808880811,2.664936061796963e-06
0.41291585127201563,0.0006760322855176859,0.00171519456369304,0.001184348146742814,0.000881347675496108,0.00019100693923854162,0.000885259230309493,0.0015024655864896708,0.001794319729632371,0.0013338514970006876,0.0008547043992815084,0.0011617204739389486,4.915507572270106e-05,0.04372404901248836,0.04324852315647029,0.042882327120131486,0.042951140794272535,2.6776261317223993e-06
0.41487279843444225,0.000678607203255896,0.0017105126159298462,0.0012936377303707641,0.0011002412660014588,0.0005446085112202209,0.00010510446857332767,0.0015588709490406555,0.0021072858350384277,0.0009093591349232238,0.0009247577412021118,0.0007068059070002991,0.0005047834141147095,0.04393426416088224,0.043455147125016455,0.043087818600426916,0.04315470069903278,2.6903161479546744e-06
0.41682974559686886,0.0005755403387103369,0.0019308456527743628,0.0012047418701205542,0.0004609397304501245,0.00032382992382386233,0.0004859885824169824,0.0010555588948283484,0.001607155178741007,0.0004708969342265418,0.0009719378006901452,0.0002919563400302222,0.00015775325421950315,0.044143361722186594,0.04366206911678651,0.04329384652252534,0.04335826060162466,2.7030060816418677e-06
0.4187866927592955,0.0004741871077020565,0.0017093071061571041,0.0011820220667322079,3.747877659396326e-05,0.00038023528637484705,0.0005066669267217716,0.0015837499219377438,0.002354773255010406,0.00034971770824984705,0.0007210126799146732,0.00011614474473400915,0.0003467374760110775,0.044352682800908844,0.04386899110855655,0.043501096339841644,0.04356182050092519,2.715695888833025e-06
0.4207436399217221,0.0007579692889099765,0.0018691488791351962,0.0010605820704346347,0.0006662526417618442,0.00010298874863440277,4.8988194381649475e-05,0.001173033683384006,0.0019768321205025363,0.0011965551663284946,0.0007343671034926724,0.0014913162898177457,0.001003525524223392,0.04456257012375647,0.04407610681542212,0.04371299531945044,0.04376538039522043,2.7283855009857527e-06
0.4227005870841487,0.0004927181859305796,0.0014457070489219126,0.0010984950919440684,0.0007748565416046682,0.00031244393780741064,0.0003146118263908926,0.001578699912577003,0.0019400381703666147,0.0003031754155448374,0.0008887088637062612,0.00014266732737508447,0.00012507650658574732,0.044771891202478736,0.044282909597902625,0.043912049498110145,0.043968940281888746,2.7410748134060192e-06
0.4246575342465753,0.0007133939494825409,0.0018153646220899627,0.0010824510087705658,0.0001998088131212189,0.00044363822839031675,0.00013339605233440854,0.0012532406677938507,0.0021247574319578216,0.0008769490947462127,0.000822573042895694,0.001271738744761844,0.00025679085352649234,0.0449814208974577,0.04448981668851147,0.04411825623414288,0.04417250015691414,2.7537636627383844e-06
0.42661448140900193,0.0007050016125820929,0.0017335542639874274,0.0012013145884655768,0.00030515130368698185,0.0004208960732601935,3.016207607757504e-05,0.001205688079275971,0.0018876695236347968,0.0008513980707310492,0.001165682713112945,7.1131786488348725e-06,0.001305947343430633,0.04519172545281876,0.04469675358144272,0.04435332651940811,0.04437606001413112,2.76645179640711e-06
0.42857142857142855,0.0007607438734599514,0.001994872944695608,0.001121709602219717,0.0011209747620991306,0.00048610057149614527,0.0003277012280055447,0.0013988637498446865,0.0019625746778079434,0.0009870627096721096,0.0011599412986210422,0.0006778887340000705,0.0005345693656376438,0.04540095712457384,0.04490367557321276,0.04452968622956957,0.044579619844058005,2.7791388215875346e-06
0.43052837573385516,0.0006226741812700443,0.001873812928008478,0.001325293733882349,0.0008453584172254391,0.0008223795435899905,8.525635223333161e-05,0.0013857924483293704,0.0019061111948961429,0.0010905184886926822,0.0010864294030195065,0.00014543597478922088,0.0019140920497899838,0.045610114290522974,0.045110642268466394,0.044736682727145594,0.044783179632084946,2.7918241273100497e-06
0.4324853228962818,0.0007558279745499552,0.002010498296491331,0.001141239058248228,1.6380202047056036e-05,0.00014599050211114295,0.0002718904130379618,0.0014890694134156168,0.0020407402031342448,0.0007079058401505411,0.000620279360540682,0.00029366825891333215,0.001246865738161379,0.04581959928201837,0.0453179218881051,0.044949177753202146,0.044986739355657335,2.8045067605175777e-06
0.4344422700587084,0.0005825319372977783,0.001809143372711139,0.0014001064979400207,0.0005675769365463684,0.0002082520210113098,0.00033732419377903444,0.0013014682614173462,0.002069906243022876,0.0010731526696052124,0.0007410860574875305,0.0018161377823982666,0.0003306857264671753,0.04602972502344509,0.04552456075781246,0.04515227014654537,0.04519029897989167,2.8171852328590097e-06
0.436399217221135,0.0009816118532430945,0.0017549821192037879,0.0012149342352163611,0.0006569049304711999,0.0005465575510275184,6.413673817994014e-05,0.001690810268522483,0.001994309669138175,0.0013279744440328894,0.0007447845286119165,0.0007614961808908166,0.0004932901805627526,0.046239403730036,0.045731572156549674,0.04535470688879607,0.045393858450732114,2.829857215724818e-06
0.4383561643835616,0.0005822652006802487,0.0016769343043026852,0.0013125338578877377,0.0002891742611584591,0.0003924691105542111,0.00010588532441282994,0.0012714513564762997,0.0019609429860768246,0.0006151893163380551,0.0006108707761111332,0.00012732809537077672,0.0006666905259432865,0.04644833737856721,0.04593864315993165,0.045560436787670605,0.045597417684256486,2.8425190592568095e-06
0.44031311154598823,0.000461853384505051,0.0019519620533092197,0.0011118718381030734,0.00013693356467320283,0.00018209898425175508,0.0005389519925220188,0.0015283294911487277,0.0020621188874347385,0.0014946826691730197,0.0006354830269710843,0.0010016492609875027,0.0020630217199222867,0.04665795648051335,0.0461455800528629,0.04576582395983769,0.04580097654992901,2.855165032400464e-06
0.44227005870841485,0.000741619702771229,0.0017085858549623911,0.0012994223203211253,0.0001531503234357412,0.0002514609064608042,0.0013825409974604075,0.0016370528306513255,0.002033930357888264,0.0014099591340570872,0.001143921080634075,0.0008475742373914297,0.001252788964316326,0.046867620285943073,0.04635253184695534,0.045978661712601704,0.04600453484432537,2.8677861214909672e-06
0.44422700587084146,0.0006883301671937042,0.0019455113347962433,0.001390539937873178,0.00021302617226094667,0.00014426476393193666,0.00026119583215265807,0.0016399928268387848,0.0016745635208085113,0.0010555916365578705,0.0009583822551772064,0.0007314822736784882,0.0004356213745072418,0.04707701587047129,0.04655948364104777,0.046177686088939005,0.04620809224983567,2.880368123195365e-06
0.4461839530332681,0.0004830860403419318,0.0018536054399848761,0.000997161200368482,0.00035938836065523005,0.0005934291389823737,0.00011901027885667659,0.001412963202321607,0.002022137573087293,0.0015911587384582343,0.0008293039294838128,0.0007585606667160211,0.00021499924930341863,0.04728656046661146,0.04676655464442976,0.04638363950523146,0.04641164826963458,2.8928886190437986e-06
0.4481409001956947,0.0005302824852751187,0.0019945301888273648,0.001372704732208102,0.00015247381946578709,0.00020836524942383083,0.0005314252497865268,0.001246737766055911,0.001969779360084384,0.0009206854579733303,0.0004818788888169834,0.000701402795524747,0.0005960813882066318,0.04749613486507401,0.04697358094432816,0.046595240461616366,0.04661520212509107,2.905312160156326e-06
0.4500978473581213,0.0004980259387227237,0.0020738088338109195,0.0011778616158696353,0.0009039796145228207,0.0010545396058293521,0.00018392570331371427,0.0016855143754216373,0.002233593985292548,0.0012911253421040714,0.0007574117930201352,0.001191333606984979,0.0007779232414034665,0.0477056198565694,0.04718060724422657,0.04679883949444019,0.0468187525936255,2.9175825948524192e-06
0.4520547945205479,0.0006354116617816874,0.0018923320590633341,0.0011255779086727091,6.637356869163002e-05,0.0005935319482463786,0.00047236301311073814,0.001504216414608378,0.0018364080011028239,0.0014346056400913187,2.8797208446451616e-06,0.001223873275600057,0.00015809752353249107,0.047915283661999125,0.04738778255573692,0.04701020203224601,0.047022297751970116,2.929610823002027e-06
0.45401174168297453,0.0006445132881228027,0.001956553080660492,0.0013631515890184936,0.00015506812037786866,0.00011277117432913208,0.0007676474064763489,0.0014163412838999329,0.0019293212085787353,0.001592771032435089,0.000821135124581665,0.0006487286895688477,0.00011236139239630127,0.0481250219732348,0.047594495931250244,0.04721323482094446,0.0472258345689046,2.941255211760807e-06
0.45596868884540115,0.0004528366685380286,0.0021435596704949683,0.00106940946583646,5.0788438366825006e-05,2.9353117989475153e-05,0.00011643550400632086,0.001679463005112583,0.001556036686943943,0.0012185551882256812,0.00032941468949419794,3.160319332974615e-05,3.476223950284185e-05,0.04833479008679288,0.04780162653927701,0.04741793653969663,0.04742935825802867,2.9522902321443834e-06
0.45792563600782776,0.0006498121352111752,0.0016998671622192318,0.0014998637766754086,0.0005476870269691403,0.0003005214662467892,0.0006784773736084049,0.0016169422001754696,0.0015978761644279416,0.0011573158831512387,0.0006420142321670597,0.0005910643072044308,0.0011274121074760501,0.048543857845774835,0.04800874224614257,0.04763055077504272,0.04763286124734736,2.9623561333957937e-06
0.4598825831702544,0.0007487752141318027,0.0018390782775244419,0.0014255487026533786,0.00015198370831820407,0.0005886398853621189,0.0004729249181112949,0.0016231381000837986,0.001991465002473325,0.0009159662427267734,0.00027648428064969144,0.0011667690573373135,0.0011273331342377957,0.04875353655236575,0.04821538111584994,0.047826371401723355,0.04783633153588021,2.97087807965557e-06
0.461839530332681,0.0006243326338536692,0.0020820163759000254,0.001524630990863557,0.00034859409654211526,0.00045808782899450784,0.00012325117266107077,0.0015638881000287486,0.0020266436609036875,0.0013218932422406626,0.0005589089719049978,0.0018134749857180166,0.0011790580478899526,0.04896275332295966,0.04842246702039313,0.04803157975995612,0.048039750068162884,2.9769359922854344e-06
0.4637964774951076,0.0006502800229244293,0.002071232402627951,0.001255378926103598,8.477961713784787e-06,0.0005541153791599335,0.0005838729980640472,0.0013005145433597626,0.002104014957254416,0.000998430753057486,0.0006210646983928619,0.00012399176328849182,0.0008001617547817169,0.04917211910516549,0.04862912079126168,0.04823751827508736,0.04824308653281971,2.979054766372169e-06
0.4657534246575342,0.0006653123114207099,0.0016765274617770026,0.0012478285048106025,0.000130305388202398,0.000701887211571009,2.6988187064855285e-05,0.001290416023502619,0.002287445268402369,0.0012752391908266852,0.0007254130628010919,0.0018209166314503838,0.0002953462812998603,0.049381306073437006,0.04883578946329144,0.04844475319124249,0.04844629262909768,2.974865705260288e-06
0.46771037181996084,0.0008454271142030179,0.0020295031849885403,0.0013560303036714016,0.00022778431730027804,8.706231756452909e-05,0.00012463847951646456,0.0017286785428071438,0.0020269550864243924,0.0008445479456925808,0.0006244681294416965,0.0005292795117353977,0.0011517159159636081,0.04959073146028761,0.04904224951906447,0.048648650247290176,0.048649291261207234,2.9605595781301286e-06
0.46966731898238745,0.0005696185385177799,0.001909143522877521,0.0014259957229088016,0.0004399574841071896,0.0004177608047912784,0.00024384935249788242,0.0015166841899345584,0.0022170387660453983,0.00022506643881303745,0.0006407133782913021,0.0017566240871955685,0.0007030225838233761,0.049799083963532276,0.04924845625509722,0.04885409702410204,0.04885195918049878,2.9300025609080294e-06
0.47162426614481406,0.0009074248796339945,0.0021941326981421427,0.0011424757963057475,0.00045798342171946005,0.0005890168672438578,0.0006643571382399516,0.0015979074364539103,0.0024287887340422587,0.001369733405673118,0.0004932246679429098,0.002065543043053536,0.00026058773938456015,0.050007287455165,0.049453962636553855,0.049061108422839256,0.04905409908909025,2.873307486814247e-06
0.4735812133072407,0.0008699380255025452,0.0021006845331471985,0.0013969548440259522,8.420567748131103e-05,0.0008234166002553528,0.00014839399817405396,0.0016061298942845886,0.0020861484504026,0.0007978760099690979,0.0006544507646280701,0.0019208781027513916,0.00043708164456306153,0.05021467138293205,0.04965873886111198,0.049284481296567303,0.04925539482214179,2.7745277956930936e-06
0.4755381604696673,0.0006201841301647498,0.0018054150409427955,0.0015115715927807166,0.0007421992354663537,0.0003796346850124671,0.0013636223607333825,0.001687300986739762,0.002221857792827256,0.0007069759435383155,0.0009074084096225427,0.0009506515794070886,0.0011463485293658898,0.05042084831664241,0.04986208457419551,0.04947739619681514,0.04945533946573889,2.6079471204254467e-06
0.4774951076320939,0.0007854648269785824,0.0016776122488154355,0.0014867805279864255,0.00029199797288312346,0.0002594314850939694,0.00010242831333742708,0.001587385717786688,0.002205172959722418,0.0006816186346186581,0.0008592731915341434,0.0011940724812375125,0.00011155527456865877,0.05062486458197965,0.05006322491542234,0.04967199492827787,0.04965312051098775,2.332145951855491e-06
0.4794520547945205,0.0006870471247255039,0.0021915354140817356,0.0014076896318017673,0.0005373663894117642,8.890849270232204e-05,0.00016581940732590672,0.0013736106761514377,0.0021731473811685276,0.001148320020061655,0.0006693236223638821,0.0016762770406187344,0.00012744146667115208,0.0508250214465677,0.050260863483768625,0.04987519162974946,0.049847437725618615,1.8806193495257695e-06
0.48140900195694714,0.0008425750115379771,0.002247940776632734,0.0014801584461197337,0.0006508044621482412,0.0004280247071251353,0.0009719915411010305,0.0016872547843918284,0.0020373128631576976,0.0011564903238281687,0.0005398727676406423,0.0009860582372680227,0.0014257468006148855,0.05102066325931401,0.05045292901782841,0.05006892609386296,0.05003621817997736,1.1472327953454542e-06
0.48336594911937375,0.0006869741032034943,0.0022308014581114838,0.0014470897862822601,0.0002156935384362152,0.000704311604252536,0.0004332355907051971,0.0014264218757063934,0.0020038046190650055,0.0010277040550620148,0.000697634344348233,3.0114476928036482e-05,0.000780411834469516,0.051206500107994754,0.0506355174133689,0.05024275260662146,0.0502161808043458,3.553842445325195e-08
0.48532289628180036,0.0004378758589582282,0.0022957228342847663,0.0015367098371343452,0.0002606533249063653,0.0006568409721212226,0.0005338959177179498,0.001514231435473426,0.0019181274096326667,0.0013074107686834174,0.00047914160091115654,5.995703536702812e-05,0.000611240394894616,0.051379179231341346,0.050804024211581214,0.050446560255702,0.05038219852197311,1.927089806980087e-06
0.487279843444227,0.00045060591805004546,0.0020055569897892422,0.0016501419435741849,0.00011090414631390044,0.0003417678366901822,0.0007800064791438632,0.0015273116718532986,0.0018014781366589017,0.0013525136004688687,0.001091768573641544,0.0014140136350390964,0.0004378952275516934,0.051530758310437436,0.05095017926800274,0.050558293629765744,0.05052643422718314,4.915946814745831e-06
0.4892367906066536,0.0008817531328845218,0.002132273481433411,0.0018341906529116825,0.00025817824786422694,0.0005844153624224857,0.0011451996702503964,0.0016873024564433292,0.0016495503645587162,0.0009979002338099674,0.0005317784685444638,0.00039979143326995814,0.0011813573378872677,0.05164933131748917,0.05106206165367844,0.05069276617581131,0.050637345596024785,9.551046280004138e-06
0.4911937377690802,0.0006209053230379069,0.0023499615621660197,0.001643728477964207,0.0010385326909925496,3.4037990579410815e-05,0.0012977458405401265,0.0011430569124315226,0.0017594955992792094,0.0010283626747224772,0.000794742243280605,0.0009569413828756368,8.706374644298909e-05,0.051719907684335514,0.051123503608712956,0.05080181734086017,0.050698965473287394,1.652844903686501e-05
0.4931506849315068,0.0008890710873146607,0.002177216867878015,0.002025627355053003,0.0006649263101081299,0.00017661525778574216,0.001427552838848059,0.0009220473570366455,0.001578130583240564,0.0007828481597443177,0.0008622847395400451,0.0012150473790625976,0.0002452276545028137,0.051723160604908044,0.05111438856549459,0.050753527144863184,0.050691455159050255,2.6548341067897385e-05
0.49510763209393344,0.0010949276460593543,0.002251309908766111,0.0020366586817687354,0.0003166027440017066,0.00014814957247320792,0.0028663970457131066,0.0012059561981147132,0.0012814678324645362,0.0004982180966323219,0.0009080715404564538,0.0027869664059693017,9.501502646859505e-05,0.05164031461610254,0.05101443604363855,0.05073606745137628,0.050594558702409545,3.9910623440164716e-05
0.49706457925636005,0.0011750631078115414,0.002370359752976031,0.0019166640981069516,0.00107487812200871,0.0003968156830438663,0.001213183249629407,0.000634985421501727,0.0019782803996435117,0.0009635262235036801,0.0007061712400087405,0.0023086644665369083,0.00021463408628788483,0.051459061358772845,0.05081098005613002,0.05050285384496364,0.05039507346723468,5.576740600041208e-05
0.49902152641878667,0.0008693553521908481,0.0022762633874691685,0.0019894458368099888,0.0006909750387393276,0.0005161695167743008,0.0009860999867640774,0.000523596258429404,0.0018663249924458225,0.0013741619899548252,0.0006532900020800869,0.00302796140167344,0.0009005747720919888,0.0511823065593518,0.05050899759080779,0.050253368170527335,0.050095867661407834,7.125848301965665e-05
0.5009784735812133,0.0009265057728015391,0.0021705441162311045,0.001574229447575709,0.0009044073536671193,0.0007886923864162954,0.003622863443163732,0.0003088675424777476,0.0015740804359637706,0.0016292370841227977,0.001118365676668981,1.2535603312352483e-05,0.001890789718893865,0.05083356425020327,0.05013115331384768,0.04990091547224154,0.04971846980560507,8.125947449329207e-05
0.5029354207436398,0.0009114302651056505,0.002442137147582457,0.0016010858074793077,0.0015819437845578932,0.0015247605784765028,0.0016067616685262465,0.00035634710947363146,0.0008020631925234056,0.001771458233989165,0.0010662443979612135,0.0010974399789205336,0.0013528384312024855,0.050441206242240355,0.04970991685549109,0.04951845183531134,0.04929249207512387,7.953245210164106e-05
0.5048923679060665,0.0011156998501831855,0.0025388650523239936,0.0020412258730942573,0.0025635086072867547,0.0009929709209387932,0.002350250638861004,0.0004351787196213569,0.0014315150605255927,0.0021388433800751533,0.0013258852137511407,0.0008465744627898369,0.0009411327467972602,0.05002384408579415,0.04926626905069893,0.04915252848730629,0.04883867052243669,6.119248586732018e-05
0.5068493150684932,0.0010554142194251492,0.0027717895703772977,0.0016084559159736111,0.0017641760510941074,0.0010647378963966891,0.001808231334163718,0.0004720039563636258,0.001206646104381509,0.0014767892556647733,0.001840805272533469,7.472830275967457e-07,0.0006909616189460233,0.04958611204199595,0.048806423683689065,0.048674906034992166,0.048362287710968094,2.547499555823063e-05
0.5088062622309197,0.0008177153634931766,0.0029177956151869022,0.0014854811000730717,0.0006739802789781368,0.0010096885395143307,0.002048046154985217,0.000977604823103162,0.0015603296327497684,0.002368404703130933,0.0015049584341142452,0.000677385194310931,3.0093653211382687e-05,0.0491272203493025,0.04832938237666151,0.0482119463252928,0.0478625272517374,2.2335169202844507e-05
0.5107632093933463,0.0007300562996220561,0.0029724575418782206,0.0011841840881657573,0.0009576268654513387,0.0006710179310488729,0.0006240867238688497,0.0012848712343525859,0.0014878399509739848,0.0017238072890591594,0.0008663945060420064,0.00026756150906800946,0.00010304523890733441,0.0486519969839406,0.047839704884941575,0.0477379150528264,0.047344460836592384,7.100787385826146e-05
0.512720156555773,0.00033762378585315556,0.0029883764494655213,0.000924558173537024,0.00011857671630359501,0.0006726004372837463,0.0008720375787022033,0.0022708259333369812,0.0015320114601848206,0.0018124438632724366,0.0013481892834904113,9.555442225910038e-05,0.0006844408620593628,0.048169621061205634,0.04734652562034107,0.04724866969478107,0.046818799351756604,0.00010647993560769509
0.5146771037181996,0.00018385278385446568,0.0031295247157259176,0.0008921526153726766,0.0007888354142351339,0.0009518213788823893,0.0004007346709413717,0.00258887333471014,0.0026975027998132894,0.001962279506508846,0.0008220993201093485,0.00130221473377512,0.00026794748705194493,0.04768469703990652,0.046854389437024135,0.046723914869610805,0.046291651711764165,0.00011710882108049991
0.5166340508806262,0.0003822870800406497,0.0030406661083786923,0.0009272716691582639,0.0002799757072836917,0.0003021709868819278,0.0013793281962960202,0.0029277004053681333,0.002687091355571075,0.002033012335547729,0.00032219511772088594,0.0012555472800643008,0.0012191109111397702,0.0471932910134881,0.04635839385295801,0.04620187205577783,0.045759592831317114,9.834197620903207e-05
0.5185909980430528,0.0004577942469581736,0.002864270629598223,0.0006532065293327199,0.00021856200904997458,0.00039327812404783835,0.0014363743087783681,0.0032382301709190237,0.0023187167665496694,0.0012083641907707082,0.0008308358213439809,0.00028923976211396585,0.0002580575367942678,0.046689904453469835,0.045850551845742785,0.04566258859844359,0.04521683883437551,5.466680506807653e-05
0.5205479452054794,0.0008409209855615163,0.0029651932112158275,0.0009414739600599742,4.380571923842669e-05,0.0007996894113005137,0.0009751803866804576,0.0031220800868452525,0.002586703716892097,0.0011932067266882396,0.001555558263439033,0.00222793597064605,0.001229066371101234,0.04617507380165467,0.04532990974106202,0.045111816345828865,0.04466431524912359,1.7692185839829344e-06
0.5225048923679061,0.0006728239692820603,0.002701506730161757,0.0008909485898838942,0.000678925994790941,0.001137562807642073,0.000989080186925978,0.003132850643240065,0.0023343570195065444,0.0012823946438656753,0.0021964244209156936,0.002618267420686632,0.0005723379887713487,0.04565480422600374,0.04479955207928285,0.04455719959362611,0.044108478264703876,5.5549434195889535e-05
0.5244618395303327,0.0007989652819362786,0.0028252727918895576,0.001469453387764344,0.0006951190895763543,0.0016495935254367683,0.002722141855266938,0.002692414038685212,0.002143105083015809,0.0016640774541171882,0.002255884521511445,0.002593184298965087,0.00043243396947061086,0.04513159912159766,0.04425989609291876,0.043993686848190675,0.043552419984673976,9.3563465127941e-05
0.5264187866927592,0.00036771375897344527,0.002992527892561589,0.0014449379944521529,0.0004931889868062395,0.0007817394637781722,0.0030404947304445845,0.0019366837644297225,0.0024765900873858077,0.001564557065935765,0.002450550308199559,0.002868009398011531,0.0010601930713933366,0.044601390471430455,0.043706501235933934,0.04343468915459696,0.04299221340402069,0.00010884368640907971
0.5283757338551859,0.0005298398012284489,0.0036431543106202335,0.001853927182591364,0.0001798130994673519,0.001088633345997736,0.001830629217064783,0.0016666791910294743,0.0018986381167535038,0.0019453309053544254,0.0018140516752366276,0.0028652258640166073,2.4796319567754743e-05,0.04405882875863354,0.04313568692151348,0.04287020783368389,0.042423172841296236,0.00010116133897736246
0.5303326810176126,0.0014625824535896143,0.0036311707938720544,0.0018370486343910059,0.00020289044032591186,0.0005142576540519556,0.0013762153233100732,0.0011973939384033044,0.0024282522047569116,0.0018524489844848474,0.0019388831699897607,0.002122897699971024,0.0005645639742423852,0.04350425670991438,0.042552415236334976,0.04229855905423659,0.04184655971188096,7.513014368924764e-05
0.5322896281800391,0.0019379339631056397,0.00380241195516344,0.001752451759145221,0.0010348639901136963,0.0008381239588713257,0.0019692562039351075,0.0012498281414961426,0.002508365314767322,0.0018103800232863038,0.0013751394565558045,0.002247414786055127,7.93417139295649e-06,0.04294128040628191,0.041964896720216235,0.041743912499711475,0.041267362976470226,3.741309420204897e-05
0.5342465753424657,0.002569002607097387,0.0038173175837895867,0.0017831302668950555,0.001465973952045202,0.00033518443368887874,0.002923471429576635,0.0010274178769490716,0.002328468063106298,0.001433407464256048,0.0011331341650388238,0.0014904462311365607,8.503864072775813e-05,0.0423706747081182,0.04137682686113334,0.0411468274381063,0.04068700179317569,5.409768661659986e-06
0.5362035225048923,0.0023683927413768735,0.0041074998137302365,0.001695486104185101,0.0007896296140499082,0.000523889755899426,0.0032994545456714597,0.0011254943367786374,0.0014357290622539487,0.00105941513746452,0.0011643789169139829,0.0014600582960300479,0.0001527123692684207,0.04178841630190086,0.040785925781423565,0.04056193152635765,0.04010172902986589,4.7328401118373886e-05
0.538160469667319,0.002424529883026369,0.0036691717234842852,0.0015073485103838519,0.000953718217968233,0.0008346951929323748,0.0025257981744997576,0.0015269211856119708,0.001557699534057863,0.000706932636856325,0.00041956374323297296,0.0012955152066953107,0.0003373689380877093,0.041192299815773256,0.04018930265581537,0.03997448751604486,0.03950852040480844,8.219073026459467e-05
0.5401174168297456,0.0023644081650414928,0.00367243209463744,0.0013628415165582164,0.000995796114031361,0.0010545513926187022,0.004659052878443287,0.0020083151159921153,0.001210588902060078,0.00017223128658919173,0.0006297043858209117,0.00035410007851929826,0.0010024718342462047,0.04058542469126372,0.03958820918184905,0.0393778494892755,0.03890938904754215,0.0001034163589637288
0.5420743639921721,0.0022028914957130663,0.0034430480866516344,0.0016504532961929552,2.1091911307502542e-05,0.001188412991055321,0.003755987372883629,0.002313137736805748,0.0006186670928085558,0.00017623671580202505,3.475019026644155e-05,0.0009498961896812208,0.0010349608330810778,0.03997306593943484,0.03898537227202303,0.038791850891598534,0.03830804951223171,0.00010528891646792438
0.5440313111545988,0.0015518642305861335,0.0026451922297011238,0.0017863265513907295,0.0011462294221390862,0.0016529462575445991,0.00419895865912541,0.002742221140814863,0.001017083907080732,0.00034906945233241504,0.0002917773365507942,0.00027142695193187183,0.0008016400695313591,0.039356773281050764,0.038379793548537336,0.03821355619425877,0.03770441732372083,8.536168112351084e-05
0.5459882583170255,0.0007052741259511441,0.002787219664471957,0.0016194156617101163,0.00012659498156866733,0.0011638052076276273,0.0024675227016385526,0.0033146760672505826,0.0006344340056355924,0.00020976893006005581,0.0008590615600522489,0.0013701894074503451,2.9230794328066745e-05,0.03873374529780707,0.03776749440135321,0.037623668393510196,0.03709516202156937,4.645990785627496e-05
0.547945205479452,0.0002441770614010075,0.001990853923640845,0.0020135111392360905,0.0008187749206203243,0.0011191285432201603,0.0005758247555118778,0.003569870370708106,0.0010064906657558659,0.000539750677265527,0.0004070616544109562,0.0013199456750530025,0.00017487921126901895,0.03810405649550974,0.037147223132930396,0.03704057552226603,0.03647896163359585,3.124788961958447e-06
0.5499021526418786,0.00023062907144746903,0.0012886188180712688,0.002220947221067332,0.0008910410849782002,0.0013899988682536113,0.0010838992150095927,0.003997120931890391,0.0011821947248248088,0.0001248755304547322,0.0002769864352015483,0.0016554259507390034,0.0006509906800059306,0.03747082121684828,0.036521051004674815,0.036454711035039805,0.03585830170417603,5.1846492959750634e-05
0.5518590998043053,0.0005017884848402404,0.0014805278899385071,0.002289467227668915,0.0009033151743696594,0.0014805278899385071,0.0017930188057707214,0.0032924941899491883,0.0005822933437539674,0.0002539151189611816,0.000343664812831726,0.0008692213175581359,0.0005373886944963074,0.03683777965328232,0.03589219666740433,0.035870813501091156,0.03523545454555223,8.871821862642404e-05
0.5538160469667319,0.0010932483580947672,0.0011602095457672323,0.002437872359430715,0.0013402798083663736,0.0009284890386223044,0.001255142023885325,0.0039059869143127646,0.0008089370223640646,7.811420234449251e-05,0.0005948864725471292,0.0022372477558494364,0.0016473210546135153,0.0362034267875313,0.03525978095260851,0.03526563710895769,0.03460916114038254,0.00010667435680813964
0.5557729941291585,0.0012049951490357425,0.0015470407072112058,0.002435664004425714,0.0006031372484162356,0.0009990430537268613,0.0022816338476136233,0.003359103864769647,0.000625530547241876,2.6164286990454366e-05,0.0010830142435029055,0.001516772144694617,9.615934524984104e-05,0.03556528902683706,0.034622820383648584,0.0346552304092452,0.033976932782372626,0.00010382310563773756
0.557729941291585,0.0009924032654314158,0.0014398015175313833,0.002148403886363018,0.0005020118389577749,0.0005365676317663076,0.0018572070564775583,0.0032955846820325735,0.0008336669836492422,0.00011610322852421973,0.0018434681858568308,0.0021481745805292246,0.000783502224490154,0.03492236799339961,0.033983430925414074,0.034033439222380626,0.0333389817453225,8.257206556593066e-05
0.5596868884540117,0.0010180362458331593,0.0015018395190136424,0.001764323473443269,4.247939633297837e-05,0.0007577798371212474,0.0004870333666903981,0.003163639367093324,0.0012728161220448009,3.4745693673371436e-05,0.001717228531370879,0.0027152561540706166,0.0007913299794299611,0.03427616870449948,0.03334588921116757,0.03340325868176389,0.032697670570971255,4.778523197852824e-05
0.5616438356164384,0.0011205592179951707,0.0017520046805682143,0.001836747584277626,0.0011744207715334853,0.0009883872246088943,0.00042514568322324364,0.003066369054252144,0.0010932988499941787,0.00028976118319654076,0.0011470162296948472,0.0024795004153904954,7.99006795229873e-05,0.03362685507290983,0.03271253472321653,0.03276628321164274,0.03205373219934543,5.294808611985835e-06
0.5636007827788649,0.0009092041307699333,0.00226703798234347,0.0017873323506105293,0.00027587776839617384,0.000983437055944239,0.0014367378300416817,0.0027264854854333748,0.001238641793130671,1.918291509035719e-05,0.0009140619093191277,0.003038445954920019,0.0012155496531736504,0.03297178959309939,0.032081758136152064,0.032121261114476954,0.0314053675168897,3.854394313114462e-05
0.5655577299412915,0.0006979235493506791,0.0022535121954117415,0.0017004704988632796,0.0005438498175774215,0.0008064902341995833,0.002027029446426451,0.0026050603902969954,0.0015673658764992354,0.000500368229213774,0.00048277313345330974,0.0007745453202094438,0.00035284990900415203,0.03231001859075171,0.03145174150830847,0.03146811788446051,0.030751339499110644,7.672122489674194e-05
0.5675146771037182,0.0004698568098465694,0.0023419923074324833,0.001584275711305927,0.0010964042432387577,0.0011826968677123295,0.0013356423862059819,0.0025103828795035588,0.0017745486385901676,0.0006374427192131771,0.0002601453177849544,0.00016509081052940022,0.0005503677837769283,0.0316427043564399,0.030821918595560382,0.030809342015512775,0.03009288353594919,0.00010204590114590295
0.5694716242661448,0.0003894456766122961,0.0024782678939824915,0.0017453542806630945,0.00011293207187708376,0.001988749847603402,0.0036057568051343775,0.0021407938458448267,0.0017581320263868189,0.0005693548462862158,0.0006874835946088648,0.0015279763482088232,0.0016743802569383764,0.030972424791050515,0.030191857264233193,0.03014947836179789,0.02943156631075651,0.00010880074091104697
0.5714285714285714,0.000489793079239978,0.0023335448333195313,0.0018527588674000367,6.398622478757943e-05,0.0013415372797421082,0.002329879147665845,0.0020781612821987733,0.0013529366680554017,0.000986284869057788,0.0013536370226315125,0.0025633716157504455,0.001653372602803363,0.030298747760908948,0.02955932234014784,0.02948222373213087,0.02876684267820638,9.483941324990586e-05
0.573385518590998,0.0002099522551678168,0.002133091429791595,0.0021017170348979486,0.0005523837009288324,0.001104963461480285,0.0036767325201846612,0.0019904277125216974,0.0016122585931636346,0.0011953287920139777,0.0007319948473788751,0.0024903142055653082,0.00047378476468548647,0.02962103251608386,0.02892155710848346,0.02881459657343402,0.028097195590294555,6.276917633674106e-05
0.5753424657534246,0.00025202546217670263,0.0018492436776422483,0.0023367947707437497,0.0008576086530946714,0.001698533333327673,0.003214823342349432,0.0020329079399370176,0.001474069691684149,0.0012412944068647402,0.00047432098486652197,0.003412259482357599,0.0016768255462385195,0.028940024114634894,0.028277637697245978,0.028146075345065497,0.02742269872294592,1.936568616991985e-05
0.5772994129158513,0.0003878391127297015,0.0019298410753914447,0.0022205403785416217,0.0007058447937676043,0.0016364968161293597,0.0027252650599190326,0.0013839966396996112,0.0015106341581055255,0.0009574749727538495,9.973433211359073e-05,0.002790027226953831,0.0005501442809394269,0.028257957730741176,0.027628383670301113,0.027479133639783535,0.026744776004830592,2.6572569880492503e-05
0.5792563600782779,0.0006654671143645763,0.0017641595315093517,0.0020237005066031932,0.0009617394518012523,0.0015402695845717906,0.0003053954552764415,0.001628752679740858,0.0006094909023398876,0.0010272079397087575,0.00041116413363270765,0.002055186896408129,0.0008786359120254994,0.02757539960852809,0.026973660917198133,0.026814143986617994,0.02606382061127918,6.673961320646793e-05
0.5812133072407044,0.0010119533818762072,0.0018518647831480273,0.0017164504807989367,0.0016841894668142565,0.0010992592853109606,0.0008965885919134386,0.0012187367957632311,0.0007897770684759386,0.0007653379160363905,0.0011783906537492506,0.0026929446774919263,0.0005400994140107862,0.026890725521425463,0.026312500862459398,0.026150137810091234,0.02537872680582931,9.48908060557363e-05
0.5831702544031311,0.0011565363657917854,0.0016384622705426094,0.0013490519178357002,0.0003236434114422676,0.001116757715984809,0.0009819516288790825,0.0014551183832135078,0.0012053153169598457,0.0002744444953951958,0.001743073140338433,0.003070900713161004,0.0007405928028073189,0.026202415550991523,0.025645022715374458,0.025480871523663032,0.02468890009342649,0.00010714266604684719
0.5851272015655578,0.00166220428775668,0.0021127110941302762,0.0007331019861590848,0.0005086755974185453,0.0008121526462924467,0.00194640246797681,0.0009979924781215177,0.0012323802931201444,0.00033622769285321374,0.0018701755778896823,0.002309595920335056,0.000418854631673099,0.02550987365077853,0.0249729848129642,0.024812022469748257,0.02399521973073232,0.00010175026284660327
0.5870841487279843,0.0017462215019998784,0.001837714631730103,0.0003881967260179753,0.000499530751877808,0.00021815212505438275,0.0026563414738836055,0.0009905389143762822,0.0011487370921907658,0.00012474419611074872,0.002230436484641052,0.0019186147854985958,0.0004914486215772396,0.024813084919625306,0.02429747493999579,0.02412371249931433,0.023298483824996996,7.918448411389778e-05
0.5890410958904109,0.001924503461955357,0.0016287899180634502,0.0004391408129914287,0.0003982445760949138,4.116086518926587e-05,0.0034371578530089375,0.0009858048125489238,0.0016887968941910747,0.0007763540908082012,0.0025722050503508564,0.000872459395291042,0.0002448224858061787,0.02411102117740946,0.02361820997440653,0.02344610156261759,0.0225981558852342,4.2590789803523266e-05
0.5909980430528375,0.0013394883409171693,0.0018271660938888185,0.00035678656250530405,0.0003070911899238221,5.068569034046011e-05,0.0038349100813240417,0.0005861526861816041,0.0017788565292983644,0.00131710679680401,0.002459808574613989,0.0014796027407020934,3.740875571674185e-05,0.02340369732529217,0.02293408723026806,0.02274107248932415,0.021893456471968678,2.0178256363856395e-06
0.5929549902152642,0.0012464201555326682,0.0018655485019758444,0.00011458755589277558,0.00038670511103422456,0.0003463649644777078,0.004318954934112718,0.0009294426546171408,0.0020697987184599143,0.001768065105445693,0.0021985643997117776,0.0008137696876451272,0.0018811053142622214,0.02269273758984358,0.02224449575997145,0.022041497241027663,0.021184739216185577,4.658328293714875e-05
0.5949119373776908,0.0010313859657765378,0.001727896042299365,0.0006663000659466733,0.0007174292130946169,0.0009407976193903933,0.0024847516341685305,0.0009922108129979124,0.0017455166654110899,0.002283679552507495,0.0013945007248400698,0.00015201210217466454,0.0016550666169644346,0.02198031754059801,0.021549063034486865,0.021319257326555346,0.020472820441148953,8.289800839531014e-05
0.5968688845401173,0.0010033762501644033,0.0019058799790309805,0.0006917035626338858,0.0002036476088596445,0.0004222029400898081,0.001053594942195521,0.0009777388023303885,0.0018509990023540396,0.0023810482071803946,0.0010122293187213999,0.0018858528183864492,0.0016093915747569937,0.021267375950710668,0.02084671617020835,0.020612097387211217,0.019757604904250867,0.00010468997226276144
0.598825831702544,0.0009222885983797557,0.002037819327673579,0.0006246826070162304,0.0004522094113019459,0.00012753546062979626,0.00016007214609656262,0.0013487151282640941,0.0019213816541048534,0.0026619991677614696,0.0006610491854337208,0.0025670489686342723,0.0031399315613123424,0.020553540291151667,0.020136039556822444,0.019889201821646357,0.01903840471997667,0.00010882240009094102
0.6007827788649707,0.0010388201463479019,0.001872167586113832,0.0010561501968163467,0.0009801605355483078,0.00021502435090722805,0.0024641683686036087,0.0015938287961739517,0.0011154195654648758,0.003037885426308534,0.00031202972051916356,0.0028774595248955703,0.003411435185696504,0.019838020800377748,0.019416764973427675,0.019163638948227785,0.01831522862565832,9.529999483533225e-05
0.6027397260273972,0.001248342390746296,0.0017970254976455574,0.0016998028714362984,0.000429252688198864,0.00020026654413300704,0.003310312922686756,0.0018036341626350288,0.0012049353081886177,0.003438552315921009,0.00020879745891648482,0.003455889816970051,0.0024619302112762337,0.019120668466777027,0.018689458664149464,0.018433635528773487,0.01758873682492819,6.662008679439446e-05
0.6046966731898238,0.0015741011430372848,0.0017649626661886825,0.0021478032995810165,0.000357287221108879,0.0005389398266424789,0.0035594052006353988,0.002157258086358513,0.0013579672505011214,0.003965372436200584,6.603657499452964e-05,0.0035130476881613387,0.002158196859513725,0.018400589220677818,0.017954865687047447,0.01770698487058779,0.016859083098786296,2.717702888567486e-05
0.6066536203522505,0.0010231128235852482,0.00200330375633595,0.00249718039236424,0.0009192368289029362,0.00038739948473331953,0.00474804549417851,0.0020278236170804265,0.0018043136497533085,0.004349260618308759,0.00020499617852809404,0.002542271306136823,0.0027072197099721196,0.01767630784712193,0.01721319465837834,0.016977353980163312,0.016125761881847916,1.7063420708451904e-05
0.6086105675146771,0.0017000770440540186,0.0018761789670429102,0.002713363455816256,0.0010755693784198633,0.0004490798583469263,0.0054721420875034205,0.0020340269675693384,0.0018056070676288477,0.004113498913331973,0.00037775577397729243,0.0024537330737552515,0.003342110501810061,0.016947109090372073,0.016465771781488406,0.016241956340356814,0.015388615047211937,5.9023611556047184e-05
0.6105675146771037,0.00171648768996073,0.0016174545726664186,0.0027481546840555787,0.0012208452663309693,9.684206629918812e-05,0.004447334094990027,0.0020235037646181703,0.0026127105793841005,0.004049935027111304,0.00038805545951055287,0.000885092302311194,0.0024260064802057862,0.016213052555073035,0.015714191480625403,0.015517525955189002,0.014648117439877636,9.159234420574869e-05
0.6125244618395302,0.001577225904875329,0.0020318081788354425,0.0026211118511491327,0.0021192779950433283,2.8429012709191293e-05,0.00393812118094497,0.0016766613535218744,0.002483164351397088,0.004334790091925195,0.0007096255012220831,0.0003371262736982794,0.0026541924289994745,0.015474406462126306,0.01496007798235946,0.01478685198348098,0.013904521408898779,0.0001091876693436189
0.6144814090019569,0.0016945174120643614,0.0017749091767051695,0.0028183629893043516,0.001978481390354919,6.901679265289284e-05,0.0019907524965980528,0.0019617995403984068,0.0037709495209434507,0.0036374351166465757,0.0002516785479804995,0.0007780397154113772,0.0030190071247795103,0.014730306544182586,0.014203595199463653,0.01404200700747757,0.013157492140752652,0.00010904925474593263
0.6164383561643836,0.001244447206797658,0.0018852120392943011,0.002614340757670461,0.0022699600213194476,0.00043349621230608093,0.001569784259142934,0.0016551828139448749,0.003174877738299428,0.0037940805905485736,0.0003583514935349835,0.001463093782124461,0.003226733779254018,0.013980320667567311,0.013445011352839528,0.01331814286643511,0.012406823129505237,9.161516671854497e-05
0.6183953033268101,0.0015705039823125377,0.0015616526925633922,0.002580206664807655,0.0014659574353765026,0.000687721940286018,0.0009792855107854381,0.0022504439675878063,0.002659808667905189,0.0037160774791310802,0.00018322857975258677,0.00098595413326516,0.002555142911679603,0.013224597843892433,0.012684639366872169,0.012578200372464515,0.011652839267439902,6.000939111912296e-05
0.6203522504892367,0.0010430669481273913,0.0014840668136593127,0.002015069692802074,0.0013059383327480578,0.0009020274574276232,0.00021245387144053218,0.0017171954805370593,0.003081605404090526,0.002609000175666454,4.193988389933345e-05,0.0011903190916064954,0.0016717916423794055,0.012463227480125072,0.011922777264785411,0.011837915151786449,0.010895803729633308,1.9187649943394613e-05
0.6223091976516634,0.0008334120775622261,0.0018876990343493355,0.0018281539942187203,0.001317103769914521,0.0010438313747805489,0.0009563067887860405,0.0018939873243731392,0.002682377960817231,0.0022026797796648873,5.490836157025225e-05,0.0005220944021779167,0.0018463334108752144,0.011696045663492097,0.011159320738450898,0.01110290494217099,0.010135505955708321,2.4771801658537984e-05
0.62426614481409,0.0011133497591821195,0.0012231713171807768,0.0017043298121301176,0.000895375573238516,0.0007948970433084013,7.643755634703653e-05,0.002191180550655508,0.002334023081859732,0.0014823919173089506,1.4895760616445708e-05,0.0006573295231667997,0.0025839602585641386,0.01092312689979949,0.010394612514576101,0.010356599652370596,0.009371752254107996,6.52457296330955e-05
0.6262230919765166,0.0004307618346466313,0.001307292839552332,0.0017552515473617802,0.0017406484093918095,0.0010850420203460942,0.00012800004151003463,0.0016367724147094975,0.0021390458550705205,0.0006555011477722417,7.125641968386276e-05,0.0010637184586776982,0.002150847574736048,0.010144530793692041,0.009629457255865503,0.009608834048773218,0.008604766584855122,9.587223437987347e-05
0.6281800391389432,0.00035560484501714895,0.0015086566981970806,0.0017074828920065899,0.0005276387510001201,0.0013148819980322857,0.0003910398063361187,0.0019220596131979961,0.0015640294131934185,0.0007568484124838848,0.0004209244671166401,0.0015483831939398784,0.0011360084590613384,0.009361836868256285,0.00886482353779669,0.008858907776802732,0.00783478298879886,0.00011169802214286428
0.6301369863013698,0.00019349957982156551,0.001113094940577486,0.0017510881570920733,0.00018701757470224178,0.000770547047053316,3.428067246530331e-05,0.001805790319834688,0.0016515633014783648,0.0007247110752210406,0.0001672426315202924,0.0005559405235395221,0.0012789150623426226,0.008574866309557894,0.0081008603719816,0.008106075778399446,0.007061668953489253,0.00011024780512081112
0.6320939334637965,0.0005569880722553489,0.0011413520096332785,0.0017855143068821189,0.0002479875565974954,0.0006639337061435935,0.0001159483672588113,0.001936239552357888,0.0013998126505405661,0.001205874037602639,0.0006711358310191873,0.000231844735005593,0.0009301578520328757,0.007784423780301308,0.0073377912758381125,0.007349414181569314,0.006285267622830409,9.196469818764652e-05
0.6340508806262231,0.0009717514603571897,0.0009908845513300901,0.0020518472283320432,0.0007777938754124636,0.0007875880091624265,0.00017843936987352316,0.001196699389739514,0.001641841778083325,0.0014783611386256224,0.0013415346056981081,0.0011968185990290647,0.00018121505670118387,0.006991299042029858,0.006575452336593152,0.00657288933686781,0.005505742630953159,5.988314687932483e-05
0.6360078277886496,0.0007891719996812596,0.001222646778810288,0.002245164459932114,0.0004163468420622096,0.0008792346179368749,0.0004291320383665309,0.0013291900813462987,0.0017252331435563817,0.0017069941222551122,0.0013297582209226833,0.001358798688638474,0.0007996177136781468,0.00619640106557634,0.005813709443795945,0.005833736604440476,0.0047232861885888044,1.8878644598568917e-05
0.6379647749510763,0.0007804890901375316,0.0009455343515205883,0.0022448560029793285,0.00028719401056284677,0.00018268430536275138,0.0008505990535545849,0.0011340191394615673,0.0014886071712303661,0.002290006521396687,0.0009755680530738331,0.0019938906461525463,0.0007527956932258106,0.005399670246295979,0.00505174303358083,0.005070324781589558,0.003937809984692647,2.508053719424419e-05
0.639921722113503,0.0005039280058119766,0.0011435454488966934,0.0018488770128462784,0.0012275273202683457,0.001183987200376796,0.0010757451654646866,0.0013523852230284683,0.0017694538236830704,0.002340213000891017,0.0011642420886780747,0.002812460601446437,0.0006362790464188584,0.004600987374899196,0.004288614332792567,0.004302770435926723,0.0031491991214162574,6.559014502438565e-05
0.6418786692759295,0.0008059790106435538,0.0012300213547368766,0.002483059999527526,0.0005099872378687142,0.0009608467789312125,3.0328867020201766e-05,0.0015876194210668326,0.002250676390709472,0.002168600794853759,0.0013538250951151132,0.0039108743639608146,0.0013230989007333993,0.003800575968803954,0.0035232355566640616,0.003530730840744567,0.002357583941295649,9.659134374079281e-05
0.6438356164383561,0.0007745271267956544,0.0010663961710995484,0.0019089376273220826,0.0009138042387896728,0.00046412103796661386,0.0007355158867901612,0.0016730373444622804,0.0025962685885494996,0.002511019045359497,0.0010174120125704955,0.003615537816531067,0.00015114790772735587,0.0029981082024639893,0.002754593426234131,0.0027271752896374513,0.0015631144855072499,0.00011336096828201692
0.6457925636007827,0.0010503967914096135,0.0013521602067462224,0.0018836697253695744,0.00022904671101653395,0.00013519727320587815,0.0005659153375140447,0.0021720220956317204,0.0024928589972964543,0.002635716429661872,0.00020271635918700515,0.0036350032004824895,0.0006336430397518855,0.002193569174718024,0.001981644860219123,0.001964016786526801,0.0007657259401845362,0.00011340954354760457
0.6477495107632094,0.001192230511084913,0.0015923415903009164,0.0019082462076104867,5.148000679838782e-05,0.00018506102599274987,4.312746562135095e-05,0.00256736927069795,0.0024611835960305917,0.0024689023975290048,0.00016919128932130212,0.004367697763816236,0.0021181071516119254,0.0013873016122735726,0.0012034063819802987,0.0011877899650491464,3.4657064901966184e-05,9.687664486648928e-05
0.649706457925636,0.0009841402624451434,0.0019401540611588275,0.0018850793693863666,0.0004776348923050677,0.0001223614071213519,2.4281964143446633e-05,0.002305456027826003,0.002380751595338515,0.0016124924276673114,0.0008464088295304095,0.005078025684198073,0.0015075872089064801,0.0005794396255814349,0.0004191478346192157,0.00039728783114784116,0.0008379223044686079,6.632177793772231e-05
0.6516634050880625,0.0017058079664954706,0.0018772160237083002,0.0018698250477561518,0.0008118873064765497,3.826372077556095e-05,0.000505117100978808,0.002412286919856982,0.0019224857514152094,0.0018752192681083246,0.001125050110126452,0.006438416761661486,0.0002828115994682745,0.00022959955284504452,0.00037110097954182186,0.00040480740616230526,0.0016439579974528162,2.6164926029331737e-05
0.6536203522504892,0.002303438404768182,0.00226687095519848,0.0017806609666044249,0.0009664615189725889,0.0005302707159822451,0.00038555063846759663,0.0022410770451719297,0.002080949166982843,0.0011392255818540586,0.0012020339762861265,0.005231471875875665,0.0016303638422792421,0.0010402331555192934,0.0011672059500520693,0.0012076178992097841,0.002452815937449143,1.7935519732309446e-05
0.6555772994129159,0.002043968952331998,0.002413815773163297,0.0017813061839680455,0.0016757016545872472,0.00029637762245132704,6.605037387802382e-05,0.0016600256330113194,0.0015168999797444127,0.0007351105577091954,0.0016046231156925939,0.004950395739708402,0.0017930800550837733,0.0018531913393397548,0.001968794547881625,0.0020006383293528773,0.003264536540175944,5.97344616124762e-05
0.6575342465753424,0.0017836650348689587,0.0022888889051463635,0.0015255471206691296,0.0013841201997783215,9.056529770160027e-05,0.001633454348942992,0.001548792932131532,0.0006781180835750134,0.00041447183857226677,0.001004855845072511,0.00384364626179004,0.0020095745586369007,0.0026692489646885365,0.002775032308003661,0.0028212259077045887,0.00407901906782443,9.321703212036847e-05
0.659491193737769,0.0019819890566301623,0.002086580307049779,0.0017733578987551013,0.0011064415283632556,0.00026540508942130003,0.00011093965248587523,0.0016980176277590076,0.0005433713503313342,0.00033950754924294557,0.0011065756388140002,0.0022765850134325305,0.00011442652420523558,0.003489136188464137,0.0035850251607465466,0.003622948615984889,0.00489618514796733,0.00011355294229120627
0.6614481409001957,0.001707901565062786,0.00226776799343803,0.0014434655585167655,0.0009616961159584769,0.0006503115019919625,0.0009168783745887032,0.0013560255446312675,0.0006623317875740775,0.0007315973363044015,0.001025562492835308,0.0020296623387215385,0.0006224314293982736,0.004313285144341206,0.004398638995659565,0.004438335689079975,0.005716077072840525,0.00011789471733580914
0.6634050880626223,0.0013436620482726591,0.0022505616196914213,0.0017365758666320341,0.0012018774995131987,0.0004898364296631319,0.0008144582262711031,0.0017431621798797148,0.0005257373103423613,0.0004320497265533907,0.0007151608714385527,0.0011056756028457182,0.0008135383376403349,0.005142038559027146,0.005215709899969528,0.005258401726789902,0.006538705269366646,0.00010573816451731055
0.6653620352250489,0.0005234171966284062,0.002070634565707996,0.0018308748820989873,5.9812269565417964e-05,0.0008550892254144404,0.0003122995277673457,0.0009714057067602422,0.0004103769878118779,0.000280872978809521,5.453725850279589e-05,0.0011911402126580928,4.157324826414843e-05,0.005975128211620495,0.006036371984127209,0.006082044043186352,0.007363979377601387,7.884076518543948e-05
0.6673189823874754,0.0006301288793698345,0.002009141940893272,0.0021115874241009747,6.877233487520562e-05,0.0012886787464007343,0.00029759456616793023,0.0013942306230679546,0.00047648300630007134,5.804349881563531e-05,0.0002843325327054058,0.0012278820087298359,0.0015331392477170025,0.006812285881219765,0.006860967974840065,0.0069129879285677875,0.00819184930209399,4.089339959487126e-05
0.6692759295499021,0.000340484575516109,0.0020959009687961383,0.002329893903023128,0.0008391519348682208,0.0011910865743099408,0.0009313901226581378,0.0012006690065921588,0.0009563346664966388,0.0011456241171420856,0.0003298143584667401,0.002155787749999638,0.001918294028526668,0.007652885719054814,0.007689423366302128,0.007736511035674687,0.00902234712788294,2.9305692281766937e-06
0.6712328767123288,0.0005821709763513816,0.002053124202440859,0.0023263816964136375,0.0003940587174402488,0.0012484664786351907,0.0010489349495874656,0.0012479846608148826,0.001135957730959536,0.0012103443276392234,0.00047883640413415307,0.002546327816296934,0.004056734336565615,0.008496897922803281,0.008521842466641782,0.008569019542981504,0.009855458692298882,4.6600745218589035e-05
0.6731898238747553,0.0002062340480240843,0.002103062461033728,0.002130942533627417,0.0009278525811585447,0.0012090335386839846,0.0010346939069184324,0.0018076916438492796,0.002158792803898718,0.0015712847215088865,0.0012418160933104494,0.003343475868090723,0.004601614664212134,0.00934377114950094,0.009357852746829126,0.009407309700831507,0.010691105944120566,8.407791868733638e-05
0.6751467710371819,0.0006512914968330175,0.0014776204896766454,0.002007133252700022,0.000984690077384165,0.000904568545739004,0.00022134829290693103,0.0016816620899040013,0.002617559321005991,0.0026130144668418676,0.0009577358888786525,0.003647350780884573,0.0056807165218192845,0.010193155221859762,0.01019752126208956,0.010246672742287466,0.01152926122256849,0.00011023276961238948
0.6771037181996086,0.000523816530251936,0.001134466115975813,0.00224412578775926,0.0013057996673826733,0.0016723017053361378,0.0005219916658158741,0.0019738336248640576,0.0027070303602461376,0.0026054044409040966,0.00032096010014967535,0.00365475219056563,0.00731961030199571,0.011045057590460344,0.011040713901972338,0.011089597161268755,0.012369943770715236,0.00012156621455403083
0.6790606653620352,0.0003886674656559952,0.0012467806353261002,0.0025125299706151016,0.0013986532702137955,0.000589340446979808,0.0008179093585322372,0.0021162931933094986,0.003291085840671254,0.003141224862544728,0.00045952153065900725,0.0038158441768000595,0.008255348087756825,0.01189856928446989,0.011887832997829723,0.011938601254017162,0.013213121232509964,0.0001165958189570937
0.6810176125244618,0.00030951696482656166,0.00096443790045736,0.0028366495951747672,0.0014485319241618888,0.0005120138541126473,0.0015897105351352914,0.0021893729552364127,0.0031597216710185783,0.003778894720945336,0.0002377877846622689,0.003903905572023414,0.007971142707738854,0.012753362478342078,0.01273884874733927,0.01281368982943537,0.014058730659284993,9.596890150634363e-05
0.6829745596868884,0.00019984888587215588,0.0009953771785281007,0.0026015733436129396,0.0020763223126910035,0.00029579353775760486,0.0009856874987103637,0.002538556332924158,0.0030688290551684205,0.003927836294510156,0.00042019235644558117,0.0029119308039166625,0.008418420429565698,0.013608841125629156,0.01359350038018009,0.013669824127814978,0.014906759788075694,6.238346576484255e-05
0.684931506849315,0.0005115260408349309,0.001080005340380219,0.00286908345679715,0.0016882856414742742,0.0006901164577431951,0.0012796531393103328,0.0027501125858254705,0.0024768401906914983,0.0038527389095254216,0.0003825713918633733,0.0017486820890478816,0.007411210708422211,0.014464357025819274,0.014451661236482116,0.014511407442288848,0.0157572125513271,2.0283749625010783e-05
0.6868884540117417,9.118365214993984e-05,0.0009682361976974252,0.002983975877033973,0.0013221238748901132,0.0005640422003143075,0.001012843380702233,0.0023066584961288217,0.0023927574055068734,0.003799158801304603,0.0007078831093185189,0.0011974389655716178,0.006525758375393653,0.015319366286528802,0.015312675665152764,0.015375096629393792,0.016610046021499278,2.4731572425856774e-05
0.6888454011741683,0.0005369116532126239,0.0015767891871252826,0.0031369854676047138,0.0014786948429861835,8.868379718868225e-05,0.0003633867037972638,0.002456091808013039,0.0021167327629843524,0.0033043702112952045,0.001881622241667824,0.0002619544995507428,0.005685993002585488,0.016173429323502464,0.016175917817421837,0.016254253221817894,0.017465214006628316,6.671509213024285e-05
0.6908023483365948,0.0007018123704160273,0.0012297009068692744,0.0031376008826459467,0.0009568606454099238,0.00040250764667640326,0.001068773404959339,0.0021695469456876337,0.0017127965527738154,0.002857324941750866,0.001925376518365246,0.00037560118854393365,0.003815827234383923,0.017026523784998554,0.017040568129423755,0.017134177224043506,0.018322711573740186,0.00010018738767461621
0.6927592954990215,0.0007326622415195494,0.0016330053020130186,0.003277571957172015,0.0008623172450672179,0.0007164795804630308,0.00026235179191932967,0.002286942761005023,0.001091675918162921,0.003077389757693866,0.0028461833406101256,0.0006141643118251772,0.0015321542430530577,0.017878768880306622,0.017906246621548078,0.017982838590084455,0.019182526888795265,0.00012080792922783412
0.6947162426614482,0.0009522055168207921,0.0018569444198664464,0.0027858679075297155,0.0010497038145121373,0.0002993260402735509,0.000566250540738944,0.0027251307745035924,0.00035240397644603627,0.0029423897047098913,0.0031319026727732457,0.0001172955255452357,0.0004725818414744176,0.01873065634774601,0.01877261056708729,0.018857711098665353,0.02004461465473481,0.0001258795509445354
0.6966731898238747,0.0013083030333024548,0.001972820316742091,0.0028329600443345593,0.0008562167038423107,0.0006930340876084851,0.000871572936584325,0.002294223462532191,0.0007077564348680065,0.00285519257683578,0.003313447987030177,0.0003377388368147327,0.001090292180587621,0.01958256616692719,0.019639473701526494,0.01972961082558808,0.02090894437540501,0.00011469573192979254
0.6986301369863013,0.0013003502806572254,0.0020237867554573352,0.0027243648489860828,0.0005123768767265613,0.0007399772128013904,0.00016932144556958129,0.002599731536760741,0.0005445186814216907,0.002384648176088744,0.0033148084601311023,0.0006074751893134778,0.0015747691670509045,0.020435109285459108,0.020507387367829866,0.02061837866698224,0.02177551050457656,8.866238748606037e-05
0.700587084148728,0.0013745923331572318,0.002224941997845342,0.002379034905750921,0.0008438129714323783,0.0005805839589430595,0.001416991204898188,0.002280046491940191,0.0008631397775007987,0.0028785218289686942,0.003352348952610662,6.434813054340127e-05,0.0015191535660432076,0.021288762540499995,0.021376776249091456,0.021476904601733515,0.022644288147958117,5.110901317423311e-05
0.7025440313111546,0.0012445841691731963,0.0022904072664022,0.001996690478110269,0.001012111153387979,0.00024319633462424606,0.002275397930359885,0.0025035236737966093,0.0006527845523595366,0.002567032422804788,0.003193417634749368,8.74642989873442e-05,0.0013279522993326631,0.022144017670369193,0.022247848961567923,0.022352820191597983,0.023515236804849293,6.811601485162688e-06
0.7045009784735812,0.0013460059396908086,0.0018646408550426763,0.0019241262905285161,0.0013992477886364263,0.0006010521881267827,0.0016305159099414546,0.0020397294990703863,0.0009344954721615117,0.0026391138069317144,0.002336530827729444,3.081665113713328e-05,0.0005497644908740718,0.023001217401774188,0.023121335662157794,0.023229302025587817,0.02438833734573878,3.864396831945727e-05
0.7064579256360077,0.0007085834347338726,0.0018881444536776593,0.0015132163368792584,0.0015205775105090191,0.00041404708257627987,0.0032337571776776264,0.0020839606129260113,0.0009080503784747174,0.00277094884744597,0.0020127181612582257,0.0007497702442736676,0.00015985623964356876,0.02386098758348512,0.023997117141571517,0.02410810844072389,0.02526357773076285,7.95441373798722e-05
0.7084148727984344,0.00040949179468327546,0.002061672943212328,0.0012539107972162344,0.0007724542790430167,0.0009721298390405753,0.0007121037072164438,0.0018517602854745963,0.0011959899836557486,0.0029411692791956046,0.0012805242711084464,0.000899084346868334,0.00011292801561182952,0.024723760349176588,0.02487529770793742,0.024989902538679304,0.02614092568095372,0.00011073587301993482
0.7103718199608611,0.000377309753936822,0.002648708655876214,0.0009839956307831355,0.0008172963405075617,0.0006534878755035944,0.00045059366468816475,0.0019707058215561457,0.0010889594102325983,0.0031814251685562678,0.0010188345456543513,0.0004925851369324274,0.0005756144071045466,0.02558972941394419,0.025755922064739173,0.025874162778812354,0.027020349589354023,0.00012827946277874092
0.7123287671232876,0.00045490456770547194,0.0025375653619635896,0.0007261802072394685,0.0004495997543204622,0.0008732099647391633,0.0011733640546668367,0.002100976240145047,0.0018584598417151765,0.003697769772516568,0.001322599184023221,0.00046481383989938063,0.00024925364206918044,0.026458939481271426,0.026638915706170718,0.026762260067952792,0.027901835121729474,0.00012995862720871498
0.7142857142857142,0.00025022668497906575,0.002773097583225831,0.0006083462919508065,0.0014132176126752938,0.0011554871286665047,0.0013265822614942635,0.001969939896038636,0.0015688751425062264,0.0033818994249616707,0.0010935579027448739,0.0007834519658769523,0.0003051225628172005,0.027331390551158324,0.02752453195197238,0.02765449987990512,0.02878536175211631,0.00011553962097823889
0.7162426614481409,3.136289679611659e-05,0.0028152276333531234,0.00043282998168076015,0.0006637681778630111,0.0010322887953480575,0.001981924897070775,0.0019499023016651962,0.001852001672621617,0.0034500171002110336,0.0007105578240116928,0.0006910901013651993,0.0016987581309040878,0.028206762248639217,0.028412800604466548,0.028549265438679805,0.029670896620788784,8.676003907545637e-05
0.7181996086105675,3.105360001265378e-05,0.002569109621346599,1.7986121476298855e-05,0.00018230122596085696,0.0008337203887111011,0.0020918552306300464,0.0019566718962794605,0.0019078258898860279,0.0035069291022425952,0.0006623123314982715,0.0008827294680470166,0.002323106351197368,0.02908474164932906,0.02930369186133086,0.02944695907562911,0.030558416762540258,4.709763505400533e-05
0.7201565557729941,0.00021803867793598886,0.0027255166766695094,9.567546867808585e-05,8.038687729319816e-05,0.0005789448020509791,0.0025465239284090113,0.0018607724902681422,0.0021322418448976588,0.0027676720616869044,0.0010191400048784327,0.0007652293446012426,0.0020788360831789088,0.029965306401486008,0.030197533548111527,0.03034757334017238,0.031447906323580854,1.357355919578973e-06
0.7221135029354206,0.00023973923606657177,0.002531388816068403,3.269869404054493e-05,0.0003040935428640923,0.00010783415717863232,0.002831647214124433,0.001629138406942121,0.0022229198781945625,0.002793515142629377,0.0012380574314095893,0.0009194220932028374,0.0024924967853524604,0.030848255339433917,0.031093953135778674,0.031248299363424548,0.0323393386104104,4.490854207434003e-05
0.7240704500978473,0.00020170103897093616,0.00260594379295348,9.404230724335827e-05,0.00019724774967194714,0.0004243116439437977,0.0024463821588897594,0.0018902112184905895,0.002526803725852955,0.0030321617065811046,0.0014253396927261242,0.0007629085718536266,0.0031252641617202648,0.031733558660850536,0.031992697304592144,0.032157660609588634,0.03323268526498134,8.609183416369293e-05
0.726027397260274,1.4040282327876241e-05,0.00218060951526855,0.00027963857944701687,0.0018414672106912278,0.000717472621839299,0.0014342401533911087,0.0017244402676412918,0.0026327703505346634,0.003136653116304622,0.0013042275219747879,0.00028591196830962673,0.0030600164442846634,0.03262109715644623,0.03289336372319962,0.03306396711770798,0.03412792801438749,0.00011721680497867037
0.7279843444227005,0.0006848205209012415,0.001857243883633175,0.0004928339600797083,0.0018071304678682898,0.001476801526523075,0.0006987084031339075,0.0017462153315778162,0.0032252896905179407,0.0026470203280682947,0.0013217110514874841,0.001329832184338131,0.004230373013042965,0.03351031948325678,0.033795594763732395,0.03396643657681986,0.035025046194652326,0.0001345211158804982
0.7299412915851271,0.00011107067772567203,0.001400542661635279,0.0007803563327473395,0.001351329281838537,0.00205843408397019,0.0006436083764713996,0.0018685285300892585,0.0037126962394398444,0.0024684194774311774,0.001638216182677149,0.0034492735118550055,0.002683532640425562,0.03440135230115235,0.03469894339135468,0.034878331020386816,0.0359240117994309,0.0001358826823469883
0.7318982387475538,0.0005194265665141307,0.0012899358095256053,0.0011224616588679515,0.0013179462133320607,0.0015955250440510549,0.0007503796638575755,0.0020794440330592356,0.003324748975190278,0.001738818389329072,0.0019876081766215525,0.002504782778176423,0.003407510024460908,0.03529416580781067,0.035603148835745696,0.03579493423089111,0.0368248021446808,0.00012106888657836823
0.7338551859099804,0.0003707472475542317,0.0011514786871446858,0.0014375809820665608,0.0015333678332792033,0.0011035289374814738,0.00044036547265188797,0.0019157294424547444,0.0033932540806307088,0.001828617254115511,0.0020763043554796468,0.0017646316679491292,0.0018567506464494954,0.03618861099161966,0.0365079726783262,0.03670553227343423,0.037727398726842554,9.176841190405849e-05
0.735812133072407,0.000343750810903265,0.001236002540868475,0.002033453083318426,0.0017951022622168522,0.0007620345589697819,0.0011286545756279964,0.0021644044878899593,0.0033598501446663875,0.001322265363019659,0.0017452646258294124,0.0009330023291527767,0.0010658610823571224,0.03708506038160925,0.03741334041329031,0.037623528742510126,0.03863177695291174,5.138070088644975e-05
0.7377690802348336,0.0008100126120910711,0.0008046630952224798,0.0021173510882721014,0.0013477649357452326,0.00020576974417113592,0.0006384257409439154,0.0020314607951507635,0.0030173216197357244,0.0007528517577514715,0.0017785433862075872,0.0004407022330627508,0.0012171570393905706,0.037983819451583856,0.038319415953411096,0.03854647239710235,0.03953791162721995,4.5971124425225884e-06
0.7397260273972602,0.0006388325397284345,0.0007713336650641278,0.002313544243982585,0.000989909082242696,0.0006308902208121137,1.2884646245686637e-05,0.0022593934242041425,0.002989401311090739,0.0008687127534659222,0.0014564145509512738,0.00010878851968929015,0.0013072986308844403,0.03888544699508831,0.039226400464364736,0.03946532568294689,0.04044578320427744,4.3151768603588714e-05
0.7416829745596869,0.001048544434185561,0.0008476618801313007,0.0026428643737989033,0.00011295637739128228,0.0010964814697461689,0.0004698540891451275,0.0020122472320752705,0.0021086130415158832,0.0006321910892682636,0.0013824049507337177,0.0006428267682833111,0.00017756781232780572,0.03979021868360466,0.04013427904499001,0.0403883661950869,0.04135537027660692,8.631800663710942e-05
0.7436399217221135,0.0010892737751606596,0.001212565982878555,0.002656890833914627,0.000738592063843857,0.0017271328812245024,0.00037928036397660847,0.0020215500240925444,0.001189782107413162,0.000780238593161453,0.0005389887934330595,0.0017556708211299288,0.0013211380595561373,0.040698559200226914,0.04104355833476747,0.04131826124137605,0.042266647774932595,0.00011987549779537976
0.74559686888454,0.0008278820729305525,0.0013269517636348982,0.002730790159707286,8.250437020757007e-05,0.0021742913937618513,0.0007709678196857195,0.0019422356104900618,0.00019789077997706128,0.000813547155862071,0.0008288953518917341,0.0017813410544345598,0.0017135705733249407,0.041609917201990865,0.041954595961565755,0.042237270989413045,0.043179594182775186,0.0001399051344088409
0.7475538160469667,0.0008096773213839836,0.001425467807719738,0.002953879911372692,0.001241781193683178,0.002165906507442028,0.00046985634035828783,0.0019414801187014885,0.0003741752319836311,0.001210876185367138,0.000709288198421032,0.00123191587262389,0.0015319358521008186,0.04252478442721602,0.042867734652092426,0.043164021890690296,0.044094189573948284,0.00014404194527753433
0.7495107632093934,0.0009550724185846404,0.001726654545202072,0.0032793704427621917,0.0008248511709116058,0.0025059852756403045,0.0010826017700292512,0.001719040051832016,0.0009572383009054108,0.001229283586873825,0.0007218394435785369,0.0006579782806493684,0.0010340388856985017,0.0434428181491949,0.043783346935377304,0.044092687591180985,0.045010410475774074,0.00013173092484142224
0.7514677103718199,0.0007479060419389449,0.0017481911905595504,0.0031529534586259567,0.001992182803947612,0.0021403301485368453,0.0008624661691972457,0.0018489528425523483,0.0009675752393415726,0.0009175557621309005,0.0014648158081361495,0.0006654094926527299,0.0010870080463102616,0.04436410777489455,0.04470158927361281,0.04502332024494918,0.045928234096090884,0.00010428007932827832
0.7534246575342465,0.0009911868670220425,0.002268275985979562,0.003791115055346017,0.0009054604866738369,0.0015399519303078701,0.0005121294358010342,0.001748314867281442,0.001015686621404166,0.0008237574198479702,0.0019180390932793667,0.0012855913541083286,0.0011749055287604282,0.045287759234643454,0.045622484018540854,0.04595728330824422,0.04684764051017887,6.471278202857533e-05
0.7553816046966731,0.0005104649731797195,0.002160634464947603,0.0034463960597199417,0.0020811367699784256,0.0016957778403443313,0.0008638013074082351,0.0020909268328827835,0.0009600859215575241,0.0014789957472962356,0.0017554122874421096,0.0015541356137114548,9.363479110421902e-05,0.046214018397601225,0.046546128027709105,0.046888407700331786,0.0477686079618555,1.742593786077662e-05
0.7573385518590998,0.0005268607179252927,0.0020248893539039914,0.0036155287067024533,0.002418130997809631,0.0008960071841804806,0.0005843195954887692,0.0017572495977012936,0.0004285570343406375,0.001196653012427551,0.0019294325152962033,0.0025975402553947147,0.001108229521903259,0.04714249038299634,0.04747202211221768,0.04782886021932675,0.04869111348891586,3.2311771334142536e-05
0.7592954990215264,0.0004223633419052353,0.001824055970765709,0.0034044433246628036,0.0023769337545410385,0.00021578854427492522,0.0004158962379471054,0.0017961162935272446,7.142609462892913e-05,0.0012482751022354355,0.0023076880584732284,0.0018466364730819473,0.0002855014194473038,0.04807276540889585,0.04839978629245603,0.048759448169611336,0.04961513654826946,7.895339283608971e-05
0.7612524461839529,0.0005251560192528482,0.0018193665724220986,0.0033554080706063028,0.003027925251049113,7.676517776877834e-05,0.00010742807574837254,0.0019056293945732827,0.0013476405125084634,0.0018158349972191568,0.002302939055484843,0.003297438861804891,5.1518918949056136e-05,0.049004359187560964,0.0493290629405555,0.04969598168321221,0.05054065652129404,0.00011728588417256325
0.7632093933463796,0.0006223756623139065,0.001558496410833804,0.0030053097557892483,0.0026749659132828396,0.0004304807829985935,0.001094387118829282,0.0017608541798462551,0.0018348980498184841,0.0021276313614716214,0.002395375425802676,0.00311109537364343,0.00028882807015082057,0.04993692154170373,0.05025963598967889,0.05063276106597284,0.0514676510372382,0.00014300220381560647
0.7651663405088063,0.0006976905984200366,0.0013012770337380297,0.0030843350810326464,0.0029182616395272143,0.0008532818632804029,0.002481457241126167,0.0020623985451973803,0.0027227286023415453,0.0017801109475411303,0.0023418251199044116,0.00466568435008155,7.342135136498285e-05,0.05086976701790916,0.05119122976834403,0.051569346733637916,0.052396099008705926,0.00015317694362448897
0.7671232876712328,0.0009968358768190633,0.001175366689082552,0.0030653703702654134,0.0028249252332414876,0.0006553303705487956,0.002145386885288786,0.002263851810809542,0.003038414169665743,0.0027839768422807942,0.0014016408218111287,0.004483379076603483,0.00035668199193136796,0.051802768956307005,0.05212374741900308,0.052508137773159574,0.053325980315996696,0.00014658705427211816
0.7690802348336594,0.0009670529230251246,0.0013523075445308619,0.0026409301622524195,0.002889511333288186,0.0008029070035801,0.002078103675066001,0.002267149434865945,0.0036179694994106226,0.002556559787572854,0.0015871200426235132,0.003936904324708945,0.0012119289771900243,0.05273513759535409,0.053057345403848655,0.05344034995001412,0.054257273439060894,0.00012383907424723395
0.7710371819960861,0.0009743291571202572,0.0010293442442479428,0.0023198444082799252,0.0024271178677144345,0.00028782899832102693,0.002641586618178815,0.0025904643967213925,0.003936709804779559,0.0033148396446767148,0.0014900881483617123,0.002668200092071027,0.0010588448808130924,0.05366720821117732,0.053992209987395734,0.05437470044350001,0.05518995710643608,8.729753567893184e-05
0.7729941291585127,0.0012797478243819493,0.001169538836192252,0.0025264683768264073,0.0024702909991256017,0.0005279120400437098,0.0032751944258698207,0.002957663278292777,0.0041467163369170446,0.003419420461367728,0.001105568151187064,0.0009731587365158778,0.001828813214588998,0.054598869045067666,0.054928609390545724,0.05531288053541267,0.056124011302703614,4.082911511160692e-05
0.7749510763209393,0.0014494318143289942,0.0012082565204065698,0.0019696611539286035,0.0025687921420496362,5.4289065225754385e-05,0.0033502471073705298,0.003274034299032058,0.004550408162252273,0.003679196871892776,0.00035786215223487794,0.00044285174451652587,0.00010841671384986817,0.05553043302141014,0.0558669533952314,0.0562440645321447,0.05705941527993412,1.061367202584429e-05
0.7769080234833659,0.001390189264855013,0.001054481004318819,0.0017494711623998738,0.0019982162462087727,4.504654272519115e-05,0.0033952739490655803,0.0036606344924779988,0.004241451953491793,0.00376535985334836,7.438692911587719e-05,0.0007020834432455159,0.00013308193818606373,0.05646253343955554,0.05680740591422595,0.05717966672317065,0.05799614792571833,6.152731977737691e-05
0.7788649706457925,0.001635779769923601,0.0014857846813463305,0.001296167405154619,0.0017896640615724657,0.0005513924675249193,0.003498504726383772,0.00376859787276021,0.0040181476192735766,0.004282166393306169,0.0005134541111253832,0.0017690408544801806,0.0010899204330705736,0.05739506599137553,0.057750130860302534,0.05811620023677119,0.0589341891994324,0.00010644768614465061
0.7808219178082192,0.0016483012127593288,0.0015425774740889797,0.0016476604628279934,0.0005984697031691799,0.0006658974575713406,0.003551131160287546,0.0038118753123000393,0.003429764835806204,0.0038167479920104275,4.3455052092800095e-06,0.0012973192619994411,0.0010835919069960842,0.05832911101105659,0.058695135684041666,0.059054447383908915,0.05987351892424178,0.0001405292368790445
0.7827788649706457,0.0014825302619107805,0.001208810831940993,0.0012974727410443865,2.1218087113722417e-05,0.0006031084317334734,0.003357381795012132,0.004108040358460768,0.003554730441010817,0.003910987402833327,0.0003366458672650896,0.001277371074593886,0.000877513315118178,0.059264802609049455,0.05964236823137917,0.059993298028074876,0.06081411635249785,0.00016005663680926374
0.7847358121330723,0.0017323675979200037,0.0015555355180326136,0.0008374783624234827,0.0001843091617998449,0.0009774449695172938,0.003057923592227396,0.003692511044842306,0.0034473273385587366,0.0037846002210202845,0.0001416984427991541,0.0007340494025769861,0.0007877978910031946,0.06020292309631675,0.06059161243547767,0.06093448070396751,0.06175596145342738,0.00016283831374649949
0.786692759295499,0.0016155469615934948,0.0014424699743269542,0.0006455111701964,0.0004481452901838878,0.0011041391094206432,0.0015560906927110096,0.003782578130531178,0.003095932622718678,0.0037207085092543224,0.00015496430797590222,0.0001555311878203014,0.0015418160160063366,0.061143658737373485,0.06154264477891935,0.061873972098064556,0.0626990344369724,0.00014843777156361981
0.7886497064579256,0.0014433089067872606,0.001197558956378325,0.0006253543665345751,4.685191608108652e-05,0.001549703197711333,0.00017987458205856455,0.003739130811923369,0.002631423192256316,0.0036989572813447558,0.00013680489563308584,0.00027014581657089365,0.001536888199084624,0.06208713619208969,0.06249540565705933,0.06281555710530914,0.06364331499291474,0.00011821783752838377
0.7906066536203522,0.0016804206511374375,0.0012758541247244737,0.0006441640993948838,0.00019456626385411235,0.0009470003983374498,0.0008003842690590957,0.0037692058226462266,0.002525957240759935,0.0037967133662100694,0.0006802249094839952,0.0011836123326424697,0.0029173660418387315,0.06303381739646235,0.06344938843041698,0.06376107601910869,0.06458878319488985,7.519849251799715e-05
0.7925636007827788,0.0017800840846357857,0.0014225009194670235,0.0006796035281477486,0.00018272667014021526,0.0009787294379530465,0.0009704145900068795,0.003125092696314863,0.002483716916209272,0.00328677029526811,0.0005584421864805733,0.001119205046528765,0.0022237065545378243,0.06398351608597655,0.06440453349434752,0.06470181911074538,0.06553541952287961,2.3745989941093004e-05
0.7945205479452054,0.0014333087287667357,0.0011774408899071775,0.0012441831908944212,0.0001822602667090334,0.001203413613868054,0.0016240435920479857,0.002903501995635327,0.0020753848634484373,0.003532345899176892,0.00012321353776484356,0.0010446500696417726,0.0008559632383111082,0.06493565111534566,0.0653603938140151,0.06564519225733251,0.06648320409465873,3.087675419516378e-05
0.7964774951076321,0.0015671554260443532,0.0013104531221579396,0.0009745660476874196,6.180971334468488e-05,0.00061184198190678,0.0022572878055762136,0.00275725156595219,0.0017378333263586843,0.0030665698700140798,0.0005622211151312673,0.0018674579210091746,0.00047382742692936297,0.06589020013282787,0.0663168725318719,0.0665912997669984,0.06743211717804776,8.305230114169504e-05
0.7984344422700587,0.0019170093559884305,0.0012791055464410062,0.0011905777477883572,8.954584833614776e-05,0.0004935312294625516,0.002606724503006863,0.002952297332253384,0.0014972734474801297,0.0033261823677682156,0.0003886121534966702,0.0015309107280112033,0.00010058760878078887,0.0668467608070708,0.06727358221772678,0.06753823429111011,0.06838213947067139,0.0001273843121602225
0.8003913894324852,0.0018113645905594722,0.001366520225439538,0.001590708195600976,1.0887085829247578e-05,0.00023047059718178664,0.0024640205496888057,0.0028334948414902583,0.0019444617623429195,0.0029140654200653926,0.0010873469704728023,0.0019771662360091313,0.0017978605633635625,0.06780492335614158,0.06823039621170951,0.068489333689775,0.06933325147573009,0.0001592475203993915
0.8023483365949119,0.0014823812211575693,0.0015449959004941172,0.0022373038495602793,0.00011700272212650242,0.00012304008354518947,0.001946433183056373,0.0027401435340466684,0.0016955572331967539,0.002696647044521827,0.001434488889080543,0.00175410628666256,0.002132044438022118,0.06876452386726711,0.06918724000801418,0.06943713248123501,0.07028543371597758,0.00017525925838204892
0.8043052837573386,0.0017948630388290587,0.0016922834451706115,0.001984703832438678,0.001055661135485858,0.00041527718944242564,0.0010937634046585265,0.0027223411138565246,0.0017670872743637267,0.002353954606822223,0.001324850612452716,0.00203776032371214,0.0017764684621780213,0.06972540587825468,0.07014382303399733,0.0703931120101898,0.07123866709601875,0.00017362544328497487
0.8062622309197651,0.0017462003138072613,0.001639314284563792,0.001883454909563792,0.001033462872744334,0.0003612858149998066,0.0008502530958659771,0.0030537623074061993,0.002181791057825816,0.002075158348322642,0.0018994289543635967,0.001265920409917104,0.0030050945374958393,0.07068733842110561,0.071100085685014,0.07134367496704982,0.07219293245908881,0.00015432480472454824
0.8082191780821917,0.0013915273425094965,0.0017295601841919306,0.0018543127057068232,0.0012309375283234003,0.0004622963192947027,0.002484527516078222,0.0028077635046951654,0.0023489269492142084,0.0020149919268600824,0.001470116066645849,0.0018219974759109137,0.002843621087361109,0.0716503512981422,0.07205578954248501,0.07229912550478054,0.07314821061416389,0.00011911442507464565
0.8101761252446184,0.0011082607356536212,0.0019038486329543414,0.0018128472415435137,0.0012547391501891436,0.000570384875155705,0.0009464341250884356,0.0030149835196959796,0.002035351380490047,0.0012547391501891436,0.0014058071223723712,0.002398131504870671,0.0026966911705506025,0.07261472018084647,0.073011143222667,0.07325579793772818,0.07410448268197276,7.135897858895346e-05
0.812133072407045,0.0012910130439754142,0.0015065583406444205,0.0016321304260249747,0.0010381701408382071,0.0007864919485096322,0.0003480973659511222,0.002965367120360912,0.0025247695861812247,0.0018225076614375724,0.0018318059860225333,0.0018116173328403817,0.001432278472328602,0.07358022900238079,0.07396607967033428,0.07421058537378353,0.07506172981041073,1.5700816394403905e-05
0.8140900195694716,0.0011407840042609307,0.0015709060221213433,0.0018847095757025811,0.000933493950893316,0.001184929630230036,8.533475690070125e-05,0.0032389867096442315,0.002647961953212652,0.0009307223349112603,0.0009279060154456231,0.002801392695377436,0.0015065711945992377,0.07454705657667932,0.07492100121683892,0.07516683312363442,0.07601993310511866,4.2397138519639777e-05
0.8160469667318981,0.0009216221928654289,0.0015268179535923576,0.001562193310266552,0.001143545186525402,0.0011080351710261727,0.0005829033493937874,0.0035507532715855217,0.0025136622548161125,0.0007065984368382072,0.0007695707440434074,0.002352669560903492,0.0013949570298137093,0.0755154040694179,0.07587619843482393,0.07613017382621187,0.07697907391751142,9.718909589695457e-05
0.8180039138943248,0.000779260966265044,0.0016880976886390064,0.001080234620058379,0.0011416721076606129,0.0011358809738518383,0.0006519752473471974,0.003696327182733855,0.003225852820360503,0.0009902167052863453,0.0011355328292487477,0.0021687549620033886,0.00029773536018148916,0.07648503306201712,0.0768321779637696,0.07707838985017554,0.07793913367695476,0.00014321061023098158
0.8199608610567515,0.001193785935803493,0.0016214492620669207,0.0010960194172106585,0.0009245666565142474,0.0013755765853680768,0.00022119852884189273,0.0034884455503664813,0.0029274764360628924,0.001103022962971767,0.0007305982412539325,0.0017803368268765607,0.0001772585214815936,0.07745596590621845,0.0777893644867696,0.07803404155357258,0.07890009378455375,0.0001758152619769915
0.821917808219178,0.0008352088602855967,0.0017769026430919932,0.001161678400881605,0.001250295606501417,0.0010127139416858388,0.0006915939179584218,0.0035346585186794566,0.0025570231350734995,0.0011328446539715098,6.289902602879538e-05,0.002371982964627428,0.0010649251612499522,0.0784283814159557,0.07874805602704732,0.07899697992479054,0.07986193583530363,0.00019163241293451705
0.8238747553816046,0.001131299400661534,0.0016015502456169783,0.001274410152767247,0.0012127193454247176,0.0013777581211585344,0.0005418327805060685,0.0034409793857079207,0.0023650708440285384,0.0012105139735680281,0.0006197956558722795,0.0015121665951270402,0.0012554111722450911,0.07940210822787469,0.07970839414563363,0.07994513634410089,0.08082464152660607,0.00018890095514401128
0.8258317025440313,0.0012313800666975683,0.0017351734255003637,0.0013335871313261694,0.0017103331897902196,0.0016003173972916895,0.00022505942838910165,0.003202252349679441,0.0030178206775831884,0.0013633745525526708,0.00044218424814465584,0.0027218383933854395,0.0021447467420744604,0.08037716124313596,0.08067049060123685,0.08090212170141461,0.08178819254882516,0.0001676471374341404
0.8277886497064579,0.001674276847163897,0.0021133097594182304,0.00145253266743825,0.0024406733696858696,0.0009012994582255074,0.0003321292584340385,0.0031547966187398246,0.0022420408909718803,0.0016660812085072807,0.0003132102305491158,0.0021111247355539986,0.003178027529041033,0.08135326479025676,0.08163424108572795,0.08186321977921321,0.08275257074945398,0.00012969095888387683
0.8297455968688845,0.0015396642244070446,0.001810671643039552,0.001695142940303651,0.0017438995397299206,0.000913022204616698,0.00048543687226471066,0.0027812885797232068,0.0025058853185385144,0.00181399460198578,0.00034545187590423465,0.0026261938059121692,0.0040363537824362195,0.08233026240704361,0.08259954874155823,0.08281900559304062,0.08371775808685045,7.848096258467052e-05
0.831702544031311,0.0014549406893337447,0.00204168881250269,0.00169054294896967,0.00205125535798914,0.0006990370623981279,0.0015852662451351363,0.002596876276263066,0.0025200309879863936,0.0016126247770870406,0.0002543839342678267,0.0025874761216556352,0.0031517955191219527,0.083308496820203,0.08356638376640432,0.08377968643831366,0.0846837365332295,1.8772808601158486e-05
0.8336594911937377,0.0017610448100604248,0.0018267440297640991,0.001823033640626831,0.0020065563418902588,0.00044480388378723146,0.0015065925815142822,0.002473290512803955,0.0026284563043154907,0.0017895507314242554,0.0009960489966906738,0.0024961424372158814,0.0031321900584735107,0.08428767745709045,0.08453458969807251,0.08474433844303711,0.08565048819359987,4.381715687745702e-05
0.8356164383561644,0.0015525820324503725,0.0019162895748698061,0.0017025473187052553,0.0016872587273203676,2.4258845082586467e-05,0.0017984213898264712,0.002225965506800348,0.002813920624025995,0.0018855037758433169,0.0015457573006235903,0.0022870597770131285,0.0042335393498026674,0.08526783412002689,0.08550428574585087,0.08570751523279316,0.08661799528373643,0.00010334028241026916
0.837573385518591,0.0015367763679265123,0.002008264009261046,0.0017606365125416856,0.0017862814109562974,0.0007652444202662367,0.0011248039644002061,0.002208088580870543,0.0027951943319081407,0.002081309501433287,0.0019850480001210313,0.0027309012968302626,0.0034818696420430284,0.08624901151249417,0.08647524839231976,0.08667491650173673,0.08758624005083698,0.00015407658363852939
0.8395303326810175,0.0014773103011176403,0.00210686946039651,0.0015731545699164684,0.0013140084755942638,0.0005126056658699696,0.0029946806443259533,0.0020677092087790783,0.0036160739672705944,0.0020627173197791393,0.0025174560559317882,0.0027740207898094837,0.0032358410370871837,0.08723116493100669,0.08744758939618613,0.0876438451396897,0.08855520485946519,0.00019107605925267057
0.8414872798434442,0.0016387539490228809,0.0023623841389185107,0.001662416992998711,0.0008234518154627002,0.0007134986535543286,0.002073614536142937,0.0018556701525217212,0.0031044172628885425,0.0016104864462381518,0.0027044402941232837,0.002550960840367683,0.002085073529101006,0.08821411556162775,0.08842111504235209,0.08861511325993479,0.08952487218094889,0.00021062931548490593
0.8434442270058709,0.0016291918710857334,0.0020477207855373325,0.0019716354564815464,0.0007053794817119541,0.0006440696760028897,0.00011189603368338963,0.0020255925611644687,0.003294292326369852,0.0014295759157329502,0.0029041501239925327,0.001360219482979208,0.003521207209029764,0.08919786340435448,0.08939584023197594,0.08958796835382882,0.0904952245316887,0.00021062372829536158
0.8454011741682974,0.0016263055133851345,0.002156101398471194,0.001996763281825381,0.0001988189744981106,0.000742770500179929,0.0005649256038697537,0.002107687525752383,0.0035001861381562527,0.001619421176913577,0.0030833112525971706,0.0020090115737883274,0.0034227150011094387,0.09018227434873263,0.09037146694183032,0.09056872851371447,0.09146624453585732,0.00019075275823160487
0.847358121330724,0.001970988740556734,0.0023180665870838335,0.0020191641946964434,0.0002799657682246992,0.0008927313188381025,0.0006396295925312212,0.0023644240995578936,0.0034634741445713213,0.001250383486383455,0.0030842395921878984,0.0010749427179164717,0.0022760304113559893,0.09116719193256567,0.09134795791900824,0.09154248512781332,0.09243791491908628,0.00015255906001929165
0.8493150684931506,0.0020784901850363358,0.0020526962750097855,0.002323301362290059,3.28885786673172e-05,0.0005149824149468796,0.0005655901901861771,0.0025711970799109085,0.0033429431193014725,0.001546563433899556,0.003524931000961934,0.0010676366813043014,0.0013717430107733353,0.09215249694655928,0.09232491828273329,0.09251853652070555,0.09341021846227131,9.930703221305848e-05
0.8512720156555773,0.0020791950072759635,0.0021481724824422843,0.002066737636517907,0.00033933542628231117,0.0003092525158411019,0.0003464134778493888,0.003064102157544518,0.003455466255139733,0.0016264083232397086,0.003620854243230248,0.0002866772566324227,0.00197663031477871,0.09313807018141804,0.09330231078009663,0.09349864102940617,0.0943831380480423,3.56966472561393e-05
0.8532289628180039,0.00215769879215183,0.001932035607032201,0.002280424755744359,1.6685050658604705e-05,4.6629983254053986e-05,0.00015732221000613889,0.0028238403021615954,0.002791311067275426,0.0022509204565805407,0.003266389888457677,0.00029024056785526,0.0008005904375833484,0.09412382223016796,0.09427999385006008,0.09448016859895764,0.095356656655182,3.255524413389721e-05
0.8551859099804304,0.002261057713950382,0.0016801806482918125,0.0022769572529442172,0.0009990038666374546,0.00044189415308307223,7.483384939502291e-05,0.003063485244239078,0.0028757604155189853,0.0022052230629570346,0.0029664339813835483,0.0011295827421791416,0.0002597125563270908,0.0951096860375755,0.0952579227891319,0.09546370782521893,0.09633075732522554,9.922858655050937e-05
0.8571428571428571,0.0016159313090430005,0.0016443627246008619,0.0024097757704840406,0.0008045630820379956,0.00035818389731509526,0.0010686414607153638,0.0027758078940497144,0.002827216900168489,0.0027951496012793287,0.002717276132880281,0.001379658497153352,8.14301602257983e-05,0.09609565415305035,0.09623617210310834,0.09644850619954007,0.0973054231974282,0.00015816254026843057
0.8590998043052838,0.001755500052676412,0.001465180729136678,0.0019265504820205892,0.0009083541376449789,0.0014307888491012777,0.0005688609821655477,0.003063464377627584,0.002451235268817159,0.0036367865545608724,0.002623209570155355,0.0019657405359604085,0.00044870951343992105,0.09708183088470915,0.09721495040823439,0.09743655302692869,0.09828063750246059,0.00020381579789449655
0.8610567514677103,0.0013502525408269073,0.0015661852676869537,0.0020574914534093047,0.0011765348036290313,0.0023333417494298125,0.001083551557779422,0.002609832795381656,0.0023864792902470733,0.003464906128168216,0.0026484864075184966,0.0020323978979588653,0.00014896818804729928,0.09806808957266797,0.09819435456204403,0.09842518099951733,0.09925638353924396,0.00023177460748827206
0.8630136986301369,0.0011751981672031009,0.0015533598359805667,0.001956719368336829,8.739212191280488e-05,0.0025078537162524783,0.00021214464342769745,0.0027540507014972293,0.0018071266111117923,0.00405472835862461,0.00244155845010105,0.0023378463681918704,0.00041959008538547393,0.09905473569071468,0.09917460808193859,0.0994126839343327,0.10023264470146816,0.00023916318759265032
0.8649706457925636,0.0008466916357280085,0.0014710651909114192,0.0016643481527568171,8.124878752244213e-05,0.0028883593355418513,0.00032525488984572193,0.00286089649546159,0.0016192423378230403,0.0037007855449916194,0.0023781286751033137,0.0026537107502223323,0.0016870426212550471,0.1000417245353459,0.10015583762776839,0.10040338316810118,0.10120940447026343,0.00022491954520531543
0.8669275929549902,0.00046252926734030586,0.001581591571837071,0.0013864757671648298,0.0002893237218564715,0.0027740718975359235,0.00024503747078835625,0.002323207463293675,0.0017599286690050397,0.004461226071386937,0.002126795257597569,0.002684128488569859,0.0002851066932386126,0.1010292498216337,0.10113794634196221,0.10139548311087548,0.10218664639907318,0.00018991167776905016
0.8688845401174168,8.078088724081112e-05,0.001176791095370694,0.0015131252046770294,0.00047437677419717716,0.0031320171590990264,0.0002634210351758759,0.002379285001391812,0.0014573650594896514,0.004448877477282925,0.001473443412417813,0.0018808858629411895,0.001374261283511563,0.10201732645071085,0.10212097147739466,0.10238926688468988,0.10316435413365219,0.00013688347069687468
0.8708414872798433,0.00012833754021956967,0.001392683587481236,0.0012833686689631696,0.001576223768780971,0.002715593777109837,6.321946580245541e-05,0.0026713522295253034,0.0015186282018916364,0.004598564110209202,0.0016561659197108503,0.002544126115252232,0.0021395595888392682,0.10300599167544677,0.10310472676951721,0.10338169465262725,0.10414251140400432,7.023431198321939e-05
0.87279843444227,0.0003085179123926973,0.0015861051287602568,0.0012946384158085966,0.001407865980630002,0.0025788502898167753,0.0015333784613657808,0.0025589721407841826,0.0017212288584660673,0.003633912106985965,0.0012411432471226835,0.0028061526026677275,0.0009025590624760771,0.10399529764986523,0.1040891079101611,0.10437577644920834,0.10512110201545406,4.349207865905758e-06
0.8747553816046967,0.0001367626591926019,0.001795739133715113,0.0012828709677452643,0.0018260327979331414,0.003078833420633753,0.0012064723178153436,0.0024763645724052985,0.002276569803118189,0.0035206975535149176,0.0011952819422478278,0.0014910103873009284,0.001037001808046778,0.10498528907740168,0.1050738764806991,0.10536970178329996,0.10610010986336235,8.037803946195354e-05
0.8767123287671232,9.558071577633886e-05,0.0018314318844088462,0.001189892191530123,0.0022348863891354653,0.0023572491594561484,0.0017481697610608193,0.002398272056222811,0.0021719085165270713,0.003123347658754244,0.0008629160114535239,0.0014670835920580771,0.001699884433389559,0.10597583929812823,0.10605883131539737,0.10636497567212497,0.10707951892488124,0.00015112027918462445
0.8786692759295498,0.00018213113004847403,0.0017323138302056396,0.0011043341940133178,0.0018676875049384034,0.002184280950376233,0.002132585447481433,0.002516219217130383,0.0028784813469140136,0.0027164908235756957,0.000889221031018933,0.002454617816755017,0.0010283233707635009,0.10696691105907277,0.10704388300721959,0.10735699365680532,0.10805931325466445,0.00021018774088649161
0.8806262230919765,0.0005127327628598188,0.0015844242759213423,0.0016095178313717817,0.001617641549540999,0.00198234488444185,0.0015308720879092241,0.002582444448040483,0.0024094717689022993,0.0023545907922253584,0.0009349124618039106,0.002041711110638139,0.0008991496749386763,0.1079583180956378,0.10802888254447127,0.10835185031218672,0.10903947699516406,0.0002520990655044686
0.8825831702544031,0.0005768867329694893,0.0016525270537473824,0.0013694645957090523,0.000999134580697808,0.0016442122058012154,0.0017189202710054252,0.002752649982366767,0.0029890122012235787,0.002392727334890571,0.0012938561038114693,0.0011227907733060982,0.0004007699088194039,0.10895006785830477,0.1090139416857622,0.10934267620285967,0.11001999436880976,0.0002727706904316618
0.8845401174168297,0.0011623429270090357,0.001708410880118777,0.0015661643953623072,7.630159571783701e-05,0.001848481795340945,0.0025360209731755956,0.002888523242026736,0.002534039518386294,0.002006836435347964,0.0007805751772226588,0.001977794072181155,0.0010906385393442408,0.10994183252140863,0.10999899337574823,0.11033343503758294,0.11100084967700567,0.00026989314353678684
0.8864970645792563,0.0014572115774738326,0.0018915208216297164,0.0017122449513065352,0.00030605772775535445,0.0019174637432682051,0.0023286072377574907,0.0030080350275623335,0.0028971107836353316,0.0015587480898487105,0.0010065110560047164,0.0028220834370243086,0.000718978249608232,0.11093359718364601,0.11098416427415733,0.11132464835685615,0.11198202730670294,0.00024315968941138189
0.8884540117416829,0.0012073831826958925,0.0019160079032693178,0.001782180574587372,0.0003042055099692076,0.0024486052066598207,0.002910388800450775,0.0031782107621941835,0.002553613689592865,0.00163330307309964,0.0008577423364434511,0.0012135373622689516,0.0017630772859368593,0.11192519793207309,0.1119694841831412,0.11231595853263995,0.11296351172354135,0.00019432653558892898
0.8904109589041096,0.0019624891000729894,0.0019476773458463048,0.0017861040550214147,0.00047661981162847034,0.0024803044515591954,0.001960733322526803,0.0035322817283612584,0.002159542055700431,0.0014184179025632238,0.0010956438499432897,0.0017489405590039586,0.00012295565185369006,0.11291656771125971,0.11295513191642939,0.11330495902719676,0.1139452874729379,0.0001270979439172426
0.8923679060665362,0.001724909462525931,0.001987214603021231,0.0019399183173919587,0.0009236889262939363,0.0025252359290862947,0.0029970450023864836,0.00317948631246337,0.0021977531095291047,0.0018439548393035798,0.0008988784929061799,0.0011383401532913118,0.0006439345260406404,0.11390772142212144,0.11394113727609864,0.11429454066555253,0.11492733918358587,4.684428604659341e-05
0.8943248532289627,0.0017674716572057547,0.002136394606043035,0.002114385590959722,0.001626596079279119,0.002958432064462835,0.0029268411536920724,0.0031636806587468924,0.0023262801031362357,0.0019573422531377616,0.0010003300766240897,0.0012387337545644583,0.0016067924360524954,0.1148986814161051,0.11492767162520773,0.11528435327012426,0.11590965156193708,3.982505281371895e-05
0.8962818003913894,0.002078344162478707,0.0019529210887100912,0.0018275874219086385,0.0028493600449707723,0.0024498599133637167,0.0029759658017012858,0.0033049630484726644,0.0028657811246063924,0.0017801272235062338,0.0003476040921356893,0.0015546279511597372,0.0018025683722641683,0.11588941043995354,0.1159146977104995,0.11627515679977868,0.11689220939432989,0.00012559981452936464
0.898238747553816,0.0019035282223617278,0.002065190920153781,0.0021745803444778167,0.002017566808978244,0.002408916005412265,0.003577416887959317,0.0029970052330886565,0.0022781583159362517,0.0013657751171981536,0.00040140176705472097,0.00026046658448330984,0.0023633482544814788,0.11687996064730533,0.11690248375244983,0.11726436962791331,0.11787499754807682,0.00020307443009240367
0.9001956947162426,0.0016532528050328121,0.002272723878183447,0.00198425229863175,0.002818016970911108,0.002075700724878393,0.0026246023528193607,0.003218351567545019,0.002142055595674597,0.0013303297408009396,0.0004700857050801144,0.0002822714693928585,0.0018058406956578121,0.11787044379635803,0.11789096642061225,0.11825477827116004,0.11885800096743573,0.00026537155283987146
0.9021526418786692,0.001426163598210184,0.002320546194226114,0.00179197220435795,0.0027577462636536043,0.0018446478091782015,0.0034346249855453093,0.0033277007781570833,0.002461585684925882,0.0011498960696762484,0.00018477766147312336,0.00040565757384952716,0.0017052474462097567,0.11886094184288326,0.11888008238443676,0.11924592451819721,0.1198412046758815,0.00030673225680616367
0.9041095890410958,0.0016255754315059323,0.0022007900559108395,0.0019128698193233151,0.003126360782305493,0.0017339962803523679,0.0041852813876469,0.0029558020912807126,0.0021993446432750363,0.0010999816738765378,0.00017150460847209503,0.000740893491427197,0.002483628996531262,0.11985162614949535,0.11986977203853916,0.1202373389817078,0.12082459377544064,0.00032302377318299547
0.9060665362035225,0.0014677021281745972,0.002204236723664099,0.0018517497556236329,0.003261891342881018,0.002133158184769446,0.0038092162830802856,0.002853226997139746,0.0021302673594978394,0.0013126406447914185,0.0005265149848487916,0.0005727138740989623,0.0030177954213645997,0.12084254514407844,0.12085995715093345,0.12123119350504608,0.12180815344402879,0.0003121218865814457
0.9080234833659491,0.0019225198760394746,0.0024102497830753022,0.0015113521352176362,0.0028169471755389863,0.0017431098952655488,0.0041141789421673125,0.0026466120019321138,0.0018938649430637056,0.001064272595918625,0.00019277818349644482,0.0009961109623546904,0.0037239659562472993,0.12183393351885036,0.12185040675255016,0.12222213857027248,0.12279186893714233,0.0002741348633010232
0.9099804305283756,0.0018637691110365007,0.0025042508214704606,0.00162868839204236,0.0020856325000516984,0.0018557373851530168,0.004188099089265623,0.0023435417979948137,0.0017584179013959977,0.0014187012284986589,0.0004222605794660661,0.00044944244921282794,0.004073715624212465,0.12282602969110087,0.12284116927087382,0.12321036789119319,0.12377572558601813,0.000211448137178466
0.9119373776908023,0.0027902682322406003,0.002322759200944824,0.0013698746460818478,0.0020148714083575436,0.0017916967171572873,0.003810588548765259,0.002386625577821655,0.001920547058000488,0.0015416850346469113,0.0005527843731784055,0.0005474726658917239,0.003983672429933471,0.12381883365927704,0.12383205471454628,0.1242016035121537,0.12475970879592838,0.00012858311667221511
0.913894324853229,0.0028172438679192058,0.0026071672974083415,0.0019383286772224895,0.0022021090326759807,0.0016247337398979655,0.00500333256144786,0.0023395722446892253,0.0016676937876198283,0.001421034866378068,0.0007172530231926433,0.0007086688937690266,0.0041857665119621745,0.12481243855376506,0.12482314503808284,0.12519420630355144,0.12574380404672908,3.187830126621938e-05
0.9158512720156555,0.0029327324144470535,0.002962013196192964,0.002144699405871614,0.001503547143183931,0.0022307536117660842,0.004797244954861418,0.0023437789194214187,0.001890873026095613,0.0015265843383896194,0.0008802911750900588,0.00034024803713680885,0.002275382589541658,0.12580693377927663,0.1258145296461952,0.12618156014756085,0.12672799689021613,7.098488010218174e-05
0.9178082191780821,0.003537768825753851,0.003032470449670477,0.0019131548254334163,0.0013334251491867732,0.0025141782610260677,0.003079851761595087,0.0019307530968033504,0.0019526280014359187,0.001394102677568121,0.0009625203459107112,0.0001085751207030583,0.0027663655130707454,0.1268021703214801,0.12680621598674424,0.1271708362252868,0.12771227294867604,0.00017157648597826425
0.9197651663405088,0.0035081051965277776,0.003130822696260749,0.0019486986775916204,0.0006444596429389104,0.002522423185877143,0.0039744532923180476,0.0020884417672675237,0.002191989936403571,0.0012424730439704046,0.0005470358510535345,0.0003799491305869207,0.0010847740550559148,0.12779798798961228,0.12779823013348168,0.12816020914120263,0.12869661791381415,0.0002613876478705368
0.9217221135029354,0.003553796762775452,0.0031369814818611452,0.0019684622233619997,0.0013103673403969118,0.002604622597049744,0.0023774614388236692,0.002066422457050354,0.0020824561064949343,0.0013217518275490114,0.0010160694068184206,0.0008730182593574831,0.0009946415370216677,0.12879431972448918,0.1287906652147064,0.12914822230284306,0.12968101754330263,0.00033252361565311306
0.923679060665362,0.0034851666484387867,0.0032448705230267993,0.0021212633643659107,0.0008961792979749195,0.002274000266602849,0.002272403618284846,0.002269634226373052,0.0019596006665738575,0.0009852584395917408,0.0006138618979962818,0.0012383844647916309,0.0009641285930188648,0.12979088239926972,0.12978337593931832,0.13013700284619012,0.13066545765857324,0.000378365855776136
0.9256360078277885,0.003636701224606298,0.003216205356877111,0.002426354406636022,0.0002811534388473258,0.0022175593359878287,0.0011139975802490487,0.0029514713271072135,0.001964120386402868,0.0009947402460983024,0.0008912069781234488,0.0021848214848449454,0.0007116811291763558,0.1307874487654755,0.13077642935677264,0.131124796153743,0.13164992414155968,0.0003941501855700691
0.9275929549902152,0.003265994845248449,0.003062519489146459,0.0025915831907760978,0.0006660104378235221,0.0020079345091354728,0.001573589386128199,0.003037574945307958,0.0020175308569443107,0.00080569392285465,0.000738698302127111,0.0029335648401749015,0.0002472072259414315,0.1317838511780727,0.1317695572391975,0.13211288744368435,0.13263440292984854,0.0003774134161309284
0.9295499021526419,0.00280357186800137,0.0027320313931097073,0.0026885051012624783,0.000764169144688992,0.0016241598606695218,0.0007725876092325168,0.0026141483069051785,0.0016729015589345975,0.0008932728052724881,0.0008658695698370023,0.003564529466687588,0.0012041997432123142,0.13277989591354236,0.13276266272062168,0.13310180569881305,0.1336188800123051,0.00032827017255832036
0.9315068493150684,0.0023773736730584305,0.0025078482404717606,0.002597106196022908,0.0008522547260293167,0.0014975197092065018,0.0002934806570044357,0.0031151748672494095,0.0012159771696099442,0.0006385571733483475,0.0007874942794808548,0.00328922042999355,0.0012966864332190353,0.13377536689486416,0.13375560050454052,0.13409195324029835,0.13460334142267447,0.00024949374778890365
0.933463796477495,0.0023381885083985365,0.0027930166515183485,0.002714323619253639,0.0013258185180497206,0.001772793749220375,0.0005382124391722642,0.0029197659286332167,0.0011433239969086684,0.0009890522750687636,0.0009874578508210219,0.003192621091253761,0.0013552282062697374,0.13477034606611013,0.13474828117167234,0.13508025669132948,0.1355877732319061,0.0001463892125572186
0.9354207436399217,0.0016778038225438996,0.0027506427250173493,0.002564720936801712,0.0013944731436040803,0.0011219607076909943,0.0004799590788152619,0.003341578074481766,0.0009424911222722931,0.0010472760877874299,0.0012293384752538605,0.0032629893503454133,0.0009389741935464935,0.13576479243418904,0.1357404588379595,0.13607012840292187,0.13657216153960627,2.6462520916592513e-05
0.9373776908023483,0.0016977168545175003,0.0027152277454781937,0.00244113578647856,0.0012419648394036698,0.0007929928526330399,0.00022378339618925325,0.0032252348884988236,0.0008814610466409134,0.0006063856110024857,0.0017259843573022293,0.0021606512293267655,0.0005618058219503952,0.13675875068455454,0.13673201055079218,0.1370611101463389,0.13755649246271706,0.00010109515731343555
0.9393346379647749,0.0011869400582457668,0.002297076567187417,0.002465504392161477,0.0017948627314711696,0.000911179169192422,0.0012658119044448024,0.003246161325945962,0.001037660225405801,0.000547024591937173,0.002234402283206094,0.0012868970475340968,0.00013166369579781234,0.13775233255408753,0.13772294001363267,0.13805237861059655,0.1385407521224343,0.00022607426028717348
0.9412915851272015,0.0008417153157863622,0.002460905293432236,0.002446540574041367,0.0016857766904506688,0.001029916981664658,0.0003756069936428075,0.0030100875892314916,0.0010297977723751073,0.0005633020200405126,0.0026050740279827123,0.0004010117254581447,0.000264638046232224,0.13874560507157707,0.13871303858378792,0.13904445530990028,0.13952492662851926,0.0003380189540506673
0.9432485322896281,0.000813125532512643,0.0025593032058524867,0.0020959814008521815,0.0014050443586158534,0.0010858912881660243,0.002313091319446542,0.002865030330066659,0.0011827190336036464,0.0008917887624549647,0.0025670369085120937,0.00028900905286791123,0.0003121058527183751,0.1397386501613808,0.13970244406497004,0.14003711296951296,0.14050900205992325,0.00042704953883535013
0.9452054794520548,0.0004410195040340792,0.0026736604857082735,0.002120097248518027,0.0012030797886486422,0.0011323439764614474,0.0023864108013744723,0.002704043953382529,0.0013277727055187594,0.0012540268587704073,0.002681647508108176,0.0012600523543719877,0.0008936422752972017,0.14073147150996967,0.1406909627032642,0.14103088799241825,0.14149296444221965,0.0004846747411453023
0.9471624266144814,8.406822735279595e-05,0.002553160834850965,0.0021271366363188604,0.00010945980602711236,0.0008267421012541631,0.0020166892295500616,0.0023483890777251104,0.0007428783660551885,0.0010866779571196417,0.002198572803082166,0.002937291216311755,0.0009065825229307989,0.1417240802461484,0.14167867640799076,0.1420242045337537,0.14247679972038316,0.000504532281953185
0.9491193737769079,0.00028652177099913745,0.0023838155055496135,0.0020181708121749797,0.0007056616330596843,0.0009635709310027996,0.0026444666171523967,0.00229612217192382,0.001374932386920158,0.0017200283790084758,0.0017391465688201824,0.004171428821041878,0.0009308479810211101,0.14271645023579865,0.14266555904503136,0.14301845206971436,0.14346049372641478,0.0004829992758972612
0.9510763209393346,0.00022977001289281596,0.0024914235554114317,0.002199420400656793,5.698136292364708e-06,0.0014412940225974058,0.0048378647051230406,0.002367848225630853,0.001417705484427545,0.0021695137701407408,0.0016676575622931455,0.0039008914746865297,0.003131070800818536,0.1437085516073331,0.14365153976460543,0.1440127103843316,0.14444403214147183,0.0004196213920647507
0.9530332681017613,0.0001997189100295671,0.0021726502601593367,0.0019366754714935652,4.233284550014815e-05,0.0011050416652649275,0.0036035640661209456,0.0022827996437042586,0.0012917383138626448,0.002323628825375401,0.0010832561675995223,0.004955275493434108,0.00241862372798618,0.1447003395731956,0.1446366594608337,0.14500733702140156,0.14542740045102182,0.0003173208501277558
0.9549902152641878,0.00018062615782049596,0.0021333190241458744,0.0018665733376148075,3.922557443353236e-05,0.001284235958159241,0.0042771639862659305,0.0022390278616550296,0.0014591755905750126,0.002679342273772034,0.0007474812307956546,0.0049032477101680905,0.0029611232319476932,0.14569180658072206,0.14562088450401994,0.1460017432829735,0.14641058389270434,0.00018235757873794056
0.9569471624266144,0.000200721460016845,0.002128425079020141,0.0016106395298563225,0.0005439697081171257,0.0014122752720438225,0.0047968952232919915,0.0024693040424906,0.0019618897015176995,0.0028164861971460564,0.0007124571377359612,0.005640503925649049,0.00278501494470465,0.14668279976901186,0.1466041961437143,0.1469953814273752,0.1473935673959499,2.40343066781612e-05
0.958904109589041,0.00015820294091864473,0.0019739243335501755,0.0018754127568976486,0.00030597775647803194,0.0010635080880896652,0.004484278256394109,0.0027388158387915695,0.0021396252460257614,0.0030063512868659104,0.0007744106597678269,0.005057888930342952,0.0028882595844046677,0.14767333761384324,0.14758664638330773,0.1479887542181237,0.14837633551231277,0.00014584608561660217
0.9608610567514677,0.00043567299849314733,0.0021432566643409257,0.0017177093029670243,0.0008620548248939042,0.0009133446217231278,0.004617594480579329,0.002851687669818831,0.0029514062405280594,0.003642283678119612,0.0011225867272071366,0.0050264966487236495,0.002663962841098738,0.14866335287683682,0.14856830209487157,0.14898149639361577,0.14935887233626138,0.0003137450911662454
0.9628180039138943,0.00019437529417934418,0.001605634468526268,0.0013587073263830185,0.0020412699160284042,3.6184566945457464e-05,0.0024480567154592514,0.0032404557642644882,0.0035260365185445786,0.003985305207700157,0.00042705692622127533,0.004535759908228493,0.0030661270794576645,0.14965272985127506,0.14954926363852558,0.14997363753345547,0.1503411614155883,0.00046533279787999704
0.9647749510763208,0.00023244609477099387,0.001886832615156736,0.001196372410078611,0.0014768420660692116,0.0002625406777662376,0.0028252183401780984,0.003741460939665403,0.003955471416731443,0.0034543453657823464,0.001235219737310972,0.003991139034013186,0.001823741098661985,0.15064143473861638,0.15052966485379163,0.15096622044799748,0.15132318565130837,0.0005865556731669552
0.9667318982387475,0.00010817935067805595,0.0019707114497980183,0.0010689229766687458,0.002824339369948775,0.00031175901490840263,0.0018371970455011433,0.003888848523314864,0.00428556213777867,0.004249173502143294,0.001291725138839156,0.0032140581806341106,0.0019743026296457356,0.1516293256481329,0.1515096804996172,0.1519555418689886,0.15230492718733055,0.000664761190459745
0.9686888454011742,4.9987852035582314e-05,0.0017063226109160778,0.0015064086323394177,0.0027104969626082775,0.0012228731507645252,0.0012591387634887097,0.004225781143249452,0.004948532164634645,0.003982892215789735,0.001298433125556886,0.002816254317222655,0.0022165532713546154,0.15261640590375525,0.1524893921310292,0.1529454570705281,0.1532863672902825,0.000689806201296328
0.9706457925636007,0.0001694005389847042,0.0016056704859100102,0.0012100446562133549,0.002211253676827979,0.0015277009864486935,0.0013809609751067875,0.004122685227807593,0.004800583753999305,0.0038861441950164555,0.00197873595755918,0.001506720151487756,0.0029814946989379643,0.15360254835683482,0.15346897807318347,0.15393433388668673,0.15426748622097233,0.0006550743981265372
0.9726027397260273,0.00034541938717377874,0.0017107918459652594,0.0011642619568585089,0.002345626016306751,0.002339030842137463,6.392155106080266e-05,0.004070152302431934,0.005115692277598255,0.003937502165484302,0.002113823552775257,0.001027236918759472,0.0011033460098980596,0.15458781574184907,0.15444856066520227,0.1549222127002002,0.15524826309936787,0.0005583317636429774
0.974559686888454,0.000781325311922515,0.001588689474797761,0.0012241027638678903,0.0022977612302070016,0.0024142839625115042,0.00023113408539346403,0.003951283483243501,0.005324127464032685,0.003486829189992463,0.0019807539269690866,0.0002762355520958548,0.0026880375430350656,0.15557225576188513,0.15542815035726973,0.15590917846705862,0.15622867576583016,0.00040235755249801164
0.9765166340508806,0.0011109511944911166,0.0014880944397785978,0.0011469621565678434,0.002078970184598239,0.002968485245432584,0.0005350012686589078,0.004025598278317721,0.005524625292096408,0.003901799431119235,0.002244358172688754,0.0005753289553782626,0.0007908393051960783,0.15655606124731514,0.15640787292453262,0.15689517069789383,0.15720870064237769,0.00019530173108123217
0.9784735812133072,0.0007010562097758133,0.0017031120384007614,0.0009993152940541428,0.0014656173312932175,0.003090636221143611,0.000920967546674617,0.00399072340371906,0.005168436678674809,0.003506420763757817,0.0024354296052724045,0.0002767903482645828,0.0024440275752812546,0.15753926837203205,0.1573878055190772,0.157880415556404,0.15818831259826835,4.9262836413932476e-05
0.9804305283757337,0.0011648238510138798,0.0018173306375496578,0.0013051181226723385,0.0006343572526924801,0.0031127185434348392,0.00032106033859183314,0.0033112614542000485,0.004743575969313879,0.0032299905210488034,0.002550020733451147,3.8951715851526236e-05,0.0009292065292351437,0.15852219619455407,0.15836795054974626,0.15886443116369317,0.15916748482507015,0.00031260489841569705
0.9823874755381604,0.0016165423912802013,0.001848543830414745,0.001667405314942333,0.00037988538314912,0.0033429909271993907,0.00033529584834959825,0.002881239004631969,0.004695455379982921,0.00324129576255891,0.00255523140003297,0.000924016185303661,0.00218197221328828,0.1595050219220915,0.1593483660144606,0.15984793861935523,0.16014618872668385,0.0005714056868606765
0.9843444227005871,0.00166840714877603,0.002049954109730745,0.0017014010482454545,0.000587941580357576,0.0035064206785535568,0.00030754370158669886,0.0026668323808336503,0.004256488256993318,0.003967644148411775,0.0023077590995455033,0.00026360290581228796,0.0025853379302644974,0.16048790750568864,0.16032904995149133,0.16083152455752847,0.16112439382963073,0.0007986041694668378
0.9863013698630136,0.0017508804720157423,0.0017990976650005541,0.0022929072458034716,0.0007001221257930956,0.0029560863893741407,0.0008655250150448046,0.0028706848699337206,0.0042537659484630785,0.00336860717122614,0.002291491635490056,0.0004105478603130541,0.002804717429328557,0.1614710144620651,0.1613099366348499,0.16181337609107435,0.1621020677184148,0.0009644649539279904
0.9882583170254402,0.0018433064239704033,0.0017930239421642402,0.0025672733766353706,0.0010594993812358955,0.0026306688802921196,0.0015830963832653144,0.0025766462070263008,0.003511336444071589,0.0038939088565624336,0.001974281666926203,0.000487831233195124,0.002981674669436274,0.1624544553476059,0.1622909635322773,0.16279584840113753,0.16307917599917768,0.0010378010039008012
0.9902152641878669,0.0021158228847336646,0.0019305129316496972,0.003359161761109841,0.00017321899205924307,0.0012054066392731544,0.0023875613477873925,0.0025713671711135033,0.0038134981659102563,0.004366435554330361,0.0020195622709441308,2.7320835287558687e-05,0.0045283813741850976,0.16343826011150597,0.1632720153066468,0.16377761543124436,0.1640556822926699,0.0009872724059301619
0.9921722113502935,0.0020272451065641017,0.0019194466449160008,0.004185302314891282,0.0013001096822161107,0.0003175271130937962,0.0028981996156114964,0.003575382886065903,0.0036570263482469945,0.004909752068652573,0.0015924257613558201,3.315335287040755e-05,0.004827780780925217,0.16442248770819717,0.16425291621910149,0.16475945884214455,0.16503154825436622,0.0007826778363535791
0.9941291585127201,0.0017457124402671387,0.0027094516346306274,0.004788819272264905,0.0011949870178551147,0.002402457911714978,0.0028507891485542725,0.0039307061025948,0.0033048424312920044,0.005140590984568066,0.0017852220127434204,0.0008133831808418701,0.004821840245470471,0.16540711788441234,0.16523350073005252,0.16574108270908885,0.1660067336154088,0.00039615769294329417
0.9960861056751467,0.0012413862120405905,0.0034668293822510965,0.006380974971125913,0.0015869733918412454,0.0038532611954911478,0.004643261157344175,0.00467798086292584,0.0031857338774903543,0.006168961249659849,0.001264914594958616,0.0018220839131577737,0.005105912410090757,0.16639212173931758,0.1662136095535056,0.16672237244956653,0.16698119623335006,0.0001967630552330013
0.9980430528375733,0.0005497678722828081,0.004027853945305998,0.007717277148774321,0.0024536356721431563,0.005275245050004179,0.0069730535541087935,0.005978445747903044,0.003527145126870329,0.007582794168999846,0.0014088705573589155,0.001184548476746733,0.006365965345910246,0.16737745400328333,0.16719308193583185,0.1677032976951092,0.16795489213626202,0.0010163492802651164
1.0,0.0003122842813944038,0.004850552132270258,0.009876654198310297,0.004017145087859553,0.007435933401725214,0.007979751279494685,0.006751985004088801,0.0032841718698953803,0.009254173090598505,0.001980052044532221,0.0019680715109323677,0.005945221235892695,0.1683629781995798,0.1681718410049463,0.16868358413324602,0.16892777553822733,0.00207808508014401


==> BurgersEquationLargeTime-projProp-linOnlyTime_nonlin-N513-r1-f3.dat <==
sampling,projectionProp
0.0,0.00935906171798706
0.0033444816053511705,0.008299821987748146
0.006688963210702341,0.007401634473353624
0.010033444816053512,0.0063593825325369835
0.013377926421404682,0.005194463767111301
0.016722408026755852,0.004965696483850479
0.020066889632107024,0.005191950127482414
0.023411371237458192,0.005259476602077484
0.026755852842809364,0.00527377612888813
0.030100334448160536,0.005288075655698776
0.033444816053511704,0.005302198231220245
0.03678929765886287,0.005316436290740967
0.04013377926421405,0.005330558866262436
0.043478260869565216,0.004583287984132767
0.046822742474916385,0.0024319738149642944
0.05016722408026756,5.640089511871338e-06
0.05351170568561873,0.002420809119939804
0.056856187290969896,0.0048472024500370026
0.06020066889632107,0.007273592054843903
0.06354515050167224,0.009700044989585876
0.06688963210702341,0.012126371264457703
0.07023411371237458,0.012975744903087616
0.07357859531772575,0.011346995830535889
0.07692307692307693,0.009718306362628937
0.0802675585284281,0.008216209709644318
0.08361204013377926,0.006820216774940491
0.08695652173913043,0.005424164235591888
0.0903010033444816,0.004028111696243286
0.09364548494983277,0.002632230520248413
0.09698996655518395,0.0012362375855445862
0.10033444816053512,0.0001598745584487915
0.10367892976588629,0.0015558749437332153
0.10702341137123746,0.0029518678784370422
0.11036789297658862,0.004347950220108032
0.11371237458193979,0.005743943154811859
0.11705685618729096,0.007140062749385834
0.12040133779264214,0.00853605568408966
0.12374581939799331,0.010534264147281647
0.12709030100334448,0.012756824493408203
0.13043478260869565,0.015097200870513916
0.13377926421404682,0.017475813627243042
0.13712374581939799,0.019854441285133362
0.14046822742474915,0.022233083844184875
0.14381270903010032,0.023596197366714478
0.1471571906354515,0.01874414086341858
0.1505016722408027,0.013892024755477905
0.15384615384615385,0.009040012955665588
0.15719063545150502,0.004187926650047302
0.1605351170568562,0.0006641298532485962
0.16387959866220736,0.0049821436405181885
0.16722408026755853,0.003669828176498413
0.1705685618729097,0.0010787546634674072
0.17391304347826086,0.0018876641988754272
0.17725752508361203,0.0040359050035476685
0.1806020066889632,0.004068851470947266
0.18394648829431437,0.004101842641830444
0.18729096989966554,0.004134714603424072
0.1906354515050167,0.004167661070823669
0.1939799331103679,0.0042373985052108765
0.19732441471571907,0.004575178027153015
0.20066889632107024,0.004912823438644409
0.2040133779264214,0.004881471395492554
0.20735785953177258,0.0041882991790771484
0.21070234113712374,0.0034950822591781616
0.2140468227424749,0.0028019100427627563
0.21739130434782608,0.0021086782217025757
0.22073578595317725,0.0014154911041259766
0.22408026755852842,0.000722348690032959
0.22742474916387959,2.9072165489196777e-05
0.23076923076923075,0.0006092041730880737
0.23411371237458192,0.0011583417654037476
0.23745819397993312,0.001707315444946289
0.2408026755852843,0.0022565126419067383
0.24414715719063546,0.002580493688583374
0.24749163879598662,0.0023131519556045532
0.2508361204013378,0.0020456016063690186
0.25418060200668896,0.00016173720359802246
0.25752508361204013,0.005567669868469238
0.2608695652173913,0.011321395635604858
0.26421404682274247,0.017075449228286743
0.26755852842809363,0.016447067260742188
0.2709030100334448,0.014334350824356079
0.27424749163879597,0.012171745300292969
0.27759197324414714,0.010009050369262695
0.2809364548494983,0.007846444845199585
0.2842809364548495,0.005935698747634888
0.28762541806020064,0.005005896091461182
0.2909698996655518,0.0043742358684539795
0.294314381270903,0.0037589669227600098
0.29765886287625415,0.00298348069190979
0.3010033444816054,0.0021058320999145508
0.30434782608695654,0.0012281835079193115
0.3076923076923077,0.00035050511360168457
0.3110367892976589,0.0005271434783935547
0.31438127090301005,0.0013614892959594727
0.3177257525083612,0.002194434404373169
0.3210702341137124,0.003027409315109253
0.32441471571906355,0.0028676986694335938
0.3277591973244147,0.0023422539234161377
0.3311036789297659,0.0018168091773986816
0.33444816053511706,0.0012916028499603271
0.3377926421404682,0.0007661879062652588
0.3411371237458194,0.00024077296257019043
0.34448160535117056,0.00028449296951293945
0.34782608695652173,0.0008099675178527832
0.3511705685618729,0.0013352632522583008
0.35451505016722407,0.0018606185913085938
0.35785953177257523,0.0023322701454162598
0.3612040133779264,0.0027668774127960205
0.36454849498327757,0.00255778431892395
0.36789297658862874,0.0034038424491882324
0.3712374581939799,0.004625499248504639
0.3745819397993311,0.005847334861755371
0.37792642140468224,0.00706908106803894
0.3812709030100334,0.00940704345703125
0.3846153846153846,0.011354178190231323
0.3879598662207358,0.009815722703933716
0.391304347826087,0.008571475744247437
0.39464882943143814,0.007328897714614868
0.3979933110367893,0.0060863196849823
0.4013377926421405,0.004843652248382568
0.40468227424749165,0.0036010146141052246
0.4080267558528428,0.0023584961891174316
0.411371237458194,0.002350330352783203
0.41471571906354515,0.002599388360977173
0.4180602006688963,0.0026129186153411865
0.4214046822742475,0.0025130808353424072
0.42474916387959866,0.0024132728576660156
0.4280936454849498,0.0023134052753448486
0.431438127090301,0.0022136270999908447
0.43478260869565216,0.0021136999130249023
0.43812709030100333,0.0020140111446380615
0.4414715719063545,0.0019140839576721191
0.44481605351170567,0.0006944537162780762
0.44816053511705684,0.0014764964580535889
0.451505016722408,0.00013560056686401367
0.45484949832775917,0.001974940299987793
0.45819397993311034,0.002399265766143799
0.4615384615384615,0.0021770596504211426
0.4648829431438127,0.001954883337020874
0.46822742474916385,0.0017325878143310547
0.47157190635451507,0.001502007246017456
0.47491638795986624,0.0012669563293457031
0.4782608695652174,0.0010319352149963379
0.4816053511705686,0.000796884298324585
0.48494983277591974,0.0005618631839752197
0.4882943143812709,0.0013654828071594238
0.4916387959866221,0.002497553825378418
0.49498327759197325,0.004488348960876465
0.4983277591973244,0.007263213396072388
0.5016722408026756,0.006039977073669434
0.5050167224080268,0.00455927848815918
0.5083612040133779,0.0035027265548706055
0.5117056856187291,0.0024728775024414062
0.5150501672240803,0.001425027847290039
0.5183946488294314,0.0003771781921386719
0.5217391304347826,0.0006707310676574707
0.5250836120401338,0.0017185807228088379
0.5284280936454849,0.0022928714752197266
0.5317725752508361,0.002631068229675293
0.5351170568561873,0.00296938419342041
0.5384615384615384,0.003307640552520752
0.5418060200668896,0.00364607572555542
0.5451505016722408,0.003984212875366211
0.5484949832775919,0.004322528839111328
0.5518394648829431,0.0046607255935668945
0.5551839464882943,0.004998981952667236
0.5585284280936454,0.005337178707122803
0.5618729096989966,0.005664408206939697
0.5652173913043478,0.006186723709106445
0.568561872909699,0.004478752613067627
0.5719063545150501,0.00037282705307006836
0.5752508361204013,0.0036842823028564453
0.5785953177257525,0.007591426372528076
0.5819397993311036,0.011303424835205078
0.5852842809364548,0.015015661716461182
0.588628762541806,0.017918169498443604
0.5919732441471571,0.015322268009185791
0.5953177257525083,0.012774527072906494
0.5986622073578595,0.010226786136627197
0.6020066889632107,0.007679164409637451
0.6053511705685619,0.006056487560272217
0.6086956521739131,0.005526542663574219
0.6120401337792643,0.0049964189529418945
0.6153846153846154,0.004393041133880615
0.6187290969899666,0.003754734992980957
0.6220735785953178,0.0031166672706604004
0.6254180602006689,0.002478480339050293
0.6287625418060201,0.0018404126167297363
0.6321070234113713,0.0012129545211791992
0.6354515050167224,0.0008920431137084961
0.6387959866220736,0.0005710124969482422
0.6421404682274248,0.0004883408546447754
0.6454849498327759,0.001622021198272705
0.6488294314381271,0.00198519229888916
0.6521739130434783,0.002015829086303711
0.6555183946488294,0.00204622745513916
0.6588628762541806,0.0020768046379089355
0.6622073578595318,0.0021073222160339355
0.6655518394648829,0.0021378397941589355
0.6688963210702341,0.0021683573722839355
0.6722408026755853,0.0021989941596984863
0.6755852842809364,0.002229452133178711
0.6789297658862876,0.0022600293159484863
0.6822742474916388,0.002290487289428711
0.68561872909699,0.0023211240768432617
0.6889632107023411,0.0020843148231506348
0.6923076923076923,0.0007550716400146484
0.6956521739130435,0.0005740523338317871
0.6989966555183946,0.0017268061637878418
0.7023411371237458,0.00274658203125
0.705685618729097,0.0037664175033569336
0.7090301003344481,0.004786133766174316
0.7123745819397993,0.005805850028991699
0.7157190635451505,0.006081342697143555
0.7190635451505016,0.005251169204711914
0.7224080267558528,0.0044209957122802734
0.725752508361204,0.0037750601768493652
0.7290969899665551,0.004431188106536865
0.7324414715719063,0.005087316036224365
0.7357859531772575,0.005550682544708252
0.7391304347826086,0.0058402419090271
0.7424749163879598,0.0058650970458984375
0.745819397993311,0.004302561283111572
0.7491638795986622,0.0027397871017456055
0.7525083612040133,0.0011772513389587402
0.7558528428093645,0.00038552284240722656
0.7591973244147157,0.0006266236305236816
0.7625418060200668,0.0038987398147583008
0.765886287625418,0.007276713848114014
0.7692307692307692,0.010895311832427979
0.7725752508361204,0.014513850212097168
0.7759197324414716,0.018132567405700684
0.7792642140468228,0.021751046180725098
0.782608695652174,0.025120556354522705
0.7859531772575251,0.0223272442817688
0.7892976588628763,0.019566714763641357
0.7926421404682275,0.0168265700340271
0.7959866220735786,0.014086425304412842
0.7993311036789298,0.011346280574798584
0.802675585284281,0.008606314659118652
0.8060200668896321,0.006618142127990723
0.8093645484949833,0.005448579788208008
0.8127090301003345,0.004278838634490967
0.8160535117056856,0.0031092166900634766
0.8193979933110368,0.001957833766937256
0.822742474916388,0.0008644461631774902
0.8260869565217391,0.00022906064987182617
0.8294314381270903,0.0013223886489868164
0.8327759197324415,0.002415597438812256
0.8361204013377926,0.0035091042518615723
0.8394648829431438,0.004602611064910889
0.842809364548495,0.0057642459869384766
0.8461538461538461,0.007218360900878906
0.8494983277591973,0.008672356605529785
0.8528428093645485,0.010126352310180664
0.8561872909698997,0.010199010372161865
0.8595317725752508,0.009864330291748047
0.862876254180602,0.009529531002044678
0.8662207357859532,0.009050190448760986
0.8695652173913043,0.008387744426727295
0.8729096989966555,0.007725536823272705
0.8762541806020067,0.0070629119873046875
0.8795986622073578,0.0064005255699157715
0.882943143812709,0.005738258361816406
0.8862876254180602,0.00336301326751709
0.8896321070234113,0.0007753372192382812
0.8929765886287625,0.0018120408058166504
0.8963210702341137,0.004399478435516357
0.8996655518394648,0.00698697566986084
0.903010033444816,0.009574353694915771
0.9063545150501672,0.010582149028778076
0.9096989966555183,0.008949816226959229
0.9130434782608695,0.0073174238204956055
0.9163879598662207,0.005685031414031982
0.9197324414715718,0.004052639007568359
0.923076923076923,0.0024202466011047363
0.9264214046822742,0.0007879137992858887
0.9297658862876254,0.0008444786071777344
0.9331103678929765,0.002476930618286133
0.9364548494983277,0.0035335421562194824
0.9397993311036789,0.0036638975143432617
0.9431438127090301,0.003200531005859375
0.9464882943143813,0.002737283706665039
0.9498327759197325,0.002248227596282959
0.9531772575250836,0.0015766024589538574
0.9565217391304348,0.0008356571197509766
0.959866220735786,7.134675979614258e-05
0.9632107023411371,0.0007856488227844238
0.9665551839464883,0.0020512938499450684
0.9698996655518395,0.005816817283630371
0.9732441471571907,0.009581804275512695
0.9765886287625418,0.013347148895263672
0.979933110367893,0.017112374305725098
0.9832775919732442,0.019000709056854248
0.9866220735785953,0.016483664512634277
0.9899665551839465,0.013966977596282959
0.9933110367892977,0.01145017147064209
0.9966555183946488,0.008933484554290771
1.0,0.0064165592193603516


==> BurgersEquationLargeTime-projProp-linOnlyTime_nonlin-N513-r1-f4.dat <==
sampling,projectionProp
0.0,0.00292012095451355
0.0033444816053511705,0.008355444297194481
0.006688963210702341,0.012952964752912521
0.010033444816053512,0.013435200788080692
0.013377926421404682,0.01292701717466116
0.016722408026755852,0.011708315461874008
0.020066889632107024,0.009383441880345345
0.023411371237458192,0.0076101794838905334
0.026755852842809364,0.006616158410906792
0.030100334448160536,0.00562213733792305
0.033444816053511704,0.004618845880031586
0.03678929765886287,0.0028738081455230713
0.04013377926421405,0.002867702394723892
0.043478260869565216,0.003999393433332443
0.046822742474916385,0.005175009369850159
0.05016722408026756,0.006263010203838348
0.05351170568561873,0.0073331259191036224
0.056856187290969896,0.00848982110619545
0.06020066889632107,0.010069049894809723
0.06354515050167224,0.01164846122264862
0.06688963210702341,0.013227894902229309
0.07023411371237458,0.010527722537517548
0.07357859531772575,0.007460892200469971
0.07692307692307693,0.004394032061100006
0.0802675585284281,0.002833910286426544
0.08361204013377926,0.0013154000043869019
0.08695652173913043,0.0004107430577278137
0.0903010033444816,0.0021591782569885254
0.09364548494983277,0.0037543773651123047
0.09698996655518395,0.005331002175807953
0.10033444816053512,0.006965905427932739
0.10367892976588629,0.008600816130638123
0.10702341137123746,0.010334528982639313
0.11036789297658862,0.011733457446098328
0.11371237458193979,0.009459026157855988
0.11705685618729096,0.007683105766773224
0.12040133779264214,0.006110891699790955
0.12374581939799331,0.004693903028964996
0.12709030100334448,0.0033040642738342285
0.13043478260869565,0.0019141435623168945
0.13377926421404682,0.0008329451084136963
0.13712374581939799,4.521012306213379e-05
0.14046822742474915,0.0008197277784347534
0.14381270903010032,0.0015941858291625977
0.1471571906354515,0.002418607473373413
0.1505016722408027,0.003247857093811035
0.15384615384615385,0.004077062010765076
0.15719063545150502,0.00490628182888031
0.1605351170568562,0.005743697285652161
0.16387959866220736,0.007451951503753662
0.16722408026755853,0.009261801838874817
0.1705685618729097,0.009300246834754944
0.17391304347826086,0.009056508541107178
0.17725752508361203,0.00881299376487732
0.1806020066889632,0.00856935977935791
0.18394648829431437,0.008325695991516113
0.18729096989966554,0.007720082998275757
0.1906354515050167,0.005263686180114746
0.1939799331103679,0.0026434510946273804
0.19732441471571907,9.73045825958252e-05
0.20066889632107024,0.00041422247886657715
0.2040133779264214,0.00025460124015808105
0.20735785953177258,0.00029562413692474365
0.21070234113712374,0.00041447579860687256
0.2140468227424749,0.0005232840776443481
0.21739130434782608,0.0005514919757843018
0.22073578595317725,0.0005797147750854492
0.22408026755852842,0.0006078630685806274
0.22742474916387959,0.0006360113620758057
0.23076923076923075,0.000779956579208374
0.23411371237458192,0.0009481459856033325
0.23745819397993312,0.0011163651943206787
0.2408026755852843,0.0012200772762298584
0.24414715719063546,0.0011550188064575195
0.24749163879598662,0.0010899007320404053
0.2508361204013378,0.001438826322555542
0.25418060200668896,0.0018857121467590332
0.25752508361204013,0.0019255876541137695
0.2608695652173913,0.0017619729042053223
0.26421404682274247,0.001691192388534546
0.26755852842809363,0.0016890466213226318
0.2709030100334448,0.0017097294330596924
0.27424749163879597,0.0018012821674346924
0.27759197324414714,0.0018928349018096924
0.2809364548494983,0.0020842254161834717
0.2842809364548495,0.001842588186264038
0.28762541806020064,0.0007435977458953857
0.2909698996655518,0.0003554224967956543
0.294314381270903,0.001454383134841919
0.29765886287625415,0.0025533735752105713
0.3010033444816054,0.0036522746086120605
0.30434782608695654,0.004751294851303101
0.3076923076923077,0.0037086009979248047
0.3110367892976589,0.003125399351119995
0.31438127090301005,0.0025421977043151855
0.3177257525083612,0.0019589364528656006
0.3210702341137124,0.001375645399093628
0.32441471571906355,0.0008470416069030762
0.3277591973244147,0.0006064772605895996
0.3311036789297659,0.00036585330963134766
0.33444816053511706,0.00012540817260742188
0.3377926421404682,0.0001150667667388916
0.3411371237458194,0.00011140108108520508
0.34448160535117056,0.0006144344806671143
0.34782608695652173,0.0011174976825714111
0.3511705685618729,0.0016201436519622803
0.35451505016722407,0.002653837203979492
0.35785953177257523,0.003162771463394165
0.3612040133779264,0.003497004508972168
0.36454849498327757,0.00383111834526062
0.36789297658862874,0.004440724849700928
0.3712374581939799,0.005555510520935059
0.3745819397993311,0.006670594215393066
0.37792642140468224,0.007785499095916748
0.3812709030100334,0.008766204118728638
0.3846153846153846,0.0065250396728515625
0.3879598662207358,0.004283785820007324
0.391304347826087,0.0020425617694854736
0.39464882943143814,0.00019857287406921387
0.3979933110367893,0.0020272433757781982
0.4013377926421405,0.0035474300384521484
0.40468227424749165,0.005067557096481323
0.4080267558528428,0.006349772214889526
0.411371237458194,0.0064122676849365234
0.41471571906354515,0.005972474813461304
0.4180602006688963,0.005574673414230347
0.4214046822742475,0.005176812410354614
0.42474916387959866,0.004841655492782593
0.4280936454849498,0.004554301500320435
0.431438127090301,0.004243999719619751
0.43478260869565216,0.003933638334274292
0.43812709030100333,0.0036232471466064453
0.4414715719063545,0.0033942461013793945
0.44481605351170567,0.003247857093811035
0.44816053511705684,0.003101438283920288
0.451505016722408,0.002955108880996704
0.45484949832775917,0.0027123987674713135
0.45819397993311034,0.0022590458393096924
0.4615384615384615,0.001487046480178833
0.4648829431438127,0.000530540943145752
0.46822742474916385,0.00044474005699157715
0.47157190635451507,0.0013309121131896973
0.47491638795986624,0.0021688640117645264
0.4782608695652174,0.0015420019626617432
0.4816053511705686,0.00019431114196777344
0.48494983277591974,0.001153409481048584
0.4882943143812709,0.002492249011993408
0.4916387959866221,0.0038201510906219482
0.49498327759197325,0.005148082971572876
0.4983277591973244,0.006475865840911865
0.5016722408026756,0.007803738117218018
0.5050167224080268,0.009131550788879395
0.5083612040133779,0.010459452867507935
0.5117056856187291,0.011894017457962036
0.5150501672240803,0.013564705848693848
0.5183946488294314,0.013447105884552002
0.5217391304347826,0.012788176536560059
0.5250836120401338,0.012129247188568115
0.5284280936454849,0.011470317840576172
0.5317725752508361,0.011225700378417969
0.5351170568561873,0.01123666763305664
0.5384615384615384,0.011259377002716064
0.5418060200668896,0.011362016201019287
0.5451505016722408,0.01146465539932251
0.5484949832775919,0.009885728359222412
0.5518394648829431,0.00821065902709961
0.5551839464882943,0.006535589694976807
0.5585284280936454,0.004860401153564453
0.5618729096989966,0.0031853318214416504
0.5652173913043478,0.0015301704406738281
0.568561872909699,1.9729137420654297e-05
0.5719063545150501,0.0014905333518981934
0.5752508361204013,0.003000795841217041
0.5785953177257525,0.00450444221496582
0.5819397993311036,0.005964398384094238
0.5852842809364548,0.007424414157867432
0.588628762541806,0.008884310722351074
0.5919732441471571,0.0077700018882751465
0.5953177257525083,0.006133079528808594
0.5986622073578595,0.004507660865783691
0.6020066889632107,0.0028693675994873047
0.6053511705685619,0.0011418461799621582
0.6086956521739131,0.0005857944488525391
0.6120401337792643,0.0023134946823120117
0.6153846153846154,0.004041135311126709
0.6187290969899666,0.005627274513244629
0.6220735785953178,0.00538480281829834
0.6254180602006689,0.004526078701019287
0.6287625418060201,0.0030633211135864258
0.6321070234113713,0.001694321632385254
0.6354515050167224,0.00032508373260498047
0.6387959866220736,0.0010440349578857422
0.6421404682274248,0.0012444853782653809
0.6454849498327759,0.001424551010131836
0.6488294314381271,0.0018227100372314453
0.6521739130434783,0.002218186855316162
0.6555183946488294,0.0026121139526367188
0.6588628762541806,0.0032711029052734375
0.6622073578595318,0.0039691925048828125
0.6655518394648829,0.004675745964050293
0.6688963210702341,0.00539398193359375
0.6722408026755853,0.006189167499542236
0.6755852842809364,0.006393790245056152
0.6789297658862876,0.004972994327545166
0.6822742474916388,0.003423035144805908
0.68561872909699,0.001873016357421875
0.6889632107023411,0.00023746490478515625
0.6923076923076923,0.001402139663696289
0.6956521739130435,0.0030418038368225098
0.6989966555183946,0.0033422112464904785
0.7023411371237458,0.002028346061706543
0.705685618729097,0.0008423328399658203
0.7090301003344481,0.00031316280364990234
0.7123745819397993,0.0014685988426208496
0.7157190635451505,0.002624034881591797
0.7190635451505016,0.0036537647247314453
0.7224080267558528,0.004493236541748047
0.725752508361204,0.004796206951141357
0.7290969899665551,0.004843771457672119
0.7324414715719063,0.004789829254150391
0.7357859531772575,0.00468754768371582
0.7391304347826086,0.0045125484466552734
0.7424749163879598,0.004337728023529053
0.745819397993311,0.004162847995758057
0.7491638795986622,0.00406646728515625
0.7525083612040133,0.0034453272819519043
0.7558528428093645,0.0022935867309570312
0.7591973244147157,0.0007968544960021973
0.7625418060200668,0.0006234049797058105
0.765886287625418,0.00015437602996826172
0.7692307692307692,0.0015450119972229004
0.7725752508361204,0.0037287473678588867
0.7759197324414716,0.004572093486785889
0.7792642140468228,0.005150914192199707
0.782608695652174,0.005730688571929932
0.7859531772575251,0.00642848014831543
0.7892976588628763,0.007145822048187256
0.7926421404682275,0.007814526557922363
0.7959866220735786,0.008410513401031494
0.7993311036789298,0.0090065598487854
0.802675585284281,0.00891566276550293
0.8060200668896321,0.008940398693084717
0.8093645484949833,0.009483814239501953
0.8127090301003345,0.009908020496368408
0.8160535117056856,0.01001507043838501
0.8193979933110368,0.010023176670074463
0.822742474916388,0.010031461715698242
0.8260869565217391,0.01003962755203247
0.8294314381270903,0.010047852993011475
0.8327759197324415,0.010056078433990479
0.8361204013377926,0.010064363479614258
0.8394648829431438,0.0095139741897583
0.842809364548495,0.008475840091705322
0.8461538461538461,0.007833600044250488
0.8494983277591973,0.007383406162261963
0.8528428093645485,0.007197737693786621
0.8561872909698997,0.0070122480392456055
0.8595317725752508,0.006826519966125488
0.862876254180602,0.006793200969696045
0.8662207357859532,0.006967484951019287
0.8695652173913043,0.007141709327697754
0.8729096989966555,0.007001698017120361
0.8762541806020067,0.006833910942077637
0.8795986622073578,0.006666004657745361
0.882943143812709,0.006498217582702637
0.8862876254180602,0.006214797496795654
0.8896321070234113,0.006245851516723633
0.8929765886287625,0.0063735246658325195
0.8963210702341137,0.006501197814941406
0.8996655518394648,0.006628990173339844
0.903010033444816,0.006756722927093506
0.9063545150501672,0.006884515285491943
0.9096989966555183,0.007012128829956055
0.9130434782608695,0.007139980792999268
0.9163879598662207,0.006898462772369385
0.9197324414715718,0.0064067840576171875
0.923076923076923,0.005915164947509766
0.9264214046822742,0.005423426628112793
0.9297658862876254,0.004931807518005371
0.9331103678929765,0.004440009593963623
0.9364548494983277,0.003958225250244141
0.9397993311036789,0.0036917924880981445
0.9431438127090301,0.0033956170082092285
0.9464882943143813,0.0030991435050964355
0.9498327759197325,0.0028029680252075195
0.9531772575250836,0.0025066733360290527
0.9565217391304348,0.002210378646850586
0.959866220735786,0.0019141435623168945
0.9632107023411371,0.0016178488731384277
0.9665551839464883,0.0013214945793151855
0.9698996655518395,0.00180894136428833
0.9732441471571907,0.0032897591590881348
0.9765886287625418,0.005240201950073242
0.979933110367893,0.007773995399475098
0.9832775919732442,0.009399771690368652
0.9866220735785953,0.009110748767852783
0.9899665551839465,0.0072081685066223145
0.9933110367892977,0.0061768293380737305
0.9966555183946488,0.006201803684234619
1.0,0.006167054176330566


==> BurgersEquationLargeTime-projProp-linOnlyTime_nonlin-N513-r1-f5.dat <==
sampling,projectionProp
0.0,0.004672706127166748
0.0033444816053511705,0.004822796210646629
0.006688963210702341,0.004973303060978651
0.010033444816053512,0.005126462318003178
0.013377926421404682,0.006189427338540554
0.016722408026755852,0.006499942392110825
0.020066889632107024,0.0054233986884355545
0.023411371237458192,0.004083015024662018
0.026755852842809364,0.002742452546954155
0.030100334448160536,0.0014020390808582306
0.033444816053511704,6.15045428276062e-05
0.03678929765886287,0.0009480714797973633
0.04013377926421405,0.0005325116217136383
0.043478260869565216,0.002080511301755905
0.046822742474916385,0.0033590346574783325
0.05016722408026756,0.00448598712682724
0.05351170568561873,0.005612846463918686
0.056856187290969896,0.0062606073915958405
0.06020066889632107,0.006800509989261627
0.06354515050167224,0.006945118308067322
0.06688963210702341,0.006975457072257996
0.07023411371237458,0.006972752511501312
0.07357859531772575,0.006969958543777466
0.07692307692307693,0.0069672539830207825
0.0802675585284281,0.006964482367038727
0.08361204013377926,0.005738094449043274
0.08695652173913043,0.0023856982588768005
0.0903010033444816,0.0006369650363922119
0.09364548494983277,0.0038456618785858154
0.09698996655518395,0.007183574140071869
0.10033444816053512,0.010671034455299377
0.10367892976588629,0.014158263802528381
0.10702341137123746,0.013380981981754303
0.11036789297658862,0.009412825107574463
0.11371237458193979,0.0058965012431144714
0.11705685618729096,0.002688460052013397
0.12040133779264214,0.0005195289850234985
0.12374581939799331,0.002790294587612152
0.12709030100334448,0.0034613609313964844
0.13043478260869565,0.004132568836212158
0.13377926421404682,0.004803717136383057
0.13712374581939799,0.0035931020975112915
0.14046822742474915,0.000634506344795227
0.14381270903010032,0.005037844181060791
0.1471571906354515,0.009441256523132324
0.1505016722408027,0.008665680885314941
0.15384615384615385,0.006412938237190247
0.15719063545150502,0.004160210490226746
0.1605351170568562,0.00190754234790802
0.16387959866220736,0.0003452003002166748
0.16722408026755853,0.0010577142238616943
0.1705685618729097,0.001390010118484497
0.17391304347826086,0.0017200261354446411
0.17725752508361203,0.0016080588102340698
0.1806020066889632,0.0014960169792175293
0.18394648829431437,0.0013764500617980957
0.18729096989966554,0.0011927485466003418
0.1906354515050167,0.000821426510810852
0.1939799331103679,0.00031544268131256104
0.19732441471571907,0.0004587620496749878
0.20066889632107024,0.00325581431388855
0.2040133779264214,0.006044059991836548
0.20735785953177258,0.007198452949523926
0.21070234113712374,0.007894769310951233
0.2140468227424749,0.008446738123893738
0.21739130434782608,0.008998796343803406
0.22073578595317725,0.009550750255584717
0.22408026755852842,0.009984791278839111
0.22742474916387959,0.009417250752449036
0.23076923076923075,0.008135005831718445
0.23411371237458192,0.0068525224924087524
0.23745819397993312,0.005566596984863281
0.2408026755852843,0.003981590270996094
0.24414715719063546,0.0005385279655456543
0.24749163879598662,0.005490735173225403
0.2508361204013378,0.011575877666473389
0.25418060200668896,0.018302708864212036
0.25752508361204013,0.025784432888031006
0.2608695652173913,0.02487853169441223
0.26421404682274247,0.022560149431228638
0.26755852842809363,0.020190536975860596
0.2709030100334448,0.017816394567489624
0.27424749163879597,0.014668166637420654
0.27759197324414714,0.011436700820922852
0.2809364548494983,0.008039414882659912
0.2842809364548495,0.004803389310836792
0.28762541806020064,0.0018060505390167236
0.2909698996655518,0.0003275573253631592
0.294314381270903,0.0007576346397399902
0.29765886287625415,0.0019544363021850586
0.3010033444816054,0.003151148557662964
0.30434782608695654,0.00434798002243042
0.3076923076923077,0.005552083253860474
0.3110367892976589,0.006780296564102173
0.31438127090301005,0.006297439336776733
0.3177257525083612,0.004459470510482788
0.3210702341137124,0.0026356875896453857
0.32441471571906355,0.001411736011505127
0.3277591973244147,0.00029963254928588867
0.3311036789297659,0.000812530517578125
0.33444816053511706,0.002045929431915283
0.3377926421404682,0.0036985576152801514
0.3411371237458194,0.005152851343154907
0.34448160535117056,0.006607234477996826
0.34782608695652173,0.00806155800819397
0.3511705685618729,0.009515851736068726
0.35451505016722407,0.010970205068588257
0.35785953177257523,0.012471526861190796
0.3612040133779264,0.013976126909255981
0.36454849498327757,0.01356738805770874
0.36789297658862874,0.01309114694595337
0.3712374581939799,0.012614935636520386
0.3745819397993311,0.012138724327087402
0.37792642140468224,0.011666059494018555
0.3812709030100334,0.011006832122802734
0.3846153846153846,0.009613126516342163
0.3879598662207358,0.008219480514526367
0.391304347826087,0.0068257153034210205
0.39464882943143814,0.005432099103927612
0.3979933110367893,0.004038363695144653
0.4013377926421405,0.0026446282863616943
0.40468227424749165,0.001250922679901123
0.4080267558528428,0.00014275312423706055
0.411371237458194,0.0013453364372253418
0.41471571906354515,0.0025006532669067383
0.4180602006688963,0.0036558806896209717
0.4214046822742475,0.0048111677169799805
0.42474916387959866,0.005960017442703247
0.4280936454849498,0.007058173418045044
0.431438127090301,0.00815647840499878
0.43478260869565216,0.009293437004089355
0.43812709030100333,0.010437965393066406
0.4414715719063545,0.011135488748550415
0.44481605351170567,0.011726796627044678
0.44816053511705684,0.01231798529624939
0.451505016722408,0.012909233570098877
0.45484949832775917,0.013517826795578003
0.45819397993311034,0.01349058747291565
0.4615384615384615,0.011056721210479736
0.4648829431438127,0.008625566959381104
0.46822742474916385,0.006216198205947876
0.47157190635451507,0.003806859254837036
0.47491638795986624,0.0013975203037261963
0.4782608695652174,0.0010118484497070312
0.4816053511705686,0.0034211277961730957
0.48494983277591974,0.005830526351928711
0.4882943143812709,0.008239895105361938
0.4916387959866221,0.010649293661117554
0.49498327759197325,0.011860758066177368
0.4983277591973244,0.010751992464065552
0.5016722408026756,0.009643137454986572
0.5050167224080268,0.00853431224822998
0.5083612040133779,0.007425427436828613
0.5117056856187291,0.006155431270599365
0.5150501672240803,0.004665374755859375
0.5183946488294314,0.0028209686279296875
0.5217391304347826,0.0005555152893066406
0.5250836120401338,0.0021167993545532227
0.5284280936454849,0.004789233207702637
0.5317725752508361,0.007461667060852051
0.5351170568561873,0.010133981704711914
0.5384615384615384,0.012806355953216553
0.5418060200668896,0.015478789806365967
0.5451505016722408,0.01820826530456543
0.5484949832775919,0.01696842908859253
0.5518394648829431,0.014890670776367188
0.5551839464882943,0.012812793254852295
0.5585284280936454,0.010735034942626953
0.5618729096989966,0.008657336235046387
0.5652173913043478,0.0065795183181762695
0.568561872909699,0.004501760005950928
0.5719063545150501,0.002458930015563965
0.5752508361204013,0.0007537603378295898
0.5785953177257525,0.0009133219718933105
0.5819397993311036,0.0025805234909057617
0.5852842809364548,0.004247725009918213
0.588628762541806,0.005914747714996338
0.5919732441471571,0.007581889629364014
0.5953177257525083,0.00924903154373169
0.5986622073578595,0.01091611385345459
0.6020066889632107,0.012583136558532715
0.6053511705685619,0.014006078243255615
0.6086956521739131,0.014974057674407959
0.6120401337792643,0.01540154218673706
0.6153846153846154,0.01582890748977661
0.6187290969899666,0.015408575534820557
0.6220735785953178,0.01403576135635376
0.6254180602006689,0.012663006782531738
0.6287625418060201,0.011290371417999268
0.6321070234113713,0.00995934009552002
0.6354515050167224,0.008649051189422607
0.6387959866220736,0.007219433784484863
0.6421404682274248,0.005789756774902344
0.6454849498327759,0.004332780838012695
0.6488294314381271,0.002858102321624756
0.6521739130434783,0.0013834238052368164
0.6555183946488294,0.00040900707244873047
0.6588628762541806,0.0003980398178100586
0.6622073578595318,0.0002644658088684082
0.6655518394648829,2.1338462829589844e-05
0.6688963210702341,0.000367581844329834
0.6722408026755853,0.0007140040397644043
0.6755852842809364,0.001069188117980957
0.6789297658862876,0.001440286636352539
0.6822742474916388,0.001811385154724121
0.68561872909699,0.0021117329597473145
0.6889632107023411,0.003105342388153076
0.6923076923076923,0.0031998753547668457
0.6956521739130435,0.002890288829803467
0.6989966555183946,0.002766251564025879
0.7023411371237458,0.0026996731758117676
0.705685618729097,0.001978635787963867
0.7090301003344481,0.0005503296852111816
0.7123745819397993,0.0008593201637268066
0.7157190635451505,0.001674056053161621
0.7190635451505016,0.0019321441650390625
0.7224080267558528,0.0019884705543518066
0.725752508361204,0.002060234546661377
0.7290969899665551,0.0021320581436157227
0.7324414715719063,0.0022038817405700684
0.7357859531772575,0.0022756457328796387
0.7391304347826086,0.002347588539123535
0.7424749163879598,0.002419412136077881
0.745819397993311,0.002491176128387451
0.7491638795986622,0.0025630593299865723
0.7525083612040133,0.002634882926940918
0.7558528428093645,0.0027066469192504883
0.7591973244147157,0.002778470516204834
0.7625418060200668,0.002850353717803955
0.765886287625418,0.00292205810546875
0.7692307692307692,0.0028467774391174316
0.7725752508361204,0.0023049116134643555
0.7759197324414716,0.0017630457878112793
0.7792642140468228,0.0012211203575134277
0.782608695652174,0.0006791949272155762
0.7859531772575251,0.0001372694969177246
0.7892976588628763,0.00040453672409057617
0.7926421404682275,0.0009950995445251465
0.7959866220735786,0.0015668272972106934
0.7993311036789298,0.0013807415962219238
0.802675585284281,0.0011947154998779297
0.8060200668896321,0.0010070204734802246
0.8093645484949833,0.0008055567741394043
0.8127090301003345,0.0006110668182373047
0.8160535117056856,0.00042057037353515625
0.8193979933110368,0.0002300739288330078
0.822742474916388,3.9637088775634766e-05
0.8260869565217391,0.00015091896057128906
0.8294314381270903,0.0003413558006286621
0.8327759197324415,0.0005319118499755859
0.8361204013377926,0.0007224082946777344
0.8394648829431438,0.0009129047393798828
0.842809364548495,0.0011033415794372559
0.8461538461538461,0.0012938380241394043
0.8494983277591973,0.0014843344688415527
0.8528428093645485,0.0016747713088989258
0.8561872909698997,0.0018314719200134277
0.8595317725752508,0.0017966032028198242
0.862876254180602,0.0017616748809814453
0.8662207357859532,0.0017269253730773926
0.8695652173913043,0.0016918778419494629
0.8729096989966555,0.0016570687294006348
0.8762541806020067,0.0016220808029174805
0.8795986622073578,0.0015871524810791016
0.882943143812709,0.0014933943748474121
0.8862876254180602,0.0013412833213806152
0.8896321070234113,0.001189112663269043
0.8929765886287625,0.0010369420051574707
0.8963210702341137,0.0012958049774169922
0.8996655518394648,0.0019228458404541016
0.903010033444816,0.002549886703491211
0.9063545150501672,0.0031104087829589844
0.9096989966555183,0.0036097168922424316
0.9130434782608695,0.00410914421081543
0.9163879598662207,0.004608452320098877
0.9197324414715718,0.0051076412200927734
0.923076923076923,0.004384338855743408
0.9264214046822742,0.0015995502471923828
0.9297658862876254,0.0011853575706481934
0.9331103678929765,0.003967106342315674
0.9364548494983277,0.0067476630210876465
0.9397993311036789,0.009705305099487305
0.9431438127090301,0.012885451316833496
0.9464882943143813,0.01626807451248169
0.9498327759197325,0.01459193229675293
0.9531772575250836,0.01320713758468628
0.9565217391304348,0.011944413185119629
0.959866220735786,0.010905325412750244
0.9632107023411371,0.009899258613586426
0.9665551839464883,0.008893191814422607
0.9698996655518395,0.007886886596679688
0.9732441471571907,0.006880819797515869
0.9765886287625418,0.005919456481933594
0.979933110367893,0.004976034164428711
0.9832775919732442,0.0040326714515686035
0.9866220735785953,0.0032193660736083984
0.9899665551839465,0.0027086734771728516
0.9933110367892977,0.0025331974029541016
0.9966555183946488,0.0023578405380249023
1.0,0.002182483673095703


==> BurgersEquationLargeTime-projProp-lin_nonlin-N512-r1-f3.dat <==
sampling,projectionProp
0.0,0.044450290501117706
0.0033444816053511705,0.04287448897957802
0.006688963210702341,0.0412989966571331
0.010033444816053512,0.03972267732024193
0.013377926421404682,0.038146935403347015
0.016722408026755852,0.03657091036438942
0.020066889632107024,0.035078614950180054
0.023411371237458192,0.033628787845373154
0.026755852842809364,0.032181330025196075
0.030100334448160536,0.030735265463590622
0.033444816053511704,0.029289014637470245
0.03678929765886287,0.027842916548252106
0.04013377926421405,0.026397015899419785
0.043478260869565216,0.02488606795668602
0.046822742474916385,0.023362532258033752
0.05016722408026756,0.021839089691638947
0.05351170568561873,0.020315680652856827
0.056856187290969896,0.018787991255521774
0.06020066889632107,0.01750452071428299
0.06354515050167224,0.0182114839553833
0.06688963210702341,0.01891864836215973
0.07023411371237458,0.019495077431201935
0.07357859531772575,0.020062148571014404
0.07692307692307693,0.020629413425922394
0.0802675585284281,0.02119634300470352
0.08361204013377926,0.021762967109680176
0.08695652173913043,0.02284647524356842
0.0903010033444816,0.023872360587120056
0.09364548494983277,0.024898231029510498
0.09698996655518395,0.02592393010854721
0.10033444816053512,0.026950091123580933
0.10367892976588629,0.027880191802978516
0.10702341137123746,0.028736405074596405
0.11036789297658862,0.02959272265434265
0.11371237458193979,0.03044920414686203
0.11705685618729096,0.031305424869060516
0.12040133779264214,0.03208392858505249
0.12374581939799331,0.03281132131814957
0.12709030100334448,0.03354404866695404
0.13043478260869565,0.03427734971046448
0.13377926421404682,0.03498828411102295
0.13712374581939799,0.03568865358829498
0.14046822742474915,0.036388739943504333
0.14381270903010032,0.03705786168575287
0.1471571906354515,0.03758145868778229
0.1505016722408027,0.03810201585292816
0.15384615384615385,0.03862234950065613
0.15719063545150502,0.03914986550807953
0.1605351170568562,0.039711445569992065
0.16387959866220736,0.040273576974868774
0.16722408026755853,0.04083551466464996
0.1705685618729097,0.04145118594169617
0.17391304347826086,0.042087212204933167
0.17725752508361203,0.04272337257862091
0.1806020066889632,0.04335908591747284
0.18394648829431437,0.043995201587677
0.18729096989966554,0.044630855321884155
0.1906354515050167,0.04526689648628235
0.1939799331103679,0.04590268433094025
0.19732441471571907,0.0465388149023056
0.20066889632107024,0.047174662351608276
0.2040133779264214,0.04781040549278259
0.20735785953177258,0.04844668507575989
0.21070234113712374,0.049082472920417786
0.2140468227424749,0.04971872270107269
0.21739130434782608,0.05033095180988312
0.22073578595317725,0.05094003677368164
0.22408026755852842,0.05154824256896973
0.22742474916387959,0.052156850695610046
0.23076923076923075,0.052765652537345886
0.23411371237458192,0.05337361991405487
0.23745819397993312,0.0539679229259491
0.2408026755852843,0.05451446771621704
0.24414715719063546,0.055254846811294556
0.24749163879598662,0.05598752200603485
0.2508361204013378,0.05672076344490051
0.25418060200668896,0.05732107162475586
0.25752508361204013,0.05781194567680359
0.2608695652173913,0.058308422565460205
0.26421404682274247,0.05880531668663025
0.26755852842809363,0.05930250883102417
0.2709030100334448,0.05979946255683899
0.27424749163879597,0.06028050184249878
0.27759197324414714,0.06073114275932312
0.2809364548494983,0.06118720769882202
0.2842809364548495,0.06170138716697693
0.28762541806020064,0.06221586465835571
0.2909698996655518,0.06272989511489868
0.294314381270903,0.06324392557144165
0.29765886287625415,0.06375867128372192
0.3010033444816054,0.06429803371429443
0.30434782608695654,0.0648924708366394
0.3076923076923077,0.06548646092414856
0.3110367892976589,0.06608006358146667
0.31438127090301005,0.06667467951774597
0.3177257525083612,0.06726902723312378
0.3210702341137124,0.06745347380638123
0.32441471571906355,0.06745946407318115
0.3277591973244147,0.06746530532836914
0.3311036789297659,0.06746509671211243
0.33444816053511706,0.0675051212310791
0.3377926421404682,0.06755632162094116
0.3411371237458194,0.06754517555236816
0.34448160535117056,0.06736394762992859
0.34782608695652173,0.06714531779289246
0.3511705685618729,0.06690576672554016
0.35451505016722407,0.06655630469322205
0.35785953177257523,0.06624463200569153
0.3612040133779264,0.06597822904586792
0.36454849498327757,0.06571170687675476
0.36789297658862874,0.06544536352157593
0.3712374581939799,0.06514889001846313
0.3745819397993311,0.06484484672546387
0.37792642140468224,0.06446844339370728
0.3812709030100334,0.06404110789299011
0.3846153846153846,0.06360700726509094
0.3879598662207358,0.06317293643951416
0.391304347826087,0.06273874640464783
0.39464882943143814,0.06225466728210449
0.3979933110367893,0.06166085600852966
0.4013377926421405,0.06106448173522949
0.40468227424749165,0.06046786904335022
0.4080267558528428,0.059871137142181396
0.411371237458194,0.05927640199661255
0.41471571906354515,0.058685123920440674
0.4180602006688963,0.05808714032173157
0.4214046822742475,0.05747947096824646
0.42474916387959866,0.056749194860458374
0.4280936454849498,0.05587264895439148
0.431438127090301,0.05498817563056946
0.43478260869565216,0.0541035532951355
0.43812709030100333,0.0532190203666687
0.4414715719063545,0.05230709910392761
0.44481605351170567,0.0513761043548584
0.44816053511705684,0.05039682984352112
0.451505016722408,0.04918771982192993
0.45484949832775917,0.04789397120475769
0.45819397993311034,0.04660120606422424
0.4615384615384615,0.04530772566795349
0.4648829431438127,0.04401424527168274
0.46822742474916385,0.04272082448005676
0.47157190635451507,0.04142764210700989
0.47491638795986624,0.040134310722351074
0.4782608695652174,0.03884100914001465
0.4816053511705686,0.03754746913909912
0.48494983277591974,0.036254167556762695
0.4882943143812709,0.03496074676513672
0.4916387959866221,0.033667296171188354
0.49498327759197325,0.03237387537956238
0.4983277591973244,0.031080931425094604
0.5016722408026756,0.029787659645080566
0.5050167224080268,0.028494179248809814
0.5083612040133779,0.027201056480407715
0.5117056856187291,0.025907576084136963
0.5150501672240803,0.02461421489715576
0.5183946488294314,0.023314237594604492
0.5217391304347826,0.02201223373413086
0.5250836120401338,0.0206642746925354
0.5284280936454849,0.01928842067718506
0.5317725752508361,0.017896831035614014
0.5351170568561873,0.01652437448501587
0.5384615384615384,0.015189588069915771
0.5418060200668896,0.013858616352081299
0.5451505016722408,0.01275092363357544
0.5484949832775919,0.011717140674591064
0.5518394648829431,0.0105057954788208
0.5551839464882943,0.009295344352722168
0.5585284280936454,0.008084297180175781
0.5618729096989966,0.006872892379760742
0.5652173913043478,0.005268216133117676
0.568561872909699,0.00367581844329834
0.5719063545150501,0.002615988254547119
0.5752508361204013,0.0014404654502868652
0.5785953177257525,0.00029730796813964844
0.5819397993311036,0.00032782554626464844
0.5852842809364548,0.00126570463180542
0.588628762541806,0.002236306667327881
0.5919732441471571,0.0032066702842712402
0.5953177257525083,0.0038913488388061523
0.5986622073578595,0.004403054714202881
0.6020066889632107,0.004914402961730957
0.6053511705685619,0.005425810813903809
0.6086956521739131,0.005937457084655762
0.6120401337792643,0.006448626518249512
0.6153846153846154,0.006960511207580566
0.6187290969899666,0.007471978664398193
0.6220735785953178,0.007983148097991943
0.6254180602006689,0.008494794368743896
0.6287625418060201,0.009006500244140625
0.6321070234113713,0.009517669677734375
0.6354515050167224,0.010029077529907227
0.6387959866220736,0.01054084300994873
0.6421404682274248,0.011052191257476807
0.6454849498327759,0.011563658714294434
0.6488294314381271,0.012075185775756836
0.6521739130434783,0.012586534023284912
0.6555183946488294,0.012363910675048828
0.6588628762541806,0.0119362473487854
0.6622073578595318,0.011508285999298096
0.6655518394648829,0.010987699031829834
0.6688963210702341,0.010415196418762207
0.6722408026755853,0.009731829166412354
0.6755852842809364,0.009359240531921387
0.6789297658862876,0.009111285209655762
0.6822742474916388,0.008961796760559082
0.68561872909699,0.008812308311462402
0.6889632107023411,0.008662760257720947
0.6923076923076923,0.008889555931091309
0.6956521739130435,0.00975179672241211
0.6989966555183946,0.010613799095153809
0.7023411371237458,0.01147615909576416
0.705685618729097,0.012518048286437988
0.7090301003344481,0.013769388198852539
0.7123745819397993,0.015021204948425293
0.7157190635451505,0.014065802097320557
0.7190635451505016,0.012933492660522461
0.7224080267558528,0.011812746524810791
0.725752508361204,0.010710299015045166
0.7290969899665551,0.009607851505279541
0.7324414715719063,0.008505463600158691
0.7357859531772575,0.007403194904327393
0.7391304347826086,0.006300389766693115
0.7424749163879598,0.005197763442993164
0.745819397993311,0.004095196723937988
0.7491638795986622,0.0029926300048828125
0.7525083612040133,0.0018901228904724121
0.7558528428093645,0.0007879734039306641
0.7591973244147157,0.0003148317337036133
0.7625418060200668,0.0014174580574035645
0.765886287625418,0.0025196075439453125
0.7692307692307692,0.003622591495513916
0.7725752508361204,0.0016502141952514648
0.7759197324414716,0.00046008825302124023
0.7792642140468228,0.002569735050201416
0.782608695652174,0.004679858684539795
0.7859531772575251,0.00628209114074707
0.7892976588628763,0.0076822638511657715
0.7926421404682275,0.009082674980163574
0.7959866220735786,0.010058283805847168
0.7993311036789298,0.011000096797943115
0.802675585284281,0.011941671371459961
0.8060200668896321,0.012883126735687256
0.8093645484949833,0.01382535696029663
0.8127090301003345,0.01476675271987915
0.8160535117056856,0.015708327293395996
0.8193979933110368,0.016649961471557617
0.822742474916388,0.017591416835784912
0.8260869565217391,0.01853311061859131
0.8294314381270903,0.019474446773529053
0.8327759197324415,0.020430564880371094
0.8361204013377926,0.02125704288482666
0.8394648829431438,0.02190256118774414
0.842809364548495,0.022397875785827637
0.8461538461538461,0.022893428802490234
0.8494983277591973,0.023388445377349854
0.8528428093645485,0.02388375997543335
0.8561872909698997,0.024379312992095947
0.8595317725752508,0.02487415075302124
0.862876254180602,0.025477349758148193
0.8662207357859532,0.026373624801635742
0.8695652173913043,0.027270019054412842
0.8729096989966555,0.028166472911834717
0.8762541806020067,0.028140783309936523
0.8795986622073578,0.02647167444229126
0.882943143812709,0.024393916130065918
0.8862876254180602,0.022699177265167236
0.8896321070234113,0.021172642707824707
0.8929765886287625,0.0196455717086792
0.8963210702341137,0.01811850070953369
0.8996655518394648,0.016591429710388184
0.903010033444816,0.015064716339111328
0.9063545150501672,0.013537824153900146
0.9096989966555183,0.012011051177978516
0.9130434782608695,0.010479211807250977
0.9163879598662207,0.008891046047210693
0.9197324414715718,0.007119536399841309
0.923076923076923,0.00534743070602417
0.9264214046822742,0.0035761594772338867
0.9297658862876254,0.0018612146377563477
0.9331103678929765,0.0002308487892150879
0.9364548494983277,0.0013707876205444336
0.9397993311036789,0.002972245216369629
0.9431438127090301,0.0045737624168396
0.9464882943143813,0.006175696849822998
0.9498327759197325,0.007723450660705566
0.9531772575250836,0.009225726127624512
0.9565217391304348,0.010727226734161377
0.959866220735786,0.012229681015014648
0.9632107023411371,0.013731598854064941
0.9665551839464883,0.015233278274536133
0.9698996655518395,0.0138205885887146
0.9732441471571907,0.010262787342071533
0.9765886287625418,0.006735444068908691
0.979933110367893,0.003319680690765381
0.9832775919732442,7.450580596923828e-05
0.9866220735785953,0.0016582608222961426
0.9899665551839465,0.002760589122772217
0.9933110367892977,0.0038623809814453125
0.9966555183946488,0.004964470863342285
1.0,0.006067037582397461


==> BurgersEquationLargeTime-projProp-lin_nonlin-N512-r1-f4.dat <==
sampling,projectionProp
0.0,1.1209818124771118
0.0033444816053511705,1.1243724822998047
0.006688963210702341,1.127763032913208
0.010033444816053512,1.1311533451080322
0.013377926421404682,1.134544014930725
0.016722408026755852,1.1379344463348389
0.020066889632107024,1.1416821479797363
0.023411371237458192,1.1454166173934937
0.026755852842809364,1.14915132522583
0.030100334448160536,1.1528863906860352
0.033444816053511704,1.1565927267074585
0.03678929765886287,1.160218358039856
0.04013377926421405,1.1638435125350952
0.043478260869565216,1.167468786239624
0.046822742474916385,1.1710940599441528
0.05016722408026756,1.1747195720672607
0.05351170568561873,1.1783450841903687
0.056856187290969896,1.1819701194763184
0.06020066889632107,1.1855958700180054
0.06354515050167224,1.189234733581543
0.06688963210702341,1.1928762197494507
0.07023411371237458,1.1964393854141235
0.07357859531772575,1.2000024318695068
0.07692307692307693,1.2035651206970215
0.0802675585284281,1.2071267366409302
0.08361204013377926,1.2106643915176392
0.08695652173913043,1.214200735092163
0.0903010033444816,1.2177377939224243
0.09364548494983277,1.221232295036316
0.09698996655518395,1.2246707677841187
0.10033444816053512,1.2280545234680176
0.10367892976588629,1.2314190864562988
0.10702341137123746,1.234782338142395
0.11036789297658862,1.2381457090377808
0.11371237458193979,1.241510033607483
0.11705685618729096,1.2448734045028687
0.12040133779264214,1.248236894607544
0.12374581939799331,1.2516005039215088
0.12709030100334448,1.2549641132354736
0.13043478260869565,1.2583277225494385
0.13377926421404682,1.261691689491272
0.13712374581939799,1.2650550603866577
0.14046822742474915,1.2684085369110107
0.14381270903010032,1.2717459201812744
0.1471571906354515,1.2750476598739624
0.1505016722408027,1.2782905101776123
0.15384615384615385,1.2812687158584595
0.15719063545150502,1.2842292785644531
0.1605351170568562,1.287735104560852
0.16387959866220736,1.291243553161621
0.16722408026755853,1.294735074043274
0.1705685618729097,1.2982184886932373
0.17391304347826086,1.3017514944076538
0.17725752508361203,1.3053056001663208
0.1806020066889632,1.308858871459961
0.18394648829431437,1.3124452829360962
0.18729096989966554,1.3160314559936523
0.1906354515050167,1.319617748260498
0.1939799331103679,1.3232042789459229
0.19732441471571907,1.3267902135849
0.20066889632107024,1.3303765058517456
0.2040133779264214,1.3342111110687256
0.20735785953177258,1.338131070137024
0.21070234113712374,1.3420246839523315
0.2140468227424749,1.3458969593048096
0.21739130434782608,1.3497569561004639
0.22073578595317725,1.353622317314148
0.22408026755852842,1.357487678527832
0.22742474916387959,1.3613530397415161
0.23076923076923075,1.3652186393737793
0.23411371237458192,1.3690836429595947
0.23745819397993312,1.372949242591858
0.2408026755852843,1.3768147230148315
0.24414715719063546,1.3806802034378052
0.24749163879598662,1.3845458030700684
0.2508361204013378,1.3884105682373047
0.25418060200668896,1.39188814163208
0.25752508361204013,1.3947681188583374
0.2608695652173913,1.397648572921753
0.26421404682274247,1.4005287885665894
0.26755852842809363,1.4035794734954834
0.2709030100334448,1.4074112176895142
0.27424749163879597,1.411243200302124
0.27759197324414714,1.4151694774627686
0.2809364548494983,1.419644832611084
0.2842809364548495,1.4241197109222412
0.28762541806020064,1.4285948276519775
0.2909698996655518,1.4330697059631348
0.294314381270903,1.4375436305999756
0.29765886287625415,1.442016839981079
0.3010033444816054,1.4464900493621826
0.30434782608695654,1.4509632587432861
0.3076923076923077,1.4554362297058105
0.3110367892976589,1.4599099159240723
0.31438127090301005,1.4643832445144653
0.3177257525083612,1.4688563346862793
0.3210702341137124,1.4733294248580933
0.32441471571906355,1.4778027534484863
0.3277591973244147,1.4822759628295898
0.3311036789297659,1.4867494106292725
0.33444816053511706,1.4912223815917969
0.3377926421404682,1.49569571018219
0.3411371237458194,1.500169277191162
0.34448160535117056,1.5046426057815552
0.34782608695652173,1.5091155767440796
0.3511705685618729,1.5135886669158936
0.35451505016722407,1.5180275440216064
0.35785953177257523,1.5223954916000366
0.3612040133779264,1.5267465114593506
0.36454849498327757,1.5310969352722168
0.36789297658862874,1.535447359085083
0.3712374581939799,1.5397982597351074
0.3745819397993311,1.5441862344741821
0.37792642140468224,1.5485739707946777
0.3812709030100334,1.552935242652893
0.3846153846153846,1.5572965145111084
0.3879598662207358,1.5616575479507446
0.391304347826087,1.56601881980896
0.39464882943143814,1.5703800916671753
0.3979933110367893,1.5747411251068115
0.4013377926421405,1.5791025161743164
0.40468227424749165,1.5836912393569946
0.4080267558528428,1.5883705615997314
0.411371237458194,1.593050241470337
0.41471571906354515,1.5977299213409424
0.4180602006688963,1.6024094820022583
0.4214046822742475,1.6070863008499146
0.42474916387959866,1.6117572784423828
0.4280936454849498,1.6164350509643555
0.431438127090301,1.6211344003677368
0.43478260869565216,1.6260383129119873
0.43812709030100333,1.6310992240905762
0.4414715719063545,1.636160135269165
0.44481605351170567,1.6409897804260254
0.44816053511705684,1.645749568939209
0.451505016722408,1.6505093574523926
0.45484949832775917,1.6552692651748657
0.45819397993311034,1.660022497177124
0.4615384615384615,1.6647343635559082
0.4648829431438127,1.6694468259811401
0.46822742474916385,1.674159049987793
0.47157190635451507,1.6788713932037354
0.47491638795986624,1.6832778453826904
0.4782608695652174,1.6870530843734741
0.4816053511705686,1.691112756729126
0.48494983277591974,1.6951725482940674
0.4882943143812709,1.6993029117584229
0.4916387959866221,1.7036293745040894
0.49498327759197325,1.7079459428787231
0.4983277591973244,1.7122619152069092
0.5016722408026756,1.7165780067443848
0.5050167224080268,1.7208945751190186
0.5083612040133779,1.7258683443069458
0.5117056856187291,1.731231927871704
0.5150501672240803,1.7365959882736206
0.5183946488294314,1.74196195602417
0.5217391304347826,1.7473320960998535
0.5250836120401338,1.752701997756958
0.5284280936454849,1.7580466270446777
0.5317725752508361,1.76336669921875
0.5351170568561873,1.7685664892196655
0.5384615384615384,1.7737659215927124
0.5418060200668896,1.7789654731750488
0.5451505016722408,1.7841649055480957
0.5484949832775919,1.7893640995025635
0.5518394648829431,1.7945643663406372
0.5551839464882943,1.7997634410858154
0.5585284280936454,1.8049627542495728
0.5618729096989966,1.8101623058319092
0.5652173913043478,1.815361738204956
0.568561872909699,1.8205249309539795
0.5719063545150501,1.8256809711456299
0.5752508361204013,1.8308433294296265
0.5785953177257525,1.8362927436828613
0.5819397993311036,1.8420283794403076
0.5852842809364548,1.847764492034912
0.588628762541806,1.8535006046295166
0.5919732441471571,1.859236478805542
0.5953177257525083,1.8649728298187256
0.5986622073578595,1.870708703994751
0.6020066889632107,1.876444697380066
0.6053511705685619,1.8821802139282227
0.6086956521739131,1.8879165649414062
0.6120401337792643,1.893807291984558
0.6153846153846154,1.8998286724090576
0.6187290969899666,1.9058501720428467
0.6220735785953178,1.9118716716766357
0.6254180602006689,1.9178937673568726
0.6287625418060201,1.923914909362793
0.6321070234113713,1.9299366474151611
0.6354515050167224,1.9359581470489502
0.6387959866220736,1.9419795274734497
0.6421404682274248,1.947929859161377
0.6454849498327759,1.9538373947143555
0.6488294314381271,1.959744930267334
0.6521739130434783,1.9656522274017334
0.6555183946488294,1.9715595245361328
0.6588628762541806,1.9776198863983154
0.6622073578595318,1.98369300365448
0.6655518394648829,1.9897656440734863
0.6688963210702341,1.99583899974823
0.6722408026755853,2.0019118785858154
0.6755852842809364,2.0079846382141113
0.6789297658862876,2.0140578746795654
0.6822742474916388,2.0201451778411865
0.68561872909699,2.0262598991394043
0.6889632107023411,2.032374382019043
0.6923076923076923,2.038489818572998
0.6956521739130435,2.0446040630340576
0.6989966555183946,2.0507187843322754
0.7023411371237458,2.056833267211914
0.705685618729097,2.062947988510132
0.7090301003344481,2.0690629482269287
0.7123745819397993,2.0751776695251465
0.7157190635451505,2.081292152404785
0.7190635451505016,2.087407112121582
0.7224080267558528,2.0935215950012207
0.725752508361204,2.099634885787964
0.7290969899665551,2.105748176574707
0.7324414715719063,2.1118619441986084
0.7357859531772575,2.1179749965667725
0.7391304347826086,2.1240882873535156
0.7424749163879598,2.1302013397216797
0.745819397993311,2.1363155841827393
0.7491638795986622,2.142428159713745
0.7525083612040133,2.1485419273376465
0.7558528428093645,2.1546554565429688
0.7591973244147157,2.160768508911133
0.7625418060200668,2.166882276535034
0.765886287625418,2.1729953289031982
0.7692307692307692,2.179105281829834
0.7725752508361204,2.18519926071167
0.7759197324414716,2.1912925243377686
0.7792642140468228,2.197385787963867
0.782608695652174,2.203479528427124
0.7859531772575251,2.2095727920532227
0.7892976588628763,2.2156662940979004
0.7926421404682275,2.221759796142578
0.7959866220735786,2.2278530597686768
0.7993311036789298,2.2339463233947754
0.802675585284281,2.240039825439453
0.8060200668896321,2.2461330890655518
0.8093645484949833,2.2522268295288086
0.8127090301003345,2.258289098739624
0.8160535117056856,2.2643303871154785
0.8193979933110368,2.270371198654175
0.822742474916388,2.27641224861145
0.8260869565217391,2.2824530601501465
0.8294314381270903,2.2884531021118164
0.8327759197324415,2.2944202423095703
0.8361204013377926,2.3003556728363037
0.8394648829431438,2.3062760829925537
0.842809364548495,2.312197685241699
0.8461538461538461,2.3181185722351074
0.8494983277591973,2.324037551879883
0.8528428093645485,2.3299479484558105
0.8561872909698997,2.3358583450317383
0.8595317725752508,2.341769218444824
0.862876254180602,2.3476791381835938
0.8662207357859532,2.3535900115966797
0.8695652173913043,2.3595008850097656
0.8729096989966555,2.3654112815856934
0.8762541806020067,2.371321678161621
0.8795986622073578,2.377232313156128
0.882943143812709,2.3831429481506348
0.8862876254180602,2.3890535831451416
0.8896321070234113,2.3949637413024902
0.8929765886287625,2.400874137878418
0.8963210702341137,2.4068315029144287
0.8996655518394648,2.413623094558716
0.903010033444816,2.4204142093658447
0.9063545150501672,2.42720627784729
0.9096989966555183,2.433997392654419
0.9130434782608695,2.440751314163208
0.9163879598662207,2.4474990367889404
0.9197324414715718,2.454246759414673
0.923076923076923,2.460994005203247
0.9264214046822742,2.46773362159729
0.9297658862876254,2.4744656085968018
0.9331103678929765,2.4811978340148926
0.9364548494983277,2.4879074096679688
0.9397993311036789,2.494187355041504
0.9431438127090301,2.500466823577881
0.9464882943143813,2.506747245788574
0.9498327759197325,2.5125808715820312
0.9531772575250836,2.517599582672119
0.9565217391304348,2.522618293762207
0.959866220735786,2.527637004852295
0.9632107023411371,2.532655954360962
0.9665551839464883,2.537674903869629
0.9698996655518395,2.542694091796875
0.9732441471571907,2.547712564468384
0.9765886287625418,2.552731513977051
0.979933110367893,2.5577502250671387
0.9832775919732442,2.5627694129943848
0.9866220735785953,2.5677878856658936
0.9899665551839465,2.5728068351745605
0.9933110367892977,2.5778255462646484
0.9966555183946488,2.5828442573547363
1.0,2.5878632068634033


==> BurgersEquationLargeTime-projProp-lin_nonlin-N512-r1-f5.dat <==
sampling,projectionProp
0.0,0.20152273774147034
0.0033444816053511705,0.19928953051567078
0.006688963210702341,0.19705599546432495
0.010033444816053512,0.19482269883155823
0.013377926421404682,0.19258928298950195
0.016722408026755852,0.19035577774047852
0.020066889632107024,0.18812242150306702
0.023411371237458192,0.18588903546333313
0.026755852842809364,0.18365542590618134
0.030100334448160536,0.18142221868038177
0.033444816053511704,0.1791885495185852
0.03678929765886287,0.17695514857769012
0.04013377926421405,0.17472168803215027
0.043478260869565216,0.17248861491680145
0.046822742474916385,0.17025484144687653
0.05016722408026756,0.168021559715271
0.05351170568561873,0.1657881736755371
0.056856187290969896,0.163554847240448
0.06020066889632107,0.1613214910030365
0.06354515050167224,0.1590878963470459
0.06688963210702341,0.1568545550107956
0.07023411371237458,0.15462106466293335
0.07357859531772575,0.1523870825767517
0.07692307692307693,0.15015241503715515
0.0802675585284281,0.14791753888130188
0.08361204013377926,0.145682692527771
0.08695652173913043,0.14344799518585205
0.0903010033444816,0.14121326804161072
0.09364548494983277,0.1389784812927246
0.09698996655518395,0.13674357533454895
0.10033444816053512,0.1345089226961136
0.10367892976588629,0.13227422535419464
0.10702341137123746,0.13003936409950256
0.11036789297658862,0.1278049647808075
0.11371237458193979,0.1255699098110199
0.11705685618729096,0.12442754954099655
0.12040133779264214,0.12605106830596924
0.12374581939799331,0.12762552499771118
0.12709030100334448,0.12919935584068298
0.13043478260869565,0.1305401623249054
0.13377926421404682,0.13117393851280212
0.13712374581939799,0.1314781755208969
0.14046822742474915,0.13177351653575897
0.14381270903010032,0.13206622004508972
0.1471571906354515,0.1323915719985962
0.1505016722408027,0.1328146755695343
0.15384615384615385,0.13314293324947357
0.15719063545150502,0.13287223875522614
0.1605351170568562,0.13259314000606537
0.16387959866220736,0.13229724764823914
0.16722408026755853,0.1320013701915741
0.1705685618729097,0.1317053735256195
0.17391304347826086,0.1314096599817276
0.17725752508361203,0.13111372292041779
0.1806020066889632,0.13081783056259155
0.18394648829431437,0.1305217742919922
0.18729096989966554,0.13045942783355713
0.1906354515050167,0.13037459552288055
0.1939799331103679,0.1301940530538559
0.19732441471571907,0.12802498042583466
0.20066889632107024,0.1256161630153656
0.2040133779264214,0.12320709228515625
0.20735785953177258,0.12092795968055725
0.21070234113712374,0.11871089041233063
0.2140468227424749,0.1162174791097641
0.21739130434782608,0.11365200579166412
0.22073578595317725,0.1104346513748169
0.22408026755852842,0.10721719264984131
0.22742474916387959,0.10399989783763885
0.23076923076923075,0.10044445097446442
0.23411371237458192,0.09707264602184296
0.23745819397993312,0.09370076656341553
0.2408026755852843,0.0903157889842987
0.24414715719063546,0.08672535419464111
0.24749163879598662,0.08311904966831207
0.2508361204013378,0.07930219173431396
0.25418060200668896,0.07539677619934082
0.25752508361204013,0.07146888971328735
0.2608695652173913,0.06722095608711243
0.26421404682274247,0.06297284364700317
0.26755852842809363,0.05872473120689392
0.2709030100334448,0.05447688698768616
0.27424749163879597,0.05025860667228699
0.27759197324414714,0.04606664180755615
0.2809364548494983,0.04174697399139404
0.2842809364548495,0.037427157163619995
0.28762541806020064,0.033107250928878784
0.2909698996655518,0.028715193271636963
0.294314381270903,0.02429327368736267
0.29765886287625415,0.01987135410308838
0.3010033444816054,0.015449225902557373
0.30434782608695654,0.010970830917358398
0.3076923076923077,0.0064292848110198975
0.3110367892976589,0.001887887716293335
0.31438127090301005,0.002653568983078003
0.3177257525083612,0.006451934576034546
0.3210702341137124,0.007413506507873535
0.32441471571906355,0.007582873106002808
0.3277591973244147,0.007530093193054199
0.3311036789297659,0.007451862096786499
0.33444816053511706,0.0073732733726501465
0.3377926421404682,0.007294952869415283
0.3411371237458194,0.007216304540634155
0.34448160535117056,0.0071381330490112305
0.34782608695652173,0.007059723138809204
0.3511705685618729,0.006981164216995239
0.35451505016722407,0.006902903318405151
0.35785953177257523,0.006824225187301636
0.3612040133779264,0.006745815277099609
0.36454849498327757,0.006667613983154297
0.36789297658862874,0.006589263677597046
0.3712374581939799,0.006388425827026367
0.3745819397993311,0.005994856357574463
0.37792642140468224,0.005635589361190796
0.3812709030100334,0.005326777696609497
0.3846153846153846,0.0049873292446136475
0.3879598662207358,0.005303293466567993
0.391304347826087,0.006256908178329468
0.39464882943143814,0.007210910320281982
0.3979933110367893,0.00816449522972107
0.4013377926421405,0.009118199348449707
0.40468227424749165,0.009912461042404175
0.4080267558528428,0.01069614291191101
0.411371237458194,0.011479556560516357
0.41471571906354515,0.01224634051322937
0.4180602006688963,0.012073665857315063
0.4214046822742475,0.01190158724784851
0.42474916387959866,0.011728912591934204
0.4280936454849498,0.011556625366210938
0.431438127090301,0.011384129524230957
0.43478260869565216,0.011211603879928589
0.43812709030100333,0.011039257049560547
0.4414715719063545,0.010866671800613403
0.44481605351170567,0.010694384574890137
0.44816053511705684,0.010522186756134033
0.451505016722408,0.010349154472351074
0.45484949832775917,0.010176509618759155
0.45819397993311034,0.010004431009292603
0.4615384615384615,0.009832113981246948
0.4648829431438127,0.009659618139266968
0.46822742474916385,0.009487062692642212
0.47157190635451507,0.009314745664596558
0.47491638795986624,0.00914222002029419
0.4782608695652174,0.008969724178314209
0.4816053511705686,0.008797109127044678
0.48494983277591974,0.008676290512084961
0.4882943143812709,0.008598536252975464
0.4916387959866221,0.00852099061012268
0.49498327759197325,0.008443683385848999
0.4983277591973244,0.008366137742996216
0.5016722408026756,0.008331239223480225
0.5050167224080268,0.00831720232963562
0.5083612040133779,0.008303046226501465
0.5117056856187291,0.008288979530334473
0.5150501672240803,0.008274972438812256
0.5183946488294314,0.007470190525054932
0.5217391304347826,0.005528569221496582
0.5250836120401338,0.003929436206817627
0.5284280936454849,0.003986358642578125
0.5317725752508361,0.0040433406829833984
0.5351170568561873,0.0040999650955200195
0.5384615384615384,0.004156947135925293
0.5418060200668896,0.0037017464637756348
0.5451505016722408,0.0031439661979675293
0.5484949832775919,0.003079831600189209
0.5518394648829431,0.0036395788192749023
0.5551839464882943,0.004198610782623291
0.5585284280936454,0.004758000373840332
0.5618729096989966,0.0053174495697021484
0.5652173913043478,0.005876362323760986
0.568561872909699,0.006456553936004639
0.5719063545150501,0.007090449333190918
0.5752508361204013,0.007185220718383789
0.5785953177257525,0.006978332996368408
0.5819397993311036,0.006771564483642578
0.5852842809364548,0.006564319133758545
0.588628762541806,0.006261944770812988
0.5919732441471571,0.0052533745765686035
0.5953177257525083,0.004244804382324219
0.5986622073578595,0.0032359957695007324
0.6020066889632107,0.0026331543922424316
0.6053511705685619,0.0021694302558898926
0.6086956521739131,0.0017054080963134766
0.6120401337792643,0.0012410879135131836
0.6153846153846154,0.0007771849632263184
0.6187290969899666,0.0003134012222290039
0.6220735785953178,0.00015056133270263672
0.6254180602006689,0.0006146430969238281
0.6287625418060201,0.0010787248611450195
0.6321070234113713,0.001542508602142334
0.6354515050167224,0.0017780661582946777
0.6387959866220736,0.002161860466003418
0.6421404682274248,0.0025716423988342285
0.6454849498327759,0.003121316432952881
0.6488294314381271,0.0036962032318115234
0.6521739130434783,0.004271447658538818
0.6555183946488294,0.007222771644592285
0.6588628762541806,0.011087000370025635
0.6622073578595318,0.014950990676879883
0.6655518394648829,0.018377184867858887
0.6688963210702341,0.016890406608581543
0.6722408026755853,0.015403330326080322
0.6755852842809364,0.013915777206420898
0.6789297658862876,0.01242893934249878
0.6822742474916388,0.010941505432128906
0.68561872909699,0.009454131126403809
0.6889632107023411,0.007967174053192139
0.6923076923076923,0.006698548793792725
0.6956521739130435,0.005767881870269775
0.6989966555183946,0.004836440086364746
0.7023411371237458,0.0039055943489074707
0.705685618729097,0.0029746294021606445
0.7090301003344481,0.0020435452461242676
0.7123745819397993,0.0011124610900878906
0.7157190635451505,0.00018137693405151367
0.7190635451505016,0.0007494688034057617
0.7224080267558528,0.001680612564086914
0.725752508361204,0.002611398696899414
0.7290969899665551,0.003542602062225342
0.7324414715719063,0.004473626613616943
0.7357859531772575,0.004888653755187988
0.7391304347826086,0.004004061222076416
0.7424749163879598,0.00311887264251709
0.745819397993311,0.002312600612640381
0.7491638795986622,0.0016701817512512207
0.7525083612040133,0.001027524471282959
0.7558528428093645,0.00038492679595947266
0.7591973244147157,0.0002574324607849121
0.7625418060200668,0.0008997917175292969
0.765886287625418,0.0015423893928527832
0.7692307692307692,0.002184927463531494
0.7725752508361204,0.0028271079063415527
0.7759197324414716,0.0034698843955993652
0.7792642140468228,0.004112720489501953
0.782608695652174,0.004754960536956787
0.7859531772575251,0.005397379398345947
0.7892976588628763,0.006039917469024658
0.7926421404682275,0.0066825151443481445
0.7959866220735786,0.007324934005737305
0.7993311036789298,0.007966935634613037
0.802675585284281,0.00842827558517456
0.8060200668896321,0.008889615535736084
0.8093645484949833,0.009351372718811035
0.8127090301003345,0.009813010692596436
0.8160535117056856,0.010274648666381836
0.8193979933110368,0.010681688785552979
0.822742474916388,0.0109175443649292
0.8260869565217391,0.01115351915359497
0.8294314381270903,0.011389017105102539
0.8327759197324415,0.011445224285125732
0.8361204013377926,0.011171698570251465
0.8394648829431438,0.010897934436798096
0.842809364548495,0.010411083698272705
0.8461538461538461,0.00979602336883545
0.8494983277591973,0.009096264839172363
0.8528428093645485,0.008385002613067627
0.8561872909698997,0.007673799991607666
0.8595317725752508,0.006962418556213379
0.862876254180602,0.006251513957977295
0.8662207357859532,0.005115211009979248
0.8695652173913043,0.003781139850616455
0.8729096989966555,0.0024469494819641113
0.8762541806020067,0.001112520694732666
0.8795986622073578,0.00022113323211669922
0.882943143812709,0.0015552639961242676
0.8862876254180602,0.0028893351554870605
0.8896321070234113,0.004223644733428955
0.8929765886287625,0.0044255852699279785
0.8963210702341137,0.0035722851753234863
0.8996655518394648,0.0027185678482055664
0.903010033444816,0.0018649101257324219
0.9063545150501672,0.0010114312171936035
0.9096989966555183,0.00015801191329956055
0.9130434782608695,0.0006957054138183594
0.9163879598662207,0.0015491843223571777
0.9197324414715718,0.0024029016494750977
0.923076923076923,0.0032567381858825684
0.9264214046822742,0.004139065742492676
0.9297658862876254,0.00502932071685791
0.9331103678929765,0.005779445171356201
0.9364548494983277,0.005944192409515381
0.9397993311036789,0.006108999252319336
0.9431438127090301,0.006273746490478516
0.9464882943143813,0.006438314914703369
0.9498327759197325,0.006602942943572998
0.9531772575250836,0.006770789623260498
0.9565217391304348,0.006951093673706055
0.959866220735786,0.007131993770599365
0.9632107023411371,0.007312476634979248
0.9665551839464883,0.0074928998947143555
0.9698996655518395,0.007673382759094238
0.9732441471571907,0.007854044437408447
0.9765886287625418,0.008034288883209229
0.979933110367893,0.008214831352233887
0.9832775919732442,0.00839531421661377
0.9866220735785953,0.008575975894927979
0.9899665551839465,0.00875633955001831
0.9933110367892977,0.009394168853759766
0.9966555183946488,0.010153710842132568
1.0,0.01092827320098877


==> BurgersEquationLargeTime-projProp-lin_nonlin-N513-r1-f3.dat <==
sampling,projectionProp
0.0,0.0023948203306645155
0.0033444816053511705,0.0033937981352210045
0.006688963210702341,0.004392954520881176
0.010033444816053512,0.005375657696276903
0.013377926421404682,0.005522926338016987
0.016722408026755852,0.0047729117795825005
0.020066889632107024,0.004023637622594833
0.023411371237458192,0.003273503854870796
0.026755852842809364,0.002524023875594139
0.030100334448160536,0.0017743073403835297
0.033444816053511704,0.0010434798896312714
0.03678929765886287,0.00031810998916625977
0.04013377926421405,0.000407293438911438
0.043478260869565216,0.001132424920797348
0.046822742474916385,0.0014831610023975372
0.05016722408026756,0.0015373900532722473
0.05351170568561873,0.001591745764017105
0.056856187290969896,0.0016459785401821136
0.06020066889632107,0.0017004236578941345
0.06354515050167224,0.001754865050315857
0.06688963210702341,0.001809343695640564
0.07023411371237458,0.0018634572625160217
0.07357859531772575,0.0019178912043571472
0.07692307692307693,0.001972511410713196
0.0802675585284281,0.0019119232892990112
0.08361204013377926,0.001432567834854126
0.08695652173913043,0.0009532198309898376
0.0903010033444816,0.000473901629447937
0.09364548494983277,5.5655837059021e-06
0.09698996655518395,0.00048473477363586426
0.10033444816053512,0.0010020658373832703
0.10367892976588629,0.001524709165096283
0.10702341137123746,0.0018611177802085876
0.11036789297658862,0.002113752067089081
0.11371237458193979,0.0023663491010665894
0.11705685618729096,0.00260346382856369
0.12040133779264214,0.0025523900985717773
0.12374581939799331,0.002501256763935089
0.12709030100334448,0.002449735999107361
0.13043478260869565,0.002398863434791565
0.13377926421404682,0.002349570393562317
0.13712374581939799,0.002305552363395691
0.14046822742474915,0.0022614896297454834
0.14381270903010032,0.002487167716026306
0.1471571906354515,0.0029231607913970947
0.1505016722408027,0.003358796238899231
0.15384615384615385,0.003794431686401367
0.15719063545150502,0.0042301565408706665
0.1605351170568562,0.004668772220611572
0.16387959866220736,0.0051106661558151245
0.16722408026755853,0.005552336573600769
0.1705685618729097,0.005996271967887878
0.17391304347826086,0.006454020738601685
0.17725752508361203,0.0069119930267333984
0.1806020066889632,0.0073698461055755615
0.18394648829431437,0.007659494876861572
0.18729096989966554,0.007049381732940674
0.1906354515050167,0.006439387798309326
0.1939799331103679,0.005829036235809326
0.19732441471571907,0.005218923091888428
0.20066889632107024,0.004691407084465027
0.2040133779264214,0.004169180989265442
0.20735785953177258,0.003646373748779297
0.21070234113712374,0.003123924136161804
0.2140468227424749,0.0026014745235443115
0.21739130434782608,0.0020791590213775635
0.22073578595317725,0.0015669465065002441
0.22408026755852842,0.001096472144126892
0.22742474916387959,0.0006268173456192017
0.23076923076923075,0.00015670061111450195
0.23411371237458192,0.00031329691410064697
0.23745819397993312,0.0007833987474441528
0.2408026755852843,0.0012532174587249756
0.24414715719063546,0.0017233043909072876
0.24749163879598662,0.0021934062242507935
0.2508361204013378,0.0026634931564331055
0.25418060200668896,0.003133624792098999
0.25752508361204013,0.003603309392929077
0.2608695652173913,0.004073411226272583
0.26421404682274247,0.004543423652648926
0.26755852842809363,0.0049717724323272705
0.2709030100334448,0.005285829305648804
0.27424749163879597,0.005599021911621094
0.27759197324414714,0.005913078784942627
0.2809364548494983,0.006226688623428345
0.2842809364548495,0.006539672613143921
0.28762541806020064,0.006853729486465454
0.2909698996655518,0.0071669816970825195
0.294314381270903,0.0074806809425354
0.29765886287625415,0.00779452919960022
0.3010033444816054,0.008108079433441162
0.30434782608695654,0.008405297994613647
0.3076923076923077,0.008320033550262451
0.3110367892976589,0.008027225732803345
0.31438127090301005,0.007736414670944214
0.3177257525083612,0.00744667649269104
0.3210702341137124,0.007155269384384155
0.32441471571906355,0.006865441799163818
0.3277591973244147,0.00658300518989563
0.3311036789297659,0.006257385015487671
0.33444816053511706,0.005931109189987183
0.3377926421404682,0.005605965852737427
0.3411371237458194,0.005300790071487427
0.34448160535117056,0.005017220973968506
0.34782608695652173,0.004733920097351074
0.3511705685618729,0.004505813121795654
0.35451505016722407,0.004305720329284668
0.35785953177257523,0.004104942083358765
0.3612040133779264,0.003904670476913452
0.36454849498327757,0.0036247074604034424
0.36789297658862874,0.0031525790691375732
0.3712374581939799,0.002716243267059326
0.3745819397993311,0.0022788643836975098
0.37792642140468224,0.0018416941165924072
0.3812709030100334,0.0014046132564544678
0.3846153846153846,0.0009385347366333008
0.3879598662207358,0.00046816468238830566
0.391304347826087,2.2351741790771484e-06
0.39464882943143814,0.0004729032516479492
0.3979933110367893,0.0009428560733795166
0.4013377926421405,0.0014137625694274902
0.40468227424749165,0.001567155122756958
0.4080267558528428,0.001590728759765625
0.411371237458194,0.0016351938247680664
0.41471571906354515,0.0016800463199615479
0.4180602006688963,0.0017247796058654785
0.4214046822742475,0.0017696619033813477
0.42474916387959866,0.0018143653869628906
0.4280936454849498,0.0016413331031799316
0.431438127090301,0.0014114081859588623
0.43478260869565216,0.0011800825595855713
0.43812709030100333,0.0009500086307525635
0.4414715719063545,0.0007188320159912109
0.44481605351170567,0.0004973113536834717
0.44816053511705684,0.00037235021591186523
0.451505016722408,0.0002346038818359375
0.45484949832775917,6.887316703796387e-05
0.45819397993311034,9.691715240478516e-05
0.4615384615384615,0.0002630650997161865
0.4648829431438127,0.0004286468029022217
0.46822742474916385,0.000588536262512207
0.47157190635451507,0.0007440447807312012
0.47491638795986624,0.0009594857692718506
0.4782608695652174,0.0012772083282470703
0.4816053511705686,0.0015948116779327393
0.48494983277591974,0.0019125640392303467
0.4882943143812709,0.0021706223487854004
0.4916387959866221,0.002223193645477295
0.49498327759197325,0.0022760629653930664
0.4983277591973244,0.0023278892040252686
0.5016722408026756,0.002380073070526123
0.5050167224080268,0.002432107925415039
0.5083612040133779,0.0024843215942382812
0.5117056856187291,0.0025359392166137695
0.5150501672240803,0.0025888681411743164
0.5183946488294314,0.002640366554260254
0.5217391304347826,0.0026931166648864746
0.5250836120401338,0.0027452707290649414
0.5284280936454849,0.0027974843978881836
0.5317725752508361,0.002849757671356201
0.5351170568561873,0.002901792526245117
0.5384615384615384,0.002967655658721924
0.5418060200668896,0.0030478835105895996
0.5451505016722408,0.003128230571746826
0.5484949832775919,0.0032085776329040527
0.5518394648829431,0.003288745880126953
0.5551839464882943,0.0033687353134155273
0.5585284280936454,0.003449082374572754
0.5618729096989966,0.0035299062728881836
0.5652173913043478,0.003609299659729004
0.568561872909699,0.003690004348754883
0.5719063545150501,0.0037360787391662598
0.5752508361204013,0.0037664175033569336
0.5785953177257525,0.0037978291511535645
0.5819397993311036,0.0038280487060546875
0.5852842809364548,0.003859221935272217
0.588628762541806,0.0038896799087524414
0.5919732441471571,0.003920853137969971
0.5953177257525083,0.003951311111450195
0.5986622073578595,0.003982961177825928
0.6020066889632107,0.004013538360595703
0.6053511705685619,0.0040444135665893555
0.6086956521739131,0.004074990749359131
0.6120401337792643,0.004106581211090088
0.6153846153846154,0.0041367411613464355
0.6187290969899666,0.004168212413787842
0.6220735785953178,0.004198849201202393
0.6254180602006689,0.004229605197906494
0.6287625418060201,0.004260659217834473
0.6321070234113713,0.004291057586669922
0.6354515050167224,0.00433582067489624
0.6387959866220736,0.004385411739349365
0.6421404682274248,0.004435300827026367
0.6454849498327759,0.004484593868255615
0.6488294314381271,0.004405796527862549
0.6521739130434783,0.004258394241333008
0.6555183946488294,0.004110753536224365
0.6588628762541806,0.003963351249694824
0.6622073578595318,0.0038160085678100586
0.6655518394648829,0.003667891025543213
0.6688963210702341,0.003520786762237549
0.6722408026755853,0.0033731460571289062
0.6755852842809364,0.0032251477241516113
0.6789297658862876,0.0016390681266784668
0.6822742474916388,0.0007184743881225586
0.68561872909699,0.00316011905670166
0.6889632107023411,0.0056705474853515625
0.6923076923076923,0.008169233798980713
0.6956521739130435,0.010666072368621826
0.6989966555183946,0.013162374496459961
0.7023411371237458,0.015659093856811523
0.705685618729097,0.018155932426452637
0.7090301003344481,0.0206528902053833
0.7123745819397993,0.023134291172027588
0.7157190635451505,0.025595128536224365
0.7190635451505016,0.02805536985397339
0.7224080267558528,0.030515074729919434
0.725752508361204,0.03297555446624756
0.7290969899665551,0.03543555736541748
0.7324414715719063,0.03789609670639038
0.7357859531772575,0.04035592079162598
0.7391304347826086,0.04281657934188843
0.7424749163879598,0.04527628421783447
0.745819397993311,0.04773712158203125
0.7491638795986622,0.05019664764404297
0.7525083612040133,0.05265718698501587
0.7558528428093645,0.05511736869812012
0.7591973244147157,0.057577669620513916
0.7625418060200668,0.060037434101104736
0.765886287625418,0.062497854232788086
0.7692307692307692,0.06495797634124756
0.7725752508361204,0.06741857528686523
0.7759197324414716,0.06987887620925903
0.7792642140468228,0.0723387598991394
0.782608695652174,0.07479888200759888
0.7859531772575251,0.0772588849067688
0.7892976588628763,0.07971948385238647
0.7926421404682275,0.0821797251701355
0.7959866220735786,0.0846402645111084
0.7993311036789298,0.08710038661956787
0.802675585284281,0.08956038951873779
0.8060200668896321,0.09202057123184204
0.8093645484949833,0.09448069334030151
0.8127090301003345,0.09694069623947144
0.8160535117056856,0.09940111637115479
0.8193979933110368,0.10186195373535156
0.822742474916388,0.10432159900665283
0.8260869565217391,0.10678189992904663
0.8294314381270903,0.10924190282821655
0.8327759197324415,0.11170244216918945
0.8361204013377926,0.1141621470451355
0.8394648829431438,0.11662274599075317
0.842809364548495,0.11908352375030518
0.8461538461538461,0.12154275178909302
0.8494983277591973,0.12400317192077637
0.8528428093645485,0.12646359205245972
0.8561872909698997,0.12892407178878784
0.8595317725752508,0.13138437271118164
0.862876254180602,0.13384437561035156
0.8662207357859532,0.1363047957420349
0.8695652173913043,0.13876503705978394
0.8729096989966555,0.14122462272644043
0.8762541806020067,0.14368486404418945
0.8795986622073578,0.14614444971084595
0.882943143812709,0.1486043930053711
0.8862876254180602,0.15106278657913208
0.8896321070234113,0.1535225510597229
0.8929765886287625,0.15598171949386597
0.8963210702341137,0.1584409475326538
0.8996655518394648,0.16090065240859985
0.903010033444816,0.16336017847061157
0.9063545150501672,0.16581976413726807
0.9096989966555183,0.16827881336212158
0.9130434782608695,0.1707388162612915
0.9163879598662207,0.17319822311401367
0.9197324414715718,0.1756579875946045
0.923076923076923,0.17811745405197144
0.9264214046822742,0.18057703971862793
0.9297658862876254,0.18303722143173218
0.9331103678929765,0.18549633026123047
0.9364548494983277,0.18795627355575562
0.9397993311036789,0.1904158592224121
0.9431438127090301,0.1928756833076477
0.9464882943143813,0.19533592462539673
0.9498327759197325,0.19779562950134277
0.9531772575250836,0.2002549171447754
0.9565217391304348,0.2026769518852234
0.959866220735786,0.20509755611419678
0.9632107023411371,0.2075173258781433
0.9665551839464883,0.2099384069442749
0.9698996655518395,0.2123579978942871
0.9732441471571907,0.2147783637046814
0.9765886287625418,0.2171981930732727
0.979933110367893,0.219618558883667
0.9832775919732442,0.22203856706619263
0.9866220735785953,0.22445952892303467
0.9899665551839465,0.22687995433807373
0.9933110367892977,0.22929978370666504
0.9966555183946488,0.23171937465667725
1.0,0.23414009809494019


==> BurgersEquationLargeTime-projProp-lin_nonlin-N513-r1-f4.dat <==
sampling,projectionProp
0.0,0.007879920303821564
0.0033444816053511705,0.008051199838519096
0.006688963210702341,0.008222119882702827
0.010033444816053512,0.008393664844334126
0.013377926421404682,0.008564884774386883
0.016722408026755852,0.008738474920392036
0.020066889632107024,0.00891447626054287
0.023411371237458192,0.009090837091207504
0.026755852842809364,0.009266627952456474
0.030100334448160536,0.009595539420843124
0.033444816053511704,0.010003060102462769
0.03678929765886287,0.010411147028207779
0.04013377926421405,0.010808005928993225
0.043478260869565216,0.011169902980327606
0.046822742474916385,0.011573564261198044
0.05016722408026756,0.011976830661296844
0.05351170568561873,0.01238025352358818
0.056856187290969896,0.01278352364897728
0.06020066889632107,0.013186857104301453
0.06354515050167224,0.013469114899635315
0.06688963210702341,0.013181276619434357
0.07023411371237458,0.012651637196540833
0.07357859531772575,0.01212235540151596
0.07692307692307693,0.01159331202507019
0.0802675585284281,0.011064000427722931
0.08361204013377926,0.010468289256095886
0.08695652173913043,0.00984518975019455
0.0903010033444816,0.009222544729709625
0.09364548494983277,0.008599728345870972
0.09698996655518395,0.007976755499839783
0.10033444816053512,0.007354013621807098
0.10367892976588629,0.006730571389198303
0.10702341137123746,0.006108105182647705
0.11036789297658862,0.005485400557518005
0.11371237458193979,0.004862278699874878
0.11705685618729096,0.004237912595272064
0.12040133779264214,0.0035686641931533813
0.12374581939799331,0.00290534645318985
0.12709030100334448,0.0022676438093185425
0.13043478260869565,0.0025074034929275513
0.13377926421404682,0.0030492395162582397
0.13712374581939799,0.003590688109397888
0.14046822742474915,0.0041320472955703735
0.14381270903010032,0.0046732425689697266
0.1471571906354515,0.004760310053825378
0.1505016722408027,0.004829898476600647
0.15384615384615385,0.004894629120826721
0.15719063545150502,0.004954233765602112
0.1605351170568562,0.005014091730117798
0.16387959866220736,0.0050733089447021484
0.16722408026755853,0.005132824182510376
0.1705685618729097,0.005192622542381287
0.17391304347826086,0.005250796675682068
0.17725752508361203,0.005300462245941162
0.1806020066889632,0.005350485444068909
0.18394648829431437,0.005400210618972778
0.18729096989966554,0.005449861288070679
0.1906354515050167,0.005499526858329773
0.1939799331103679,0.005549788475036621
0.19732441471571907,0.0055994391441345215
0.20066889632107024,0.0056490302085876465
0.2040133779264214,0.005698859691619873
0.20735785953177258,0.005748957395553589
0.21070234113712374,0.005798667669296265
0.2140468227424749,0.00584864616394043
0.21739130434782608,0.005898013710975647
0.22073578595317725,0.005948066711425781
0.22408026755852842,0.005998328328132629
0.22742474916387959,0.0060478150844573975
0.23076923076923075,0.005487591028213501
0.23411371237458192,0.004536956548690796
0.23745819397993312,0.003586873412132263
0.2408026755852843,0.0026367008686065674
0.24414715719063546,0.001686394214630127
0.24749163879598662,0.0007364600896835327
0.2508361204013378,0.000213623046875
0.25418060200668896,0.001163393259048462
0.25752508361204013,0.0021137595176696777
0.2608695652173913,0.0030639469623565674
0.26421404682274247,0.004014253616333008
0.26755852842809363,0.0049637556076049805
0.2709030100334448,0.005914747714996338
0.27424749163879597,0.006864696741104126
0.27759197324414714,0.007815033197402954
0.2809364548494983,0.006474822759628296
0.2842809364548495,0.0049433112144470215
0.28762541806020064,0.0034120678901672363
0.2909698996655518,0.0018811225891113281
0.294314381270903,0.0003497600555419922
0.29765886287625415,0.0011812448501586914
0.3010033444816054,0.0027123093605041504
0.30434782608695654,0.004243284463882446
0.3076923076923077,0.005672246217727661
0.3110367892976589,0.007101833820343018
0.31438127090301005,0.008530884981155396
0.3177257525083612,0.009959787130355835
0.3210702341137124,0.011389553546905518
0.32441471571906355,0.011786222457885742
0.3277591973244147,0.011149972677230835
0.3311036789297659,0.010433703660964966
0.33444816053511706,0.009713500738143921
0.3377926421404682,0.00899285078048706
0.3411371237458194,0.008272528648376465
0.34448160535117056,0.007553696632385254
0.34782608695652173,0.006836116313934326
0.3511705685618729,0.006117731332778931
0.35451505016722407,0.0053994059562683105
0.35785953177257523,0.004681438207626343
0.3612040133779264,0.003963649272918701
0.36454849498327757,0.0032453536987304688
0.36789297658862874,0.0025270581245422363
0.3712374581939799,0.0018090903759002686
0.3745819397993311,0.0010909736156463623
0.37792642140468224,0.0003727376461029053
0.3812709030100334,0.00034552812576293945
0.3846153846153846,0.0010628998279571533
0.3879598662207358,0.0017813444137573242
0.391304347826087,0.002499610185623169
0.39464882943143814,0.003217339515686035
0.3979933110367893,0.003941863775253296
0.4013377926421405,0.00467035174369812
0.40468227424749165,0.00539824366569519
0.4080267558528428,0.006224900484085083
0.411371237458194,0.006370633840560913
0.41471571906354515,0.00593411922454834
0.4180602006688963,0.00549730658531189
0.4214046822742475,0.0050604939460754395
0.42474916387959866,0.004623889923095703
0.4280936454849498,0.004186958074569702
0.431438127090301,0.003750920295715332
0.43478260869565216,0.0032051503658294678
0.43812709030100333,0.002550959587097168
0.4414715719063545,0.002308189868927002
0.44481605351170567,0.002092421054840088
0.44816053511705684,0.0018773078918457031
0.451505016722408,0.0016615092754364014
0.45484949832775917,0.001445859670639038
0.45819397993311034,0.0012304484844207764
0.4615384615384615,0.00101470947265625
0.4648829431438127,0.0007992684841156006
0.46822742474916385,0.0005836784839630127
0.47157190635451507,0.0003682076930999756
0.47491638795986624,0.0001526474952697754
0.4782608695652174,6.249547004699707e-05
0.4816053511705686,0.00027817487716674805
0.48494983277591974,0.0004941225051879883
0.4882943143812709,0.000709235668182373
0.4916387959866221,0.0009249746799468994
0.49498327759197325,0.0013165473937988281
0.4983277591973244,0.0018360316753387451
0.5016722408026756,0.002331078052520752
0.5050167224080268,0.002800166606903076
0.5083612040133779,0.003268599510192871
0.5117056856187291,0.003737151622772217
0.5150501672240803,0.004206955432891846
0.5183946488294314,0.004675805568695068
0.5217391304347826,0.0041005611419677734
0.5250836120401338,0.003406524658203125
0.5284280936454849,0.0027123689651489258
0.5317725752508361,0.002018451690673828
0.5351170568561873,0.0013172626495361328
0.5384615384615384,0.0004906058311462402
0.5418060200668896,0.0003363490104675293
0.5451505016722408,0.0011641979217529297
0.5484949832775919,0.00199127197265625
0.5518394648829431,0.0028182268142700195
0.5551839464882943,0.003444075584411621
0.5585284280936454,0.0040694475173950195
0.5618729096989966,0.004608511924743652
0.5652173913043478,0.004533886909484863
0.568561872909699,0.004459083080291748
0.5719063545150501,0.004384815692901611
0.5752508361204013,0.004310786724090576
0.5785953177257525,0.00423586368560791
0.5819397993311036,0.0041617751121521
0.5852842809364548,0.004086792469024658
0.588628762541806,0.004013121128082275
0.5919732441471571,0.0039376020431518555
0.5953177257525083,0.0038640499114990234
0.5986622073578595,0.0037891268730163574
0.6020066889632107,0.0037742257118225098
0.6053511705685619,0.003813326358795166
0.6086956521739131,0.0034581422805786133
0.6120401337792643,0.0029337406158447266
0.6153846153846154,0.002408444881439209
0.6187290969899666,0.0018830299377441406
0.6220735785953178,0.0014252066612243652
0.6254180602006689,0.001023411750793457
0.6287625418060201,0.0006222128868103027
0.6321070234113713,0.00025773048400878906
0.6354515050167224,0.00010073184967041016
0.6387959866220736,0.00046253204345703125
0.6421404682274248,0.0008254051208496094
0.6454849498327759,0.0011883378028869629
0.6488294314381271,0.0015503764152526855
0.6521739130434783,0.0019138455390930176
0.6555183946488294,0.001926124095916748
0.6588628762541806,0.000755608081817627
0.6622073578595318,0.0005680322647094727
0.6655518394648829,0.0018908381462097168
0.6688963210702341,0.0032150745391845703
0.6722408026755853,0.004314422607421875
0.6755852842809364,0.0053931474685668945
0.6789297658862876,0.006471693515777588
0.6822742474916388,0.007540106773376465
0.68561872909699,0.008602142333984375
0.6889632107023411,0.009665071964263916
0.6923076923076923,0.010726392269134521
0.6956521739130435,0.011789679527282715
0.6989966555183946,0.012851715087890625
0.7023411371237458,0.01391381025314331
0.705685618729097,0.0149766206741333
0.7090301003344481,0.015530109405517578
0.7123745819397993,0.016057133674621582
0.7157190635451505,0.016583263874053955
0.7190635451505016,0.01711094379425049
0.7224080267558528,0.017461061477661133
0.725752508361204,0.01655369997024536
0.7290969899665551,0.015646159648895264
0.7324414715719063,0.014738380908966064
0.7357859531772575,0.013830363750457764
0.7391304347826086,0.012923181056976318
0.7424749163879598,0.012016117572784424
0.745819397993311,0.011108100414276123
0.7491638795986622,0.0101662278175354
0.7525083612040133,0.009155809879302979
0.7558528428093645,0.00814598798751831
0.7591973244147157,0.007135868072509766
0.7625418060200668,0.006126224994659424
0.765886287625418,0.0051146745681762695
0.7692307692307692,0.004104495048522949
0.7725752508361204,0.0030943751335144043
0.7759197324414716,0.0020870566368103027
0.7792642140468228,0.0010835528373718262
0.782608695652174,8.088350296020508e-05
0.7859531772575251,0.0009238719940185547
0.7892976588628763,0.0019267797470092773
0.7926421404682275,0.002947568893432617
0.7959866220735786,0.003968715667724609
0.7993311036789298,0.004990577697753906
0.802675585284281,0.0053452253341674805
0.8060200668896321,0.005083262920379639
0.8093645484949833,0.004822671413421631
0.8127090301003345,0.004561364650726318
0.8160535117056856,0.004300415515899658
0.8193979933110368,0.004038751125335693
0.822742474916388,0.003777742385864258
0.8260869565217391,0.0035167932510375977
0.8294314381270903,0.003255784511566162
0.8327759197324415,0.002993643283843994
0.8361204013377926,0.002732574939727783
0.8394648829431438,0.0024712681770324707
0.842809364548495,0.002209961414337158
0.8461538461538461,0.0019497275352478027
0.8494983277591973,0.0016875863075256348
0.8528428093645485,0.0014268159866333008
0.8561872909698997,0.0011653304100036621
0.8595317725752508,0.000904381275177002
0.862876254180602,0.0006393194198608398
0.8662207357859532,0.00037467479705810547
0.8695652173913043,0.00011032819747924805
0.8729096989966555,0.00015348196029663086
0.8762541806020067,0.00041729211807250977
0.8795986622073578,0.0006813406944274902
0.882943143812709,0.0009462237358093262
0.8862876254180602,0.0012103915214538574
0.8896321070234113,0.0014747977256774902
0.8929765886287625,0.0017262101173400879
0.8963210702341137,0.001977860927581787
0.8996655518394648,0.0022298693656921387
0.903010033444816,0.0024815797805786133
0.9063545150501672,0.0027336478233337402
0.9096989966555183,0.0029847025871276855
0.9130434782608695,0.003236532211303711
0.9163879598662207,0.003488481044769287
0.9197324414715718,0.0037397146224975586
0.923076923076923,0.003991365432739258
0.9264214046822742,0.0042427778244018555
0.9297658862876254,0.004408657550811768
0.9331103678929765,0.004405021667480469
0.9364548494983277,0.004399895668029785
0.9397993311036789,0.004396677017211914
0.9431438127090301,0.004391789436340332
0.9464882943143813,0.004492282867431641
0.9498327759197325,0.00461965799331665
0.9531772575250836,0.004746496677398682
0.9565217391304348,0.004874110221862793
0.959866220735786,0.0056403279304504395
0.9632107023411371,0.006433367729187012
0.9665551839464883,0.0071929097175598145
0.9698996655518395,0.007951080799102783
0.9732441471571907,0.008701860904693604
0.9765886287625418,0.009452223777770996
0.979933110367893,0.010203301906585693
0.9832775919732442,0.010954141616821289
0.9866220735785953,0.011704504489898682
0.9899665551839465,0.012455642223358154
0.9933110367892977,0.012659192085266113
0.9966555183946488,0.012150406837463379
1.0,0.011640310287475586


==> BurgersEquationLargeTime-projProp-lin_nonlin-N513-r1-f5.dat <==
sampling,projectionProp
0.0,0.00045951289939694107
0.0033444816053511705,0.0004171254113316536
0.006688963210702341,0.00037414487451314926
0.010033444816053512,0.0003311559557914734
0.013377926421404682,0.0002879928797483444
0.016722408026755852,0.0002453066408634186
0.020066889632107024,0.00020226463675498962
0.023411371237458192,0.00015917792916297913
0.026755852842809364,0.0001139715313911438
0.030100334448160536,6.960146129131317e-05
0.033444816053511704,2.5175511837005615e-05
0.03678929765886287,1.9975006580352783e-05
0.04013377926421405,6.451457738876343e-05
0.043478260869565216,0.00010930746793746948
0.046822742474916385,0.00015361234545707703
0.05016722408026756,0.00019929558038711548
0.05351170568561873,0.00024354085326194763
0.056856187290969896,0.0002892240881919861
0.06020066889632107,0.00033288076519966125
0.06354515050167224,0.00037802010774612427
0.06688963210702341,0.0004221498966217041
0.07023411371237458,0.00046741217374801636
0.07357859531772575,0.0005113109946250916
0.07692307692307693,0.0005562752485275269
0.0802675585284281,0.0006009340286254883
0.08361204013377926,0.0006460249423980713
0.08695652173913043,0.0006903335452079773
0.0903010033444816,0.000735357403755188
0.09364548494983277,0.0007801949977874756
0.09698996655518395,0.000825047492980957
0.10033444816053512,0.0008694157004356384
0.10367892976588629,0.0009135454893112183
0.10702341137123746,0.0009585767984390259
0.11036789297658862,0.0010036006569862366
0.11371237458193979,0.0009590014815330505
0.11705685618729096,0.0008963868021965027
0.12040133779264214,0.0008332356810569763
0.12374581939799331,0.0007702037692070007
0.12709030100334448,0.0007077008485794067
0.13043478260869565,0.0006447881460189819
0.13377926421404682,0.000581696629524231
0.13712374581939799,0.0005020350217819214
0.14046822742474915,0.00039936602115631104
0.14381270903010032,0.00029671192169189453
0.1471571906354515,0.00019372999668121338
0.1505016722408027,9.116530418395996e-05
0.15384615384615385,1.208484172821045e-05
0.15719063545150502,0.00011411309242248535
0.1605351170568562,0.0002168416976928711
0.16387959866220736,0.0003205835819244385
0.16722408026755853,0.0004227161407470703
0.1705685618729097,0.0005255192518234253
0.17391304347826086,0.0005631744861602783
0.17725752508361203,0.00032782554626464844
0.1806020066889632,9.205937385559082e-05
0.18394648829431437,0.0001440495252609253
0.18729096989966554,0.0003789663314819336
0.1906354515050167,0.0006145685911178589
0.1939799331103679,0.0008504390716552734
0.19732441471571907,0.0010866820812225342
0.20066889632107024,0.001322627067565918
0.2040133779264214,0.0015577822923660278
0.20735785953177258,0.0017927587032318115
0.21070234113712374,0.0020300298929214478
0.2140468227424749,0.00226554274559021
0.21739130434782608,0.00250069797039032
0.22073578595317725,0.0027365386486053467
0.22408026755852842,0.002973124384880066
0.22742474916387959,0.0032081902027130127
0.23076923076923075,0.0034440606832504272
0.23411371237458192,0.0036794543266296387
0.23745819397993312,0.003915339708328247
0.2408026755852843,0.00415116548538208
0.24414715719063546,0.00438709557056427
0.24749163879598662,0.00462263822555542
0.2508361204013378,0.004858165979385376
0.25418060200668896,0.005093738436698914
0.25752508361204013,0.005329787731170654
0.2608695652173913,0.00556597113609314
0.26421404682274247,0.005800962448120117
0.26755852842809363,0.006036877632141113
0.2709030100334448,0.006272435188293457
0.27424749163879597,0.006508320569992065
0.27759197324414714,0.006745129823684692
0.2809364548494983,0.006979763507843018
0.2842809364548495,0.007216602563858032
0.28762541806020064,0.007451057434082031
0.2909698996655518,0.00768694281578064
0.294314381270903,0.007922947406768799
0.29765886287625415,0.008157908916473389
0.3010033444816054,0.008393615484237671
0.30434782608695654,0.008630156517028809
0.3076923076923077,0.008865565061569214
0.3110367892976589,0.009101569652557373
0.31438127090301005,0.009337395429611206
0.3177257525083612,0.009572982788085938
0.3210702341137124,0.009808719158172607
0.32441471571906355,0.010045111179351807
0.3277591973244147,0.01027989387512207
0.3311036789297659,0.010516375303268433
0.33444816053511706,0.010750830173492432
0.3377926421404682,0.010987997055053711
0.3411371237458194,0.011222869157791138
0.34448160535117056,0.01145896315574646
0.34782608695652173,0.011694580316543579
0.3511705685618729,0.011272519826889038
0.35451505016722407,0.010764926671981812
0.35785953177257523,0.010256081819534302
0.3612040133779264,0.009747624397277832
0.36454849498327757,0.009238183498382568
0.36789297658862874,0.008729398250579834
0.3712374581939799,0.008219897747039795
0.3745819397993311,0.0077117085456848145
0.37792642140468224,0.007201880216598511
0.3812709030100334,0.006693243980407715
0.3846153846153846,0.006185472011566162
0.3879598662207358,0.005675911903381348
0.391304347826087,0.0051656365394592285
0.39464882943143814,0.004658102989196777
0.3979933110367893,0.004149198532104492
0.4013377926421405,0.0036396682262420654
0.40468227424749165,0.0031303465366363525
0.4080267558528428,0.0026225149631500244
0.411371237458194,0.0021134912967681885
0.41471571906354515,0.0016044080257415771
0.4180602006688963,0.0010967850685119629
0.4214046822742475,0.0005872547626495361
0.42474916387959866,7.82310962677002e-05
0.4280936454849498,0.0004318654537200928
0.431438127090301,0.0009389221668243408
0.43478260869565216,0.001456141471862793
0.43812709030100333,0.0019741952419281006
0.4414715719063545,0.0024921000003814697
0.44481605351170567,0.0030086934566497803
0.44816053511705684,0.0035258233547210693
0.451505016722408,0.004044681787490845
0.45484949832775917,0.004560977220535278
0.45819397993311034,0.005078643560409546
0.4615384615384615,0.005595952272415161
0.4648829431438127,0.0061137378215789795
0.46822742474916385,0.006631582975387573
0.47157190635451507,0.007149398326873779
0.47491638795986624,0.007666677236557007
0.4782608695652174,0.00818440318107605
0.4816053511705686,0.008702903985977173
0.48494983277591974,0.009219080209732056
0.4882943143812709,0.009737074375152588
0.4916387959866221,0.010254234075546265
0.49498327759197325,0.010771960020065308
0.4983277591973244,0.011290162801742554
0.5016722408026756,0.011807262897491455
0.5050167224080268,0.012324631214141846
0.5083612040133779,0.012841522693634033
0.5117056856187291,0.013358891010284424
0.5150501672240803,0.0138777494430542
0.5183946488294314,0.014394283294677734
0.5217391304347826,0.014911770820617676
0.5250836120401338,0.015429973602294922
0.5284280936454849,0.015178084373474121
0.5317725752508361,0.01479870080947876
0.5351170568561873,0.014421701431274414
0.5384615384615384,0.01404428482055664
0.5418060200668896,0.013668239116668701
0.5451505016722408,0.013291656970977783
0.5484949832775919,0.01291579008102417
0.5518394648829431,0.012538135051727295
0.5551839464882943,0.012161970138549805
0.5585284280936454,0.01178508996963501
0.5618729096989966,0.011409282684326172
0.5652173913043478,0.011032581329345703
0.568561872909699,0.010655760765075684
0.5719063545150501,0.010279715061187744
0.5752508361204013,0.009903669357299805
0.5785953177257525,0.009526193141937256
0.5819397993311036,0.009149432182312012
0.5852842809364548,0.008773267269134521
0.588628762541806,0.0083962082862854
0.5919732441471571,0.00802081823348999
0.5953177257525083,0.007643997669219971
0.5986622073578595,0.007267653942108154
0.6020066889632107,0.006890356540679932
0.6053511705685619,0.006514072418212891
0.6086956521739131,0.006137490272521973
0.6120401337792643,0.005761325359344482
0.6153846153846154,0.005383908748626709
0.6187290969899666,0.005008280277252197
0.6220735785953178,0.004631757736206055
0.6254180602006689,0.004255056381225586
0.6287625418060201,0.0038788318634033203
0.6321070234113713,0.0035027265548706055
0.6354515050167224,0.003124415874481201
0.6387959866220736,0.0027484893798828125
0.6421404682274248,0.0023717284202575684
0.6454849498327759,0.0019959211349487305
0.6488294314381271,0.0016189813613891602
0.6521739130434783,0.0012416839599609375
0.6555183946488294,0.0008655190467834473
0.6588628762541806,0.0004895925521850586
0.6622073578595318,0.00011330842971801758
0.6655518394648829,0.0002638101577758789
0.6688963210702341,0.0006402134895324707
0.6722408026755853,0.0010167956352233887
0.6755852842809364,0.0013933777809143066
0.6789297658862876,0.0017704367637634277
0.6822742474916388,0.0021470189094543457
0.68561872909699,0.002522766590118408
0.6889632107023411,0.002877950668334961
0.6923076923076923,0.0032227039337158203
0.6956521739130435,0.0035675764083862305
0.6989966555183946,0.003913223743438721
0.7023411371237458,0.004258930683135986
0.705685618729097,0.00460362434387207
0.7090301003344481,0.004948735237121582
0.7123745819397993,0.005293488502502441
0.7157190635451505,0.005633056163787842
0.7190635451505016,0.0059604644775390625
0.7224080267558528,0.006290018558502197
0.725752508361204,0.006618380546569824
0.7290969899665551,0.0069457292556762695
0.7324414715719063,0.007273435592651367
0.7357859531772575,0.00760197639465332
0.7391304347826086,0.007930219173431396
0.7424749163879598,0.008258223533630371
0.745819397993311,0.008586287498474121
0.7491638795986622,0.008914768695831299
0.7525083612040133,0.009241819381713867
0.7558528428093645,0.009571313858032227
0.7591973244147157,0.009897947311401367
0.7625418060200668,0.010227024555206299
0.765886287625418,0.010554850101470947
0.7692307692307692,0.010684788227081299
0.7725752508361204,0.01025247573852539
0.7759197324414716,0.0098189115524292
0.7792642140468228,0.009386301040649414
0.782608695652174,0.00895470380783081
0.7859531772575251,0.008521854877471924
0.7892976588628763,0.008089780807495117
0.7926421404682275,0.007655680179595947
0.7959866220735786,0.007223546504974365
0.7993311036789298,0.0067909955978393555
0.802675585284281,0.006358146667480469
0.8060200668896321,0.005926191806793213
0.8093645484949833,0.005493879318237305
0.8127090301003345,0.00505983829498291
0.8160535117056856,0.004628181457519531
0.8193979933110368,0.00419461727142334
0.822742474916388,0.0037624239921569824
0.8260869565217391,0.0033298134803771973
0.8294314381270903,0.0028968453407287598
0.8327759197324415,0.002463400363922119
0.8361204013377926,0.002030789852142334
0.8394648829431438,0.001598656177520752
0.842809364548495,0.0011664628982543945
0.8461538461538461,0.0007325410842895508
0.8494983277591973,0.00029975175857543945
0.8528428093645485,0.00013238191604614258
0.8561872909698997,0.0005652308464050293
0.8595317725752508,0.0009976029396057129
0.862876254180602,0.0014303326606750488
0.8662207357859532,0.001863241195678711
0.8695652173913043,0.002295374870300293
0.8729096989966555,0.0027281641960144043
0.8762541806020067,0.0031613707542419434
0.8795986622073578,0.00359421968460083
0.882943143812709,0.004026353359222412
0.8862876254180602,0.0044591426849365234
0.8896321070234113,0.0048912763595581055
0.8929765886287625,0.005324602127075195
0.8963210702341137,0.005757451057434082
0.8996655518394648,0.0061910152435302734
0.903010033444816,0.006622791290283203
0.9063545150501672,0.007055521011352539
0.9096989966555183,0.007487893104553223
0.9130434782608695,0.00792086124420166
0.9163879598662207,0.00835341215133667
0.9197324414715718,0.008785367012023926
0.923076923076923,0.009219944477081299
0.9264214046822742,0.009651541709899902
0.9297658862876254,0.010084390640258789
0.9331103678929765,0.010501503944396973
0.9364548494983277,0.010276496410369873
0.9397993311036789,0.010050952434539795
0.9431438127090301,0.009826719760894775
0.9464882943143813,0.009601354598999023
0.9498327759197325,0.009377241134643555
0.9531772575250836,0.009151756763458252
0.9565217391304348,0.00892728567123413
0.959866220735786,0.008701980113983154
0.9632107023411371,0.008476614952087402
0.9665551839464883,0.008252441883087158
0.9698996655518395,0.008026659488677979
0.9732441471571907,0.007802367210388184
0.9765886287625418,0.007577240467071533
0.979933110367893,0.0073528289794921875
0.9832775919732442,0.007126927375793457
0.9866220735785953,0.006903350353240967
0.9899665551839465,0.006676793098449707
0.9933110367892977,0.006453275680541992
0.9966555183946488,0.006227314472198486
1.0,0.006003022193908691


==> BurgersEquationLargeTime-projProp-nonlin-N512-r1-f3.dat <==
sampling,projectionProp
0.0,0.008205976337194443
0.0033444816053511705,0.008718980476260185
0.006688963210702341,0.009250320494174957
0.010033444816053512,0.009784339927136898
0.013377926421404682,0.010321260429918766
0.016722408026755852,0.01093098521232605
0.020066889632107024,0.010522933676838875
0.023411371237458192,0.010114829987287521
0.026755852842809364,0.00970681942999363
0.030100334448160536,0.008621860295534134
0.033444816053511704,0.006586682051420212
0.03678929765886287,0.004566814750432968
0.04013377926421405,0.002844158560037613
0.043478260869565216,0.0011634714901447296
0.046822742474916385,0.00029682740569114685
0.05016722408026756,0.00040856003761291504
0.05351170568561873,0.0005201809108257294
0.056856187290969896,0.0006318353116512299
0.06020066889632107,0.0007434114813804626
0.06354515050167224,0.0008550286293029785
0.06688963210702341,0.0008362531661987305
0.07023411371237458,0.00020564347505569458
0.07357859531772575,0.000734381377696991
0.07692307692307693,0.0016745328903198242
0.0802675585284281,0.0024752840399742126
0.08361204013377926,0.0022851675748825073
0.08695652173913043,0.002095058560371399
0.0903010033444816,0.0019049644470214844
0.09364548494983277,0.0017147883772850037
0.09698996655518395,0.0015246346592903137
0.10033444816053512,0.000522024929523468
0.10367892976588629,0.0008240863680839539
0.10702341137123746,0.0019545778632164
0.11036789297658862,0.0020679086446762085
0.11371237458193979,0.001616649329662323
0.11705685618729096,0.001116633415222168
0.12040133779264214,0.0006229281425476074
0.12374581939799331,0.00015643984079360962
0.12709030100334448,0.0003100782632827759
0.13043478260869565,0.0005504637956619263
0.13377926421404682,0.000516057014465332
0.13712374581939799,0.0005026459693908691
0.14046822742474915,0.0003883242607116699
0.14381270903010032,8.283555507659912e-05
0.1471571906354515,0.00022268295288085938
0.1505016722408027,0.000528380274772644
0.15384615384615385,0.0008339136838912964
0.15719063545150502,0.0011393725872039795
0.1605351170568562,0.0014450103044509888
0.16387959866220736,0.0017408579587936401
0.16722408026755853,0.002370387315750122
0.1705685618729097,0.003191143274307251
0.17391304347826086,0.004011929035186768
0.17725752508361203,0.004832416772842407
0.1806020066889632,0.005653277039527893
0.18394648829431437,0.006473973393440247
0.18729096989966554,0.007294788956642151
0.1906354515050167,0.008115395903587341
0.1939799331103679,0.008354008197784424
0.19732441471571907,0.008265510201454163
0.20066889632107024,0.008176803588867188
0.2040133779264214,0.008088409900665283
0.20735785953177258,0.007999822497367859
0.21070234113712374,0.007944166660308838
0.2140468227424749,0.007931068539619446
0.21739130434782608,0.007918119430541992
0.22073578595317725,0.007904991507530212
0.22408026755852842,0.007891863584518433
0.22742474916387959,0.007878914475440979
0.23076923076923075,0.007865816354751587
0.23411371237458192,0.007852688431739807
0.23745819397993312,0.007062941789627075
0.2408026755852843,0.006060808897018433
0.24414715719063546,0.00505886971950531
0.24749163879598662,0.004056826233863831
0.2508361204013378,0.0030548274517059326
0.25418060200668896,0.00205269455909729
0.25752508361204013,0.0010506510734558105
0.2608695652173913,4.8607587814331055e-05
0.26421404682274247,0.0009534955024719238
0.26755852842809363,0.001955479383468628
0.2709030100334448,0.0022700726985931396
0.27424749163879597,0.0008014142513275146
0.27759197324414714,0.0006670653820037842
0.2809364548494983,0.002146422863006592
0.2842809364548495,0.0036315321922302246
0.28762541806020064,0.0039817094802856445
0.2909698996655518,0.0029062628746032715
0.294314381270903,0.0021313130855560303
0.29765886287625415,0.0014247894287109375
0.3010033444816054,0.0008989572525024414
0.30434782608695654,0.00043520331382751465
0.3076923076923077,0.0003274977207183838
0.3110367892976589,0.0004183650016784668
0.31438127090301005,0.0005092322826385498
0.3177257525083612,0.00032088160514831543
0.3210702341137124,6.654858589172363e-05
0.32441471571906355,0.00018787384033203125
0.3277591973244147,0.00044226646423339844
0.3311036789297659,0.0006964802742004395
0.33444816053511706,0.00019225478172302246
0.3377926421404682,0.0005663037300109863
0.3411371237458194,0.0014149248600006104
0.34448160535117056,0.00232619047164917
0.34782608695652173,0.0032372474670410156
0.3511705685618729,0.004132449626922607
0.35451505016722407,0.005010128021240234
0.35785953177257523,0.005887895822525024
0.3612040133779264,0.006765514612197876
0.36454849498327757,0.007692843675613403
0.36789297658862874,0.00862276554107666
0.3712374581939799,0.00955227017402649
0.3745819397993311,0.010666221380233765
0.37792642140468224,0.011827826499938965
0.3812709030100334,0.00969192385673523
0.3846153846153846,0.0072844624519348145
0.3879598662207358,0.004876852035522461
0.391304347826087,0.002480030059814453
0.39464882943143814,0.000167161226272583
0.3979933110367893,0.0010976791381835938
0.4013377926421405,0.0012054145336151123
0.40468227424749165,0.000993877649307251
0.4080267558528428,0.00048407912254333496
0.411371237458194,2.5957822799682617e-05
0.41471571906354515,0.0005358755588531494
0.4180602006688963,0.001045823097229004
0.4214046822742475,0.0015558600425720215
0.42474916387959866,0.002065688371658325
0.4280936454849498,0.0025756657123565674
0.431438127090301,0.0030854642391204834
0.43478260869565216,0.0035956203937530518
0.43812709030100333,0.004105597734451294
0.4414715719063545,0.004615306854248047
0.44481605351170567,0.00512540340423584
0.44816053511705684,0.00563541054725647
0.451505016722408,0.006145179271697998
0.45484949832775917,0.006680220365524292
0.45819397993311034,0.007236748933792114
0.4615384615384615,0.007852941751480103
0.4648829431438127,0.008719950914382935
0.46822742474916385,0.009587019681930542
0.47157190635451507,0.010462462902069092
0.47491638795986624,0.01139882206916809
0.4782608695652174,0.011386483907699585
0.4816053511705686,0.010444551706314087
0.48494983277591974,0.009502530097961426
0.4882943143812709,0.008636265993118286
0.4916387959866221,0.007850617170333862
0.49498327759197325,0.007013827562332153
0.4983277591973244,0.006177037954330444
0.5016722408026756,0.005625128746032715
0.5050167224080268,0.005291759967803955
0.5083612040133779,0.004957258701324463
0.5117056856187291,0.004622697830200195
0.5150501672240803,0.004288017749786377
0.5183946488294314,0.003953516483306885
0.5217391304347826,0.003618776798248291
0.5250836120401338,0.0032840967178344727
0.5284280936454849,0.0029494762420654297
0.5317725752508361,0.002638101577758789
0.5351170568561873,0.0025995969772338867
0.5384615384615384,0.0025586485862731934
0.5418060200668896,0.0028194785118103027
0.5451505016722408,0.003202676773071289
0.5484949832775919,0.0035860538482666016
0.5518394648829431,0.003969252109527588
0.5551839464882943,0.004352569580078125
0.5585284280936454,0.004735827445983887
0.5618729096989966,0.005118906497955322
0.5652173913043478,0.005502283573150635
0.568561872909699,0.00561755895614624
0.5719063545150501,0.005489468574523926
0.5752508361204013,0.00541079044342041
0.5785953177257525,0.005326986312866211
0.5819397993311036,0.005237400531768799
0.5852842809364548,0.005147993564605713
0.588628762541806,0.005058467388153076
0.5919732441471571,0.0049689412117004395
0.5953177257525083,0.004879355430603027
0.5986622073578595,0.004760563373565674
0.6020066889632107,0.004546701908111572
0.6053511705685619,0.004412233829498291
0.6086956521739131,0.0043405890464782715
0.6120401337792643,0.004763424396514893
0.6153846153846154,0.005956709384918213
0.6187290969899666,0.007149815559387207
0.6220735785953178,0.008342921733856201
0.6254180602006689,0.009536266326904297
0.6287625418060201,0.010730266571044922
0.6321070234113713,0.011926352977752686
0.6354515050167224,0.01312255859375
0.6387959866220736,0.014318883419036865
0.6421404682274248,0.014835000038146973
0.6454849498327759,0.01396268606185913
0.6488294314381271,0.013101339340209961
0.6521739130434783,0.0122414231300354
0.6555183946488294,0.011381685733795166
0.6588628762541806,0.010522007942199707
0.6622073578595318,0.009662032127380371
0.6655518394648829,0.008802175521850586
0.6688963210702341,0.008204817771911621
0.6722408026755853,0.0076334476470947266
0.6755852842809364,0.0070618391036987305
0.6789297658862876,0.006777703762054443
0.6822742474916388,0.00662386417388916
0.68561872909699,0.0064697265625
0.6889632107023411,0.006315767765045166
0.6923076923076923,0.006161868572235107
0.6956521739130435,0.006007969379425049
0.6989966555183946,0.00585407018661499
0.7023411371237458,0.005699872970581055
0.705685618729097,0.0047740936279296875
0.7090301003344481,0.0036325454711914062
0.7123745819397993,0.002393484115600586
0.7157190635451505,0.001145780086517334
0.7190635451505016,0.00011092424392700195
0.7224080267558528,0.0013488531112670898
0.725752508361204,0.002489149570465088
0.7290969899665551,0.003629148006439209
0.7324414715719063,0.004769504070281982
0.7357859531772575,0.005909621715545654
0.7391304347826086,0.007049620151519775
0.7424749163879598,0.008189857006072998
0.745819397993311,0.00933009386062622
0.7491638795986622,0.009408771991729736
0.7525083612040133,0.007807791233062744
0.7558528428093645,0.006207525730133057
0.7591973244147157,0.005109012126922607
0.7625418060200668,0.004679739475250244
0.765886287625418,0.00425034761428833
0.7692307692307692,0.0035543441772460938
0.7725752508361204,0.0027824044227600098
0.7759197324414716,0.0020101070404052734
0.7792642140468228,0.0012379884719848633
0.782608695652174,0.0004658699035644531
0.7859531772575251,0.000306546688079834
0.7892976588628763,0.0010786056518554688
0.7926421404682275,0.0018507838249206543
0.7959866220735786,0.0026230812072753906
0.7993311036789298,0.0036067962646484375
0.802675585284281,0.004603862762451172
0.8060200668896321,0.005594789981842041
0.8093645484949833,0.006586194038391113
0.8127090301003345,0.007675290107727051
0.8160535117056856,0.008842766284942627
0.8193979933110368,0.009936690330505371
0.822742474916388,0.01051872968673706
0.8260869565217391,0.011110126972198486
0.8294314381270903,0.011702299118041992
0.8327759197324415,0.01266855001449585
0.8361204013377926,0.013902604579925537
0.8394648829431438,0.015497446060180664
0.842809364548495,0.01525735855102539
0.8461538461538461,0.01439666748046875
0.8494983277591973,0.013536036014556885
0.8528428093645485,0.012675285339355469
0.8561872909698997,0.011814773082733154
0.8595317725752508,0.010954141616821289
0.862876254180602,0.010093390941619873
0.8662207357859532,0.009232878684997559
0.8695652173913043,0.00841522216796875
0.8729096989966555,0.007839024066925049
0.8762541806020067,0.007263243198394775
0.8795986622073578,0.006474494934082031
0.882943143812709,0.005648910999298096
0.8862876254180602,0.004823505878448486
0.8896321070234113,0.004007697105407715
0.8929765886287625,0.0032175779342651367
0.8963210702341137,0.0024309158325195312
0.8996655518394648,0.0017234086990356445
0.903010033444816,0.0010496973991394043
0.9063545150501672,0.00037658214569091797
0.9096989966555183,0.0002968907356262207
0.9130434782608695,0.0009704232215881348
0.9163879598662207,0.001643836498260498
0.9197324414715718,0.002317190170288086
0.923076923076923,0.0026779770851135254
0.9264214046822742,0.0020557641983032227
0.9297658862876254,0.0014336705207824707
0.9331103678929765,0.0008113980293273926
0.9364548494983277,0.00018894672393798828
0.9397993311036789,0.0004334449768066406
0.9431438127090301,0.0010554194450378418
0.9464882943143813,0.0016777515411376953
0.9498327759197325,0.0016411542892456055
0.9531772575250836,0.0014581084251403809
0.9565217391304348,0.001275181770324707
0.959866220735786,0.0010919570922851562
0.9632107023411371,0.0009087920188903809
0.9665551839464883,0.000725865364074707
0.9698996655518395,0.0005530714988708496
0.9732441471571907,0.0005301833152770996
0.9765886287625418,0.0005075931549072266
0.979933110367893,0.00048482418060302734
0.9832775919732442,0.0004621148109436035
0.9866220735785953,0.0004394054412841797
0.9899665551839465,0.0004169344902038574
0.9933110367892977,0.0003940463066101074
0.9966555183946488,0.00037109851837158203
1.0,0.00037491321563720703


==> BurgersEquationLargeTime-projProp-nonlin-N512-r1-f4.dat <==
sampling,projectionProp
0.0,0.002383619546890259
0.0033444816053511705,0.002789912512525916
0.006688963210702341,0.0044356766156852245
0.010033444816053512,0.005160764791071415
0.013377926421404682,0.004952027462422848
0.016722408026755852,0.0047433041036129
0.020066889632107024,0.004542546346783638
0.023411371237458192,0.0043541863560676575
0.026755852842809364,0.004206439480185509
0.030100334448160536,0.004072222858667374
0.033444816053511704,0.004007808864116669
0.03678929765886287,0.0039433687925338745
0.04013377926421405,0.003986183553934097
0.043478260869565216,0.0042122118175029755
0.046822742474916385,0.004005834460258484
0.05016722408026756,0.003777138888835907
0.05351170568561873,0.0035483650863170624
0.056856187290969896,0.003319699317216873
0.06020066889632107,0.003089688718318939
0.06354515050167224,0.0028565675020217896
0.06688963210702341,0.0026234090328216553
0.07023411371237458,0.002390332520008087
0.07357859531772575,0.002157166600227356
0.07692307692307693,0.0019241347908973694
0.0802675585284281,0.0016909167170524597
0.08361204013377926,0.0012850463390350342
0.08695652173913043,0.0006560608744621277
0.0903010033444816,0.002533063292503357
0.09364548494983277,0.002834305167198181
0.09698996655518395,0.0018055513501167297
0.10033444816053512,0.0004914253950119019
0.10367892976588629,0.0008439421653747559
0.10702341137123746,0.001465819776058197
0.11036789297658862,0.0020467787981033325
0.11371237458193979,0.0026276931166648865
0.11705685618729096,0.002905420958995819
0.12040133779264214,0.0033207833766937256
0.12374581939799331,0.0038813725113868713
0.12709030100334448,0.004433274269104004
0.13043478260869565,0.004856973886489868
0.13377926421404682,0.004759058356285095
0.13712374581939799,0.004607453942298889
0.14046822742474915,0.004455924034118652
0.14381270903010032,0.004304364323616028
0.1471571906354515,0.004152774810791016
0.1505016722408027,0.004001215100288391
0.15384615384615385,0.004256844520568848
0.15719063545150502,0.0046112388372421265
0.1605351170568562,0.004965543746948242
0.16387959866220736,0.005319967865943909
0.16722408026755853,0.005684688687324524
0.1705685618729097,0.006062760949134827
0.17391304347826086,0.00642317533493042
0.17725752508361203,0.006597667932510376
0.1806020066889632,0.005699828267097473
0.18394648829431437,0.005197450518608093
0.18729096989966554,0.00525037944316864
0.1906354515050167,0.005303293466567993
0.1939799331103679,0.005356311798095703
0.19732441471571907,0.005409181118011475
0.20066889632107024,0.005462124943733215
0.2040133779264214,0.0048547834157943726
0.20735785953177258,0.00412498414516449
0.21070234113712374,0.003424316644668579
0.2140468227424749,0.002723395824432373
0.21739130434782608,0.002022653818130493
0.22073578595317725,0.001321837306022644
0.22408026755852842,0.0007961839437484741
0.22742474916387959,0.0003141462802886963
0.23076923076923075,6.732344627380371e-05
0.23411371237458192,0.0004444718360900879
0.23745819397993312,0.0008973926305770874
0.2408026755852843,0.0013536661863327026
0.24414715719063546,0.001809820532798767
0.24749163879598662,0.002266138792037964
0.2508361204013378,0.0015480518341064453
0.25418060200668896,0.0003606081008911133
0.25752508361204013,0.0008761882781982422
0.2608695652173913,0.00218355655670166
0.26421404682274247,0.0034909844398498535
0.26755852842809363,0.004798471927642822
0.2709030100334448,0.006105870008468628
0.27424749163879597,0.007413238286972046
0.27759197324414714,0.008323520421981812
0.2809364548494983,0.00762292742729187
0.2842809364548495,0.006961017847061157
0.28762541806020064,0.006349444389343262
0.2909698996655518,0.005737900733947754
0.294314381270903,0.005646884441375732
0.29765886287625415,0.006483674049377441
0.3010033444816054,0.007845461368560791
0.30434782608695654,0.009207308292388916
0.3076923076923077,0.010569185018539429
0.3110367892976589,0.01013365387916565
0.31438127090301005,0.00854983925819397
0.3177257525083612,0.007013112306594849
0.3210702341137124,0.005449146032333374
0.32441471571906355,0.00388491153717041
0.3277591973244147,0.002321004867553711
0.3311036789297659,0.0009361505508422852
0.33444816053511706,0.00032961368560791016
0.3377926421404682,0.0033593177795410156
0.3411371237458194,0.004014134407043457
0.34448160535117056,0.00358465313911438
0.34782608695652173,0.0027244985103607178
0.3511705685618729,0.0014947950839996338
0.35451505016722407,0.00021007657051086426
0.35785953177257523,0.0021289288997650146
0.3612040133779264,0.004047989845275879
0.36454849498327757,0.005966842174530029
0.36789297658862874,0.00788581371307373
0.3712374581939799,0.009804725646972656
0.3745819397993311,0.011723637580871582
0.37792642140468224,0.013642668724060059
0.3812709030100334,0.015317827463150024
0.3846153846153846,0.015219181776046753
0.3879598662207358,0.013095825910568237
0.391304347826087,0.010972708463668823
0.39464882943143814,0.008849769830703735
0.3979933110367893,0.006726294755935669
0.4013377926421405,0.004603326320648193
0.40468227424749165,0.0024802684783935547
0.4080267558528428,0.0003572702407836914
0.411371237458194,0.0017663836479187012
0.41471571906354515,0.004052877426147461
0.4180602006688963,0.006459742784500122
0.4214046822742475,0.008867055177688599
0.42474916387959866,0.011274009943008423
0.4280936454849498,0.013680607080459595
0.431438127090301,0.01608756184577942
0.43478260869565216,0.018494099378585815
0.43812709030100333,0.020901381969451904
0.4414715719063545,0.02330857515335083
0.44481605351170567,0.025715291500091553
0.44816053511705684,0.029152750968933105
0.451505016722408,0.03265571594238281
0.45484949832775917,0.03615871071815491
0.45819397993311034,0.03966161608695984
0.4615384615384615,0.0431649386882782
0.4648829431438127,0.04666730761528015
0.46822742474916385,0.05017015337944031
0.47157190635451507,0.053673118352890015
0.47491638795986624,0.05717647075653076
0.4782608695652174,0.06067931652069092
0.4816053511705686,0.06418204307556152
0.48494983277591974,0.06656455993652344
0.4882943143812709,0.0642971396446228
0.4916387959866221,0.06203046441078186
0.49498327759197325,0.05976375937461853
0.4983277591973244,0.05749651789665222
0.5016722408026756,0.0552295446395874
0.5050167224080268,0.0529627799987793
0.5083612040133779,0.05069565773010254
0.5117056856187291,0.04842829704284668
0.5150501672240803,0.04616189002990723
0.5183946488294314,0.04389452934265137
0.5217391304347826,0.041627466678619385
0.5250836120401338,0.03936004638671875
0.5284280936454849,0.03709357976913452
0.5317725752508361,0.03482687473297119
0.5351170568561873,0.032559990882873535
0.5384615384615384,0.0302923321723938
0.5418060200668896,0.028026044368743896
0.5451505016722408,0.02575892210006714
0.5484949832775919,0.023492097854614258
0.5518394648829431,0.02122509479522705
0.5551839464882943,0.018957972526550293
0.5585284280936454,0.016691088676452637
0.5618729096989966,0.01442408561706543
0.5652173913043478,0.012157261371612549
0.568561872909699,0.009711384773254395
0.5719063545150501,0.007283389568328857
0.5752508361204013,0.004836976528167725
0.5785953177257525,0.002222299575805664
0.5819397993311036,0.00039201974868774414
0.5852842809364548,0.003006458282470703
0.588628762541806,0.005620300769805908
0.5919732441471571,0.00823521614074707
0.5953177257525083,0.010849475860595703
0.5986622073578595,0.013463497161865234
0.6020066889632107,0.016077935695648193
0.6053511705685619,0.01869213581085205
0.6086956521739131,0.02130669355392456
0.6120401337792643,0.023920953273773193
0.6153846153846154,0.0265352725982666
0.6187290969899666,0.029150009155273438
0.6220735785953178,0.03042447566986084
0.6254180602006689,0.030358076095581055
0.6287625418060201,0.030887305736541748
0.6321070234113713,0.03141695261001587
0.6354515050167224,0.03194683790206909
0.6387959866220736,0.032477378845214844
0.6421404682274248,0.033007025718688965
0.6454849498327759,0.03353661298751831
0.6488294314381271,0.03406494855880737
0.6521739130434783,0.03459334373474121
0.6555183946488294,0.03512144088745117
0.6588628762541806,0.03588402271270752
0.6622073578595318,0.037084102630615234
0.6655518394648829,0.03827774524688721
0.6688963210702341,0.03948730230331421
0.6722408026755853,0.04081153869628906
0.6755852842809364,0.04213637113571167
0.6789297658862876,0.04346001148223877
0.6822742474916388,0.044785261154174805
0.68561872909699,0.04610925912857056
0.6889632107023411,0.04743349552154541
0.6923076923076923,0.04875814914703369
0.6956521739130435,0.05008232593536377
0.6989966555183946,0.05140644311904907
0.7023411371237458,0.05273091793060303
0.705685618729097,0.05405527353286743
0.7090301003344481,0.05537968873977661
0.7123745819397993,0.05670362710952759
0.7157190635451505,0.05802792310714722
0.7190635451505016,0.05935269594192505
0.7224080267558528,0.06067711114883423
0.725752508361204,0.06200122833251953
0.7290969899665551,0.06332546472549438
0.7324414715719063,0.06465041637420654
0.7357859531772575,0.06597435474395752
0.7391304347826086,0.0672982931137085
0.7424749163879598,0.06862294673919678
0.745819397993311,0.0699472427368164
0.7491638795986622,0.07127171754837036
0.7525083612040133,0.07259595394134521
0.7558528428093645,0.07392102479934692
0.7591973244147157,0.07524454593658447
0.7625418060200668,0.0765695571899414
0.765886287625418,0.07789343595504761
0.7692307692307692,0.07921773195266724
0.7725752508361204,0.08054214715957642
0.7759197324414716,0.0818665623664856
0.7792642140468228,0.08319097757339478
0.782608695652174,0.08451521396636963
0.7859531772575251,0.08583933115005493
0.7892976588628763,0.08716452121734619
0.7926421404682275,0.08848828077316284
0.7959866220735786,0.08981287479400635
0.7993311036789298,0.09113717079162598
0.802675585284281,0.09246158599853516
0.8060200668896321,0.09378498792648315
0.8093645484949833,0.09511029720306396
0.8127090301003345,0.09643381834030151
0.8160535117056856,0.0977587103843689
0.8193979933110368,0.09908288717269897
0.822742474916388,0.10040730237960815
0.8260869565217391,0.10173189640045166
0.8294314381270903,0.10305649042129517
0.8327759197324415,0.10438096523284912
0.8361204013377926,0.10572612285614014
0.8394648829431438,0.10710954666137695
0.842809364548495,0.10849177837371826
0.8461538461538461,0.10987597703933716
0.8494983277591973,0.11125874519348145
0.8528428093645485,0.11264252662658691
0.8561872909698997,0.11402547359466553
0.8595317725752508,0.11540824174880981
0.862876254180602,0.11679160594940186
0.8662207357859532,0.11817485094070435
0.8695652173913043,0.11955773830413818
0.8729096989966555,0.12094122171401978
0.8762541806020067,0.12232524156570435
0.8795986622073578,0.12370741367340088
0.882943143812709,0.1250905990600586
0.8862876254180602,0.1264740228652954
0.8896321070234113,0.12785691022872925
0.8929765886287625,0.12924057245254517
0.8963210702341137,0.13062351942062378
0.8996655518394648,0.1320064663887024
0.903010033444816,0.1333898901939392
0.9063545150501672,0.13477325439453125
0.9096989966555183,0.1361563801765442
0.9130434782608695,0.1375492811203003
0.9163879598662207,0.13946479558944702
0.9197324414715718,0.14138072729110718
0.923076923076923,0.14329564571380615
0.9264214046822742,0.14521223306655884
0.9297658862876254,0.14712786674499512
0.9331103678929765,0.1490435004234314
0.9364548494983277,0.15095877647399902
0.9397993311036789,0.1528746485710144
0.9431438127090301,0.15479016304016113
0.9464882943143813,0.1567058563232422
0.9498327759197325,0.15862196683883667
0.9531772575250836,0.16053712368011475
0.9565217391304348,0.16245299577713013
0.959866220735786,0.16436916589736938
0.9632107023411371,0.1662839651107788
0.9665551839464883,0.16820037364959717
0.9698996655518395,0.17011576890945435
0.9732441471571907,0.17209309339523315
0.9765886287625418,0.17456120252609253
0.979933110367893,0.1770283579826355
0.9832775919732442,0.17947769165039062
0.9866220735785953,0.18191444873809814
0.9899665551839465,0.18435215950012207
0.9933110367892977,0.18678933382034302
0.9966555183946488,0.1892266869544983
1.0,0.1916637420654297


==> BurgersEquationLargeTime-projProp-nonlin-N512-r1-f5.dat <==
sampling,projectionProp
0.0,0.1526258885860443
0.0033444816053511705,0.1485520899295807
0.006688963210702341,0.14445774257183075
0.010033444816053512,0.14036324620246887
0.013377926421404682,0.13626883924007416
0.016722408026755852,0.13217447698116302
0.020066889632107024,0.12808004021644592
0.023411371237458192,0.12398577481508255
0.026755852842809364,0.11989127099514008
0.030100334448160536,0.11579689383506775
0.033444816053511704,0.1117025688290596
0.03678929765886287,0.10760822892189026
0.04013377926421405,0.10351377725601196
0.043478260869565216,0.09942927956581116
0.046822742474916385,0.09535987675189972
0.05016722408026756,0.09108863025903702
0.05351170568561873,0.08673371374607086
0.056856187290969896,0.08244799077510834
0.06020066889632107,0.07823028415441513
0.06354515050167224,0.07397405803203583
0.06688963210702341,0.06971190869808197
0.07023411371237458,0.0653766617178917
0.07357859531772575,0.06090705096721649
0.07692307692307693,0.05643751472234726
0.0802675585284281,0.051957689225673676
0.08361204013377926,0.04731960594654083
0.08695652173913043,0.042554743587970734
0.0903010033444816,0.03778037428855896
0.09364548494983277,0.03287801146507263
0.09698996655518395,0.02790798991918564
0.10033444816053512,0.023108094930648804
0.10367892976588629,0.018360719084739685
0.10702341137123746,0.013183511793613434
0.11036789297658862,0.0076131671667099
0.11371237458193979,0.0021746382117271423
0.11705685618729096,0.00337933748960495
0.12040133779264214,0.008933305740356445
0.12374581939799331,0.014468006789684296
0.12709030100334448,0.01989521086215973
0.13043478260869565,0.025710955262184143
0.13377926421404682,0.03188729286193848
0.13712374581939799,0.03826098144054413
0.14046822742474915,0.04456791281700134
0.14381270903010032,0.050243452191352844
0.1471571906354515,0.05476486682891846
0.1505016722408027,0.05566897988319397
0.15384615384615385,0.05697008967399597
0.15719063545150502,0.058364689350128174
0.1605351170568562,0.05981163680553436
0.16387959866220736,0.061260372400283813
0.16722408026755853,0.06273959577083588
0.1705685618729097,0.06421871483325958
0.17391304347826086,0.0657358318567276
0.17725752508361203,0.06741149723529816
0.1806020066889632,0.06926131248474121
0.18394648829431437,0.07138237357139587
0.18729096989966554,0.07213336229324341
0.1906354515050167,0.07287314534187317
0.1939799331103679,0.07394184172153473
0.19732441471571907,0.07512269914150238
0.20066889632107024,0.07643906772136688
0.2040133779264214,0.07770361006259918
0.20735785953177258,0.07816824316978455
0.21070234113712374,0.0788593590259552
0.2140468227424749,0.07905267179012299
0.21739130434782608,0.07831332087516785
0.22073578595317725,0.07743792235851288
0.22408026755852842,0.07638859748840332
0.22742474916387959,0.07451657950878143
0.23076923076923075,0.07241156697273254
0.23411371237458192,0.07000276446342468
0.23745819397993312,0.06758879125118256
0.2408026755852843,0.06515172123908997
0.24414715719063546,0.0627228170633316
0.24749163879598662,0.05954618752002716
0.2508361204013378,0.05629836022853851
0.25418060200668896,0.05476407706737518
0.25752508361204013,0.053068727254867554
0.2608695652173913,0.05339227616786957
0.26421404682274247,0.05253726243972778
0.26755852842809363,0.04938530921936035
0.2709030100334448,0.0461721271276474
0.27424749163879597,0.04295884072780609
0.27759197324414714,0.03954648971557617
0.2809364548494983,0.035832375288009644
0.2842809364548495,0.03135716915130615
0.28762541806020064,0.027006536722183228
0.2909698996655518,0.02272695302963257
0.294314381270903,0.017731010913848877
0.29765886287625415,0.012695372104644775
0.3010033444816054,0.007705330848693848
0.30434782608695654,0.002833634614944458
0.3076923076923077,0.002009481191635132
0.3110367892976589,0.006585627794265747
0.31438127090301005,0.011161446571350098
0.3177257525083612,0.014896899461746216
0.3210702341137124,0.018755733966827393
0.32441471571906355,0.02261480689048767
0.3277591973244147,0.02637571096420288
0.3311036789297659,0.030085653066635132
0.33444816053511706,0.0338304340839386
0.3377926421404682,0.03790283203125
0.3411371237458194,0.03955733776092529
0.34448160535117056,0.040926575660705566
0.34782608695652173,0.04160085320472717
0.3511705685618729,0.04231247305870056
0.35451505016722407,0.043052881956100464
0.35785953177257523,0.04379341006278992
0.3612040133779264,0.04453134536743164
0.36454849498327757,0.045268714427948
0.36789297658862874,0.04589182138442993
0.3712374581939799,0.04650402069091797
0.3745819397993311,0.04711627960205078
0.37792642140468224,0.04768356680870056
0.3812709030100334,0.04819217324256897
0.3846153846153846,0.048177629709243774
0.3879598662207358,0.04809024930000305
0.391304347826087,0.04740437865257263
0.39464882943143814,0.04657396674156189
0.3979933110367893,0.045674145221710205
0.4013377926421405,0.04475042223930359
0.40468227424749165,0.04382675886154175
0.4080267558528428,0.04290413856506348
0.411371237458194,0.041983455419540405
0.41471571906354515,0.04086029529571533
0.4180602006688963,0.039620667695999146
0.4214046822742475,0.03838101029396057
0.42474916387959866,0.03705480694770813
0.4280936454849498,0.03594556450843811
0.431438127090301,0.034838736057281494
0.43478260869565216,0.033719390630722046
0.43812709030100333,0.03259927034378052
0.4414715719063545,0.03147768974304199
0.44481605351170567,0.030355393886566162
0.44816053511705684,0.029233038425445557
0.451505016722408,0.028110772371292114
0.45484949832775917,0.026951253414154053
0.45819397993311034,0.02559646964073181
0.4615384615384615,0.024302929639816284
0.4648829431438127,0.023004204034805298
0.46822742474916385,0.021678894758224487
0.47157190635451507,0.020351946353912354
0.47491638795986624,0.019019275903701782
0.4782608695652174,0.0176810622215271
0.4816053511705686,0.016330212354660034
0.48494983277591974,0.01486063003540039
0.4882943143812709,0.01336449384689331
0.4916387959866221,0.011707574129104614
0.49498327759197325,0.008862286806106567
0.4983277591973244,0.005767792463302612
0.5016722408026756,0.002509891986846924
0.5050167224080268,0.0012770891189575195
0.5083612040133779,0.0008643269538879395
0.5117056856187291,0.0005605816841125488
0.5150501672240803,0.0002568364143371582
0.5183946488294314,4.696846008300781e-05
0.5217391304347826,0.00035071372985839844
0.5250836120401338,0.0006545186042785645
0.5284280936454849,0.0009583234786987305
0.5317725752508361,0.001262068748474121
0.5351170568561873,0.0015658140182495117
0.5384615384615384,0.0018696784973144531
0.5418060200668896,0.0021734237670898438
0.5451505016722408,0.0024771690368652344
0.5484949832775919,0.002780914306640625
0.5518394648829431,0.003084719181060791
0.5551839464882943,0.0033884644508361816
0.5585284280936454,0.0036922693252563477
0.5618729096989966,0.0038036108016967773
0.5652173913043478,0.003940582275390625
0.568561872909699,0.003930270671844482
0.5719063545150501,0.0035893917083740234
0.5752508361204013,0.0034959912300109863
0.5785953177257525,0.003587663173675537
0.5819397993311036,0.0036794543266296387
0.5852842809364548,0.0037711262702941895
0.588628762541806,0.0038628578186035156
0.5919732441471571,0.003954529762268066
0.5953177257525083,0.004046320915222168
0.5986622073578595,0.004137992858886719
0.6020066889632107,0.004213511943817139
0.6053511705685619,0.004277348518371582
0.6086956521739131,0.004339456558227539
0.6120401337792643,0.004344582557678223
0.6153846153846154,0.0036866068840026855
0.6187290969899666,0.003028571605682373
0.6220735785953178,0.0023705363273620605
0.6254180602006689,0.0017124414443969727
0.6287625418060201,0.0010544657707214355
0.6321070234113713,0.00039649009704589844
0.6354515050167224,0.00026160478591918945
0.6387959866220736,0.0009195804595947266
0.6421404682274248,0.0015776753425598145
0.6454849498327759,0.002224266529083252
0.6488294314381271,0.002590656280517578
0.6521739130434783,0.0028060078620910645
0.6555183946488294,0.0027047395706176758
0.6588628762541806,0.0026033520698547363
0.6622073578595318,0.002502143383026123
0.6655518394648829,0.0024007558822631836
0.6688963210702341,0.002299487590789795
0.6722408026755853,0.002198159694671631
0.6755852842809364,0.002096891403198242
0.6789297658862876,0.0019955039024353027
0.6822742474916388,0.0018941164016723633
0.68561872909699,0.0017954111099243164
0.6889632107023411,0.0016987323760986328
0.6923076923076923,0.0016021132469177246
0.6956521739130435,0.0015055537223815918
0.6989966555183946,0.0014089345932006836
0.7023411371237458,0.0016347169876098633
0.705685618729097,0.0019387006759643555
0.7090301003344481,0.0022399425506591797
0.7123745819397993,0.0025380849838256836
0.7157190635451505,0.002836167812347412
0.7190635451505016,0.0031342506408691406
0.7224080267558528,0.0034322738647460938
0.725752508361204,0.003730475902557373
0.7290969899665551,0.004055023193359375
0.7324414715719063,0.0044092535972595215
0.7357859531772575,0.004763364791870117
0.7391304347826086,0.005116641521453857
0.7424749163879598,0.004624009132385254
0.745819397993311,0.0033379197120666504
0.7491638795986622,0.002051830291748047
0.7525083612040133,0.0007656216621398926
0.7558528428093645,0.0005203485488891602
0.7591973244147157,0.001806497573852539
0.7625418060200668,0.0027454495429992676
0.765886287625418,0.003537297248840332
0.7692307692307692,0.004329264163970947
0.7725752508361204,0.005121290683746338
0.7759197324414716,0.005546152591705322
0.7792642140468228,0.0059348344802856445
0.782608695652174,0.006323337554931641
0.7859531772575251,0.0067119598388671875
0.7892976588628763,0.005937397480010986
0.7926421404682275,0.00521087646484375
0.7959866220735786,0.00481027364730835
0.7993311036789298,0.004409492015838623
0.802675585284281,0.004008889198303223
0.8060200668896321,0.0036081671714782715
0.8093645484949833,0.0032075047492980957
0.8127090301003345,0.0028067827224731445
0.8160535117056856,0.0024061203002929688
0.8193979933110368,0.002011895179748535
0.822742474916388,0.0014300346374511719
0.8260869565217391,0.0007857084274291992
0.8294314381270903,0.0001412034034729004
0.8327759197324415,0.0005030035972595215
0.8361204013377926,0.001147449016571045
0.8394648829431438,0.0017917156219482422
0.842809364548495,0.0024361014366149902
0.8461538461538461,0.0030804872512817383
0.8494983277591973,0.003964066505432129
0.8528428093645485,0.0050667524337768555
0.8561872909698997,0.005457043647766113
0.8595317725752508,0.004599452018737793
0.862876254180602,0.003741919994354248
0.8662207357859532,0.003291606903076172
0.8695652173913043,0.002942502498626709
0.8729096989966555,0.002593517303466797
0.8762541806020067,0.002244412899017334
0.8795986622073578,0.0018954277038574219
0.882943143812709,0.0015463829040527344
0.8862876254180602,0.0011973977088928223
0.8896321070234113,0.0008482933044433594
0.8929765886287625,0.0004991888999938965
0.8963210702341137,0.00015014410018920898
0.8996655518394648,0.00019890069961547852
0.903010033444816,0.0005477666854858398
0.9063545150501672,0.0008969306945800781
0.9096989966555183,0.0012459754943847656
0.9130434782608695,0.0015949010848999023
0.9163879598662207,0.0019438862800598145
0.9197324414715718,0.0019522309303283691
0.923076923076923,0.0016075968742370605
0.9264214046822742,0.0010921955108642578
0.9297658862876254,0.0005766749382019043
0.9331103678929765,6.151199340820312e-05
0.9364548494983277,0.0004540085792541504
0.9397993311036789,0.0009695887565612793
0.9431438127090301,0.0003064274787902832
0.9464882943143813,0.00036400556564331055
0.9498327759197325,0.0010344386100769043
0.9531772575250836,0.0017049312591552734
0.9565217391304348,0.002375483512878418
0.959866220735786,0.0030459165573120117
0.9632107023411371,0.0037164688110351562
0.9665551839464883,0.00438690185546875
0.9698996655518395,0.005057394504547119
0.9732441471571907,0.005727887153625488
0.9765886287625418,0.006398320198059082
0.979933110367893,0.006301581859588623
0.9832775919732442,0.004800260066986084
0.9866220735785953,0.0032989978790283203
0.9899665551839465,0.0017977356910705566
0.9933110367892977,0.00029659271240234375
0.9966555183946488,0.0017221570014953613
1.0,0.0038437843322753906


==> sawTooth-approx-t-0.49.dat <==
x,FOM,nonlin-N512-r1-f3,lin_nonlin-N513-r1-f3,lin_nonlin-N512-r1-f3,linOnlyTime_nonlin-N513-r1-f3,nonlin_lin-N512-r1-f3,POD-r-1,POD-r-30
0.0,-0.0,-0.001953081227838993,1.3358891010284424e-05,0.0032920707017183304,0.0054435329511761665,1.542459666427042e-39,-0.001953081227838993,1.3358891010284424e-05
0.0019569471624266144,-0.0,-0.002047753892838955,0.002191757783293724,-0.0005039442330598831,0.003825138323009014,5.633800901705399e-05,-0.002047753892838955,0.002191757783293724
0.003913894324853229,-0.0,0.002774149179458618,-0.006260729394853115,0.001686102245002985,0.004113055765628815,7.098502828739583e-05,0.002774149179458618,-0.006260729394853115
0.005870841487279843,-0.0,0.0010550804436206818,-0.00199087243527174,-0.00463592354208231,0.009087033569812775,0.00014433574688155204,0.0010550804436206818,-0.00199087243527174
0.007827788649706457,-0.0,-0.003954431973397732,-0.0019532106816768646,0.006067052483558655,0.0005007684230804443,0.00018701468070503324,-0.003954431973397732,-0.0019532106816768646
0.009784735812133072,-0.0,0.00015349313616752625,-0.006634946912527084,0.011848781257867813,-0.0012678280472755432,0.00022151102893985808,0.00015349313616752625,-0.006634946912527084
0.011741682974559686,-0.0,0.006397023797035217,6.498768925666809e-06,-0.005386432632803917,-0.002235633321106434,0.0002957899123430252,0.006397023797035217,6.498768925666809e-06
0.0136986301369863,-0.0,0.007372161373496056,-0.003446187824010849,0.008642444387078285,-0.004140602424740791,0.00036276920582167804,0.007372161373496056,-0.003446187824010849
0.015655577299412915,-0.0,0.00662682019174099,0.002820923924446106,0.0007998086512088776,-0.0003428421914577484,0.0004212581552565098,0.00662682019174099,0.002820923924446106
0.01761252446183953,-0.0,0.008658675476908684,0.00318165123462677,0.0028087086975574493,0.0030284132808446884,0.00047631593770347536,0.008658675476908684,0.00318165123462677
0.019569471624266144,-0.0,0.008011829107999802,0.0014654025435447693,0.009306840598583221,0.004009142518043518,0.0005321872886270285,0.008011829107999802,0.0014654025435447693
0.021526418786692758,-0.0,0.004269152879714966,0.005481787957251072,0.003876587375998497,0.0018168073147535324,0.0006358482642099261,0.004269152879714966,0.005481787957251072
0.023483365949119372,-0.0,0.006938492879271507,0.00572117418050766,0.008990764617919922,0.003235597163438797,0.0007568772998638451,0.006938492879271507,0.00572117418050766
0.025440313111545987,-0.0,0.010674143210053444,0.006338443607091904,0.00778251001611352,0.005256939679384232,0.0008818685892038047,0.010674143210053444,0.006338443607091904
0.0273972602739726,-0.0,0.00810154527425766,0.0027595493011176586,0.003060460090637207,0.003819473087787628,0.0010111250448971987,0.00810154527425766,0.0027595493011176586
0.029354207436399216,-0.0,0.008827866986393929,0.008987100794911385,0.002852635458111763,0.005838021170347929,0.0011440333910286427,0.008827866986393929,0.008987100794911385
0.03131115459882583,-0.0,0.009209834039211273,0.0008163154125213623,-0.008582549169659615,0.004348397254943848,0.0013188469456508756,0.009209834039211273,0.0008163154125213623
0.033268101761252444,-0.0,0.008616169914603233,0.008946217596530914,-0.01158320251852274,0.0034723635762929916,0.0015213453443720937,0.008616169914603233,0.008946217596530914
0.03522504892367906,-0.0,0.006394175812602043,0.004251956939697266,-0.006647959351539612,0.004552312195301056,0.0017268337542191148,0.006394175812602043,0.004251956939697266
0.03718199608610567,-0.0,0.005383765324950218,0.009040221571922302,-0.006591702811419964,0.00808851420879364,0.0019343870226293802,0.005383765324950218,0.009040221571922302
0.03913894324853229,-0.0,0.010166920721530914,0.006614789366722107,-0.009006768465042114,0.006363734602928162,0.002143268706277013,0.010166920721530914,0.006614789366722107
0.0410958904109589,-0.0,0.008329583331942558,0.007579408586025238,0.0027996813878417015,0.010102851316332817,0.0023902368266135454,0.008329583331942558,0.007579408586025238
0.043052837573385516,-0.0,0.010578848421573639,0.014060840010643005,0.002839289605617523,0.00787387415766716,0.002676527015864849,0.010578848421573639,0.014060840010643005
0.04500978473581213,-0.0,0.012958087027072906,0.01197531446814537,-0.0020276494324207306,0.0029213838279247284,0.0029633932281285524,0.012958087027072906,0.01197531446814537
0.046966731898238745,-0.0,0.011216621845960617,0.005753727629780769,0.00024414993822574615,0.009081628173589706,0.0032506161369383335,0.011216621845960617,0.005753727629780769
0.04892367906066536,-0.0,0.01376498956233263,0.006584029644727707,0.0015308130532503128,0.00017648935317993164,0.003538037883117795,0.01376498956233263,0.006584029644727707
0.050880626223091974,-0.0,0.012998847290873528,0.004335716366767883,-0.0005799457430839539,-0.0010817265138030052,0.003859276417642832,0.012998847290873528,0.004335716366767883
0.05283757338551859,-0.0,0.012933889403939247,0.005815190728753805,-0.008642141707241535,-0.0010624267160892487,0.0042393091134727,0.012933889403939247,0.005815190728753805
0.0547945205479452,-0.0,0.013546906411647797,0.002900630235671997,0.0026147030293941498,0.0033295080065727234,0.004619237966835499,0.013546906411647797,0.002900630235671997
0.05675146771037182,-0.0,0.011396486312150955,0.006260495632886887,-0.0024518631398677826,0.0008580982685089111,0.004998987540602684,0.011396486312150955,0.006260495632886887
0.05870841487279843,-0.0,0.011375952512025833,0.00036981329321861267,-0.004637766629457474,0.0030301958322525024,0.005378525238484144,0.011375952512025833,0.00036981329321861267
0.060665362035225046,-0.0,0.009724601171910763,0.003215258941054344,0.000170096755027771,0.0032596364617347717,0.005779419094324112,0.009724601171910763,0.003215258941054344
0.06262230919765166,-0.0,0.013329085893929005,0.00012942403554916382,-0.0029380619525909424,0.0022844169288873672,0.006250283680856228,0.013329085893929005,0.00012942403554916382
0.06457925636007827,-0.0,0.015461452305316925,0.0014946646988391876,-0.005710825324058533,-0.00019515864551067352,0.006722211372107267,0.015461452305316925,0.0014946646988391876
0.06653620352250489,-0.0,0.012504780665040016,0.0031251907348632812,0.00010948069393634796,-0.001914195716381073,0.007195028476417065,0.012504780665040016,0.0031251907348632812
0.0684931506849315,-0.0,0.015652978792786598,0.001967325806617737,-0.005788132548332214,0.001660473644733429,0.007668583188205957,0.015652978792786598,0.001967325806617737
0.07045009784735812,-0.0,0.016277480870485306,0.003941705450415611,-0.005590036511421204,-0.007657576352357864,0.0081557035446167,0.016277480870485306,0.003941705450415611
0.07240704500978473,-0.0,0.014346485957503319,0.003006337210536003,-0.007684115320444107,0.001182179432362318,0.008747478947043419,0.014346485957503319,0.003006337210536003
0.07436399217221135,-0.0,0.016209136694669724,0.0009425170719623566,-0.0005774355377070606,0.0013683098368346691,0.00933921616524458,0.016209136694669724,0.0009425170719623566
0.07632093933463796,-0.0,0.019019566476345062,0.005924798548221588,-0.00597851537168026,0.0008194455876946449,0.009930883534252644,0.019019566476345062,0.005924798548221588
0.07827788649706457,-0.0,0.0205929446965456,0.0014114119112491608,-0.012606892734766006,0.003477632999420166,0.01052246056497097,0.0205929446965456,0.0014114119112491608
0.08023483365949119,-0.0,0.017883427441120148,0.0013175306376069784,-0.002146630547940731,0.005311787128448486,0.011113927699625492,0.017883427441120148,0.0013175306376069784
0.0821917808219178,-0.0,0.016776245087385178,0.003950996324419975,-0.0024771392345428467,0.0072259362787008286,0.01183539628982544,0.016776245087385178,0.003950996324419975
0.08414872798434442,-0.0,0.01614508405327797,5.0283968448638916e-05,-0.0033057192340493202,6.967410445213318e-05,0.012558868154883385,0.01614508405327797,5.0283968448638916e-05
0.08610567514677103,-0.0,0.01656796783208847,0.003150779753923416,-0.015210039913654327,0.004584558308124542,0.013282103464007378,0.01656796783208847,0.003150779753923416
0.08806262230919765,-0.0,0.020288191735744476,0.003275323659181595,-0.0047139972448349,0.010626833885908127,0.014005080796778202,0.020288191735744476,0.003275323659181595
0.09001956947162426,-0.0,0.018614206463098526,0.003140013664960861,0.00010719150304794312,0.007481489330530167,0.014727798290550709,0.018614206463098526,0.003140013664960861
0.09197651663405088,-0.0,0.01719384267926216,-0.000701557844877243,-0.008715026080608368,0.006362594664096832,0.015570903196930885,0.01719384267926216,-0.000701557844877243
0.09393346379647749,-0.0,0.017488207668066025,0.0023461878299713135,-0.0017535798251628876,0.00740722194314003,0.016434162855148315,0.017488207668066025,0.0023461878299713135
0.0958904109589041,-0.0,0.016326311975717545,0.0060713463462889194,-0.0041515640914440155,0.006573691964149475,0.0172972921282053,0.016326311975717545,0.0060713463462889194
0.09784735812133072,-0.0,0.01843886822462082,-0.0006551360711455345,0.008568721823394299,0.002151085063815117,0.018160270527005196,0.01843886822462082,-0.0006551360711455345
0.09980430528375733,-0.0,0.01899714022874832,0.004722326993942261,-0.0014670565724372864,0.001095648854970932,0.019023064523935318,0.01899714022874832,0.004722326993942261
0.10176125244618395,-0.0,0.0040054041892290115,-0.008498151786625385,-0.020366162061691284,-0.017953768372535706,0.01819446124136448,0.0040054041892290115,-0.008498151786625385
0.10371819960861056,-0.0,0.005331657826900482,-0.005657676607370377,-0.0230104997754097,-0.018459931015968323,0.019168440252542496,0.005331657826900482,-0.005657676607370377
0.10567514677103718,-0.0,0.009311258792877197,-0.008061040192842484,-0.0165218785405159,-0.010391581803560257,0.020142732188105583,0.009311258792877197,-0.008061040192842484
0.10763209393346379,-0.0,0.011319379322230816,-0.00828859955072403,-0.027977146208286285,-0.01756027340888977,0.0211173165589571,0.011319379322230816,-0.00828859955072403
0.1095890410958904,-0.0,0.004549309611320496,-0.00785568356513977,-0.023701190948486328,-0.015336290001869202,0.022092100232839584,0.004549309611320496,-0.00785568356513977
0.11154598825831702,-0.0,-0.004084485583007336,-0.015871860086917877,-0.0004920735955238342,-0.015587151050567627,0.02077961154282093,-0.004084485583007336,-0.015871860086917877
0.11350293542074363,-0.0,-0.0028243977576494217,-0.013910453766584396,-0.0021238327026367188,-0.019712716341018677,0.021873075515031815,-0.0028243977576494217,-0.013910453766584396
0.11545988258317025,-0.0,-0.0038141831755638123,-0.013781607151031494,-0.007326051592826843,-0.015083640813827515,0.022966712713241577,-0.0038141831755638123,-0.013781607151031494
0.11741682974559686,-0.0,-0.003513905219733715,-0.01765277236700058,0.0007498748600482941,-0.012664161622524261,0.02406049147248268,-0.003513905219733715,-0.01765277236700058
0.11937377690802348,-0.0,-0.003585980273783207,-0.01956845074892044,0.0036846064031124115,-0.015420064330101013,0.02515435963869095,-0.003585980273783207,-0.01956845074892044
0.12133072407045009,-0.0,0.0013364627957344055,-0.018758095800876617,0.006201125681400299,0.006889089941978455,0.02337326481938362,0.0013364627957344055,-0.018758095800876617
0.1232876712328767,-0.0,-0.0004236306995153427,-0.017302237451076508,-0.0023824796080589294,0.006877330131828785,0.024589402601122856,-0.0004236306995153427,-0.017302237451076508
0.12524461839530332,-0.0,-9.615160524845123e-05,-0.019280411303043365,-0.0012356489896774292,0.010739035904407501,0.02580537460744381,-9.615160524845123e-05,-0.019280411303043365
0.12720156555772993,-0.0,0.004326073452830315,-0.021241024136543274,0.0016908086836338043,0.00891786813735962,0.02702116034924984,0.004326073452830315,-0.021241024136543274
0.12915851272015655,-0.0,-0.0012488216161727905,-0.019187472760677338,0.0019327029585838318,0.001554202288389206,0.028236817568540573,-0.0012488216161727905,-0.019187472760677338
0.13111545988258316,-0.0,0.0014561191201210022,-0.01740911602973938,0.004176901653409004,0.015528213232755661,0.026027372106909752,0.0014561191201210022,-0.01740911602973938
0.13307240704500978,-0.0,0.001969839446246624,-0.021151192486286163,0.005445607006549835,0.007539272308349609,0.02736094780266285,0.001969839446246624,-0.021151192486286163
0.1350293542074364,-0.0,0.0023053535260260105,-0.015321530401706696,0.0059640780091285706,0.01079900749027729,0.028694387525320053,0.0023053535260260105,-0.015321530401706696
0.136986301369863,-0.0,-0.0006985531654208899,-0.020512279123067856,0.006775565445423126,0.014190014451742172,0.03002774342894554,-0.0006985531654208899,-0.020512279123067856
0.13894324853228962,-0.0,0.0013968795537948608,-0.016070425510406494,0.0038918666541576385,0.011544734239578247,0.031360942870378494,0.0013968795537948608,-0.016070425510406494
0.14090019569471623,-0.0,0.0031422339379787445,-0.002531115896999836,0.012228511273860931,-0.003890981897711754,0.028678057715296745,0.0031422339379787445,-0.002531115896999836
0.14285714285714285,-0.0,0.007161376066505909,-0.0030613988637924194,0.018774250522255898,-0.007923299446702003,0.030125975608825684,0.007161376066505909,-0.0030613988637924194
0.14481409001956946,-0.0,0.002971731126308441,-0.005231168121099472,0.01679663360118866,-0.007743474096059799,0.031573984771966934,0.002971731126308441,-0.005231168121099472
0.14677103718199608,-0.0,0.008469179272651672,-0.003380652517080307,0.021175753325223923,-0.0041877031326293945,0.03302203118801117,0.008469179272651672,-0.003380652517080307
0.1487279843444227,-0.0,0.007206294685602188,-0.003782413899898529,0.018219538033008575,-0.007185770198702812,0.03447018563747406,0.007206294685602188,-0.003782413899898529
0.1506849315068493,-0.0,0.015730291604995728,-0.005394019186496735,0.028712110593914986,0.01355399377644062,0.03126341849565506,0.015730291604995728,-0.005394019186496735
0.15264187866927592,-0.0,0.015230629593133926,-0.0077084265649318695,0.03646700829267502,0.015455171465873718,0.032835789024829865,0.015230629593133926,-0.0077084265649318695
0.15459882583170254,-0.0,0.013701360672712326,-0.004534788429737091,0.032476313412189484,0.012075535953044891,0.03440834954380989,0.013701360672712326,-0.004534788429737091
0.15655577299412915,-0.0,0.01715691387653351,-0.00461578369140625,0.023601707071065903,0.012000851333141327,0.03598107025027275,0.01715691387653351,-0.00461578369140625
0.15851272015655576,-0.0,0.01752324216067791,-0.00472487136721611,0.0292106531560421,0.010461070574820042,0.03755386173725128,0.01752324216067791,-0.00472487136721611
0.16046966731898238,-0.0,-0.0016906298696994781,-0.004291201941668987,0.032210297882556915,0.01733071357011795,0.03401452675461769,-0.0016906298696994781,-0.004291201941668987
0.162426614481409,-0.0,-0.0032475143671035767,-0.0026188362389802933,0.02733614295721054,0.01765298843383789,0.035701457411050797,-0.0032475143671035767,-0.0026188362389802933
0.1643835616438356,-0.0,-0.004748109728097916,-0.0027394890785217285,0.020740848034620285,0.02023758739233017,0.03739616274833679,-0.004748109728097916,-0.0027394890785217285
0.16634050880626222,-0.0,-0.004010041244328022,-0.002155521884560585,0.026602642610669136,0.018429554998874664,0.03909110277891159,-0.004010041244328022,-0.002155521884560585
0.16829745596868884,-0.0,-0.0069947452284395695,-0.005585536360740662,0.02643272653222084,0.017486289143562317,0.040786273777484894,-0.0069947452284395695,-0.005585536360740662
0.17025440313111545,-0.0,-0.006566673517227173,-0.006940235383808613,0.043468035757541656,0.004973739385604858,0.036692921072244644,-0.006566673517227173,-0.006940235383808613
0.17221135029354206,-0.0,-0.008969107642769814,-0.007938547059893608,0.02981255203485489,0.0027537867426872253,0.038477398455142975,-0.008969107642769814,-0.007938547059893608
0.17416829745596868,-0.0,-0.010831446386873722,-0.007901892066001892,0.03559625521302223,0.004810243844985962,0.040300190448760986,-0.010831446386873722,-0.007901892066001892
0.1761252446183953,-0.0,-0.011074653826653957,-0.006154023110866547,0.03533691540360451,0.003161400556564331,0.04212307557463646,-0.011074653826653957,-0.006154023110866547
0.1780821917808219,-0.0,-0.010423887521028519,-0.006148282438516617,0.030849643051624298,0.003112316131591797,0.04394599422812462,-0.010423887521028519,-0.006148282438516617
0.18003913894324852,-0.0,-0.00870506837964058,-0.008732512593269348,0.03148270025849342,0.001772865653038025,0.04576883465051651,-0.00870506837964058,-0.008732512593269348
0.18199608610567514,-0.0,0.0005507189780473709,-0.00157107412815094,-0.0011082291603088379,-0.015334561467170715,0.04095430672168732,0.0005507189780473709,-0.00157107412815094
0.18395303326810175,-0.0,0.0023777130991220474,-0.00538150267675519,0.006267040967941284,-0.01354171335697174,0.04289408028125763,0.0023777130991220474,-0.00538150267675519
0.18590998043052837,-0.0,0.00261680968105793,-0.0029010730795562267,-0.0014828592538833618,-0.013681277632713318,0.04483380541205406,0.00261680968105793,-0.0029010730795562267
0.18786692759295498,-0.0,0.0009880135767161846,-0.006819244474172592,0.001422971487045288,-0.011100314557552338,0.04677349701523781,0.0009880135767161846,-0.006819244474172592
0.1898238747553816,-0.0,0.005580030381679535,-0.004034537822008133,0.002271592617034912,-0.01177571713924408,0.04871296137571335,0.005580030381679535,-0.004034537822008133
0.1917808219178082,-0.0,0.007412957958877087,-0.008428103290498257,-0.009433481842279434,0.0037252791225910187,0.043427638709545135,0.007412957958877087,-0.008428103290498257
0.19373776908023482,-0.0,0.005260635167360306,-0.005544922314584255,-0.003877699375152588,0.0003948025405406952,0.04548046365380287,0.005260635167360306,-0.005544922314584255
0.19569471624266144,-0.0,0.004057218320667744,-0.010765481740236282,-0.009083732962608337,0.007878441363573074,0.04753315448760986,0.004057218320667744,-0.010765481740236282
0.19765166340508805,-0.0,0.00830499455332756,-0.007441923022270203,-0.016663089394569397,0.0028385482728481293,0.04958563297986984,0.00830499455332756,-0.007441923022270203
0.19960861056751467,-0.0,0.009062446653842926,-0.009788818657398224,-0.006793237756937742,0.002009045332670212,0.05163786560297012,0.009062446653842926,-0.009788818657398224
0.20156555772994128,-0.0,0.01933642104268074,0.0006038546562194824,-0.01747278869152069,0.00534520298242569,0.04597390443086624,0.01933642104268074,0.0006038546562194824
0.2035225048923679,-0.0,0.021422961726784706,0.004944745451211929,-0.022692758589982986,0.003228500485420227,0.04813137277960777,0.021422961726784706,0.004944745451211929
0.2054794520547945,-0.0,0.019727136939764023,0.0011891499161720276,-0.018317990005016327,0.005622021853923798,0.050288815051317215,0.019727136939764023,0.0011891499161720276
0.20743639921722112,-0.0,0.016428442671895027,0.0011933790519833565,-0.023690592497587204,0.0009448789060115814,0.052446234971284866,0.016428442671895027,0.0011933790519833565
0.20939334637964774,-0.0,0.020970433950424194,0.0027312636375427246,-0.016980592161417007,-0.00034930557012557983,0.05460355803370476,0.020970433950424194,0.0027312636375427246
0.21135029354207435,-0.0,0.022535214200615883,-0.0014571957290172577,0.002192676067352295,0.006875254213809967,0.04837268963456154,0.022535214200615883,-0.0014571957290172577
0.21330724070450097,-0.0,0.020206967368721962,0.004122765734791756,0.011282157152891159,0.007797501981258392,0.050634898245334625,0.020206967368721962,0.004122765734791756
0.21526418786692758,-0.0,0.021659724414348602,0.007089737802743912,0.00715217087417841,0.010085683315992355,0.052897125482559204,0.021659724414348602,0.007089737802743912
0.2172211350293542,-0.0,0.018378984183073044,0.0028538331389427185,0.006667261943221092,0.007760897278785706,0.05515918508172035,0.018378984183073044,0.0028538331389427185
0.2191780821917808,-0.0,0.022744527086615562,0.002889903262257576,0.004716180264949799,0.006237499415874481,0.057421207427978516,0.022744527086615562,0.002889903262257576
0.22113502935420742,-0.0,-0.012398799881339073,-0.0035272203385829926,0.012112803757190704,-0.017992233857512474,0.05066404491662979,-0.012398799881339073,-0.0035272203385829926
0.22309197651663404,-0.0,-0.01228698343038559,-0.010501991957426071,0.014610547572374344,-0.0119251674041152,0.05302916094660759,-0.01228698343038559,-0.010501991957426071
0.22504892367906065,-0.0,-0.013017607852816582,-0.005620792508125305,0.0049452465027570724,-0.015701744705438614,0.055394139140844345,-0.013017607852816582,-0.005620792508125305
0.22700587084148727,-0.0,-0.011762749403715134,-0.004311788827180862,0.017525017261505127,-0.014569349586963654,0.05775879696011543,-0.011762749403715134,-0.004311788827180862
0.22896281800391388,-0.0,-0.011907829903066158,-0.004491016268730164,0.005352050065994263,-0.0159803107380867,0.06012315675616264,-0.011907829903066158,-0.004491016268730164
0.2309197651663405,-0.0,-0.015928659588098526,-0.008265748620033264,-0.011750936508178711,-0.009880722500383854,0.05297644063830376,-0.015928659588098526,-0.008265748620033264
0.2328767123287671,-0.0,-0.016248121857643127,-0.0062466892413794994,-0.003823310136795044,-0.007200947497040033,0.055449530482292175,-0.016248121857643127,-0.0062466892413794994
0.23483365949119372,-0.0,-0.016184452921152115,-0.008044225163757801,-0.014713974669575691,-0.005608290433883667,0.057922668755054474,-0.016184452921152115,-0.008044225163757801
0.23679060665362034,-0.0,-0.014782845973968506,-0.007814973592758179,-0.0010406896471977234,-0.00895375944674015,0.06039555370807648,-0.014782845973968506,-0.007814973592758179
0.23874755381604695,-0.0,-0.019777163863182068,-0.010761545971035957,-0.007857665419578552,-0.009424708783626556,0.06286834925413132,-0.019777163863182068,-0.010761545971035957
0.24070450097847357,-0.0,-0.005430787801742554,-0.00022394582629203796,-0.02479034662246704,-0.006450016051530838,0.055367909371852875,-0.005430787801742554,-0.00022394582629203796
0.24266144814090018,-0.0,-0.0051743872463703156,0.0026763584464788437,-0.02102598175406456,-0.0068469420075416565,0.05793583020567894,-0.0051743872463703156,0.0026763584464788437
0.2446183953033268,-0.0,-0.007538925856351852,0.0009373128414154053,-0.01883801817893982,-0.008789818733930588,0.0605187825858593,-0.007538925856351852,0.0009373128414154053
0.2465753424657534,-0.0,-0.0037627816200256348,0.004019811749458313,-0.02290068194270134,-0.0040807537734508514,0.0631013810634613,-0.0037627816200256348,0.004019811749458313
0.24853228962818003,-0.0,-0.0087352953851223,-0.003088749945163727,-0.03131089359521866,-0.0011114925146102905,0.06568370014429092,-0.0087352953851223,-0.003088749945163727
0.25048923679060664,-0.0,-0.0036509735509753227,0.0006977058947086334,-0.03294337913393974,-0.007082302123308182,0.06826566159725189,-0.0036509735509753227,0.0006977058947086334
0.25244618395303325,-0.0,-0.009955082088708878,-0.007572999224066734,-0.0008973721414804459,0.00975106656551361,0.059921249747276306,-0.009955082088708878,-0.007572999224066734
0.25440313111545987,-0.0,-0.015496164560317993,-0.0039481669664382935,0.0025915857404470444,0.014696076512336731,0.06259750574827194,-0.015496164560317993,-0.0039481669664382935
0.2563600782778865,-0.0,-0.012972274795174599,-0.002130962908267975,0.0064708273857831955,0.012245766818523407,0.06527355313301086,-0.012972274795174599,-0.002130962908267975
0.2583170254403131,-0.0,-0.010151226073503494,-0.006062667816877365,-0.0019409321248531342,0.013196170330047607,0.06794934719800949,-0.010151226073503494,-0.006062667816877365
0.2602739726027397,-0.0,-0.015154000371694565,-0.002468407154083252,-0.0048223212361335754,0.009877890348434448,0.07062476128339767,-0.015154000371694565,-0.002468407154083252
0.2622309197651663,-0.0,0.018744684755802155,-0.011128466576337814,0.0021251849830150604,-0.018622107803821564,0.06184316799044609,0.018744684755802155,-0.011128466576337814
0.26418786692759294,-0.0,0.022009259089827538,-0.011977888643741608,0.0025418996810913086,-0.019653797149658203,0.0646069198846817,0.022009259089827538,-0.011977888643741608
0.26614481409001955,-0.0,0.02089301124215126,-0.012940406799316406,0.015742426738142967,-0.014582417905330658,0.0673704743385315,0.02089301124215126,-0.012940406799316406
0.26810176125244617,-0.0,0.02029690146446228,-0.0066541992127895355,0.0023551713675260544,-0.015203945338726044,0.07013382017612457,0.02029690146446228,-0.0066541992127895355
0.2700587084148728,-0.0,0.018793990835547447,-0.00759819895029068,0.014268510043621063,-0.021746903657913208,0.07289695739746094,0.018793990835547447,-0.00759819895029068
0.2720156555772994,-0.0,0.008442148566246033,0.004316270351409912,-0.0018647927790880203,-0.003074612468481064,0.06353875249624252,0.008442148566246033,0.004316270351409912
0.273972602739726,-0.0,0.010077541694045067,0.009159460663795471,0.006182359531521797,-0.006315181031823158,0.0663893073797226,0.010077541694045067,0.009159460663795471
0.2759295499021526,-0.0,0.013624399900436401,0.002217903733253479,0.017553970217704773,-0.0012403075816109776,0.06923948228359222,0.013624399900436401,0.002217903733253479
0.27788649706457924,-0.0,0.01247108168900013,0.004292067140340805,0.016040226444602013,-0.003970274701714516,0.07208946347236633,0.01247108168900013,0.004292067140340805
0.27984344422700586,-0.0,0.01287803053855896,0.005605664104223251,0.005570868030190468,-0.003273170441389084,0.07493923604488373,0.01287803053855896,0.005605664104223251
0.28180039138943247,-0.0,0.01414016354829073,0.008737429976463318,0.015144383534789085,-0.01617578975856304,0.06523670256137848,0.01414016354829073,0.008737429976463318
0.2837573385518591,-0.0,0.019248908385634422,0.010381564497947693,0.021449513733386993,-0.016502059996128082,0.06817036867141724,0.019248908385634422,0.010381564497947693
0.2857142857142857,-0.0,0.015358347445726395,0.012950494885444641,0.012425455264747143,-0.017976345494389534,0.07110364735126495,0.015358347445726395,0.012950494885444641
0.2876712328767123,-0.0,0.018519489094614983,0.010864004492759705,0.014773980714380741,-0.02411579340696335,0.07403653115034103,0.018519489094614983,0.010864004492759705
0.2896281800391389,-0.0,0.013808535411953926,0.012764111161231995,0.012003563344478607,-0.019657157361507416,0.07696890085935593,0.013808535411953926,0.012764111161231995
0.29158512720156554,-0.0,0.010676046833395958,0.017288796603679657,0.016898058354854584,-0.006737574934959412,0.06688572466373444,0.010676046833395958,0.017288796603679657
0.29354207436399216,-0.0,0.013611353933811188,0.014962941408157349,0.027835000306367874,-0.001677374355494976,0.06989392638206482,0.013611353933811188,0.014962941408157349
0.29549902152641877,-0.0,0.01248779334127903,0.0134514719247818,0.0236813984811306,-0.007651589810848236,0.07290197908878326,0.01248779334127903,0.0134514719247818
0.2974559686888454,-0.0,0.012035377323627472,0.015037868171930313,0.016964470967650414,-0.007136594504117966,0.07590954750776291,0.012035377323627472,0.015037868171930313
0.299412915851272,-0.0,0.01644972711801529,0.01633136346936226,0.011503316462039948,-0.0027645165100693703,0.0789167508482933,0.01644972711801529,0.01633136346936226
0.3013698630136986,-0.0,-0.007997838780283928,0.010117806494235992,-0.010695290751755238,0.001202903687953949,0.06861164420843124,-0.007997838780283928,0.010117806494235992
0.30332681017612523,-0.0,-0.009416710585355759,0.018763231113553047,-0.00857609510421753,0.00708138570189476,0.0716940313577652,-0.009416710585355759,0.018763231113553047
0.30528375733855184,-0.0,-0.010353412479162216,0.013478763401508331,-0.001974304672330618,0.0016828030347824097,0.07477588951587677,-0.010353412479162216,0.013478763401508331
0.30724070450097846,-0.0,-0.006567619740962982,0.012500092387199402,-0.006140034645795822,-0.0016948282718658447,0.07785727828741074,-0.006567619740962982,0.012500092387199402
0.30919765166340507,-0.0,-0.007152194157242775,0.012633852660655975,-0.0017915554344654083,0.005330219864845276,0.0809381753206253,-0.007152194157242775,0.012633852660655975
0.3111545988258317,-0.0,-0.025350436568260193,0.011284545063972473,-0.00604245625436306,0.008056685328483582,0.07025273144245148,-0.025350436568260193,0.011284545063972473
0.3131115459882583,-0.0,-0.023946503177285194,0.013777747750282288,-0.011532429605722427,0.0046494752168655396,0.07342001795768738,-0.023946503177285194,0.013777747750282288
0.3150684931506849,-0.0,-0.02623070403933525,0.016481731086969376,-0.008797924034297466,0.009632430970668793,0.07658662647008896,-0.02623070403933525,0.016481731086969376
0.31702544031311153,-0.0,-0.024738077074289322,0.016517944633960724,-0.006709836423397064,0.009797357022762299,0.07975254952907562,-0.024738077074289322,0.016517944633960724
0.31898238747553814,-0.0,-0.026835281401872635,0.01734822988510132,-0.013357723131775856,0.0030923113226890564,0.08291789889335632,-0.026835281401872635,0.01734822988510132
0.32093933463796476,-0.0,-0.012959377840161324,0.01583065651357174,-0.004214741289615631,0.003230482339859009,0.07194317132234573,-0.012959377840161324,0.01583065651357174
0.32289628180039137,-0.0,-0.012795671820640564,0.014599964022636414,-0.004015106707811356,0.005089782178401947,0.07516305148601532,-0.012795671820640564,0.014599964022636414
0.324853228962818,-0.0,-0.013464502990245819,0.01641789823770523,-0.008335359394550323,-4.03672456741333e-05,0.0784059539437294,-0.013464502990245819,0.01641789823770523
0.3268101761252446,-0.0,-0.01028653234243393,0.010601798072457314,-0.007295973598957062,-0.0017869621515274048,0.08164847642183304,-0.01028653234243393,0.010601798072457314
0.3287671232876712,-0.0,-0.01623552292585373,0.015967968851327896,-0.00921574980020523,0.002574365586042404,0.08489039540290833,-0.01623552292585373,0.015967968851327896
0.33072407045009783,-0.0,-0.012915659695863724,0.013994261622428894,-0.01217271015048027,-0.0011957213282585144,0.08813205361366272,-0.012915659695863724,0.013994261622428894
0.33268101761252444,-0.0,0.0025738589465618134,0.01059330441057682,0.01579206809401512,0.0027324147522449493,0.07636725157499313,0.0025738589465618134,0.01059330441057682
0.33463796477495106,-0.0,-0.00012502819299697876,0.008811494335532188,0.013733390718698502,-0.001960262656211853,0.07967507094144821,-0.00012502819299697876,0.008811494335532188
0.33659491193737767,-0.0,0.0034172292798757553,0.01104809157550335,0.006395056843757629,-0.0006377100944519043,0.0829823836684227,0.0034172292798757553,0.01104809157550335
0.3385518590998043,-0.0,0.0017110183835029602,0.01146543025970459,0.002749001607298851,-0.006253276020288467,0.0862891748547554,0.0017110183835029602,0.01146543025970459
0.3405088062622309,-0.0,0.001895807683467865,0.017691416665911674,0.011673253029584885,-0.006734006106853485,0.08959554880857468,0.001895807683467865,0.017691416665911674
0.3424657534246575,-0.0,0.0008174441754817963,-0.009178203530609608,-0.013852253556251526,0.004018530249595642,0.07733353972434998,0.0008174441754817963,-0.009178203530609608
0.34442270058708413,-0.0,-0.000255972845479846,-0.007180898450314999,-0.0034867674112319946,-0.000534549355506897,0.08070005476474762,-0.000255972845479846,-0.007180898450314999
0.34637964774951074,-0.0,0.001757908146828413,-0.006177868694067001,-0.0032908841967582703,0.00862109288573265,0.08406643569469452,0.001757908146828413,-0.006177868694067001
0.34833659491193736,-0.0,0.00011981837451457977,-0.006088227033615112,-0.0021786801517009735,-0.0007794797420501709,0.08743219822645187,0.00011981837451457977,-0.006088227033615112
0.350293542074364,-0.0,-0.0004855142906308174,-0.012326786294579506,0.01209306064993143,-0.00018262118101119995,0.09079769998788834,-0.0004855142906308174,-0.012326786294579506
0.3522504892367906,-0.0,0.0012572284322232008,-0.01787358522415161,-0.007971681654453278,0.007418647408485413,0.07835248112678528,0.0012572284322232008,-0.01787358522415161
0.3542074363992172,-0.0,-0.0003989487886428833,-0.021056072786450386,-0.000484563410282135,0.007748998701572418,0.08177554607391357,-0.0003989487886428833,-0.021056072786450386
0.3561643835616438,-0.0,0.0010998323559761047,-0.024825822561979294,-1.979246735572815e-05,0.01322915405035019,0.08519819378852844,0.0010998323559761047,-0.024825822561979294
0.35812133072407043,-0.0,-0.00044676661491394043,-0.024758625775575638,-0.008634015917778015,0.012877892702817917,0.08862026035785675,-0.00044676661491394043,-0.024758625775575638
0.36007827788649704,-0.0,-0.0018216371536254883,-0.025790954008698463,-0.0021772943437099457,0.004875980317592621,0.09204193204641342,-0.0018216371536254883,-0.025790954008698463
0.36203522504892366,-0.0,-0.007123932242393494,-0.011196862906217575,-0.00908748060464859,0.01407728809863329,0.07937934249639511,-0.007123932242393494,-0.011196862906217575
0.3639921722113503,-0.0,-0.007375568151473999,-0.01221160963177681,-0.011895101517438889,0.017177142202854156,0.08285491913557053,-0.007375568151473999,-0.01221160963177681
0.3659491193737769,-0.0,-0.0067405179142951965,-0.014348706230521202,-0.01047244668006897,0.01784941740334034,0.08632989227771759,-0.0067405179142951965,-0.014348706230521202
0.3679060665362035,-0.0,-0.009981115348637104,-0.009722381830215454,-0.015296988189220428,0.026175187900662422,0.08980418741703033,-0.009981115348637104,-0.009722381830215454
0.3698630136986301,-0.0,-0.007438589818775654,-0.012156333774328232,-0.01843125745654106,0.02530251443386078,0.0932779461145401,-0.007438589818775654,-0.012156333774328232
0.37181996086105673,-0.0,0.0030803102999925613,0.0157992672175169,-0.024590838700532913,0.01291576586663723,0.08025575429201126,0.0030803102999925613,0.0157992672175169
0.37377690802348335,-0.0,0.003771323012188077,0.00856119766831398,-0.028400203213095665,0.012308411300182343,0.08377861976623535,0.003771323012188077,0.00856119766831398
0.37573385518590996,-0.0,0.000852581113576889,0.0051908050663769245,-0.030602682381868362,0.010557979345321655,0.08730089664459229,0.000852581113576889,0.0051908050663769245
0.3776908023483366,-0.0,-0.0017157979309558868,0.009618517011404037,-0.0314301960170269,0.010019227862358093,0.09082230180501938,-0.0017157979309558868,0.009618517011404037
0.3796477495107632,-0.0,0.0006853025406599045,0.010725638829171658,-0.020004073157906532,0.009736653417348862,0.09434318542480469,0.0006853025406599045,0.010725638829171658
0.3816046966731898,-0.0,0.00832550972700119,0.0052341679111123085,-0.013292673043906689,0.0030178725719451904,0.08108753710985184,0.00832550972700119,0.0052341679111123085
0.3835616438356164,-0.0,0.009483009576797485,0.0054043494164943695,-0.022976573556661606,0.005673527717590332,0.08465263992547989,0.009483009576797485,0.0054043494164943695
0.38551859099804303,-0.0,0.009721638634800911,0.007722713053226471,-0.016277387738227844,0.00405631959438324,0.08821695297956467,0.009721638634800911,0.007722713053226471
0.38747553816046965,-0.0,0.009168457239866257,0.01040840893983841,-0.009942715987563133,0.008095994591712952,0.0917806625366211,0.009168457239866257,0.01040840893983841
0.38943248532289626,-0.0,0.007674071937799454,0.0064532021060585976,-0.017571719363331795,0.0042784810066223145,0.09534391760826111,0.007674071937799454,0.0064532021060585976
0.3913894324853229,-0.0,-0.0037977248430252075,0.019777018576860428,-0.004059535916894674,0.009976699948310852,0.08209851384162903,-0.0037977248430252075,0.019777018576860428
0.3933463796477495,-0.0,-0.004891194403171539,0.02337299846112728,-0.0007511074654757977,0.012713402509689331,0.08571677654981613,-0.004891194403171539,0.02337299846112728
0.3953033268101761,-0.0,-0.001209557056427002,0.023233886808156967,0.003955550491809845,0.0023331046104431152,0.08933452516794205,-0.001209557056427002,0.023233886808156967
0.3972602739726027,-0.0,-0.0023122355341911316,0.016643498092889786,-0.0017581135034561157,0.007900089025497437,0.09295167028903961,-0.0023122355341911316,0.016643498092889786
0.39921722113502933,-0.0,-0.00345747172832489,0.02717166766524315,0.003772389143705368,0.005123719573020935,0.09656822681427002,-0.00345747172832489,0.02717166766524315
0.40117416829745595,-0.0,-0.010845750570297241,5.606561899185181e-05,0.01070631667971611,0.022785544395446777,0.08304183185100555,-0.010845750570297241,5.606561899185181e-05
0.40313111545988256,-0.0,-0.0119984932243824,0.0031918659806251526,0.006997409742325544,0.02375856786966324,0.08668293803930283,-0.0119984932243824,0.0031918659806251526
0.4050880626223092,-0.0,-0.009695068001747131,0.0034060031175613403,0.0024670585989952087,0.024317584931850433,0.09035556763410568,-0.009695068001747131,0.0034060031175613403
0.4070450097847358,-0.0,-0.012652035802602768,0.00228206068277359,0.010679950937628746,0.025155290961265564,0.09402763843536377,-0.012652035802602768,0.00228206068277359
0.4090019569471624,-0.0,-0.011950045824050903,-0.003061477094888687,0.01167086511850357,0.02684769034385681,0.09769908338785172,-0.011950045824050903,-0.003061477094888687
0.410958904109589,-0.0,-0.008615821599960327,-0.00010032206773757935,0.012838475406169891,0.024045787751674652,0.1013699471950531,-0.008615821599960327,-0.00010032206773757935
0.41291585127201563,-0.0,-0.00804360955953598,-0.0020482540130615234,0.0086279958486557,0.01350397989153862,0.08695933222770691,-0.00804360955953598,-0.0020482540130615234
0.41487279843444225,-0.0,-0.0054292231798172,-0.0036123842000961304,0.012518148869276047,0.0156964510679245,0.09066852182149887,-0.0054292231798172,-0.0036123842000961304
0.41682974559686886,-0.0,-0.008984588086605072,0.002447091042995453,0.00951116532087326,0.013080060482025146,0.09437692910432816,-0.008984588086605072,0.002447091042995453
0.4187866927592955,-0.0,-0.009732991456985474,-0.004429027438163757,0.008587107993662357,0.011968836188316345,0.09808497130870819,-0.009732991456985474,-0.004429027438163757
0.4207436399217221,-0.0,-0.010447241365909576,-0.0037450268864631653,0.01210854947566986,0.01152116060256958,0.10179197043180466,-0.010447241365909576,-0.0037450268864631653
0.4227005870841487,-0.0,0.0037766844034194946,-0.0006557852029800415,0.007295295596122742,0.00357992947101593,0.08744242042303085,0.0037766844034194946,-0.0006557852029800415
0.4246575342465753,-0.0,0.0009123608469963074,-0.0007256157696247101,0.0035915151238441467,0.00549730658531189,0.09117989242076874,0.0009123608469963074,-0.0007256157696247101
0.42661448140900193,-0.0,0.0007130876183509827,-0.0033319666981697083,0.012831717729568481,0.008150413632392883,0.09491685032844543,0.0007130876183509827,-0.0033319666981697083
0.42857142857142855,-0.0,0.0032000094652175903,0.0022654086351394653,0.008085563778877258,0.003719054162502289,0.0986531600356102,0.0032000094652175903,0.0022654086351394653
0.43052837573385516,-0.0,-0.00013552606105804443,-0.005269680172204971,0.015459280461072922,0.006074599921703339,0.10238892585039139,-0.00013552606105804443,-0.005269680172204971
0.4324853228962818,-0.0,0.006503954529762268,-0.007820196449756622,0.010798215866088867,0.006796419620513916,0.08764252811670303,0.006503954529762268,-0.007820196449756622
0.4344422700587084,-0.0,0.004039883613586426,-0.00709880143404007,0.004954881966114044,0.008951264433562756,0.09140768647193909,0.004039883613586426,-0.00709880143404007
0.436399217221135,-0.0,0.009981989860534668,-0.015550144016742706,0.01193037535995245,0.0010329373180866241,0.0951719731092453,0.009981989860534668,-0.015550144016742706
0.4383561643835616,-0.0,0.007414638996124268,-0.013000592589378357,0.009244909510016441,0.006190367043018341,0.09893569350242615,0.007414638996124268,-0.013000592589378357
0.44031311154598823,-0.0,0.004773244261741638,-0.014704704284667969,0.008656911551952362,0.0036683715879917145,0.10269905626773834,0.004773244261741638,-0.014704704284667969
0.44227005870841485,-0.0,0.003926880657672882,-0.020094264298677444,0.010351229459047318,0.005625180900096893,0.08799591660499573,0.003926880657672882,-0.020094264298677444
0.44422700587084146,-0.0,0.001310795545578003,-0.011827651411294937,0.01314263604581356,0.002472430467605591,0.09178277105093002,0.001310795545578003,-0.011827651411294937
0.4461839530332681,-0.0,0.006004020571708679,-0.019178984686732292,0.018064148724079132,0.0047539398074150085,0.09556887298822403,0.006004020571708679,-0.019178984686732292
0.4481409001956947,-0.0,0.0019848570227622986,-0.015238241292536259,0.006576411426067352,0.010690007358789444,0.09935429692268372,0.0019848570227622986,-0.015238241292536259
0.4500978473581213,-0.0,0.004941023886203766,-0.016378413885831833,0.01653660088777542,0.009420834481716156,0.10313883423805237,0.004941023886203766,-0.016378413885831833
0.4520547945205479,-0.0,0.0027571097016334534,-0.009094413369894028,0.019759899005293846,0.015468835830688477,0.08817978948354721,0.0027571097016334534,-0.009094413369894028
0.45401174168297453,-0.0,0.008216261863708496,-0.01799366995692253,0.019292909651994705,0.01533804927021265,0.09198205173015594,0.008216261863708496,-0.01799366995692253
0.45596868884540115,-0.0,0.008793942630290985,-0.01137978583574295,0.019325677305459976,0.012812241911888123,0.09578349441289902,0.008793942630290985,-0.01137978583574295
0.45792563600782776,-0.0,0.009485423564910889,-0.014542298391461372,0.010326489806175232,0.013232097029685974,0.09958454966545105,0.009485423564910889,-0.014542298391461372
0.4598825831702544,-0.0,0.0057194530963897705,-0.01498354971408844,0.02269245684146881,0.009815864264965057,0.10338492691516876,0.0057194530963897705,-0.01498354971408844
0.461839530332681,-0.0,0.00664268434047699,0.010907634161412716,0.00919514149427414,-0.01216406375169754,0.08830875903367996,0.00664268434047699,0.010907634161412716
0.4637964774951076,-0.0,0.004616312682628632,0.012820668518543243,0.007528223097324371,-0.011664167046546936,0.0921250581741333,0.004616312682628632,0.012820668518543243
0.4657534246575342,-0.0,0.0035647302865982056,0.0075034499168396,-0.0015799915418028831,-0.015341509133577347,0.09594063460826874,0.0035647302865982056,0.0075034499168396
0.46771037181996084,-0.0,0.003773987293243408,0.013144813477993011,-0.0013403743505477905,-0.014267832040786743,0.0997556820511818,0.003773987293243408,0.013144813477993011
0.46966731898238745,-0.0,0.005244925618171692,0.009864351712167263,0.0007843822240829468,-0.012461105361580849,0.1035701334476471,0.005244925618171692,0.009864351712167263
0.47162426614481406,-0.0,0.004873432219028473,0.009858526289463043,0.005383409559726715,0.003506176173686981,0.08850344270467758,0.004873432219028473,0.009858526289463043
0.4735812133072407,-0.0,0.0022708848118782043,0.010844819247722626,-0.0020947232842445374,0.00451945886015892,0.09234613925218582,0.0022708848118782043,0.010844819247722626
0.4755381604696673,-0.0,-0.0007227733731269836,0.016845036298036575,-0.003031209111213684,0.0009287223219871521,0.09618834406137466,-0.0007227733731269836,0.016845036298036575
0.4774951076320939,-0.0,0.0033529549837112427,0.02098759263753891,-8.676759898662567e-05,0.00898975133895874,0.10002986341714859,0.0033529549837112427,0.02098759263753891
0.4794520547945205,-0.0,0.003991995006799698,0.021663162857294083,0.0020282045006752014,0.008865073323249817,0.10387071967124939,0.003991995006799698,0.021663162857294083
0.48140900195694714,-0.0,0.0007244683802127838,0.02213412895798683,-0.02612079307436943,-0.009246287867426872,0.08889101445674896,0.0007244683802127838,0.02213412895798683
0.48336594911937375,-0.0,0.01439736783504486,0.03464857488870621,-0.01994396559894085,0.003251798450946808,0.09271889925003052,0.01439736783504486,0.03464857488870621
0.48532289628180036,-0.0,0.025533895939588547,0.041476763784885406,-0.023462984710931778,0.013500154949724674,0.09658563882112503,0.025533895939588547,0.041476763784885406
0.487279843444227,-0.0,0.038484107702970505,0.054230108857154846,-0.019553890451788902,0.018806658685207367,0.10045181214809418,0.038484107702970505,0.054230108857154846
0.4892367906066536,0.009424762253826824,0.05321472883224487,0.06402686983346939,-0.014605168253183365,0.022854365408420563,0.10431746393442154,0.05321472883224487,0.06402686983346939
0.4911937377690802,0.028994233878092968,0.06335923820734024,0.07568381726741791,-0.01671571098268032,0.03776590898633003,0.10818269848823547,0.06335923820734024,0.07568381726741791
0.4931506849315068,0.04856370550235911,0.08620057255029678,0.08630364388227463,0.011353041976690292,0.07684078812599182,0.09236398339271545,0.08620057255029678,0.08630364388227463
0.49510763209393344,0.06813317712662526,0.10423299670219421,0.1012781485915184,0.017136871814727783,0.09242172539234161,0.09623676538467407,0.10423299670219421,0.1012781485915184
0.49706457925636005,0.0877026487508914,0.12944604456424713,0.12136813253164291,0.032589320093393326,0.10822190344333649,0.10010866075754166,0.12944604456424713,0.12136813253164291
0.49902152641878667,0.10727212037515754,0.14672668278217316,0.13107948005199432,0.04377128183841705,0.12543004751205444,0.10398034006357193,0.14672668278217316,0.13107948005199432
0.5009784735812133,0.1268415919994237,0.17006772756576538,0.14802129566669464,0.04748007655143738,0.14664113521575928,0.10785151273012161,0.17006772756576538,0.14802129566669464
0.5029354207436398,0.14641106362368927,0.1907305121421814,0.16468575596809387,0.06487271934747696,0.14474625885486603,0.09187235683202744,0.1907305121421814,0.16468575596809387
0.5048923679060665,0.16598053524795597,0.20874613523483276,0.18950937688350677,0.08245185017585754,0.1686500608921051,0.09574208408594131,0.20874613523483276,0.18950937688350677
0.5068493150684932,0.18555000687222267,0.23113960027694702,0.21021518111228943,0.09208498150110245,0.18435879051685333,0.09961150586605072,0.23113960027694702,0.21021518111228943
0.5088062622309197,0.20511947849648826,0.2544536590576172,0.22940367460250854,0.11787654459476471,0.2045210301876068,0.10348061472177505,0.2544536590576172,0.22940367460250854
0.5107632093933463,0.22468895012075385,0.2755362093448639,0.24717548489570618,0.12153502553701401,0.2239457368850708,0.10734971612691879,0.2755362093448639,0.24717548489570618
0.512720156555773,0.24425842174502055,0.28850090503692627,0.26893508434295654,0.13316944241523743,0.2676311433315277,0.09137765318155289,0.28850090503692627,0.26893508434295654
0.5146771037181996,0.26382789336928725,0.30817607045173645,0.28953784704208374,0.1581495851278305,0.2871342599391937,0.0952429473400116,0.30817607045173645,0.28953784704208374
0.5166340508806262,0.28339736499355284,0.33029142022132874,0.3110330104827881,0.17305901646614075,0.3059789538383484,0.09910816699266434,0.33029142022132874,0.3110330104827881
0.5185909980430528,0.3029668366178184,0.34958356618881226,0.3370201587677002,0.19472286105155945,0.3257519602775574,0.10297325998544693,0.34958356618881226,0.3370201587677002
0.5205479452054794,0.3225363082420851,0.3685738742351532,0.35662177205085754,0.2122683972120285,0.3435244858264923,0.10683813691139221,0.3685738742351532,0.35662177205085754
0.5225048923679061,0.3421057798663518,0.3850903809070587,0.37615346908569336,0.2102549970149994,0.3246717154979706,0.09086979180574417,0.3850903809070587,0.37615346908569336
0.5244618395303327,0.3616752514906174,0.4059167206287384,0.3996201753616333,0.2304626703262329,0.34629011154174805,0.09472725540399551,0.4059167206287384,0.3996201753616333
0.5264187866927592,0.381244723114883,0.4214945435523987,0.4213030934333801,0.24880683422088623,0.36250200867652893,0.09858477115631104,0.4214945435523987,0.4213030934333801
0.5283757338551859,0.4008141947391497,0.4411112368106842,0.4453522264957428,0.2653796672821045,0.37848934531211853,0.10244222730398178,0.4411112368106842,0.4453522264957428
0.5303326810176126,0.4203836663634164,0.46014150977134705,0.4620552062988281,0.29235103726387024,0.4009137451648712,0.10629947483539581,0.46014150977134705,0.4620552062988281
0.5322896281800391,0.439953137987682,0.48794540762901306,0.47795647382736206,0.30400705337524414,0.42855334281921387,0.09029402583837509,0.48794540762901306,0.47795647382736206
0.5342465753424657,0.4595226096119476,0.5073118209838867,0.5055438876152039,0.3202526867389679,0.45098036527633667,0.09414193034172058,0.5073118209838867,0.5055438876152039
0.5362035225048923,0.4790920812362143,0.527273952960968,0.5239002108573914,0.34827882051467896,0.4742788076400757,0.09798967838287354,0.527273952960968,0.5239002108573914
0.538160469667319,0.49866155286048097,0.5473662614822388,0.5419235825538635,0.3597235381603241,0.49384182691574097,0.1018374040722847,0.5473662614822388,0.5419235825538635
0.5401174168297456,0.5182310244847466,0.5605270266532898,0.5700370669364929,0.38409164547920227,0.5118805170059204,0.10568475723266602,0.5605270266532898,0.5700370669364929
0.5420743639921721,0.5378004961090121,0.5885036587715149,0.5904185175895691,0.4183103144168854,0.4929606318473816,0.08972151577472687,0.5885036587715149,0.5904185175895691
0.5440313111545988,0.5573699677332788,0.605271577835083,0.6126319169998169,0.4401520788669586,0.51695716381073,0.09355655312538147,0.605271577835083,0.6126319169998169
0.5459882583170255,0.5769394393575455,0.6269173622131348,0.6317311525344849,0.4643602669239044,0.5347429513931274,0.09739126265048981,0.6269173622131348,0.6317311525344849
0.547945205479452,0.5965089109818111,0.6415475010871887,0.657099187374115,0.4698021709918976,0.5513899922370911,0.10122594982385635,0.6415475010871887,0.657099187374115
0.5499021526418786,0.6160783826060767,0.6633121967315674,0.6735079884529114,0.4950646758079529,0.5694249868392944,0.10506024956703186,0.6633121967315674,0.6735079884529114
0.5518590998043053,0.6356478542303434,0.6813434958457947,0.6929758191108704,0.5580762624740601,0.662406861782074,0.08932792395353317,0.6813434958457947,0.6929758191108704
0.5538160469667319,0.6552173258546101,0.6984403729438782,0.7221447825431824,0.5717160105705261,0.6818475723266602,0.09315866976976395,0.6984403729438782,0.7221447825431824
0.5557729941291585,0.6747867974788757,0.7200565934181213,0.7389200329780579,0.5944607257843018,0.7017087936401367,0.09698936343193054,0.7200565934181213,0.7389200329780579
0.557729941291585,0.6943562691031413,0.7368618249893188,0.7606551051139832,0.6171049475669861,0.7275148034095764,0.1008199006319046,0.7368618249893188,0.7606551051139832
0.5596868884540117,0.713925740727408,0.754870593547821,0.7843238711357117,0.6317605376243591,0.7417570352554321,0.10465037822723389,0.754870593547821,0.7843238711357117
0.5616438356164384,0.7334952123516747,0.7685930728912354,0.7211050987243652,0.7134675979614258,0.786027729511261,0.08897173404693604,0.7685930728912354,0.7211050987243652
0.5636007827788649,0.7530646839759403,0.7854907512664795,0.7465082406997681,0.7299246788024902,0.8112949728965759,0.09275346994400024,0.7854907512664795,0.7465082406997681
0.5655577299412915,0.7726341556002059,0.8018264174461365,0.7652010917663574,0.758599579334259,0.8298378586769104,0.09657890349626541,0.8018264174461365,0.7652010917663574
0.5675146771037182,0.7922036272244726,0.8247215747833252,0.7817429304122925,0.7748126983642578,0.8489962816238403,0.10040457546710968,0.8247215747833252,0.7817429304122925
0.5694716242661448,0.8117730988487393,0.844933032989502,0.8013966083526611,0.7986889481544495,0.8690868616104126,0.10423021763563156,0.844933032989502,0.8013966083526611
0.5714285714285714,0.8313425704730049,0.863684356212616,0.8202459812164307,0.8141292929649353,0.8923456072807312,0.10805591940879822,0.863684356212616,0.8202459812164307
0.573385518590998,0.8509120420972704,0.8926912546157837,0.6535007357597351,0.8093851804733276,0.8108103275299072,0.09159266203641891,0.8926912546157837,0.6535007357597351
0.5753424657534246,0.8704815137215371,0.9119804501533508,0.6696984767913818,0.820561408996582,0.8249894380569458,0.09539296478033066,0.9119804501533508,0.6696984767913818
0.5772994129158513,0.8900509853458038,0.9276015162467957,0.6851900219917297,0.8398067355155945,0.8477939963340759,0.09919366240501404,0.9276015162467957,0.6851900219917297
0.5792563600782779,0.9096204569700694,0.947052538394928,0.6974795460700989,0.8649446964263916,0.8672021627426147,0.10299448668956757,0.947052538394928,0.6974795460700989
0.5812133072407044,0.929189928594335,0.9653438925743103,0.7115590572357178,0.8825333118438721,0.8829015493392944,0.10679550468921661,0.9653438925743103,0.7115590572357178
0.5831702544031311,0.9487594002186017,0.3506656885147095,0.4384596347808838,0.7063738107681274,0.5173823833465576,0.09037794172763824,0.3506656885147095,0.4384596347808838
0.5851272015655578,0.9683288718428684,0.36323028802871704,0.44897451996803284,0.7217046022415161,0.5249197483062744,0.09414787590503693,0.36323028802871704,0.44897451996803284
0.5870841487279843,0.987898343467134,0.3674481511116028,0.45287322998046875,0.7383884787559509,0.5427260994911194,0.09791823476552963,0.3674481511116028,0.45287322998046875
0.5890410958904109,0.0,0.37617942690849304,0.4618719518184662,0.7538410425186157,0.5522054433822632,0.1016889214515686,0.37617942690849304,0.4618719518184662
0.5909980430528375,0.0,0.3813473582267761,0.4739953875541687,0.766922116279602,0.563348650932312,0.10546001046895981,0.3813473582267761,0.4739953875541687
0.5929549902152642,0.0,-0.06585614383220673,0.18846239149570465,0.49499744176864624,0.1152522936463356,0.08912869542837143,-0.06585614383220673,0.18846239149570465
0.5949119373776908,0.0,-0.06721509248018265,0.19112727046012878,0.5012267231941223,0.12025060504674911,0.0928695797920227,-0.06721509248018265,0.19112727046012878
0.5968688845401173,0.0,-0.07018021494150162,0.19661220908164978,0.5109863877296448,0.123459093272686,0.09661088138818741,-0.07018021494150162,0.19661220908164978
0.598825831702544,0.0,-0.06773847341537476,0.20009717345237732,0.5292496681213379,0.12226127833127975,0.10035254806280136,-0.06773847341537476,0.20009717345237732
0.6007827788649707,0.0,-0.06889743357896805,0.19981960952281952,0.5375798940658569,0.1251029074192047,0.10409440845251083,-0.06889743357896805,0.19981960952281952
0.6027397260273972,0.0,-0.11027082055807114,0.0225437730550766,0.1956551969051361,-0.03450511768460274,0.08810365945100784,-0.11027082055807114,0.0225437730550766
0.6046966731898238,0.0,-0.11287693679332733,0.026012027636170387,0.1980869174003601,-0.03631862252950668,0.09180919826030731,-0.11287693679332733,0.026012027636170387
0.6066536203522505,0.0,-0.11291461437940598,0.02628585509955883,0.1998363733291626,-0.03436851501464844,0.09551519900560379,-0.11291461437940598,0.02628585509955883
0.6086105675146771,0.0,-0.11788125336170197,0.023999901488423347,0.2051929235458374,-0.033438801765441895,0.09922146797180176,-0.11788125336170197,0.023999901488423347
0.6105675146771037,0.0,-0.12003419548273087,0.02744457498192787,0.2124539315700531,-0.038923002779483795,0.10292786359786987,-0.12003419548273087,0.02744457498192787
0.6125244618395302,0.0,-0.017595870420336723,-0.03703521937131882,-0.01682605966925621,-0.0026128068566322327,0.08698353916406631,-0.017595870420336723,-0.03703521937131882
0.6144814090019569,0.0,-0.01823989301919937,-0.025659330189228058,-0.012750955298542976,0.0016314461827278137,0.0906512513756752,-0.01823989301919937,-0.025659330189228058
0.6164383561643836,0.0,-0.01891426555812359,-0.033659253269433975,-0.019160211086273193,-0.0026828646659851074,0.09431936591863632,-0.01891426555812359,-0.033659253269433975
0.6183953033268101,0.0,-0.018595553934574127,-0.031062252819538116,-0.012120746076107025,-0.0007223356515169144,0.09798754006624222,-0.018595553934574127,-0.031062252819538116
0.6203522504892367,0.0,-0.022370953112840652,-0.030533384531736374,-0.00842132419347763,0.00020149722695350647,0.10165614634752274,-0.022370953112840652,-0.030533384531736374
0.6223091976516634,0.0,0.0274343304336071,-0.019240891560912132,-0.03842419013381004,0.012239910662174225,0.0858374834060669,0.0274343304336071,-0.019240891560912132
0.62426614481409,0.0,0.025910399854183197,-0.026249058544635773,-0.0348510779440403,0.014557473361492157,0.08946353197097778,0.025910399854183197,-0.026249058544635773
0.6262230919765166,0.0,0.02460915595293045,-0.02478521317243576,-0.03848938271403313,0.013740532100200653,0.09308984875679016,0.02460915595293045,-0.02478521317243576
0.6281800391389432,0.0,0.027202874422073364,-0.01979084312915802,-0.04139307141304016,0.013828787952661514,0.09671641886234283,0.027202874422073364,-0.01979084312915802
0.6301369863013698,0.0,0.03172866255044937,-0.03209497779607773,-0.04569638520479202,0.015031367540359497,0.10034319013357162,0.03172866255044937,-0.03209497779607773
0.6320939334637965,0.0,0.0129578597843647,-0.024099409580230713,-0.04328451305627823,0.008136138319969177,0.08465120941400528,0.0129578597843647,-0.024099409580230713
0.6340508806262231,0.0,0.015582989901304245,-0.029455985873937607,-0.04250630736351013,0.007879391312599182,0.08824538439512253,0.015582989901304245,-0.029455985873937607
0.6360078277886496,0.0,0.015765752643346786,-0.02986656129360199,-0.041047580540180206,0.011025972664356232,0.09184204787015915,0.015765752643346786,-0.02986656129360199
0.6379647749510763,0.0,0.020174214616417885,-0.03113219141960144,-0.0451788604259491,0.013580940663814545,0.0954388752579689,0.020174214616417885,-0.03113219141960144
0.639921722113503,0.0,0.01611606776714325,-0.030306734144687653,-0.043821074068546295,0.009608164429664612,0.09903568774461746,0.01611606776714325,-0.030306734144687653
0.6418786692759295,0.0,0.00993974506855011,-0.017274007201194763,-0.029541321098804474,0.031290002167224884,0.0836566910147667,0.00993974506855011,-0.017274007201194763
0.6438356164383561,0.0,0.008039885200560093,-0.026498869061470032,-0.03370684012770653,0.034036390483379364,0.08717475831508636,0.008039885200560093,-0.026498869061470032
0.6457925636007827,0.0,0.0066480617970228195,-0.017276890575885773,-0.036474116146564484,0.03515969216823578,0.09073791652917862,0.0066480617970228195,-0.017276890575885773
0.6477495107632094,0.0,0.0069358572363853455,-0.026883840560913086,-0.035051215440034866,0.03793397173285484,0.09430137276649475,0.0069358572363853455,-0.026883840560913086
0.649706457925636,0.0,0.005041204392910004,-0.033207252621650696,-0.035752005875110626,0.03833535313606262,0.09786489605903625,0.005041204392910004,-0.033207252621650696
0.6516634050880625,0.0,0.011280998587608337,-0.027451656758785248,-0.035750485956668854,0.04027632996439934,0.10142873227596283,0.011280998587608337,-0.027451656758785248
0.6536203522504892,0.0,-0.003162931650876999,-0.026373352855443954,-0.028136655688285828,0.006635159254074097,0.08547256886959076,-0.003162931650876999,-0.026373352855443954
0.6555772994129159,0.0,-0.004081128165125847,-0.030511686578392982,-0.021940752863883972,0.004110515117645264,0.08898092061281204,-0.004081128165125847,-0.030511686578392982
0.6575342465753424,0.0,-0.0015754951164126396,-0.03088483214378357,-0.026032453402876854,0.006618328392505646,0.09248988330364227,-0.0015754951164126396,-0.03088483214378357
0.659491193737769,0.0,-0.0065678078681230545,-0.037712812423706055,-0.0296466164290905,0.0035216212272644043,0.09599924832582474,-0.0065678078681230545,-0.037712812423706055
0.6614481409001957,0.0,-0.005305752158164978,-0.03462335094809532,-0.018798619508743286,0.008228190243244171,0.09950905293226242,-0.005305752158164978,-0.03462335094809532
0.6634050880626223,0.0,-0.009089606814086437,-0.0029550790786743164,0.0027219541370868683,0.0028708726167678833,0.08376302570104599,-0.009089606814086437,-0.0029550790786743164
0.6653620352250489,0.0,-0.010221581906080246,-0.005902007222175598,0.010479889810085297,0.001988392323255539,0.08721683919429779,-0.010221581906080246,-0.005902007222175598
0.6673189823874754,0.0,-0.012659523636102676,-0.004866145551204681,0.00619637593626976,0.0030611976981163025,0.09067100286483765,-0.012659523636102676,-0.004866145551204681
0.6692759295499021,0.0,-0.014341706410050392,-0.008089113980531693,0.004604897927492857,0.00141935795545578,0.09412569552659988,-0.014341706410050392,-0.008089113980531693
0.6712328767123288,0.0,-0.009079411625862122,-0.007048763334751129,0.003066249191761017,0.00029828399419784546,0.09758063405752182,-0.009079411625862122,-0.007048763334751129
0.6731898238747553,0.0,0.010956939309835434,-0.0010326728224754333,0.02421543002128601,0.016406230628490448,0.08212775737047195,0.010956939309835434,-0.0010326728224754333
0.6751467710371819,0.0,0.008919354528188705,0.0042295558378100395,0.019552184268832207,0.015284493565559387,0.08552078157663345,0.008919354528188705,0.0042295558378100395
0.6771037181996086,0.0,0.009116347879171371,0.0029408372938632965,0.01779932528734207,0.015740618109703064,0.08891421556472778,0.009116347879171371,0.0029408372938632965
0.6790606653620352,0.0,0.005716010928153992,-0.0028261153493076563,0.03560781851410866,0.0196811705827713,0.09230829775333405,0.005716010928153992,-0.0028261153493076563
0.6810176125244618,0.0,0.010062489658594131,-0.00236700102686882,0.02332543022930622,0.014333255589008331,0.0957028940320015,0.010062489658594131,-0.00236700102686882
0.6829745596868884,0.0,0.00839671678841114,-0.006895873695611954,0.03553793951869011,-0.01749126985669136,0.08056384325027466,0.00839671678841114,-0.006895873695611954
0.684931506849315,0.0,0.006160486489534378,-0.007388699799776077,0.03733134642243385,-0.010262491181492805,0.08389391005039215,0.006160486489534378,-0.007388699799776077
0.6868884540117417,0.0,0.0038712192326784134,-0.008470416069030762,0.032090336084365845,-0.014284316450357437,0.08722446113824844,0.0038712192326784134,-0.008470416069030762
0.6888454011741683,0.0,0.008579660207033157,-0.0013296888209879398,0.03548816591501236,-0.01065097562968731,0.09055567532777786,0.008579660207033157,-0.0013296888209879398
0.6908023483365948,0.0,0.008995935320854187,-0.011627968400716782,0.03505907207727432,-0.011934682726860046,0.09388720244169235,0.008995935320854187,-0.011627968400716782
0.6927592954990215,0.0,5.046278238296509e-05,0.0012145601212978363,0.027342353016138077,0.006876170635223389,0.07874587923288345,5.046278238296509e-05,0.0012145601212978363
0.6947162426614482,0.0,-0.0027310699224472046,-8.057523518800735e-05,0.030232001096010208,0.005990751087665558,0.08200967311859131,-0.0027310699224472046,-8.057523518800735e-05
0.6966731898238747,0.0,-0.003461979329586029,0.002689797431230545,0.028102107346057892,0.00871673971414566,0.0852741226553917,-0.003461979329586029,0.002689797431230545
0.6986301369863013,0.0,-0.0031520016491413116,0.003936471417546272,0.02708090841770172,0.00942503847181797,0.08853943645954132,-0.0031520016491413116,0.003936471417546272
0.700587084148728,0.0,-0.001154143363237381,-0.004046548157930374,0.020910050719976425,0.00920809805393219,0.0918053463101387,-0.001154143363237381,-0.004046548157930374
0.7025440313111546,0.0,0.004606939852237701,0.0028631864115595818,0.0013526864349842072,0.017489850521087646,0.07697970420122147,0.004606939852237701,0.0028631864115595818
0.7045009784735812,0.0,0.0010159239172935486,0.0026651788502931595,-0.005162566900253296,0.014227010309696198,0.08017735928297043,0.0010159239172935486,0.0026651788502931595
0.7064579256360077,0.0,0.003606840968132019,0.002627052366733551,0.00016166269779205322,0.015493396669626236,0.08337563276290894,0.003606840968132019,0.002627052366733551
0.7084148727984344,0.0,0.005092740058898926,-0.0016997922211885452,0.0015712848398834467,0.011485524475574493,0.08657423406839371,0.005092740058898926,-0.0016997922211885452
0.7103718199608611,0.0,0.005004845559597015,0.001930717146024108,-5.034543573856354e-05,0.013323470950126648,0.08977369219064713,0.005004845559597015,0.001930717146024108
0.7123287671232876,0.0,-0.026382435113191605,0.0002172216773033142,0.0030411966145038605,-0.004177391529083252,0.07521786540746689,-0.026382435113191605,0.0002172216773033142
0.7142857142857142,0.0,-0.02643973007798195,-0.004308201372623444,0.008605534210801125,-0.007523812353610992,0.078350730240345,-0.02643973007798195,-0.004308201372623444
0.7162426614481409,0.0,-0.027640506625175476,-0.00247843936085701,0.0009410595521330833,-0.007579430937767029,0.08149079978466034,-0.027640506625175476,-0.00247843936085701
0.7181996086105675,0.0,-0.027663789689540863,-0.003383941948413849,0.006395917385816574,-0.006464414298534393,0.08463161438703537,-0.027663789689540863,-0.003383941948413849
0.7201565557729941,0.0,-0.02666299045085907,0.0006184466183185577,-0.000857178121805191,-0.002950817346572876,0.08777279406785965,-0.02666299045085907,0.0006184466183185577
0.7221135029354206,0.0,-0.015290215611457825,-0.017664462327957153,0.02865547500550747,-0.006318286061286926,0.07361656427383423,-0.015290215611457825,-0.017664462327957153
0.7240704500978473,0.0,-0.011390924453735352,-0.019526250660419464,0.02983885630965233,-0.004844188690185547,0.07665534317493439,-0.011390924453735352,-0.019526250660419464
0.726027397260274,0.0,-0.014562960714101791,-0.02702200412750244,0.025605862960219383,-0.012788444757461548,0.07973602414131165,-0.014562960714101791,-0.02702200412750244
0.7279843444227005,0.0,-0.016498517245054245,-0.019472636282444,0.030374325811862946,-0.010911919176578522,0.08281738311052322,-0.016498517245054245,-0.019472636282444
0.7299412915851271,0.0,-0.017287708818912506,-0.02098214626312256,0.01819058135151863,-0.008206300437450409,0.08589904755353928,-0.017287708818912506,-0.02098214626312256
0.7318982387475538,0.0,-0.014710191637277603,-0.019713543355464935,0.030718298628926277,-0.012351810932159424,0.08898122608661652,-0.014710191637277603,-0.019713543355464935
0.7338551859099804,0.0,-0.00034481287002563477,-0.009394079446792603,0.021233225241303444,0.0020220279693603516,0.07434365898370743,-0.00034481287002563477,-0.009394079446792603
0.735812133072407,0.0,-0.0005541406571865082,-0.013871148228645325,0.027475904673337936,0.01098845899105072,0.07735011726617813,-0.0005541406571865082,-0.013871148228645325
0.7377690802348336,0.0,0.004793353378772736,-0.011305231600999832,0.027412548661231995,0.00946062058210373,0.08035707473754883,0.004793353378772736,-0.011305231600999832
0.7397260273972602,0.0,0.0002967938780784607,-0.016438573598861694,0.028432341292500496,0.001933276653289795,0.08336440473794937,0.0002967938780784607,-0.016438573598861694
0.7416829745596869,0.0,0.0037252306938171387,-0.015212837606668472,0.024483073502779007,0.008867084980010986,0.08637233078479767,0.0037252306938171387,-0.015212837606668472
0.7436399217221135,0.0,0.0026909783482551575,-0.004035726189613342,0.004096440505236387,-0.02182403951883316,0.0721094012260437,0.0026909783482551575,-0.004035726189613342
0.74559686888454,0.0,0.0035211890935897827,-0.004099566489458084,0.010009441524744034,-0.020883239805698395,0.07503710687160492,0.0035211890935897827,-0.004099566489458084
0.7475538160469667,0.0,0.0047692060470581055,-0.00017194822430610657,0.016341913491487503,-0.01773212105035782,0.07796512544155121,0.0047692060470581055,-0.00017194822430610657
0.7495107632093934,0.0,0.002544291317462921,-0.001378767192363739,0.009458238258957863,-0.018393438309431076,0.08089365810155869,0.002544291317462921,-0.001378767192363739
0.7514677103718199,0.0,0.0075264498591423035,-0.004008889198303223,0.010364074259996414,-0.021909303963184357,0.08382260799407959,0.0075264498591423035,-0.004008889198303223
0.7534246575342465,0.0,0.009292371571063995,0.009915890172123909,0.015362686477601528,-0.005166222341358662,0.07004342973232269,0.009292371571063995,0.009915890172123909
0.7553816046966731,0.0,0.012053556740283966,0.005195854231715202,0.025367189198732376,-0.011911684647202492,0.07288870215415955,0.012053556740283966,0.005195854231715202
0.7573385518590998,0.0,0.009733613580465317,0.011048994958400726,0.0242697112262249,-0.00555681437253952,0.0757344514131546,0.009733613580465317,0.011048994958400726
0.7592954990215264,0.0,0.010719433426856995,0.004876133054494858,0.023151718080043793,-0.001351021695882082,0.0785805881023407,0.010719433426856995,0.004876133054494858
0.7612524461839529,0.0,0.012454099953174591,0.011578893288969994,0.02965370938181877,-0.009220972657203674,0.08142716437578201,0.012454099953174591,0.011578893288969994
0.7632093933463796,0.0,0.011908764019608498,-0.002148413099348545,-0.005113966763019562,0.0076228901743888855,0.06777793169021606,0.011908764019608498,-0.002148413099348545
0.7651663405088063,0.0,0.015266130678355694,0.004202693700790405,-0.0071268342435359955,0.0010089725255966187,0.07053869962692261,0.015266130678355694,0.004202693700790405
0.7671232876712328,0.0,0.012312868610024452,0.002462325617671013,-0.010978592559695244,0.005172461271286011,0.07330000400543213,0.012312868610024452,0.002462325617671013
0.7690802348336594,0.0,0.01249469444155693,0.004375927150249481,-0.006243334151804447,0.004321068525314331,0.07606172561645508,0.01249469444155693,0.004375927150249481
0.7710371819960861,0.0,0.009341316297650337,-0.00012472458183765411,-0.0071463193744421005,0.003112390637397766,0.07882387936115265,0.009341316297650337,-0.00012472458183765411
0.7729941291585127,0.0,0.002600586973130703,0.002003975212574005,-0.01757759228348732,-0.010207295417785645,0.06564763933420181,0.002600586973130703,0.002003975212574005
0.7749510763209393,0.0,0.0006149280816316605,-0.0011683404445648193,-0.01119169406592846,-0.010893583297729492,0.06832145899534225,0.0006149280816316605,-0.0011683404445648193
0.7769080234833659,0.0,0.003620646893978119,0.007127974182367325,-0.016426369547843933,-0.009364813566207886,0.07099571079015732,0.003620646893978119,0.007127974182367325
0.7788649706457925,0.0,-0.000620521605014801,0.006935521960258484,-0.017650064080953598,-0.007994472980499268,0.07367067039012909,-0.000620521605014801,0.006935521960258484
0.7808219178082192,0.0,-0.006055882200598717,0.003363369032740593,-0.011066008359193802,-0.000639989972114563,0.0763460248708725,-0.006055882200598717,0.003363369032740593
0.7827788649706457,0.0,0.0021088356152176857,0.008072132244706154,-0.02856961265206337,-0.008606933057308197,0.06344912201166153,0.0021088356152176857,0.008072132244706154
0.7847358121330723,0.0,0.001055864617228508,0.0137683330103755,-0.024757426232099533,-0.009205862879753113,0.06604345887899399,0.001055864617228508,0.0137683330103755
0.786692759295499,0.0,0.002063571475446224,0.015410266816616058,-0.02675773948431015,-0.007548078894615173,0.06863833963871002,0.002063571475446224,0.015410266816616058
0.7886497064579256,0.0,0.0014136023819446564,0.01133893895894289,-0.029280327260494232,-0.00399748794734478,0.07123369723558426,0.0014136023819446564,0.01133893895894289
0.7906066536203522,0.0,-0.002683311700820923,0.012643021531403065,-0.03322139382362366,-0.010034754872322083,0.07382946461439133,-0.002683311700820923,0.012643021531403065
0.7925636007827788,0.0,-0.0009972131811082363,0.0008195079863071442,-0.033944353461265564,0.022115197032690048,0.061490509659051895,-0.0009972131811082363,0.0008195079863071442
0.7945205479452054,0.0,-0.0007586553692817688,0.006891172379255295,-0.02781517803668976,0.018571946769952774,0.06399402767419815,-0.0007586553692817688,0.006891172379255295
0.7964774951076321,0.0,-0.001740703359246254,0.002789463847875595,-0.03391130641102791,0.017397440969944,0.06650646030902863,-0.001740703359246254,0.002789463847875595
0.7984344422700587,0.0,-0.0028968341648578644,0.003238178789615631,-0.029588505625724792,0.024899907410144806,0.06901924312114716,-0.0028968341648578644,0.003238178789615631
0.8003913894324852,0.0,-0.003911093808710575,0.0037348121404647827,-0.034274786710739136,0.02007504552602768,0.07153259217739105,-0.003911093808710575,0.0037348121404647827
0.8023483365949119,0.0,-0.001213058945722878,0.009010113775730133,-0.01023922860622406,0.026328472420573235,0.059496670961380005,-0.001213058945722878,0.009010113775730133
0.8043052837573386,0.0,-0.0008666589856147766,0.012270692735910416,-0.010085143148899078,0.020646072924137115,0.061892058700323105,-0.0008666589856147766,0.012270692735910416
0.8062622309197651,0.0,-0.003898732364177704,0.00954442098736763,-0.010256360284984112,0.021772194653749466,0.06432140618562698,-0.003898732364177704,0.00954442098736763
0.8082191780821917,0.0,0.00027336180210113525,0.007550807669758797,-0.012427780777215958,0.021170271560549736,0.06675109267234802,0.00027336180210113525,0.007550807669758797
0.8101761252446184,0.0,-0.00038971006870269775,0.010479926131665707,-0.012006627395749092,0.022732984274625778,0.06918115168809891,-0.00038971006870269775,0.010479926131665707
0.812133072407045,0.0,-0.0008414983749389648,0.014181874692440033,-0.011601366102695465,0.024764789268374443,0.07161162793636322,-0.0008414983749389648,0.014181874692440033
0.8140900195694716,0.0,0.008467745035886765,0.010843961499631405,0.0013016480952501297,0.018716953694820404,0.059335578233003616,0.008467745035886765,0.010843961499631405
0.8160469667318981,0.0,0.0067940279841423035,0.01282503455877304,0.0002003614790737629,0.01821053773164749,0.06166841834783554,0.0067940279841423035,0.01282503455877304
0.8180039138943248,0.0,0.008138442412018776,0.017227470874786377,0.004192415624856949,0.023175053298473358,0.06400148570537567,0.008138442412018776,0.017227470874786377
0.8199608610567515,0.0,0.00970042496919632,0.013873457908630371,0.009407438337802887,0.018865976482629776,0.06633489578962326,0.00970042496919632,0.013873457908630371
0.821917808219178,0.0,0.009252984076738358,0.01540643535554409,0.008916690945625305,0.01648111641407013,0.06866862624883652,0.009252984076738358,0.01540643535554409
0.8238747553816046,0.0,-5.522649735212326e-05,0.00030311010777950287,0.0014905110001564026,0.007836619392037392,0.05680014565587044,-5.522649735212326e-05,0.00030311010777950287
0.8258317025440313,0.0,0.002534329891204834,-0.007391439285129309,0.0023362040519714355,0.006169049069285393,0.05902984365820885,0.002534329891204834,-0.007391439285129309
0.8277886497064579,0.0,0.0014232918620109558,0.000679667922668159,-0.0028419196605682373,0.000718381255865097,0.06125994399189949,0.0014232918620109558,0.000679667922668159
0.8297455968688845,0.0,0.0021006017923355103,-0.000653732568025589,-0.0009991005063056946,0.0056166257709264755,0.06349044293165207,0.0021006017923355103,-0.000653732568025589
0.831702544031311,0.0,0.0007320567965507507,0.002248905599117279,0.005231395363807678,0.011279909871518612,0.0657213032245636,0.0007320567965507507,0.002248905599117279
0.8336594911937377,0.0,-0.005428634583950043,-0.009414006024599075,-0.033275261521339417,-0.006468318402767181,0.05421940237283707,-0.005428634583950043,-0.009414006024599075
0.8356164383561644,0.0,-0.004913117736577988,-0.009794042445719242,-0.03696693480014801,-0.0007906816899776459,0.056345414370298386,-0.004913117736577988,-0.009794042445719242
0.837573385518591,0.0,0.00012744590640068054,-0.00997808389365673,-0.03371427208185196,-0.0034435130655765533,0.05847172811627388,0.00012744590640068054,-0.00997808389365673
0.8395303326810175,0.0,-0.007703304290771484,-0.013216444291174412,-0.037317171692848206,-0.0015625134110450745,0.06059836968779564,-0.007703304290771484,-0.013216444291174412
0.8414872798434442,0.0,-0.0025423280894756317,-0.011970102787017822,-0.033277496695518494,-0.0074540600180625916,0.06272532045841217,-0.0025423280894756317,-0.011970102787017822
0.8434442270058709,0.0,-0.014751607552170753,-0.009940695017576218,-0.04099240154027939,0.00941171869635582,0.05167689919471741,-0.014751607552170753,-0.009940695017576218
0.8454011741682974,0.0,-0.015181386843323708,-0.00989590585231781,-0.03987755626440048,0.003604322671890259,0.05369416996836662,-0.015181386843323708,-0.00989590585231781
0.847358121330724,0.0,-0.017184607684612274,-0.011350341141223907,-0.035006940364837646,0.013726111501455307,0.055711761116981506,-0.017184607684612274,-0.011350341141223907
0.8493150684931506,0.0,-0.012653643265366554,-0.012421168386936188,-0.03814224153757095,0.010518036782741547,0.057729557156562805,-0.012653643265366554,-0.012421168386936188
0.8512720156555773,0.0,-0.01288575865328312,-0.010794050991535187,-0.03875919058918953,0.007436415180563927,0.05974782630801201,-0.01288575865328312,-0.010794050991535187
0.8532289628180039,0.0,0.0013872534036636353,-0.009001288563013077,-0.02546408399939537,-0.001702663372270763,0.04904526472091675,0.0013872534036636353,-0.009001288563013077
0.8551859099804304,0.0,-0.0028757527470588684,-0.005874119699001312,-0.029986578971147537,-0.004885299131274223,0.0509519949555397,-0.0028757527470588684,-0.005874119699001312
0.8571428571428571,0.0,0.0017570406198501587,-0.001751832664012909,-0.02573668211698532,-0.0002388404682278633,0.052858948707580566,0.0017570406198501587,-0.001751832664012909
0.8590998043052838,0.0,-0.002630762755870819,-0.0007039979100227356,-0.0281873419880867,-0.0018839053809642792,0.054766155779361725,-0.002630762755870819,-0.0007039979100227356
0.8610567514677103,0.0,0.0006128102540969849,-0.010841131210327148,-0.026279820129275322,0.0027736201882362366,0.056673675775527954,0.0006128102540969849,-0.010841131210327148
0.8630136986301369,0.0,0.0017384737730026245,-0.0028700903058052063,-0.014598101377487183,-0.011652722954750061,0.04657769948244095,0.0017384737730026245,-0.0028700903058052063
0.8649706457925636,0.0,0.004416897892951965,-0.00861804187297821,-0.01462152786552906,-0.018283165991306305,0.04837147518992424,0.004416897892951965,-0.00861804187297821
0.8669275929549902,0.0,0.004549525678157806,-0.009970199316740036,-0.01888224296271801,-0.016047105193138123,0.05016547814011574,0.004549525678157806,-0.009970199316740036
0.8688845401174168,0.0,0.0060941725969314575,-0.00264151394367218,-0.018381856381893158,-0.015358544886112213,0.05195982754230499,0.0060941725969314575,-0.00264151394367218
0.8708414872798433,0.0,0.003688827157020569,-0.00859030894935131,-0.014111150056123734,-0.01697315275669098,0.05375448986887932,0.003688827157020569,-0.00859030894935131
0.87279843444227,0.0,0.0032660849392414093,0.002103623002767563,0.004786580801010132,-0.018679536879062653,0.04403252527117729,0.0032660849392414093,0.002103623002767563
0.8747553816046967,0.0,0.005723603069782257,-0.001298319548368454,0.0049604447558522224,-0.01944359391927719,0.045707207173109055,0.005723603069782257,-0.001298319548368454
0.8767123287671232,0.0,0.00331704318523407,0.0012958617880940437,0.0025161132216453552,-0.0216214582324028,0.04738859459757805,0.00331704318523407,0.0012958617880940437
0.8786692759295498,0.0,0.0034370645880699158,0.000478208065032959,-0.0061250291764736176,-0.01533890888094902,0.04907020181417465,0.0034370645880699158,0.000478208065032959
0.8806262230919765,0.0,0.003470510244369507,-0.0013160929083824158,0.0068392036482691765,-0.020809995010495186,0.050752099603414536,0.003470510244369507,-0.0013160929083824158
0.8825831702544031,0.0,0.0013055428862571716,0.0005822554230690002,0.008042044937610626,-0.015478437766432762,0.05243425816297531,0.0013055428862571716,0.0005822554230690002
0.8845401174168297,0.0,0.0015909373760223389,0.006837952882051468,0.019779464229941368,0.015548862516880035,0.042563825845718384,0.0015909373760223389,0.006837952882051468
0.8864970645792563,0.0,-0.0027135461568832397,0.007210575044155121,0.025613104924559593,0.012607328593730927,0.044121596962213516,-0.0027135461568832397,0.007210575044155121
0.8884540117416829,0.0,-0.004105657339096069,0.0022803721949458122,0.01377633772790432,0.0120115727186203,0.04567953571677208,-0.004105657339096069,0.0022803721949458122
0.8904109589041096,0.0,-0.005610444582998753,-0.0006542569026350975,0.019532203674316406,0.013842258602380753,0.04723775386810303,-0.005610444582998753,-0.0006542569026350975
0.8923679060665362,0.0,-0.0004830770194530487,0.004933756776154041,0.018467750400304794,0.015207760035991669,0.04879619553685188,-0.0004830770194530487,0.004933756776154041
0.8943248532289627,0.0,-0.0009736306965351105,0.004451040178537369,0.0076172081753611565,0.006615025922656059,0.03940041363239288,-0.0009736306965351105,0.004451040178537369
0.8962818003913894,0.0,-7.017701864242554e-05,0.005369663238525391,0.005476709455251694,0.009230872616171837,0.04083281755447388,-7.017701864242554e-05,0.005369663238525391
0.898238747553816,0.0,0.0008231624960899353,0.0024746954441070557,0.0036901887506246567,0.010800587013363838,0.042265355587005615,0.0008231624960899353,0.0024746954441070557
0.9001956947162426,0.0,0.004294440150260925,0.001070357859134674,0.01854996755719185,0.00612521730363369,0.043698105961084366,0.004294440150260925,0.001070357859134674
0.9021526418786692,0.0,0.0036704204976558685,0.0028178319334983826,0.010796615853905678,0.007284459657967091,0.04513092339038849,0.0036704204976558685,0.0028178319334983826
0.9041095890410958,0.0,0.013782618567347527,-0.009346947073936462,-0.0007587969303131104,-0.013954993337392807,0.036215413361787796,0.013782618567347527,-0.009346947073936462
0.9060665362035225,0.0,0.012766463682055473,-0.010611973702907562,0.008828610181808472,-0.014776822179555893,0.03751814737915993,0.012766463682055473,-0.010611973702907562
0.9080234833659491,0.0,0.01549500972032547,-0.009351998567581177,0.0029422976076602936,-0.01675684005022049,0.038821008056402206,0.01549500972032547,-0.009351998567581177
0.9099804305283756,0.0,0.01017904281616211,-0.009323004633188248,0.006627561524510384,-0.018357260152697563,0.04012400284409523,0.01017904281616211,-0.009323004633188248
0.9119373776908023,0.0,0.006186206825077534,-0.0023569539189338684,0.00309748575091362,-0.019367538392543793,0.04142714664340019,0.006186206825077534,-0.0023569539189338684
0.913894324853229,0.0,0.005091452971100807,-0.012238934636116028,0.002107076346874237,0.003113213926553726,0.032990824431180954,0.005091452971100807,-0.012238934636116028
0.9158512720156555,0.0,0.005133822560310364,-0.02054256945848465,-0.0038533639162778854,0.005695372819900513,0.03416029363870621,0.005133822560310364,-0.02054256945848465
0.9178082191780821,0.0,0.0027677323669195175,-0.017295174300670624,-0.0005133897066116333,0.004585959017276764,0.03532988205552101,0.0027677323669195175,-0.017295174300670624
0.9197651663405088,0.0,0.0012058373540639877,-0.017504867166280746,0.004286728799343109,0.000980079174041748,0.03649955242872238,0.0012058373540639877,-0.017504867166280746
0.9217221135029354,0.0,0.0018073087558150291,-0.018659725785255432,0.0034329853951931,0.005592063069343567,0.03766928240656853,0.0018073087558150291,-0.018659725785255432
0.923679060665362,0.0,-0.0032150521874427795,-0.020971454679965973,-0.0006033815443515778,-0.00600177189335227,0.02992299757897854,-0.0032150521874427795,-0.020971454679965973
0.9256360078277885,0.0,-0.004303351044654846,-0.02447405457496643,0.011274293065071106,-0.00772862508893013,0.030956055968999863,-0.004303351044654846,-0.02447405457496643
0.9275929549902152,0.0,-0.0076059699058532715,-0.019167985767126083,0.004995658993721008,-0.002894572913646698,0.031989194452762604,-0.0076059699058532715,-0.019167985767126083
0.9295499021526419,0.0,-0.005793750286102295,-0.02141997590661049,0.006120413541793823,-0.007951617240905762,0.033022455871105194,-0.005793750286102295,-0.02141997590661049
0.9315068493150684,0.0,-0.003870069980621338,-0.01866000145673752,0.0031487643718719482,-0.00432241428643465,0.03405570983886719,-0.003870069980621338,-0.01866000145673752
0.933463796477495,0.0,-0.0022893026471138,-0.011601075530052185,0.027560189366340637,0.0025508515536785126,0.02670515514910221,-0.0022893026471138,-0.011601075530052185
0.9354207436399217,0.0,-0.00044811517000198364,-0.00888948142528534,0.02643761783838272,0.007976766675710678,0.027603913098573685,-0.00044811517000198364,-0.00888948142528534
0.9373776908023483,0.0,-0.0027922093868255615,-0.01036408543586731,0.02484136074781418,0.001987926661968231,0.02850276231765747,-0.0027922093868255615,-0.01036408543586731
0.9393346379647749,0.0,-0.004276387393474579,-0.013607107102870941,0.021833322942256927,0.0033677294850349426,0.02940167300403118,-0.004276387393474579,-0.013607107102870941
0.9412915851272015,0.0,0.00216568261384964,-0.008062556385993958,0.0312788188457489,0.003999542444944382,0.030300632119178772,0.00216568261384964,-0.008062556385993958
0.9432485322896281,0.0,-0.007597014307975769,-0.0016455166041851044,0.025920987129211426,-0.0031387358903884888,0.023526083678007126,-0.007597014307975769,-0.0016455166041851044
0.9452054794520548,0.0,-0.0016202162951231003,-0.012321598827838898,0.011815722100436687,-0.0066778045147657394,0.024294978007674217,-0.0016202162951231003,-0.012321598827838898
0.9471624266144814,0.0,-0.0026212893426418304,-0.004711855202913284,0.022792452946305275,-0.0033568749204277992,0.025063924491405487,-0.0026212893426418304,-0.004711855202913284
0.9491193737769079,0.0,0.0018943659961223602,0.0002596527338027954,0.0248477254062891,-0.005969656631350517,0.025832904502749443,0.0018943659961223602,0.0002596527338027954
0.9510763209393346,0.0,-0.0005885809659957886,-0.008675199002027512,0.02516874298453331,-0.005759119987487793,0.02660190500319004,-0.0005885809659957886,-0.008675199002027512
0.9530332681017613,0.0,0.0006346404552459717,0.005418987944722176,0.009107092395424843,-0.01937580108642578,0.020384935662150383,0.0006346404552459717,0.005418987944722176
0.9549902152641878,0.0,-0.0002025514841079712,0.0005807466804981232,0.0023188963532447815,-0.01943226158618927,0.02102920599281788,-0.0002025514841079712,0.0005807466804981232
0.9569471624266144,0.0,0.0028470009565353394,-0.0010747537016868591,0.0023848069831728935,-0.020261354744434357,0.02167433500289917,0.0028470009565353394,-0.0010747537016868591
0.958904109589041,0.0,0.005149070173501968,-0.0013508424162864685,-0.0011441409587860107,-0.023981183767318726,0.02231951430439949,0.005149070173501968,-0.0013508424162864685
0.9608610567514677,0.0,0.008282018825411797,-0.0011658184230327606,-0.0005080215632915497,-0.015862323343753815,0.0229647234082222,0.008282018825411797,-0.0011658184230327606
0.9628180039138943,0.0,0.010604314506053925,-0.003242693841457367,0.00027921050786972046,-0.01627042144536972,0.023609962314367294,0.010604314506053925,-0.003242693841457367
0.9647749510763208,0.0,0.007228901609778404,-0.0015941578894853592,0.00020112469792366028,0.015885628759860992,0.01780238188803196,0.007228901609778404,-0.0015941578894853592
0.9667318982387475,0.0,0.010396323166787624,0.0020170584321022034,-0.0020446665585041046,0.014301635324954987,0.01832822524011135,0.010396323166787624,0.0020170584321022034
0.9686888454011742,0.0,0.007928472012281418,0.0032411012798547745,-0.010640501976013184,0.015072502195835114,0.018854115158319473,0.007928472012281418,0.0032411012798547745
0.9706457925636007,0.0,0.010515676811337471,-0.0010204985737800598,-0.0032259728759527206,0.011550799012184143,0.019380049780011177,0.010515676811337471,-0.0010204985737800598
0.9726027397260273,0.0,0.01423303596675396,0.0026740822941064835,-0.004001956433057785,0.011956799775362015,0.019906001165509224,0.01423303596675396,0.0026740822941064835
0.974559686888454,0.0,0.065571129322052,-0.0006181895732879639,-0.011001139879226685,0.003525570034980774,0.014495698735117912,0.065571129322052,-0.0006181895732879639
0.9765166340508806,0.0,0.06911755353212357,-0.005116916727274656,-0.004721887409687042,0.006827428936958313,0.014912568964064121,0.06911755353212357,-0.005116916727274656
0.9784735812133072,0.0,0.067568838596344,-0.002098538912832737,-0.00025485455989837646,0.004327328875660896,0.015329483896493912,0.067568838596344,-0.002098538912832737
0.9804305283757337,0.0,0.07514449954032898,-0.003601045347750187,-0.006846308708190918,0.006238505244255066,0.01574644073843956,0.07514449954032898,-0.003601045347750187
0.9823874755381604,0.0,0.07061536610126495,-0.004364050924777985,-0.0036819353699684143,0.010387912392616272,0.01616341806948185,0.07061536610126495,-0.004364050924777985
0.9843444227005871,0.0,-0.006133407354354858,-0.011234700679779053,0.006402373313903809,0.009512901306152344,0.011501417495310307,-0.006133407354354858,-0.011234700679779053
0.9863013698630136,0.0,-0.003619149327278137,-0.014677226543426514,0.001180104911327362,0.011414006352424622,0.011820266023278236,-0.003619149327278137,-0.014677226543426514
0.9882583170254402,0.0,-0.0068304091691970825,-0.00815415196120739,0.0066812410950660706,0.009040933102369308,0.012139184400439262,-0.0068304091691970825,-0.00815415196120739
0.9902152641878669,0.0,-0.0004906505346298218,-0.009046271443367004,0.0069701336324214935,0.009330177679657936,0.012458179146051407,-0.0004906505346298218,-0.009046271443367004
0.9921722113502935,0.0,-0.006098415702581406,-0.0105992890894413,0.0008238106966018677,0.00805635005235672,0.012777228839695454,-0.006098415702581406,-0.0105992890894413
0.9941291585127201,0.0,-0.011993825435638428,-0.010519592091441154,0.015149179846048355,-0.006224688142538071,0.008611499331891537,-0.011993825435638428,-0.010519592091441154
0.9960861056751467,0.0,-0.013934507966041565,-0.005777895450592041,0.013156794011592865,-0.007097866386175156,0.00884553138166666,-0.013934507966041565,-0.005777895450592041
0.9980430528375733,0.0,-0.011467494070529938,-0.006104804575443268,0.022251836955547333,-0.007947340607643127,0.009079675190150738,-0.011467494070529938,-0.006104804575443268
1.0,0.0,-0.0079265758395195,-0.012229817919433117,0.015584088861942291,-0.00921410508453846,0.009313900955021381,-0.0079265758395195,-0.012229817919433117


==> sawTooth-error-t-0.49.dat <==
x,nonlin-N512-r1-f3,lin_nonlin-N513-r1-f3,lin_nonlin-N512-r1-f3,linOnlyTime_nonlin-N513-r1-f3,nonlin_lin-N512-r1-f3,POD r-1,POD r-30
0.0,0.001953081227838993,1.3358891010284424e-05,0.0032920707017183304,0.0054435329511761665,1.542459666427042e-39,4.705502041033758e-17,9.351238635667861e-17
0.0019569471624266144,0.002047753892838955,0.002191757783293724,0.0005039442330598831,0.003825138323009014,5.633800901705399e-05,4.098039220187425e-05,6.995055916596199e-05
0.003913894324853229,0.002774149179458618,0.006260729394853115,0.001686102245002985,0.004113055765628815,7.098502828739583e-05,8.19607844038325e-05,0.00013990111833194383
0.005870841487279843,0.0010550804436206818,0.00199087243527174,0.00463592354208231,0.009087033569812775,0.00014433574688155204,0.0001229411766056549,0.0002098516774978923
0.007827788649706457,0.003954431973397732,0.0019532106816768646,0.006067052483558655,0.0005007684230804443,0.00018701468070503324,0.00016392156880757743,0.00027980223666386776
0.009784735812133072,0.00015349313616752625,0.006634946912527084,0.011848781257867813,0.0012678280472755432,0.00022151102893985808,0.0002049019610095216,0.00034975279582984256
0.011741682974559686,0.006397023797035217,6.498768925666809e-06,0.005386432632803917,0.002235633321106434,0.0002957899123430252,0.00029185178414104624,0.00043964506063901574
0.0136986301369863,0.007372161373496056,0.003446187824010849,0.008642444387078285,0.004140602424740791,0.00036276920582167804,0.000385494474611092,0.00053244071554184
0.015655577299412915,0.00662682019174099,0.002820923924446106,0.0007998086512088776,0.0003428421914577484,0.0004212581552565098,0.00047913716508104153,0.0006252363704446719
0.01761252446183953,0.008658675476908684,0.00318165123462677,0.0028087086975574493,0.0030284132808446884,0.00047631593770347536,0.0005727798555510287,0.0007180320253474839
0.019569471624266144,0.008011829107999802,0.0014654025435447693,0.009306840598583221,0.004009142518043518,0.0005321872886270285,0.0006664225460210176,0.0008108276802503238
0.021526418786692758,0.004269152879714966,0.005481787957251072,0.003876587375998497,0.0018168073147535324,0.0006358482642099261,0.0008084877295246229,0.00086634447532897
0.023483365949119372,0.006938492879271507,0.00572117418050766,0.008990764617919922,0.003235597163438797,0.0007568772998638451,0.0009670556460801192,0.0009091563675079066
0.025440313111545987,0.010674143210053444,0.006338443607091904,0.00778251001611352,0.005256939679384232,0.0008818685892038047,0.0011256235626356031,0.0009519682596868448
0.0273972602739726,0.00810154527425766,0.0027595493011176586,0.003060460090637207,0.003819473087787628,0.0010111250448971987,0.0012841914791910727,0.0009947801518657895
0.029354207436399216,0.008827866986393929,0.008987100794911385,0.002852635458111763,0.005838021170347929,0.0011440333910286427,0.0014427593957465653,0.0010375920440447203
0.03131115459882583,0.009209834039211273,0.0008163154125213623,0.008582549169659615,0.004348397254943848,0.0013188469456508756,0.0016493187085878248,0.001027346684600931
0.033268101761252444,0.008616169914603233,0.008946217596530914,0.01158320251852274,0.0034723635762929916,0.0015213453443720937,0.0018854510980594484,0.0009844065863193903
0.03522504892367906,0.006394175812602043,0.004251956939697266,0.006647959351539612,0.004552312195301056,0.0017268337542191148,0.0021215834875310396,0.0009414664880378842
0.03718199608610567,0.005383765324950218,0.009040221571922302,0.006591702811419964,0.00808851420879364,0.0019343870226293802,0.0023577158770026617,0.0008985263897563268
0.03913894324853229,0.010166920721530914,0.006614789366722107,0.009006768465042114,0.006363734602928162,0.002143268706277013,0.00259384826647421,0.0008555862914748268
0.0410958904109589,0.008329583331942558,0.007579408586025238,0.0027996813878417015,0.010102851316332817,0.0023902368266135454,0.002874416257647199,0.0007890867305409688
0.043052837573385516,0.010578848421573639,0.014060840010643005,0.002839289605617523,0.00787387415766716,0.002676527015864849,0.003200931265545585,0.0006982263646877032
0.04500978473581213,0.012958087027072906,0.01197531446814537,0.0020276494324207306,0.0029213838279247284,0.0029633932281285524,0.003527446273443932,0.0006073659988345207
0.046966731898238745,0.011216621845960617,0.005753727629780769,0.00024414993822574615,0.009081628173589706,0.0032506161369383335,0.003853961281342393,0.000516505632981202
0.04892367906066536,0.01376498956233263,0.006584029644727707,0.0015308130532503128,0.00017648935317993164,0.003538037883117795,0.004180476289240718,0.000425645267128005
0.050880626223091974,0.012998847290873528,0.004335716366767883,0.0005799457430839539,0.0010817265138030052,0.003859276417642832,0.004544613178808219,0.0003488638610402463
0.05283757338551859,0.012933889403939247,0.005815190728753805,0.008642141707241535,0.0010624267160892487,0.0042393091134727,0.0049743294951383405,0.00029662376096558236
0.0547945205479452,0.013546906411647797,0.002900630235671997,0.0026147030293941498,0.0033295080065727234,0.004619237966835499,0.005404045811468579,0.00024438366089081005
0.05675146771037182,0.011396486312150955,0.006260495632886887,0.0024518631398677826,0.0008580982685089111,0.004998987540602684,0.005833762127798629,0.0001921435608162365
0.05870841487279843,0.011375952512025833,0.00036981329321861267,0.004637766629457474,0.0030301958322525024,0.005378525238484144,0.006263478444128848,0.00013990346074156378
0.060665362035225046,0.009724601171910763,0.003215258941054344,0.000170096755027771,0.0032596364617347717,0.005779419094324112,0.006720714007838685,0.00011202064206007042
0.06262230919765166,0.013329085893929005,0.00012942403554916382,0.0029380619525909424,0.0022844169288873672,0.006250283680856228,0.0072663212391903,0.00016235557207777302
0.06457925636007827,0.015461452305316925,0.0014946646988391876,0.005710825324058533,0.00019515864551067352,0.006722211372107267,0.007811928470541905,0.0002126905020955039
0.06653620352250489,0.012504780665040016,0.0031251907348632812,0.00010948069393634796,0.001914195716381073,0.007195028476417065,0.008357535701893628,0.0002630254321132064
0.0684931506849315,0.015652978792786598,0.001967325806617737,0.005788132548332214,0.001660473644733429,0.007668583188205957,0.008903142933245305,0.0003133603621309334
0.07045009784735812,0.016277480870485306,0.003941705450415611,0.005590036511421204,0.007657576352357864,0.0081557035446167,0.009462919938113233,0.00037303264645214575
0.07240704500978473,0.014346485957503319,0.003006337210536003,0.007684115320444107,0.001182179432362318,0.008747478947043419,0.010136913905264108,0.0005079696654623967
0.07436399217221135,0.016209136694669724,0.0009425170719623566,0.0005774355377070606,0.0013683098368346691,0.00933921616524458,0.010810907872415234,0.0006429066844726936
0.07632093933463796,0.019019566476345062,0.005924798548221588,0.00597851537168026,0.0008194455876946449,0.009930883534252644,0.011484901839566136,0.0007778437034828221
0.07827788649706457,0.0205929446965456,0.0014114119112491608,0.012606892734766006,0.003477632999420166,0.01052246056497097,0.012158895806717165,0.0009127807224930083
0.08023483365949119,0.017883427441120148,0.0013175306376069784,0.002146630547940731,0.005311787128448486,0.011113927699625492,0.012832889773868216,0.0010477177415030982
0.0821917808219178,0.016776245087385178,0.003950996324419975,0.0024771392345428467,0.0072259362787008286,0.01183539628982544,0.013653094994725367,0.0011551533302488967
0.08414872798434442,0.01614508405327797,5.0283968448638916e-05,0.0033057192340493202,6.967410445213318e-05,0.012558868154883385,0.014475786801530095,0.0012621212075950429
0.08610567514677103,0.01656796783208847,0.003150779753923416,0.015210039913654327,0.004584558308124542,0.013282103464007378,0.015298478608334614,0.0013690890849419937
0.08806262230919765,0.020288191735744476,0.003275323659181595,0.0047139972448349,0.010626833885908127,0.014005080796778202,0.016121170415139205,0.0014760569622889114
0.09001956947162426,0.018614206463098526,0.003140013664960861,0.00010719150304794312,0.007481489330530167,0.014727798290550709,0.016943862221943825,0.0015830248396354587
0.09197651663405088,0.01719384267926216,0.000701557844877243,0.008715026080608368,0.006362594664096832,0.015570903196930885,0.01790529319606885,0.0015976527386690927
0.09393346379647749,0.017488207668066025,0.0023461878299713135,0.0017535798251628876,0.00740722194314003,0.016434162855148315,0.018890028014704602,0.0015967704069718997
0.0958904109589041,0.016326311975717545,0.0060713463462889194,0.0041515640914440155,0.006573691964149475,0.0172972921282053,0.019874762833340318,0.0015958880752743436
0.09784735812133072,0.01843886822462082,0.0006551360711455345,0.008568721823394299,0.002151085063815117,0.018160270527005196,0.020859497651976127,0.0015950057435768702
0.09980430528375733,0.01899714022874832,0.004722326993942261,0.0014670565724372864,0.001095648854970932,0.019023064523935318,0.021844232470611912,0.0015941234118793844
0.10176125244618395,0.0040054041892290115,0.008498151786625385,0.020366162061691284,0.017953768372535706,0.01819446124136448,0.020825509918707893,0.0021147575647540817
0.10371819960861056,0.005331657826900482,0.005657676607370377,0.0230104997754097,0.018459931015968323,0.019168440252542496,0.02194416977708575,0.0022823808268257165
0.10567514677103718,0.009311258792877197,0.008061040192842484,0.0165218785405159,0.010391581803560257,0.020142732188105583,0.02306282963546349,0.0024500040888973643
0.10763209393346379,0.011319379322230816,0.00828859955072403,0.027977146208286285,0.01756027340888977,0.0211173165589571,0.02418148949384125,0.002617627350969096
0.1095890410958904,0.004549309611320496,0.00785568356513977,0.023701190948486328,0.015336290001869202,0.022092100232839584,0.02530014935221899,0.0027852506130406295
0.11154598825831702,0.004084485583007336,0.015871860086917877,0.0004920735955238342,0.015587151050567627,0.02077961154282093,0.023799824734673607,0.004136727641057298
0.11350293542074363,0.0028243977576494217,0.013910453766584396,0.0021238327026367188,0.019712716341018677,0.021873075515031815,0.025053132782766694,0.004325222894081425
0.11545988258317025,0.0038141831755638123,0.013781607151031494,0.007326051592826843,0.015083640813827515,0.022966712713241577,0.026306440830859704,0.004513718147105961
0.11741682974559686,0.003513905219733715,0.01765277236700058,0.0007498748600482941,0.012664161622524261,0.02406049147248268,0.027559748878952777,0.004702213400130467
0.11937377690802348,0.003585980273783207,0.01956845074892044,0.0036846064031124115,0.015420064330101013,0.02515435963869095,0.028813056927045687,0.004890708653154647
0.12133072407045009,0.0013364627957344055,0.018758095800876617,0.006201125681400299,0.006889089941978455,0.02337326481938362,0.02680137279463119,0.0024429902726950813
0.1232876712328767,0.0004236306995153427,0.017302237451076508,0.0023824796080589294,0.006877330131828785,0.024589402601122856,0.02818898403933417,0.0024767193718143077
0.12524461839530332,9.615160524845123e-05,0.019280411303043365,0.0012356489896774292,0.010739035904407501,0.02580537460744381,0.029576595284037197,0.00251044847093378
0.12720156555772993,0.004326073452830315,0.021241024136543274,0.0016908086836338043,0.00891786813735962,0.02702116034924984,0.030964206528740178,0.0025441775700531027
0.12915851272015655,0.0012488216161727905,0.019187472760677338,0.0019327029585838318,0.001554202288389206,0.028236817568540573,0.03235181777344323,0.00257790666917257
0.13111545988258316,0.0014561191201210022,0.01740911602973938,0.004176901653409004,0.015528213232755661,0.026027372106909752,0.029808915324924613,0.0018569087985406548
0.13307240704500978,0.001969839446246624,0.021151192486286163,0.005445607006549835,0.007539272308349609,0.02736094780266285,0.03132960133434491,0.0020300721198421513
0.1350293542074364,0.0023053535260260105,0.015321530401706696,0.0059640780091285706,0.01079900749027729,0.028694387525320053,0.03285028734376519,0.0022032354411435466
0.136986301369863,0.0006985531654208899,0.020512279123067856,0.006775565445423126,0.014190014451742172,0.03002774342894554,0.0343709733531856,0.002376398762444843
0.13894324853228962,0.0013968795537948608,0.016070425510406494,0.0038918666541576385,0.011544734239578247,0.031360942870378494,0.035891659362605875,0.0025495620837463827
0.14090019569471623,0.0031422339379787445,0.002531115896999836,0.012228511273860931,0.003890981897711754,0.028678057715296745,0.032807301045706824,0.005197496767456167
0.14285714285714285,0.007161376066505909,0.0030613988637924194,0.018774250522255898,0.007923299446702003,0.030125975608825684,0.03445915806896867,0.0054515530506680935
0.14481409001956946,0.002971731126308441,0.005231168121099472,0.01679663360118866,0.007743474096059799,0.031573984771966934,0.036111015092230435,0.005705609333880107
0.14677103718199608,0.008469179272651672,0.003380652517080307,0.021175753325223923,0.0041877031326293945,0.03302203118801117,0.03776287211549225,0.005959665617092038
0.1487279843444227,0.007206294685602188,0.003782413899898529,0.018219538033008575,0.007185770198702812,0.03447018563747406,0.03941472913875412,0.006213721900303849
0.1506849315068493,0.015730291604995728,0.005394019186496735,0.028712110593914986,0.01355399377644062,0.03126341849565506,0.03578853341218973,0.004473420528845921
0.15264187866927592,0.015230629593133926,0.0077084265649318695,0.03646700829267502,0.015455171465873718,0.032835789024829865,0.03758104350905824,0.0045751816563033626
0.15459882583170254,0.013701360672712326,0.004534788429737091,0.032476313412189484,0.012075535953044891,0.03440834954380989,0.03937355360592673,0.004676942783760968
0.15655577299412915,0.01715691387653351,0.00461578369140625,0.023601707071065903,0.012000851333141327,0.03598107025027275,0.041166063702795234,0.0047787039112183755
0.15851272015655576,0.01752324216067791,0.00472487136721611,0.0292106531560421,0.010461070574820042,0.03755386173725128,0.04295857379966375,0.004880465038675768
0.16046966731898238,0.0016906298696994781,0.004291201941668987,0.032210297882556915,0.01733071357011795,0.03401452675461769,0.03881312798305655,0.0002734576499710965
0.162426614481409,0.0032475143671035767,0.0026188362389802933,0.02733614295721054,0.01765298843383789,0.035701457411050797,0.0407367433354011,0.00040981550114569857
0.1643835616438356,0.004748109728097916,0.0027394890785217285,0.020740848034620285,0.02023758739233017,0.03739616274833679,0.04266890526803971,0.0005508634543457347
0.16634050880626222,0.004010041244328022,0.002155521884560585,0.026602642610669136,0.018429554998874664,0.03909110277891159,0.04460106720067825,0.0006919114075456951
0.16829745596868884,0.0069947452284395695,0.005585536360740662,0.02643272653222084,0.017486289143562317,0.040786273777484894,0.046533229133316825,0.0008329593607456283
0.17025440313111545,0.006566673517227173,0.006940235383808613,0.043468035757541656,0.004973739385604858,0.036692921072244644,0.041903497766672015,0.005298051206867199
0.17221135029354206,0.008969107642769814,0.007938547059893608,0.02981255203485489,0.0027537867426872253,0.038477398455142975,0.04393077673999725,0.005558481132212714
0.17416829745596868,0.010831446386873722,0.007901892066001892,0.03559625521302223,0.004810243844985962,0.040300190448760986,0.046000797471375594,0.005825562190591214
0.1761252446183953,0.011074653826653957,0.006154023110866547,0.03533691540360451,0.003161400556564331,0.04212307557463646,0.04807081820275392,0.006092643248969914
0.1780821917808219,0.010423887521028519,0.006148282438516617,0.030849643051624298,0.003112316131591797,0.04394599422812462,0.0501408389341322,0.0063597243073484026
0.18003913894324852,0.00870506837964058,0.008732512593269348,0.03148270025849342,0.001772865653038025,0.04576883465051651,0.052210859665510576,0.006626805365727107
0.18199608610567514,0.0005507189780473709,0.00157107412815094,0.0011082291603088379,0.015334561467170715,0.04095430672168732,0.046747674503557726,0.005369560780943734
0.18395303326810175,0.0023777130991220474,0.00538150267675519,0.006267040967941284,0.01354171335697174,0.04289408028125763,0.048944969036738714,0.005509851108800502
0.18590998043052837,0.00261680968105793,0.0029010730795562267,0.0014828592538833618,0.013681277632713318,0.04483380541205406,0.05114226356991971,0.005650141436657111
0.18786692759295498,0.0009880135767161846,0.006819244474172592,0.001422971487045288,0.011100314557552338,0.04677349701523781,0.05333955810310071,0.0057904317645139786
0.1898238747553816,0.005580030381679535,0.004034537822008133,0.002271592617034912,0.01177571713924408,0.04871296137571335,0.0555368526362818,0.005930722092370788
0.1917808219178082,0.007412957958877087,0.008428103290498257,0.009433481842279434,0.0037252791225910187,0.043427638709545135,0.04949793529639971,0.00038662810473908337
0.19373776908023482,0.005260635167360306,0.005544922314584255,0.003877699375152588,0.0003948025405406952,0.04548046365380287,0.05181804138001286,0.0002624201143945325
0.19569471624266144,0.004057218320667744,0.010765481740236282,0.009083732962608337,0.007878441363573074,0.04753315448760986,0.05413814746362599,0.00013821212404982873
0.19765166340508805,0.00830499455332756,0.007441923022270203,0.016663089394569397,0.0028385482728481293,0.04958563297986984,0.05645825354723917,1.4004133705086799e-05
0.19960861056751467,0.009062446653842926,0.009788818657398224,0.006793237756937742,0.002009045332670212,0.05163786560297012,0.05877835963085228,0.0001102038566393514
0.20156555772994128,0.01933642104268074,0.0006038546562194824,0.01747278869152069,0.00534520298242569,0.04597390443086624,0.052184983131747485,0.005276051422112631
0.2035225048923679,0.021422961726784706,0.004944745451211929,0.022692758589982986,0.003228500485420227,0.04813137277960777,0.05462311096329879,0.0055729151959823895
0.2054794520547945,0.019727136939764023,0.0011891499161720276,0.018317990005016327,0.005622021853923798,0.050288815051317215,0.057061238794850117,0.005869778969852349
0.20743639921722112,0.016428442671895027,0.0011933790519833565,0.023690592497587204,0.0009448789060115814,0.052446234971284866,0.05949936662640145,0.006166642743722074
0.20939334637964774,0.020970433950424194,0.0027312636375427246,0.016980592161417007,0.00034930557012557983,0.05460355803370476,0.061937494457952776,0.006463506517592113
0.21135029354207435,0.022535214200615883,0.0014571957290172577,0.002192676067352295,0.006875254213809967,0.04837268963456154,0.05480943336525291,0.006632474857396592
0.21330724070450097,0.020206967368721962,0.004122765734791756,0.011282157152891159,0.007797501981258392,0.050634898245334625,0.057360483342595504,0.0068486008692005855
0.21526418786692758,0.021659724414348602,0.007089737802743912,0.00715217087417841,0.010085683315992355,0.052897125482559204,0.05991153331993808,0.00706472688100473
0.2172211350293542,0.018378984183073044,0.0028538331389427185,0.006667261943221092,0.007760897278785706,0.05515918508172035,0.062462583297280785,0.007280852892808663
0.2191780821917808,0.022744527086615562,0.002889903262257576,0.004716180264949799,0.006237499415874481,0.057421207427978516,0.06501363327462341,0.007496978904612759
0.22113502935420742,0.012398799881339073,0.0035272203385829926,0.012112803757190704,0.017992233857512474,0.05066404491662979,0.05737201783887959,0.0022842822755461574
0.22309197651663404,0.01228698343038559,0.010501991957426071,0.014610547572374344,0.0119251674041152,0.05302916094660759,0.060030686855712105,0.0022232949625317746
0.22504892367906065,0.013017607852816582,0.005620792508125305,0.0049452465027570724,0.015701744705438614,0.055394139140844345,0.06268935587254454,0.002162307649517472
0.22700587084148727,0.011762749403715134,0.004311788827180862,0.017525017261505127,0.014569349586963654,0.05775879696011543,0.06534802488937701,0.0021013203365032058
0.22896281800391388,0.011907829903066158,0.004491016268730164,0.005352050065994263,0.0159803107380867,0.06012315675616264,0.06800669390620945,0.002040333023488659
0.2309197651663405,0.015928659588098526,0.008265748620033264,0.011750936508178711,0.009880722500383854,0.05297644063830376,0.0598747090338815,0.004249193690410128
0.2328767123287671,0.016248121857643127,0.0062466892413794994,0.003823310136795044,0.007200947497040033,0.055449530482292175,0.06265050848816346,0.004538463158785708
0.23483365949119372,0.016184452921152115,0.008044225163757801,0.014713974669575691,0.005608290433883667,0.057922668755054474,0.06542630794244536,0.004827732627161376
0.23679060665362034,0.014782845973968506,0.007814973592758179,0.0010406896471977234,0.00895375944674015,0.06039555370807648,0.06820210739672737,0.005117002095536975
0.23874755381604695,0.019777163863182068,0.010761545971035957,0.007857665419578552,0.009424708783626556,0.06286834925413132,0.07097790685100926,0.005406271563912652
0.24070450097847357,0.005430787801742554,0.00022394582629203796,0.02479034662246704,0.006450016051530838,0.055367909371852875,0.0624055662444588,0.007384426697171012
0.24266144814090018,0.0051743872463703156,0.0026763584464788437,0.02102598175406456,0.0068469420075416565,0.05793583020567894,0.0652782451544325,0.0076493439674852615
0.2446183953033268,0.007538925856351852,0.0009373128414154053,0.01883801817893982,0.008789818733930588,0.0605187825858593,0.06816774271341819,0.007911233514609567
0.2465753424657534,0.0037627816200256348,0.004019811749458313,0.02290068194270134,0.0040807537734508514,0.0631013810634613,0.07105724027240376,0.008173123061733616
0.24853228962818003,0.0087352953851223,0.003088749945163727,0.03131089359521866,0.0011114925146102905,0.06568370014429092,0.07394673783138939,0.008435012608857694
0.25048923679060664,0.0036509735509753227,0.0006977058947086334,0.03294337913393974,0.007082302123308182,0.06826566159725189,0.07683623539037503,0.00869690215598195
0.25244618395303325,0.009955082088708878,0.007572999224066734,0.0008973721414804459,0.00975106656551361,0.059921249747276306,0.06730347030930224,0.002887123339039547
0.25440313111545987,0.015496164560317993,0.0039481669664382935,0.0025915857404470444,0.014696076512336731,0.06259750574827194,0.07029065545882467,0.0028531072864679537
0.2563600782778865,0.012972274795174599,0.002130962908267975,0.0064708273857831955,0.012245766818523407,0.06527355313301086,0.07327784060834702,0.002819091233896316
0.2583170254403131,0.010151226073503494,0.006062667816877365,0.0019409321248531342,0.013196170330047607,0.06794934719800949,0.07626502575786943,0.0027850751813247006
0.2602739726027397,0.015154000371694565,0.002468407154083252,0.0048223212361335754,0.009877890348434448,0.07062476128339767,0.07925221090739183,0.002751059128753261
0.2622309197651663,0.018744684755802155,0.011128466576337814,0.0021251849830150604,0.018622107803821564,0.06184316799044609,0.06920101587597476,0.0046676756622443605
0.26418786692759294,0.022009259089827538,0.011977888643741608,0.0025418996810913086,0.019653797149658203,0.0646069198846817,0.07227952167710189,0.004981705693784804
0.26614481409001955,0.02089301124215126,0.012940406799316406,0.015742426738142967,0.014582417905330658,0.0673704743385315,0.07535802747822912,0.005295735725324999
0.26810176125244617,0.02029690146446228,0.0066541992127895355,0.0023551713675260544,0.015203945338726044,0.07013382017612457,0.07843653327935626,0.005609765756865491
0.2700587084148728,0.018793990835547447,0.00759819895029068,0.014268510043621063,0.021746903657913208,0.07289695739746094,0.08151503908048344,0.005923795788405816
0.2720156555772994,0.008442148566246033,0.004316270351409912,0.0018647927790880203,0.003074612468481064,0.06353875249624252,0.07099123647367563,0.00836305558536318
0.273972602739726,0.010077541694045067,0.009159460663795471,0.006182359531521797,0.006315181031823158,0.0663893073797226,0.07415476480722599,0.008678886921178394
0.2759295499021526,0.013624399900436401,0.002217903733253479,0.017553970217704773,0.0012403075816109776,0.06923948228359222,0.07731829314077635,0.00899471825699363
0.27788649706457924,0.01247108168900013,0.004292067140340805,0.016040226444602013,0.003970274701714516,0.07208946347236633,0.08048182147432681,0.009310549592808777
0.27984344422700586,0.01287803053855896,0.005605664104223251,0.005570868030190468,0.003273170441389084,0.07493923604488373,0.0836453498078772,0.009626380928624076
0.28180039138943247,0.01414016354829073,0.008737429976463318,0.015144383534789085,0.01617578975856304,0.06523670256137848,0.0726943711918957,0.00474353049836486
0.2837573385518591,0.019248908385634422,0.010381564497947693,0.021449513733386993,0.016502059996128082,0.06817036867141724,0.07593674562859191,0.004760339933725385
0.2857142857142857,0.015358347445726395,0.012950494885444641,0.012425455264747143,0.017976345494389534,0.07110364735126495,0.07917912006528802,0.004777149369086156
0.2876712328767123,0.018519489094614983,0.010864004492759705,0.014773980714380741,0.02411579340696335,0.07403653115034103,0.08242149450198413,0.0047939588044469865
0.2896281800391389,0.013808535411953926,0.012764111161231995,0.012003563344478607,0.019657157361507416,0.07696890085935593,0.08566386893868028,0.004810768239807498
0.29158512720156554,0.010676046833395958,0.017288796603679657,0.016898058354854584,0.006737574934959412,0.06688572466373444,0.07432435705824285,0.0033132322698785598
0.29354207436399216,0.013611353933811188,0.014962941408157349,0.027835000306367874,0.001677374355494976,0.06989392638206482,0.07763945948082308,0.0036441532620480757
0.29549902152641877,0.01248779334127903,0.0134514719247818,0.0236813984811306,0.007651589810848236,0.07290197908878326,0.08095456190340335,0.003975074254217534
0.2974559686888454,0.012035377323627472,0.015037868171930313,0.016964470967650414,0.007136594504117966,0.07590954750776291,0.08426966432598364,0.004305995246387238
0.299412915851272,0.01644972711801529,0.01633136346936226,0.011503316462039948,0.0027645165100693703,0.0789167508482933,0.08758476674856384,0.0046369162385566836
0.3013698630136986,0.007997838780283928,0.010117806494235992,0.010695290751755238,0.001202903687953949,0.06861164420843124,0.07589372745346973,0.008872595230112225
0.30332681017612523,0.009416710585355759,0.018763231113553047,0.00857609510421753,0.00708138570189476,0.0716940313577652,0.07927556726904345,0.009283978204342578
0.30528375733855184,0.010353412479162216,0.013478763401508331,0.001974304672330618,0.0016828030347824097,0.07477588951587677,0.08265740708461716,0.009695361178572918
0.30724070450097846,0.006567619740962982,0.012500092387199402,0.006140034645795822,0.0016948282718658447,0.07785727828741074,0.08603924690019088,0.010106744152803082
0.30919765166340507,0.007152194157242775,0.012633852660655975,0.0017915554344654083,0.005330219864845276,0.0809381753206253,0.08942108671576461,0.010518127127033428
0.3111545988258317,0.025350436568260193,0.011284545063972473,0.00604245625436306,0.008056685328483582,0.07025273144245148,0.07741439000498661,0.0068712454948281635
0.3131115459882583,0.023946503177285194,0.013777747750282288,0.011532429605722427,0.0046494752168655396,0.07342001795768738,0.08087366617533624,0.006951577291449845
0.3150684931506849,0.02623070403933525,0.016481731086969376,0.008797924034297466,0.009632430970668793,0.07658662647008896,0.08433294234568586,0.007031909088071312
0.31702544031311153,0.024738077074289322,0.016517944633960724,0.006709836423397064,0.009797357022762299,0.07975254952907562,0.08779221851603561,0.007112240884692857
0.31898238747553814,0.026835281401872635,0.01734822988510132,0.013357723131775856,0.0030923113226890564,0.08291789889335632,0.09125149468638527,0.007192572681314348
0.32093933463796476,0.012959377840161324,0.01583065651357174,0.004214741289615631,0.003230482339859009,0.07194317132234573,0.0789989492980146,0.0015511309534591343
0.32289628180039137,0.012795671820640564,0.014599964022636414,0.004015106707811356,0.005089782178401947,0.07516305148601532,0.082506719121423,0.001877930532612199
0.324853228962818,0.013464502990245819,0.01641789823770523,0.008335359394550323,4.03672456741333e-05,0.0784059539437294,0.08603996142621101,0.002221561684678283
0.3268101761252446,0.01028653234243393,0.010601798072457314,0.007295973598957062,0.0017869621515274048,0.08164847642183304,0.089573203730999,0.0025651928367442962
0.3287671232876712,0.01623552292585373,0.015967968851327896,0.00921574980020523,0.002574365586042404,0.08489039540290833,0.09310644603578692,0.0029088239888105274
0.33072407045009783,0.012915659695863724,0.013994261622428894,0.01217271015048027,0.0011957213282585144,0.08813205361366272,0.09663968834057494,0.0032524551408763314
0.33268101761252444,0.0025738589465618134,0.01059330441057682,0.01579206809401512,0.0027324147522449493,0.07636725157499313,0.08341217230842816,0.009187503101638982
0.33463796477495106,0.00012502819299697876,0.008811494335532188,0.013733390718698502,0.001960262656211853,0.07967507094144821,0.08700036223262443,0.009652922533385292
0.33659491193737767,0.0034172292798757553,0.01104809157550335,0.006395056843757629,0.0006377100944519043,0.0829823836684227,0.09058855215682067,0.010118341965131504
0.3385518590998043,0.0017110183835029602,0.01146543025970459,0.002749001607298851,0.006253276020288467,0.0862891748547554,0.09417674208101691,0.010583761396877781
0.3405088062622309,0.001895807683467865,0.017691416665911674,0.011673253029584885,0.006734006106853485,0.08959554880857468,0.09776493200521306,0.011049180828624114
0.3424657534246575,0.0008174441754817963,0.009178203530609608,0.013852253556251526,0.004018530249595642,0.07733353972434998,0.08419734765692989,0.00820233403662584
0.34442270058708413,0.000255972845479846,0.007180898450314999,0.0034867674112319946,0.000534549355506897,0.08070005476474762,0.08783397413437305,0.008346758375273725
0.34637964774951074,0.001757908146828413,0.006177868694067001,0.0032908841967582703,0.00862109288573265,0.08406643569469452,0.09147060061181624,0.008491182713921512
0.34833659491193736,0.00011981837451457977,0.006088227033615112,0.0021786801517009735,0.0007794797420501709,0.08743219822645187,0.09510722708925948,0.008635607052569329
0.350293542074364,0.0004855142906308174,0.012326786294579506,0.01209306064993143,0.00018262118101119995,0.09079769998788834,0.0987438535667026,0.008780031391217118
0.3522504892367906,0.0012572284322232008,0.01787358522415161,0.007971681654453278,0.007418647408485413,0.07835248112678528,0.08489262958391672,0.0006946773395412569
0.3542074363992172,0.0003989487886428833,0.021056072786450386,0.000484563410282135,0.007748998701572418,0.08177554607391357,0.08857150546723654,0.0010503985023937702
0.3561643835616438,0.0010998323559761047,0.024825822561979294,1.979246735572815e-05,0.01322915405035019,0.08519819378852844,0.0922503813505564,0.0014061196652464824
0.35812133072407043,0.00044676661491394043,0.024758625775575638,0.008634015917778015,0.012877892702817917,0.08862026035785675,0.09592925723387623,0.0017618408280990275
0.36007827788649704,0.0018216371536254883,0.025790954008698463,0.0021772943437099457,0.004875980317592621,0.09204193204641342,0.09960813311719605,0.0021175619909516593
0.36203522504892366,0.007123932242393494,0.011196862906217575,0.00908748060464859,0.01407728809863329,0.07937934249639511,0.08551840097263622,0.009732311716245742
0.3639921722113503,0.007375568151473999,0.01221160963177681,0.011895101517438889,0.017177142202854156,0.08285491913557053,0.089233514323672,0.0103055386880999
0.3659491193737769,0.0067405179142951965,0.014348706230521202,0.01047244668006897,0.01784941740334034,0.08632989227771759,0.09294862767470773,0.01087876565995421
0.3679060665362035,0.009981115348637104,0.009722381830215454,0.015296988189220428,0.026175187900662422,0.08980418741703033,0.0966637410257435,0.011451992631808537
0.3698630136986301,0.007438589818775654,0.012156333774328232,0.01843125745654106,0.02530251443386078,0.0932779461145401,0.10037885437677915,0.01202521960366266
0.37181996086105673,0.0030803102999925613,0.0157992672175169,0.024590838700532913,0.01291576586663723,0.08025575429201126,0.08609319486420577,0.010473859905217056
0.37377690802348335,0.003771323012188077,0.00856119766831398,0.028400203213095665,0.012308411300182343,0.08377861976623535,0.08983873945471305,0.010735537092565847
0.37573385518590996,0.000852581113576889,0.0051908050663769245,0.030602682381868362,0.010557979345321655,0.08730089664459229,0.09358428404522028,0.010997214279914583
0.3776908023483366,0.0017157979309558868,0.009618517011404037,0.0314301960170269,0.010019227862358093,0.09082230180501938,0.09732982863572748,0.011258891467263376
0.3796477495107632,0.0006853025406599045,0.010725638829171658,0.020004073157906532,0.009736653417348862,0.09434318542480469,0.1010753732262347,0.011520568654612066
0.3816046966731898,0.00832550972700119,0.0052341679111123085,0.013292673043906689,0.0030178725719451904,0.08108753710985184,0.08663333565842304,0.0014137072308910486
0.3835616438356164,0.009483009576797485,0.0054043494164943695,0.022976573556661606,0.005673527717590332,0.08465263992547989,0.09040376180603453,0.001065143870431579
0.38551859099804303,0.009721638634800911,0.007722713053226471,0.016277387738227844,0.00405631959438324,0.08821695297956467,0.09417418795364599,0.0007165805099721956
0.38747553816046965,0.009168457239866257,0.01040840893983841,0.009942715987563133,0.008095994591712952,0.0917806625366211,0.09794461410125739,0.000368017149512772
0.38943248532289626,0.007674071937799454,0.0064532021060585976,0.017571719363331795,0.0042784810066223145,0.09534391760826111,0.10171504024886895,1.9453789053330018e-05
0.3913894324853229,0.0037977248430252075,0.019777018576860428,0.004059535916894674,0.009976699948310852,0.08209851384162903,0.08715346602854615,0.010139318657669458
0.3933463796477495,0.004891194403171539,0.02337299846112728,0.0007511074654757977,0.012713402509689331,0.08571677654981613,0.09096022702901817,0.01079254172089487
0.3953033268101761,0.001209557056427002,0.023233886808156967,0.003955550491809845,0.0023331046104431152,0.08933452516794205,0.09476698802949023,0.011445764784120249
0.3972602739726027,0.0023122355341911316,0.016643498092889786,0.0017581135034561157,0.007900089025497437,0.09295167028903961,0.09857374902996233,0.012098987847345742
0.39921722113502933,0.00345747172832489,0.02717166766524315,0.003772389143705368,0.005123719573020935,0.09656822681427002,0.1023805100304344,0.01275221091057105
0.40117416829745595,0.010845750570297241,5.606561899185181e-05,0.01070631667971611,0.022785544395446777,0.08304183185100555,0.08777701588756105,0.013640719926731255
0.40313111545988256,0.0119984932243824,0.0031918659806251526,0.006997409742325544,0.02375856786966324,0.08668293803930283,0.09158437050484532,0.013983105966601654
0.4050880626223092,0.009695068001747131,0.0034060031175613403,0.0024670585989952087,0.024317584931850433,0.09035556763410568,0.09542459539491134,0.014296711569145706
0.4070450097847358,0.012652035802602768,0.00228206068277359,0.010679950937628746,0.025155290961265564,0.09402763843536377,0.09926482028497735,0.014610317171689782
0.4090019569471624,0.011950045824050903,0.003061477094888687,0.01167086511850357,0.02684769034385681,0.09769908338785172,0.10310504517504339,0.01492392277423379
0.410958904109589,0.008615821599960327,0.00010032206773757935,0.012838475406169891,0.024045787751674652,0.1013699471950531,0.1069452700651094,0.015237528376777545
0.41291585127201563,0.00804360955953598,0.0020482540130615234,0.0086279958486557,0.01350397989153862,0.08695933222770691,0.09143271794571818,0.0019814900892801165
0.41487279843444225,0.0054292231798172,0.0036123842000961304,0.012518148869276047,0.0156964510679245,0.09066852182149887,0.09528643973685562,0.0014909805795031478
0.41682974559686886,0.008984588086605072,0.002447091042995453,0.00951116532087326,0.013080060482025146,0.09437692910432816,0.09914016152799295,0.0010004710697262777
0.4187866927592955,0.009732991456985474,0.004429027438163757,0.008587107993662357,0.011968836188316345,0.09808497130870819,0.10299388331913041,0.0005099615599491939
0.4207436399217221,0.010447241365909576,0.0037450268864631653,0.01210854947566986,0.01152116060256958,0.10179197043180466,0.10684760511026782,1.945205017221474e-05
0.4227005870841487,0.0037766844034194946,0.0006557852029800415,0.007295295596122742,0.00357992947101593,0.08744242042303085,0.09118168680722784,0.013666249878545016
0.4246575342465753,0.0009123608469963074,0.0007256157696247101,0.0035915151238441467,0.00549730658531189,0.09117989242076874,0.0950429845987754,0.014600414653682448
0.42661448140900193,0.0007130876183509827,0.0033319666981697083,0.012831717729568481,0.008150413632392883,0.09491685032844543,0.09890428239032295,0.015534579428819601
0.42857142857142855,0.0032000094652175903,0.0022654086351394653,0.008085563778877258,0.003719054162502289,0.0986531600356102,0.10276558018187054,0.016468744203956887
0.43052837573385516,0.00013552606105804443,0.005269680172204971,0.015459280461072922,0.006074599921703339,0.10238892585039139,0.10662687797341809,0.017402908979094158
0.4324853228962818,0.006503954529762268,0.007820196449756622,0.010798215866088867,0.006796419620513916,0.08764252811670303,0.09086706577267073,0.01879410596578935
0.4344422700587084,0.004039883613586426,0.00709880143404007,0.004954881966114044,0.008951264433562756,0.09140768647193909,0.0947305150445512,0.019179026704405897
0.436399217221135,0.009981989860534668,0.015550144016742706,0.01193037535995245,0.0010329373180866241,0.0951719731092453,0.09859396431643166,0.019563947443022367
0.4383561643835616,0.007414638996124268,0.013000592589378357,0.009244909510016441,0.006190367043018341,0.09893569350242615,0.10245741358831219,0.01994886818163879
0.44031311154598823,0.004773244261741638,0.014704704284667969,0.008656911551952362,0.0036683715879917145,0.10269905626773834,0.10632086286019256,0.020333788920255273
0.44227005870841485,0.003926880657672882,0.020094264298677444,0.010351229459047318,0.005625180900096893,0.08799591660499573,0.09051104000010066,0.006813170105874759
0.44422700587084146,0.001310795545578003,0.011827651411294937,0.01314263604581356,0.002472430467605591,0.09178277105093002,0.09437148207195258,0.00586934374491761
0.4461839530332681,0.006004020571708679,0.019178984686732292,0.018064148724079132,0.0047539398074150085,0.09556887298822403,0.0982319241438045,0.004925517383960408
0.4481409001956947,0.0019848570227622986,0.015238241292536259,0.006576411426067352,0.010690007358789444,0.09935429692268372,0.10209236621565644,0.0039816910230032485
0.4500978473581213,0.004941023886203766,0.016378413885831833,0.01653660088777542,0.009420834481716156,0.10313883423805237,0.10595280828750837,0.003037864662046263
0.4520547945205479,0.0027571097016334534,0.009094413369894028,0.019759899005293846,0.015468835830688477,0.08817978948354721,0.09013370613846297,0.014467693844964236
0.45401174168297453,0.008216261863708496,0.01799366995692253,0.019292909651994705,0.01533804927021265,0.09198205173015594,0.09398626856291978,0.016343950606794663
0.45596868884540115,0.008793942630290985,0.01137978583574295,0.019325677305459976,0.012812241911888123,0.09578349441289902,0.09783883098737657,0.018220207368624914
0.45792563600782776,0.009485423564910889,0.014542298391461372,0.010326489806175232,0.013232097029685974,0.09958454966545105,0.10169139341183325,0.0200964641304556
0.4598825831702544,0.0057194530963897705,0.01498354971408844,0.02269245684146881,0.009815864264965057,0.10338492691516876,0.10554395583628999,0.021972720892286052
0.461839530332681,0.00664268434047699,0.010907634161412716,0.00919514149427414,0.01216406375169754,0.08830875903367996,0.08975267864953104,0.02768808557480557
0.4637964774951076,0.004616312682628632,0.012820668518543243,0.007528223097324371,0.011664167046546936,0.0921250581741333,0.09359281270587982,0.028615549265290117
0.4657534246575342,0.0035647302865982056,0.0075034499168396,0.0015799915418028831,0.015341509133577347,0.09594063460826874,0.09743294676222868,0.02954301295577446
0.46771037181996084,0.003773987293243408,0.013144813477993011,0.0013403743505477905,0.014267832040786743,0.0997556820511818,0.1012730808185775,0.030470476646258928
0.46966731898238745,0.005244925618171692,0.009864351712167263,0.0007843822240829468,0.012461105361580849,0.1035701334476471,0.10511321487492624,0.03139794033674356
0.47162426614481406,0.004873432219028473,0.009858526289463043,0.005383409559726715,0.003506176173686981,0.08850344270467758,0.08938325746239802,0.01827279838180793
0.4735812133072407,0.0022708848118782043,0.010844819247722626,0.0020947232842445374,0.00451945886015892,0.09234613925218582,0.09322251882327207,0.015050965183425417
0.4755381604696673,0.0007227733731269836,0.016845036298036575,0.003031209111213684,0.0009287223219871521,0.09618834406137466,0.09706178018414617,0.011829131985042577
0.4774951076320939,0.0033529549837112427,0.02098759263753891,8.676759898662567e-05,0.00898975133895874,0.10002986341714859,0.10090104154502028,0.008607298786659908
0.4794520547945205,0.003991995006799698,0.021663162857294083,0.0020282045006752014,0.008865073323249817,0.10387071967124939,0.10474030290589442,0.005385465588277071
0.48140900195694714,0.0007244683802127838,0.02213412895798683,0.02612079307436943,0.009246287867426872,0.08889101445674896,0.08915013511591131,0.018818359630314634
0.48336594911937375,0.01439736783504486,0.03464857488870621,0.01994396559894085,0.003251798450946808,0.09271889925003052,0.09294875901821913,0.02748378612027357
0.48532289628180036,0.025533895939588547,0.041476763784885406,0.023462984710931778,0.013500154949724674,0.09658563882112503,0.09678519650898137,0.03671057540451128
0.487279843444227,0.038484107702970505,0.054230108857154846,0.019553890451788902,0.018806658685207367,0.10045181214809418,0.10062163399974335,0.04593736468874889
0.4892367906066536,0.04378996657841805,0.05460210757964257,0.02402993050701019,0.013429603154593739,0.09489270168059472,0.09503330923667867,0.0457393917191597
0.4911937377690802,0.03436500432924727,0.04668958338932494,0.04570994486077329,0.008771675108237065,0.0791884646101425,0.07930027510317464,0.03539670937913117
0.4931506849315068,0.03763686704793767,0.037739938379915516,0.03721066352566882,0.02827708262363271,0.04380027789035634,0.04335372856134759,0.03541036224247747
0.49510763209393344,0.03609981957556896,0.03314497146489315,0.05099630531189747,0.02428854826571636,0.028103588258048817,0.02759867515236232,0.030935225023939014
0.49706457925636005,0.04174339581335573,0.033665483780751515,0.05511332865749807,0.020519254692445088,0.012406012006650258,0.0118436217433769,0.026460087805400503
0.49902152641878667,0.039454562407015614,0.02380735967683678,0.06350083853674049,0.0181579271368969,0.0032917803115856126,0.003911431665608395,0.021984950586862034
0.5009784735812133,0.043226135566341695,0.021179703667270955,0.07936151544798631,0.01979954321633559,0.018990079269302074,0.019666485074593704,0.017509813368323607
0.5029354207436398,0.04431944851849212,0.018274692344404597,0.08153834427621232,0.001664804768823247,0.05453870679166184,0.05559492480517936,0.0020938739168137044
0.5048923679060665,0.04276559998687679,0.0235288416355508,0.08352868507209843,0.002669525644149129,0.07023845116201466,0.07137683407168549,0.0026655675265237766
0.5068493150684932,0.04558959340472435,0.024665174240066756,0.09346502537112023,0.00119121635536934,0.08593850100617195,0.08715874333819162,0.003237261136233488
0.5088062622309197,0.049334180561128926,0.024284196106020284,0.08724293390172355,0.0005984483088814496,0.1016388637747132,0.10294065260469688,0.0038089547459436435
0.5107632093933463,0.05084725922411004,0.022486534774952327,0.10315392458373984,0.000743213235683049,0.11733923399383506,0.11872256187120214,0.004380648355653494
0.512720156555773,0.04424248329190572,0.024676662597935994,0.11108897932978312,0.02337272158650716,0.15288076856346766,0.15457602193704456,0.03256492147957013
0.5146771037181996,0.0443481770824492,0.025709953672796493,0.10567830824145674,0.023306366569906478,0.16858494602927565,0.17038903185578574,0.031824543860129645
0.5166340508806262,0.0468940552277759,0.02763564548923525,0.11033834852741209,0.022581588844795553,0.1842891980008885,0.18620204177452582,0.031084166240688826
0.5185909980430528,0.04661672957099383,0.03405332214988177,0.10824397556625898,0.02278512365973895,0.1999935766323715,0.2020150516932661,0.030343788621248535
0.5205479452054794,0.046037565993068075,0.03408546380877242,0.11026791103005662,0.020988177584407186,0.2156981713306929,0.2178280616120073,0.029603411001807856
0.5225048923679061,0.042984601040706893,0.03404768921934154,0.13185078285135243,0.01743406436838124,0.25123598806060765,0.25356786823255006,0.038873756393215164
0.5244618395303327,0.04424146913812099,0.03794492387101589,0.1312125811643845,0.015385139948869364,0.2669479960866219,0.2694159182479644,0.0385563681155941
0.5264187866927592,0.04024982043751568,0.04005837031849713,0.13243788889399677,0.01874271443835407,0.28265995195857196,0.2852639682633787,0.03823897983797303
0.5283757338551859,0.040297042071534506,0.0445380317565931,0.1354345274570452,0.022324849427031168,0.2983719674351679,0.3011120182787939,0.03792159156035185
0.5303326810176126,0.03975784340793065,0.04167153993541173,0.12803262909954616,0.01946992119854518,0.3140841915280206,0.3169600682942091,0.03760420328273073
0.5322896281800391,0.047992269641331076,0.038003335839680075,0.13594608461243785,0.011399795168468119,0.3496591121493069,0.35255090334905403,0.008544176345848364
0.5342465753424657,0.047789211371939144,0.04602127800325628,0.13926992287297968,0.008542244335610905,0.365380679270227,0.3684376167661958,0.0088646842434556
0.5362035225048923,0.048181871724753744,0.044808129621177084,0.13081326072153532,0.00481327359613859,0.38110240285334074,0.3843243301833383,0.00918519214106256
0.538160469667319,0.0487047086217578,0.04326202969338255,0.13893801470015688,0.004819725944740005,0.3968241487881963,0.4002110436004809,0.009505700038669851
0.5401174168297456,0.042296002168543234,0.05180604245174636,0.1341393790055443,0.006350507478826151,0.41254626725208055,0.4160977570176225,0.009826207936276865
0.5420743639921721,0.05070316266250274,0.05261802148055694,0.11949018169212677,0.04483986426163056,0.4480789803342853,0.4515080854532565,0.04462952235015927
0.5440313111545988,0.04790161010180416,0.055261949266538046,0.11721788886632023,0.04041280392254887,0.4638134146078974,0.4674367446730883,0.04440782812970967
0.5459882583170255,0.04997792285558922,0.054791713176939316,0.11257917243364113,0.042196487964418106,0.47954817670705574,0.4833654038929201,0.044186133909260183
0.547945205479452,0.045038590105377585,0.060590276392303855,0.12670673998991355,0.04511891874472007,0.4952829611579548,0.499294063112751,0.04396443968881125
0.5499021526418786,0.04723381412549066,0.05742960584683465,0.12101370679812384,0.04665339576678229,0.5110181330390449,0.5152227223325819,0.04374274546836221
0.5518590998043053,0.045695641615451255,0.05732796488052694,0.07757159175628336,0.02675900755173055,0.5463199302768103,0.5504250257562397,0.075035529993567
0.5538160469667319,0.04322304708926805,0.06692745668857225,0.083501315284084,0.026630246472050034,0.5620586560848462,0.5663846115910074,0.07558212162619038
0.5557729941291585,0.04526979593924563,0.06413323549918215,0.08032607169457395,0.026921996161261008,0.5777974340469452,0.5823441974257743,0.0761287132588142
0.557729941291585,0.04250555588617755,0.06629883601084186,0.07725132153615522,0.03315853430643512,0.5935363684712367,0.598303783260541,0.07667530489143826
0.5596868884540117,0.04094485282041305,0.07039813040830367,0.08216520310304887,0.02783129452802413,0.6092753625001741,0.6142633690953088,0.0772218965240622
0.5616438356164384,0.035097860539560655,0.012390113627309463,0.020027614390248916,0.05253251715958629,0.6445234783047387,0.6491842790710631,0.025258095614935416
0.5636007827788649,0.03242606729053921,0.006556443276172219,0.02314000517345005,0.05823028892063564,0.66031121403194,0.6652154003905228,0.025369512110604453
0.5655577299412915,0.0291922618459306,0.007433063833848452,0.014034576265946841,0.057203703076704526,0.6760552521039405,0.6812068633932935,0.02555932646053316
0.5675146771037182,0.03251794755885262,0.010460696812180093,0.01739092886021476,0.05679265439936776,0.6917990517573629,0.697198326396065,0.02574914081046209
0.5694716242661448,0.03315993414076268,0.010376490496078139,0.013084150694289809,0.057313762761673326,0.7075428812131077,0.7131897893988366,0.025938955160390798
0.5714285714285714,0.032341785739611106,0.011096589256574196,0.017213277508069558,0.06100303680772634,0.7232866510642066,0.7291812524016072,0.02612876951032006
0.573385518590998,0.04177921251851324,0.19741130633753534,0.04152686162394281,0.04010171456736322,0.7593193800608515,0.7647351187762201,0.1750286517740176
0.5753424657534246,0.04149893643181368,0.2007830369301553,0.04992010472495512,0.04549207566459135,0.7750885489412065,0.7807756378063253,0.17821333680984364
0.5772994129158513,0.03755053090099181,0.2048609633540741,0.050244249830209364,0.04225698901172792,0.7908573229407898,0.7968161568364304,0.1813980218456701
0.5792563600782779,0.03743208142485854,0.21214091089997056,0.044675760543677834,0.04241829422745469,0.8066259702805019,0.8128566758665345,0.18458270688149592
0.5812133072407044,0.03615396397997528,0.21763087135861725,0.046656616750462954,0.04628837925504059,0.8223944239051184,0.8288971948966387,0.18776739191732195
0.5831702544031311,0.5980937117038923,0.5102997654377179,0.24238558945047428,0.4313770168720441,0.8583814584909635,0.8642935293725929,0.4813612411970049
0.5851272015655578,0.6050985838141514,0.5193543518748356,0.2466242696013523,0.443409123536594,0.8741809959378315,0.8803866465514641,0.49019635247690624
0.5870841487279843,0.6204501923555312,0.5350251134866653,0.24950986471118308,0.4451722439760146,0.8899801087016044,0.8964797637303344,0.499031463756807
0.5890410958904109,0.37617942690849304,0.4618719518184662,0.7538410425186157,0.5522054433822632,0.1016889214515686,0.09489493418219476,0.4996012400546916
0.5909980430528375,0.3813473582267761,0.4739953875541687,0.766922116279602,0.563348650932312,0.10546001046895981,0.09837128862759022,0.510335600399057
0.5929549902152642,0.06585614383220673,0.18846239149570465,0.49499744176864624,0.1152522936463356,0.08912869542837143,0.08275223531873922,0.22293932795105245
0.5949119373776908,0.06721509248018265,0.19112727046012878,0.5012267231941223,0.12025060504674911,0.0928695797920227,0.08617306540282953,0.2274554629939379
0.5968688845401173,0.07018021494150162,0.19661220908164978,0.5109863877296448,0.123459093272686,0.09661088138818741,0.08959389548691984,0.23197159803682313
0.598825831702544,0.06773847341537476,0.20009717345237732,0.5292496681213379,0.12226127833127975,0.10035254806280136,0.09301472557101036,0.23648773307970888
0.6007827788649707,0.06889743357896805,0.19981960952281952,0.5375798940658569,0.1251029074192047,0.10409440845251083,0.0964355556551009,0.24100386812259436
0.6027397260273972,0.11027082055807114,0.0225437730550766,0.1956551969051361,0.03450511768460274,0.08810365945100784,0.0810554771085559,0.025993575686506447
0.6046966731898238,0.11287693679332733,0.026012027636170387,0.1980869174003601,0.03631862252950668,0.09180919826030731,0.08441815856148406,0.025850691028900006
0.6066536203522505,0.11291461437940598,0.02628585509955883,0.1998363733291626,0.03436851501464844,0.09551519900560379,0.0877808400144124,0.025707806371293513
0.6086105675146771,0.11788125336170197,0.023999901488423347,0.2051929235458374,0.033438801765441895,0.09922146797180176,0.09114352146734077,0.02556492171368708
0.6105675146771037,0.12003419548273087,0.02744457498192787,0.2124539315700531,0.038923002779483795,0.10292786359786987,0.09450620292026889,0.02542203705608083
0.6125244618395302,0.017595870420336723,0.03703521937131882,0.01682605966925621,0.0026128068566322327,0.08698353916406631,0.07939304917925874,0.07075056460813849
0.6144814090019569,0.01823989301919937,0.025659330189228058,0.012750955298542976,0.0016314461827278137,0.0906512513756752,0.08269526260726057,0.07277589692564276
0.6164383561643836,0.01891426555812359,0.033659253269433975,0.019160211086273193,0.0026828646659851074,0.09431936591863632,0.08599747603526231,0.07480122924314718
0.6183953033268101,0.018595553934574127,0.031062252819538116,0.012120746076107025,0.0007223356515169144,0.09798754006624222,0.08929968946326391,0.07682656156065146
0.6203522504892367,0.022370953112840652,0.030533384531736374,0.00842132419347763,0.00020149722695350647,0.10165614634752274,0.09260190289126548,0.07885189387815579
0.6223091976516634,0.0274343304336071,0.019240891560912132,0.03842419013381004,0.012239910662174225,0.0858374834060669,0.07778004705264945,0.0689674698301099
0.62426614481409,0.025910399854183197,0.026249058544635773,0.0348510779440403,0.014557473361492157,0.08946353197097778,0.08101979186385243,0.0704287196349246
0.6262230919765166,0.02460915595293045,0.02478521317243576,0.03848938271403313,0.013740532100200653,0.09308984875679016,0.08425953667505526,0.07188996943973912
0.6281800391389432,0.027202874422073364,0.01979084312915802,0.04139307141304016,0.013828787952661514,0.09671641886234283,0.08749928148625803,0.07335121924455366
0.6301369863013698,0.03172866255044937,0.03209497779607773,0.04569638520479202,0.015031367540359497,0.10034319013357162,0.09073902629746097,0.07481246904936832
0.6320939334637965,0.0129578597843647,0.024099409580230713,0.04328451305627823,0.008136138319969177,0.08465120941400528,0.07623082475807334,0.0146650648418817
0.6340508806262231,0.015582989901304245,0.029455985873937607,0.04250630736351013,0.007879391312599182,0.08824538439512253,0.07941604956589818,0.014528954773358412
0.6360078277886496,0.015765752643346786,0.02986656129360199,0.041047580540180206,0.011025972664356232,0.09184204787015915,0.0826032385849669,0.01439018091286678
0.6379647749510763,0.020174214616417885,0.03113219141960144,0.0451788604259491,0.013580940663814545,0.0954388752579689,0.08579042760403584,0.0142514070523752
0.639921722113503,0.01611606776714325,0.030306734144687653,0.043821074068546295,0.009608164429664612,0.09903568774461746,0.08897761662310477,0.014112633191883626
0.6418786692759295,0.00993974506855011,0.017274007201194763,0.029541321098804474,0.031290002167224884,0.0836566910147667,0.0748428573281488,0.035592891664061634
0.6438356164383561,0.008039885200560093,0.026498869061470032,0.03370684012770653,0.034036390483379364,0.08717475831508636,0.07793915307742506,0.03675650542681922
0.6457925636007827,0.0066480617970228195,0.017276890575885773,0.036474116146564484,0.03515969216823578,0.09073791652917862,0.08107372558619327,0.03792869817913053
0.6477495107632094,0.0069358572363853455,0.026883840560913086,0.035051215440034866,0.03793397173285484,0.09430137276649475,0.08420829809496139,0.03910089093144151
0.649706457925636,0.005041204392910004,0.033207252621650696,0.035752005875110626,0.03833535313606262,0.09786489605903625,0.08734287060372933,0.040273083683752556
0.6516634050880625,0.011280998587608337,0.027451656758785248,0.035750485956668854,0.04027632996439934,0.10142873227596283,0.09047744311249734,0.0414452764360637
0.6536203522504892,0.003162931650876999,0.026373352855443954,0.028136655688285828,0.006635159254074097,0.08547256886959076,0.07587477575611169,0.034406620528119734
0.6555772994129159,0.004081128165125847,0.030511686578392982,0.021940752863883972,0.004110515117645264,0.08898092061281204,0.07894232161533606,0.03513652409854772
0.6575342465753424,0.0015754951164126396,0.03088483214378357,0.026032453402876854,0.006618328392505646,0.09248988330364227,0.0820098674745603,0.035866427668975895
0.659491193737769,0.0065678078681230545,0.037712812423706055,0.0296466164290905,0.0035216212272644043,0.09599924832582474,0.08507741333378449,0.036596331239403916
0.6614481409001957,0.005305752158164978,0.03462335094809532,0.018798619508743286,0.008228190243244171,0.09950905293226242,0.08814495919300892,0.03732623480983213
0.6634050880626223,0.009089606814086437,0.0029550790786743164,0.0027219541370868683,0.0028708726167678833,0.08376302570104599,0.07379974999986405,0.0030969933741885375
0.6653620352250489,0.010221581906080246,0.005902007222175598,0.010479889810085297,0.001988392323255539,0.08721683919429779,0.07679799919005659,0.0028124457575810754
0.6673189823874754,0.012659523636102676,0.004866145551204681,0.00619637593626976,0.0030611976981163025,0.09067100286483765,0.0797962483802491,0.0025278981409736067
0.6692759295499021,0.014341706410050392,0.008089113980531693,0.004604897927492857,0.00141935795545578,0.09412569552659988,0.0827944975704418,0.0022433505243660886
0.6712328767123288,0.009079411625862122,0.007048763334751129,0.003066249191761017,0.00029828399419784546,0.09758063405752182,0.08579274676063452,0.001958802907758571
0.6731898238747553,0.010956939309835434,0.0010326728224754333,0.02421543002128601,0.016406230628490448,0.08212775737047195,0.07174639436141733,0.0243944102624617
0.6751467710371819,0.008919354528188705,0.0042295558378100395,0.019552184268832207,0.015284493565559387,0.08552078157663345,0.07467365852917579,0.025268061263134942
0.6771037181996086,0.009116347879171371,0.0029408372938632965,0.01779932528734207,0.015740618109703064,0.08891421556472778,0.0776009226969344,0.026141712263808046
0.6790606653620352,0.005716010928153992,0.0028261153493076563,0.03560781851410866,0.0196811705827713,0.09230829775333405,0.08052818686469304,0.027015363264481236
0.6810176125244618,0.010062489658594131,0.00236700102686882,0.02332543022930622,0.014333255589008331,0.0957028940320015,0.08345545103245147,0.027889014265154426
0.6829745596868884,0.00839671678841114,0.006895873695611954,0.03553793951869011,0.01749126985669136,0.08056384325027466,0.06973081398011567,0.025815149039292672
0.684931506849315,0.006160486489534378,0.007388699799776077,0.03733134642243385,0.010262491181492805,0.08389391005039215,0.07258566955859633,0.026405314011067927
0.6868884540117417,0.0038712192326784134,0.008470416069030762,0.032090336084365845,0.014284316450357437,0.08722446113824844,0.07544052513707697,0.026995478982843074
0.6888454011741683,0.008579660207033157,0.0013296888209879398,0.03548816591501236,0.01065097562968731,0.09055567532777786,0.07829538071555746,0.02758564395461826
0.6908023483365948,0.008995935320854187,0.011627968400716782,0.03505907207727432,0.011934682726860046,0.09388720244169235,0.08115023629403799,0.02817580892639344
0.6927592954990215,5.046278238296509e-05,0.0012145601212978363,0.027342353016138077,0.006876170635223389,0.07874587923288345,0.06776734718430687,0.004783101319973203
0.6947162426614482,0.0027310699224472046,8.057523518800735e-05,0.030232001096010208,0.005990751087665558,0.08200967311859131,0.07054863962865111,0.00459340485848699
0.6966731898238747,0.003461979329586029,0.002689797431230545,0.028102107346057892,0.00871673971414566,0.0852741226553917,0.07332993207299521,0.0044037083970008845
0.6986301369863013,0.0031520016491413116,0.003936471417546272,0.02708090841770172,0.00942503847181797,0.08853943645954132,0.0761112245173393,0.004214011935514763
0.700587084148728,0.001154143363237381,0.004046548157930374,0.020910050719976425,0.00920809805393219,0.0918053463101387,0.07889251696168359,0.004024315474028457
0.7025440313111546,0.004606939852237701,0.0028631864115595818,0.0013526864349842072,0.017489850521087646,0.07697970420122147,0.06586829769306152,0.01731108240648235
0.7045009784735812,0.0010159239172935486,0.0026651788502931595,0.005162566900253296,0.014227010309696198,0.08017735928297043,0.06857515516890908,0.01802930549717237
0.7064579256360077,0.003606840968132019,0.002627052366733551,0.00016166269779205322,0.015493396669626236,0.08337563276290894,0.0712820126447567,0.018747528587862546
0.7084148727984344,0.005092740058898926,0.0016997922211885452,0.0015712848398834467,0.011485524475574493,0.08657423406839371,0.07398887012060444,0.01946575167855263
0.7103718199608611,0.005004845559597015,0.001930717146024108,5.034543573856354e-05,0.013323470950126648,0.08977369219064713,0.07669572759645217,0.02018397476924272
0.7123287671232876,0.026382435113191605,0.0002172216773033142,0.0030411966145038605,0.004177391529083252,0.07521786540746689,0.06404897943172647,0.021852728071367154
0.7142857142857142,0.02643973007798195,0.004308201372623444,0.008605534210801125,0.007523812353610992,0.078350730240345,0.06668429088311402,0.022368241096290528
0.7162426614481409,0.027640506625175476,0.00247843936085701,0.0009410595521330833,0.007579430937767029,0.08149079978466034,0.06932506931503603,0.02287844999336583
0.7181996086105675,0.027663789689540863,0.003383941948413849,0.006395917385816574,0.006464414298534393,0.08463161438703537,0.07196584774695801,0.023388658890440953
0.7201565557729941,0.02666299045085907,0.0006184466183185577,0.000857178121805191,0.002950817346572876,0.08777279406785965,0.07460662617887982,0.023898867787516386
0.7221135029354206,0.015290215611457825,0.017664462327957153,0.02865547500550747,0.006318286061286926,0.07361656427383423,0.06237745710167688,0.007380031541654939
0.7240704500978473,0.011390924453735352,0.019526250660419464,0.02983885630965233,0.004844188690185547,0.07665534317493439,0.0649188337813243,0.007297106099161601
0.726027397260274,0.014562960714101791,0.02702200412750244,0.025605862960219383,0.012788444757461548,0.07973602414131165,0.067494133929113,0.007168114490024699
0.7279843444227005,0.016498517245054245,0.019472636282444,0.030374325811862946,0.010911919176578522,0.08281738311052322,0.07006943407690167,0.007039122880887871
0.7299412915851271,0.017287708818912506,0.02098214626312256,0.01819058135151863,0.008206300437450409,0.08589904755353928,0.07264473422469024,0.006910131271751057
0.7318982387475538,0.014710191637277603,0.019713543355464935,0.030718298628926277,0.012351810932159424,0.08898122608661652,0.07522003437247896,0.006781139662614202
0.7338551859099804,0.00034481287002563477,0.009394079446792603,0.021233225241303444,0.0020220279693603516,0.07434365898370743,0.06268415853487612,0.01412680868138731
0.735812133072407,0.0005541406571865082,0.013871148228645325,0.027475904673337936,0.01098845899105072,0.07735011726617813,0.06518263672213472,0.014755505835853201
0.7377690802348336,0.004793353378772736,0.011305231600999832,0.027412548661231995,0.00946062058210373,0.08035707473754883,0.06768111490939334,0.015384202990319033
0.7397260273972602,0.0002967938780784607,0.016438573598861694,0.028432341292500496,0.001933276653289795,0.08336440473794937,0.07017959309665213,0.016012900144784896
0.7416829745596869,0.0037252306938171387,0.015212837606668472,0.024483073502779007,0.008867084980010986,0.08637233078479767,0.0726780712839109,0.016641597299250875
0.7436399217221135,0.0026909783482551575,0.004035726189613342,0.004096440505236387,0.02182403951883316,0.0721094012260437,0.060460505996249296,0.0204778099763522
0.74559686888454,0.0035211890935897827,0.004099566489458084,0.010009441524744034,0.020883239805698395,0.07503710687160492,0.06288091595587716,0.020971483058414123
0.7475538160469667,0.0047692060470581055,0.00017194822430610657,0.016341913491487503,0.01773212105035782,0.07796512544155121,0.06530132591550519,0.021465156140476154
0.7495107632093934,0.002544291317462921,0.001378767192363739,0.009458238258957863,0.018393438309431076,0.08089365810155869,0.0677217358751332,0.021958829222538105
0.7514677103718199,0.0075264498591423035,0.004008889198303223,0.010364074259996414,0.021909303963184357,0.08382260799407959,0.07014214583476107,0.02245250230460016
0.7534246575342465,0.009292371571063995,0.009915890172123909,0.015362686477601528,0.005166222341358662,0.07004342973232269,0.0582744428439867,0.007868859210977935
0.7553816046966731,0.012053556740283966,0.005195854231715202,0.025367189198732376,0.011911684647202492,0.07288870215415955,0.06061597794972572,0.007754516446727684
0.7573385518590998,0.009733613580465317,0.011048994958400726,0.0242697112262249,0.00555681437253952,0.0757344514131546,0.06295751305546474,0.007640173682477377
0.7592954990215264,0.010719433426856995,0.004876133054494858,0.023151718080043793,0.001351021695882082,0.0785805881023407,0.06529904816120363,0.0075258309182271435
0.7612524461839529,0.012454099953174591,0.011578893288969994,0.02965370938181877,0.009220972657203674,0.08142716437578201,0.06764058326694249,0.007411488153976874
0.7632093933463796,0.011908764019608498,0.002148413099348545,0.005113966763019562,0.0076228901743888855,0.06777793169021606,0.056137538181181966,0.010546576391479674
0.7651663405088063,0.015266130678355694,0.004202693700790405,0.0071268342435359955,0.0010089725255966187,0.07053869962692261,0.0583995150193877,0.011159702537227024
0.7671232876712328,0.012312868610024452,0.002462325617671013,0.010978592559695244,0.005172461271286011,0.07330000400543213,0.060661491857593286,0.011772828682974317
0.7690802348336594,0.01249469444155693,0.004375927150249481,0.006243334151804447,0.004321068525314331,0.07606172561645508,0.0629234686957989,0.012385954828721478
0.7710371819960861,0.009341316297650337,0.00012472458183765411,0.0071463193744421005,0.003112390637397766,0.07882387936115265,0.06518544553400459,0.012999080974468674
0.7729941291585127,0.002600586973130703,0.002003975212574005,0.01757759228348732,0.010207295417785645,0.06564763933420181,0.05405955660612518,0.018020478007066357
0.7749510763209393,0.0006149280816316605,0.0011683404445648193,0.01119169406592846,0.010893583297729492,0.06832145899534225,0.05624138952255834,0.018574684266599365
0.7769080234833659,0.003620646893978119,0.007127974182367325,0.016426369547843933,0.009364813566207886,0.07099571079015732,0.05842322243899148,0.01912889052613226
0.7788649706457925,0.000620521605014801,0.006935521960258484,0.017650064080953598,0.007994472980499268,0.07367067039012909,0.060605055355424764,0.019683096785665214
0.7808219178082192,0.006055882200598717,0.003363369032740593,0.011066008359193802,0.000639989972114563,0.0763460248708725,0.06278688827185806,0.020237303045198107
0.7827788649706457,0.0021088356152176857,0.008072132244706154,0.02856961265206337,0.008606933057308197,0.06344912201166153,0.05204873042123436,0.00905221180727303
0.7847358121330723,0.001055864617228508,0.0137683330103755,0.024757426232099533,0.009205862879753113,0.06604345887899399,0.05415632613668385,0.00902243824466945
0.786692759295499,0.002063571475446224,0.015410266816616058,0.02675773948431015,0.007548078894615173,0.06863833963871002,0.056263921852133525,0.00899266468206583
0.7886497064579256,0.0014136023819446564,0.01133893895894289,0.029280327260494232,0.00399748794734478,0.07123369723558426,0.05837151756758317,0.008962891119462246
0.7906066536203522,0.002683311700820923,0.012643021531403065,0.03322139382362366,0.010034754872322083,0.07382946461439133,0.06047911328303273,0.008933117556858607
0.7925636007827788,0.0009972131811082363,0.0008195079863071442,0.033944353461265564,0.022115197032690048,0.061490509659051895,0.05014733364180073,0.007265284980608706
0.7945205479452054,0.0007586553692817688,0.006891172379255295,0.02781517803668976,0.018571946769952774,0.06399402767419815,0.05217401871219771,0.007816303090154245
0.7964774951076321,0.001740703359246254,0.002789463847875595,0.03391130641102791,0.017397440969944,0.06650646030902863,0.05420747311994798,0.00837591941620407
0.7984344422700587,0.0028968341648578644,0.003238178789615631,0.029588505625724792,0.024899907410144806,0.06901924312114716,0.05624092752769808,0.008935535742253966
0.8003913894324852,0.003911093808710575,0.0037348121404647827,0.034274786710739136,0.02007504552602768,0.07153259217739105,0.05827438193544823,0.009495152068303774
0.8023483365949119,0.001213058945722878,0.009010113775730133,0.01023922860622406,0.026328472420573235,0.059496670961380005,0.048365468447421324,0.016042308857615012
0.8043052837573386,0.0008666589856147766,0.012270692735910416,0.010085143148899078,0.020646072924137115,0.061892058700323105,0.05029780193869872,0.01662910402032817
0.8062622309197651,0.003898732364177704,0.00954442098736763,0.010256360284984112,0.021772194653749466,0.06432140618562698,0.05225675552813215,0.017197829759085088
0.8082191780821917,0.00027336180210113525,0.007550807669758797,0.012427780777215958,0.021170271560549736,0.06675109267234802,0.05421570911756562,0.017766555497841945
0.8101761252446184,0.00038971006870269775,0.010479926131665707,0.012006627395749092,0.022732984274625778,0.06918115168809891,0.05617466270699914,0.018335281236598947
0.812133072407045,0.0008414983749389648,0.014181874692440033,0.011601366102695465,0.024764789268374443,0.07161162793636322,0.058133616296432676,0.0189040069753558
0.8140900195694716,0.008467745035886765,0.010843961499631405,0.0013016480952501297,0.018716953694820404,0.059335578233003616,0.04806040630466582,0.007466965599517129
0.8160469667318981,0.0067940279841423035,0.01282503455877304,0.0002003614790737629,0.01821053773164749,0.06166841834783554,0.04993507843845022,0.007483423987285354
0.8180039138943248,0.008138442412018776,0.017227470874786377,0.004192415624856949,0.023175053298473358,0.06400148570537567,0.05180975057223469,0.007499882375053675
0.8199608610567515,0.00970042496919632,0.013873457908630371,0.009407438337802887,0.018865976482629776,0.06633489578962326,0.05368442270601919,0.007516340762822108
0.821917808219178,0.009252984076738358,0.01540643535554409,0.008916690945625305,0.01648111641407013,0.06866862624883652,0.05555909483980356,0.007532799150590444
0.8238747553816046,5.522649735212326e-05,0.00030311010777950287,0.0014905110001564026,0.007836619392037392,0.05680014565587044,0.04582720185462535,0.008471505584241017
0.8258317025440313,0.002534329891204834,0.007391439285129309,0.0023362040519714355,0.006169049069285393,0.05902984365820885,0.04761550912514928,0.009021169451479785
0.8277886497064579,0.0014232918620109558,0.000679667922668159,0.0028419196605682373,0.000718381255865097,0.06125994399189949,0.049403816395673164,0.009570833318718538
0.8297455968688845,0.0021006017923355103,0.000653732568025589,0.0009991005063056946,0.0056166257709264755,0.06349044293165207,0.051192123666196965,0.010120497185957212
0.831702544031311,0.0007320567965507507,0.002248905599117279,0.005231395363807678,0.011279909871518612,0.0657213032245636,0.052980430936720814,0.010670161053196122
0.8336594911937377,0.005428634583950043,0.009414006024599075,0.033275261521339417,0.006468318402767181,0.05421940237283707,0.0436119640233608,0.016461792583735656
0.8356164383561644,0.004913117736577988,0.009794042445719242,0.03696693480014801,0.0007906816899776459,0.056345414370298386,0.045312063443899514,0.017099115616656346
0.837573385518591,0.00012744590640068054,0.00997808389365673,0.03371427208185196,0.0034435130655765533,0.05847172811627388,0.04701216286443812,0.01773643864957702
0.8395303326810175,0.007703304290771484,0.013216444291174412,0.037317171692848206,0.0015625134110450745,0.06059836968779564,0.048712262284976715,0.018373761682497543
0.8414872798434442,0.0025423280894756317,0.011970102787017822,0.033277496695518494,0.0074540600180625916,0.06272532045841217,0.050412361705515385,0.019011084715418253
0.8434442270058709,0.014751607552170753,0.009940695017576218,0.04099240154027939,0.00941171869635582,0.05167689919471741,0.04141631447075178,0.009290463557062055
0.8454011741682974,0.015181386843323708,0.00989590585231781,0.03987755626440048,0.003604322671890259,0.05369416996836662,0.04302638373632132,0.009473922083958794
0.847358121330724,0.017184607684612274,0.011350341141223907,0.035006940364837646,0.013726111501455307,0.055711761116981506,0.044636453001890876,0.009657380610855611
0.8493150684931506,0.012653643265366554,0.012421168386936188,0.03814224153757095,0.010518036782741547,0.057729557156562805,0.04624652226746054,0.009840839137752357
0.8512720156555773,0.01288575865328312,0.010794050991535187,0.03875919058918953,0.007436415180563927,0.05974782630801201,0.047856591533030186,0.01002429766464902
0.8532289628180039,0.0013872534036636353,0.009001288563013077,0.02546408399939537,0.001702663372270763,0.04904526472091675,0.03924135146647816,0.006289889788524453
0.8551859099804304,0.0028757527470588684,0.005874119699001312,0.029986578971147537,0.004885299131274223,0.0509519949555397,0.04075962907447511,0.0066981014670543905
0.8571428571428571,0.0017570406198501587,0.001751832664012909,0.02573668211698532,0.0002388404682278633,0.052858948707580566,0.04227790668247217,0.007106313145584352
0.8590998043052838,0.002630762755870819,0.0007039979100227356,0.0281873419880867,0.0018839053809642792,0.054766155779361725,0.04379618429046923,0.007514524824114344
0.8610567514677103,0.0006128102540969849,0.010841131210327148,0.026279820129275322,0.0027736201882362366,0.056673675775527954,0.045314461898466184,0.007922736502644323
0.8630136986301369,0.0017384737730026245,0.0028700903058052063,0.014598101377487183,0.011652722954750061,0.04657769948244095,0.03708796375812614,0.016244482496363986
0.8649706457925636,0.004416897892951965,0.00861804187297821,0.01462152786552906,0.018283165991306305,0.04837147518992424,0.03851568631525405,0.01685242891587408
0.8669275929549902,0.004549525678157806,0.009970199316740036,0.01888224296271801,0.016047105193138123,0.05016547814011574,0.039943408872382014,0.01746037533538418
0.8688845401174168,0.0060941725969314575,0.00264151394367218,0.018381856381893158,0.015358544886112213,0.05195982754230499,0.041371131429509864,0.018068321754894187
0.8708414872798433,0.003688827157020569,0.00859030894935131,0.014111150056123734,0.01697315275669098,0.05375448986887932,0.042798853986637735,0.01867626817440417
0.87279843444227,0.0032660849392414093,0.002103623002767563,0.004786580801010132,0.018679536879062653,0.04403252527117729,0.03497518716441927,0.011850708760217163
0.8747553816046967,0.005723603069782257,0.001298319548368454,0.0049604447558522224,0.01944359391927719,0.045707207173109055,0.03630598100907402,0.0121634222166971
0.8767123287671232,0.00331704318523407,0.0012958617880940437,0.0025161132216453552,0.0216214582324028,0.04738859459757805,0.037641821377693535,0.012467087867873547
0.8786692759295498,0.0034370645880699158,0.000478208065032959,0.0061250291764736176,0.01533890888094902,0.04907020181417465,0.03897766174631303,0.01277075351905012
0.8806262230919765,0.003470510244369507,0.0013160929083824158,0.0068392036482691765,0.020809995010495186,0.050752099603414536,0.0403135021149326,0.01307441917022653
0.8825831702544031,0.0013055428862571716,0.0005822554230690002,0.008042044937610626,0.015478437766432762,0.05243425816297531,0.04164934248355219,0.013378084821403092
0.8845401174168297,0.0015909373760223389,0.006837952882051468,0.019779464229941368,0.015548862516880035,0.042563825845718384,0.03379657835311784,0.005024414059736712
0.8864970645792563,0.0027135461568832397,0.007210575044155121,0.025613104924559593,0.012607328593730927,0.044121596962213516,0.03503282050791918,0.005276482007631657
0.8884540117416829,0.004105657339096069,0.0022803721949458122,0.01377633772790432,0.0120115727186203,0.04567953571677208,0.03626906266272059,0.0055285499555266125
0.8904109589041096,0.005610444582998753,0.0006542569026350975,0.019532203674316406,0.013842258602380753,0.04723775386810303,0.03750530481752201,0.005780617903421619
0.8923679060665362,0.0004830770194530487,0.004933756776154041,0.018467750400304794,0.015207760035991669,0.04879619553685188,0.03874154697232335,0.006032685851316703
0.8943248532289627,0.0009736306965351105,0.004451040178537369,0.0076172081753611565,0.006615025922656059,0.03940041363239288,0.0312602361908744,0.017457458412899536
0.8962818003913894,7.017701864242554e-05,0.005369663238525391,0.005476709455251694,0.009230872616171837,0.04083281755447388,0.03239527632741425,0.017983101243184682
0.898238747553816,0.0008231624960899353,0.0024746954441070557,0.0036901887506246567,0.010800587013363838,0.042265355587005615,0.03353031646395409,0.018508744073469804
0.9001956947162426,0.004294440150260925,0.001070357859134674,0.01854996755719185,0.00612521730363369,0.043698105961084366,0.03466535660049385,0.01903438690375483
0.9021526418786692,0.0036704204976558685,0.0028178319334983826,0.010796615853905678,0.007284459657967091,0.04513092339038849,0.035800396737033634,0.01956002973403994
0.9041095890410958,0.013782618567347527,0.009346947073936462,0.0007587969303131104,0.013954993337392807,0.036215413361787796,0.028715747060860046,0.014437455355239293
0.9060665362035225,0.012766463682055473,0.010611973702907562,0.008828610181808472,0.014776822179555893,0.03751814737915993,0.029747618461123317,0.014770649284322604
0.9080234833659491,0.01549500972032547,0.009351998567581177,0.0029422976076602936,0.01675684005022049,0.038821008056402206,0.0307794898613865,0.015103843213405842
0.9099804305283756,0.01017904281616211,0.009323004633188248,0.006627561524510384,0.018357260152697563,0.04012400284409523,0.031811361261649684,0.015437037142489132
0.9119373776908023,0.006186206825077534,0.0023569539189338684,0.00309748575091362,0.019367538392543793,0.04142714664340019,0.032843232661912934,0.015770231071572435
0.913894324853229,0.005091452971100807,0.012238934636116028,0.002107076346874237,0.003113213926553726,0.032990824431180954,0.026177199417771434,0.0007643681298015127
0.9158512720156555,0.005133822560310364,0.02054256945848465,0.0038533639162778854,0.005695372819900513,0.03416029363870621,0.027102342509265017,0.0008189250588513636
0.9178082191780821,0.0027677323669195175,0.017295174300670624,0.0005133897066116333,0.004585959017276764,0.03532988205552101,0.028027485600758604,0.0008734819879011578
0.9197651663405088,0.0012058373540639877,0.017504867166280746,0.004286728799343109,0.000980079174041748,0.03649955242872238,0.028952628692252243,0.0009280389169509446
0.9217221135029354,0.0018073087558150291,0.018659725785255432,0.0034329853951931,0.005592063069343567,0.03766928240656853,0.029877771783745885,0.0009825958460007935
0.923679060665362,0.0032150521874427795,0.020971454679965973,0.0006033815443515778,0.00600177189335227,0.02992299757897854,0.02364118264059422,0.014458255940738655
0.9256360078277885,0.004303351044654846,0.02447405457496643,0.011274293065071106,0.00772862508893013,0.030956055968999863,0.02445861439819781,0.014801124835261054
0.9275929549902152,0.0076059699058532715,0.019167985767126083,0.004995658993721008,0.002894572913646698,0.031989194452762604,0.02527604615580143,0.015143993729783521
0.9295499021526419,0.005793750286102295,0.02141997590661049,0.006120413541793823,0.007951617240905762,0.033022455871105194,0.026093477913405046,0.01548686262430589
0.9315068493150684,0.003870069980621338,0.01866000145673752,0.0031487643718719482,0.00432241428643465,0.03405570983886719,0.026910909671008638,0.015829731518828296
0.933463796477495,0.0022893026471138,0.011601075530052185,0.027560189366340637,0.0025508515536785126,0.02670515514910221,0.02111467911110496,0.015463552480480829
0.9354207436399217,0.00044811517000198364,0.00888948142528534,0.02643761783838272,0.007976766675710678,0.027603913098573685,0.021825741387697068,0.015800754747747888
0.9373776908023483,0.0027922093868255615,0.01036408543586731,0.02484136074781418,0.001987926661968231,0.02850276231765747,0.022536803664289173,0.016137957015014994
0.9393346379647749,0.004276387393474579,0.013607107102870941,0.021833322942256927,0.0033677294850349426,0.02940167300403118,0.023247865940881237,0.016475159282282034
0.9412915851272015,0.00216568261384964,0.008062556385993958,0.0312788188457489,0.003999542444944382,0.030300632119178772,0.0239589282174733,0.01681236154954905
0.9432485322896281,0.007597014307975769,0.0016455166041851044,0.025920987129211426,0.0031387358903884888,0.023526083678007126,0.01861346856399986,0.00407731119730204
0.9452054794520548,0.0016202162951231003,0.012321598827838898,0.011815722100436687,0.0066778045147657394,0.024294978007674217,0.019221567849236672,0.004173193964838449
0.9471624266144814,0.0026212893426418304,0.004711855202913284,0.022792452946305275,0.0033568749204277992,0.025063924491405487,0.01982966713447344,0.004269076732374759
0.9491193737769079,0.0018943659961223602,0.0002596527338027954,0.0248477254062891,0.005969656631350517,0.025832904502749443,0.02043776641971023,0.004364959499910986
0.9510763209393346,0.0005885809659957886,0.008675199002027512,0.02516874298453331,0.005759119987487793,0.02660190500319004,0.02104586570494705,0.00446084226744729
0.9530332681017613,0.0006346404552459717,0.005418987944722176,0.009107092395424843,0.01937580108642578,0.020384935662150383,0.016160903957050027,0.009377819549419129
0.9549902152641878,0.0002025514841079712,0.0005807466804981232,0.0023188963532447815,0.01943226158618927,0.02102920599281788,0.016670540582063433,0.009522978535092801
0.9569471624266144,0.0028470009565353394,0.0010747537016868591,0.0023848069831728935,0.020261354744434357,0.02167433500289917,0.01718087845071448,0.009665664979380904
0.958904109589041,0.005149070173501968,0.0013508424162864685,0.0011441409587860107,0.023981183767318726,0.02231951430439949,0.017691216319365564,0.009808351423669186
0.9608610567514677,0.008282018825411797,0.0011658184230327606,0.0005080215632915497,0.015862323343753815,0.0229647234082222,0.01820155418801664,0.009951037867957395
0.9628180039138943,0.010604314506053925,0.003242693841457367,0.00027921050786972046,0.01627042144536972,0.023609962314367294,0.018711892056667685,0.010093724312245556
0.9647749510763208,0.007228901609778404,0.0015941578894853592,0.00020112469792366028,0.015885628759860992,0.01780238188803196,0.014051570702037256,0.012576306171722241
0.9667318982387475,0.010396323166787624,0.0020170584321022034,0.0020446665585041046,0.014301635324954987,0.01832822524011135,0.014467976583659257,0.012717517639433528
0.9686888454011742,0.007928472012281418,0.0032411012798547745,0.010640501976013184,0.015072502195835114,0.018854115158319473,0.01488438246528126,0.012858729107144758
0.9706457925636007,0.010515676811337471,0.0010204985737800598,0.0032259728759527206,0.011550799012184143,0.019380049780011177,0.015300788346903236,0.01299994057485598
0.9726027397260273,0.01423303596675396,0.0026740822941064835,0.004001956433057785,0.011956799775362015,0.019906001165509224,0.015717194228525213,0.013141152042567258
0.974559686888454,0.065571129322052,0.0006181895732879639,0.011001139879226685,0.003525570034980774,0.014495698735117912,0.01152495783087022,0.004987688104220851
0.9765166340508806,0.06911755353212357,0.005116916727274656,0.004721887409687042,0.006827428936958313,0.014912568964064121,0.01185528580680917,0.00492706130621362
0.9784735812133072,0.067568838596344,0.002098538912832737,0.00025485455989837646,0.004327328875660896,0.015329483896493912,0.012185613782748097,0.0048664345082063895
0.9804305283757337,0.07514449954032898,0.003601045347750187,0.006846308708190918,0.006238505244255066,0.01574644073843956,0.012515941758687027,0.004805807710199148
0.9823874755381604,0.07061536610126495,0.004364050924777985,0.0036819353699684143,0.010387912392616272,0.01616341806948185,0.012846269734625968,0.004745180912191772
0.9843444227005871,0.006133407354354858,0.011234700679779053,0.006402373313903809,0.009512901306152344,0.011501417495310307,0.009133761516844124,0.00567743844096625
0.9863013698630136,0.003619149327278137,0.014677226543426514,0.001180104911327362,0.011414006352424622,0.011820266023278236,0.009387047414810803,0.005961279332309872
0.9882583170254402,0.0068304091691970825,0.00815415196120739,0.0066812410950660706,0.009040933102369308,0.012139184400439262,0.00964033331277748,0.006245120223653553
0.9902152641878669,0.0004906505346298218,0.009046271443367004,0.0069701336324214935,0.009330177679657936,0.012458179146051407,0.009893619210744173,0.006528961114997214
0.9921722113502935,0.006098415702581406,0.0105992890894413,0.0008238106966018677,0.00805635005235672,0.012777228839695454,0.010146905108710868,0.0068128020063409275
0.9941291585127201,0.011993825435638428,0.010519592091441154,0.015149179846048355,0.006224688142538071,0.008611499331891537,0.0069129467146240645,0.010165790313468691
0.9960861056751467,0.013934507966041565,0.005777895450592041,0.013156794011592865,0.007097866386175156,0.00884553138166666,0.007098934443815019,0.01051406627680588
0.9980430528375733,0.011467494070529938,0.006104804575443268,0.022251836955547333,0.007947340607643127,0.009079675190150738,0.007284922173005983,0.010862342240143088
1.0,0.0079265758395195,0.012229817919433117,0.015584088861942291,0.00921410508453846,0.009313900955021381,0.007470909902196949,0.011210618203480351


==> sawTooth-projProp-linOnlyTime_nonlin-N513-r1-f3.dat <==
sampling,projectionProp
0.0,0.0021089017391204834
0.0033444816053511705,0.001685792813077569
0.006688963210702341,0.0017004203982651234
0.010033444816053512,0.0006784042343497276
0.013377926421404682,0.00034197326749563217
0.016722408026755852,0.0013555251061916351
0.020066889632107024,0.003691701218485832
0.023411371237458192,0.0034687891602516174
0.026755852842809364,0.003254728391766548
0.030100334448160536,0.003431033343076706
0.033444816053511704,0.005775816738605499
0.03678929765886287,0.004151001572608948
0.04013377926421405,0.004034515470266342
0.043478260869565216,0.0037216730415821075
0.046822742474916385,0.005350574851036072
0.05016722408026756,0.003508634865283966
0.05351170568561873,0.0046873874962329865
0.056856187290969896,0.005836721509695053
0.06020066889632107,0.0016696378588676453
0.06354515050167224,0.0025985389947891235
0.06688963210702341,0.003607034683227539
0.07023411371237458,0.004574321210384369
0.07357859531772575,0.002110391855239868
0.07692307692307693,0.00042917579412460327
0.0802675585284281,0.0029380396008491516
0.08361204013377926,0.0009214431047439575
0.08695652173913043,0.001745171844959259
0.0903010033444816,0.004633918404579163
0.09364548494983277,0.004553794860839844
0.09698996655518395,0.0012480542063713074
0.10033444816053512,0.0012509673833847046
0.10367892976588629,9.299814701080322e-05
0.10702341137123746,0.0010354891419410706
0.11036789297658862,0.0026224255561828613
0.11371237458193979,0.003169335424900055
0.11705685618729096,0.0028231367468833923
0.12040133779264214,0.0026252716779708862
0.12374581939799331,0.00136672705411911
0.12709030100334448,0.003352940082550049
0.13043478260869565,0.005490586161613464
0.13377926421404682,0.005889803171157837
0.13712374581939799,0.006221652030944824
0.14046822742474915,0.00672033429145813
0.14381270903010032,0.005119353532791138
0.1471571906354515,0.0051030367612838745
0.1505016722408027,0.006349533796310425
0.15384615384615385,0.006520181894302368
0.15719063545150502,0.0064087361097335815
0.1605351170568562,0.00602295994758606
0.16387959866220736,0.006089523434638977
0.16722408026755853,0.0068854838609695435
0.1705685618729097,0.007671475410461426
0.17391304347826086,0.005551725625991821
0.17725752508361203,0.0034614652395248413
0.1806020066889632,0.0032453835010528564
0.18394648829431437,0.00391174852848053
0.18729096989966554,0.0037624239921569824
0.1906354515050167,0.0035689473152160645
0.1939799331103679,0.005681246519088745
0.19732441471571907,0.0077906399965286255
0.20066889632107024,0.008498579263687134
0.2040133779264214,0.008469149470329285
0.20735785953177258,0.006886780261993408
0.21070234113712374,0.004973158240318298
0.2140468227424749,0.004773810505867004
0.21739130434782608,0.004574432969093323
0.22073578595317725,0.005412086844444275
0.22408026755852842,0.00814993679523468
0.22742474916387959,0.005939781665802002
0.23076923076923075,0.002514854073524475
0.23411371237458192,0.0031562447547912598
0.23745819397993312,0.0037976056337356567
0.2408026755852843,0.0041115134954452515
0.24414715719063546,0.002394571900367737
0.24749163879598662,0.0005133897066116333
0.2508361204013378,0.0014834403991699219
0.25418060200668896,0.00015059113502502441
0.25752508361204013,0.00027000904083251953
0.2608695652173913,0.0009559690952301025
0.26421404682274247,0.0016758143901824951
0.26755852842809363,0.002266824245452881
0.2709030100334448,0.00205424427986145
0.27424749163879597,0.001269221305847168
0.27759197324414714,0.0006060898303985596
0.2809364548494983,0.00047081708908081055
0.2842809364548495,0.0029876530170440674
0.28762541806020064,0.004820406436920166
0.2909698996655518,0.00512087345123291
0.294314381270903,0.002406477928161621
0.29765886287625415,0.0007970035076141357
0.3010033444816054,0.002664715051651001
0.30434782608695654,0.001726984977722168
0.3076923076923077,0.0002594590187072754
0.3110367892976589,0.0035710930824279785
0.31438127090301005,0.00607791543006897
0.3177257525083612,0.008196979761123657
0.3210702341137124,0.01011994481086731
0.32441471571906355,0.008938908576965332
0.3277591973244147,0.007079631090164185
0.3311036789297659,0.004277706146240234
0.33444816053511706,0.00585898756980896
0.3377926421404682,0.006788522005081177
0.3411371237458194,0.007982075214385986
0.34448160535117056,0.009038597345352173
0.34782608695652173,0.00998649001121521
0.3511705685618729,0.009841889142990112
0.35451505016722407,0.00788763165473938
0.35785953177257523,0.005933403968811035
0.3612040133779264,0.003979116678237915
0.36454849498327757,0.0060193538665771484
0.36789297658862874,0.007497847080230713
0.3712374581939799,0.008095383644104004
0.3745819397993311,0.007485836744308472
0.37792642140468224,0.00812917947769165
0.3812709030100334,0.00681576132774353
0.3846153846153846,0.006026417016983032
0.3879598662207358,0.005862802267074585
0.391304347826087,0.006759732961654663
0.39464882943143814,0.009938359260559082
0.3979933110367893,0.00795811414718628
0.4013377926421405,0.006577551364898682
0.40468227424749165,0.005694270133972168
0.4080267558528428,0.004941761493682861
0.411371237458194,0.0005156397819519043
0.41471571906354515,0.0013011693954467773
0.4180602006688963,0.0028721988201141357
0.4214046822742475,0.0030990242958068848
0.42474916387959866,0.0033915936946868896
0.4280936454849498,0.004018008708953857
0.431438127090301,0.0054159462451934814
0.43478260869565216,0.0035662949085235596
0.43812709030100333,0.002569347620010376
0.4414715719063545,0.001542806625366211
0.44481605351170567,0.001513659954071045
0.44816053511705684,0.0018168389797210693
0.451505016722408,0.0019201040267944336
0.45484949832775917,0.0032381415367126465
0.45819397993311034,0.004942268133163452
0.4615384615384615,0.004932671785354614
0.4648829431438127,0.003048419952392578
0.46822742474916385,0.0004252493381500244
0.47157190635451507,0.002197951078414917
0.47491638795986624,0.0033889710903167725
0.4782608695652174,0.001859903335571289
0.4816053511705686,0.0021315813064575195
0.48494983277591974,0.008613407611846924
0.4882943143812709,0.009838342666625977
0.4916387959866221,0.006365954875946045
0.49498327759197325,0.00218045711517334
0.4983277591973244,0.0008631348609924316
0.5016722408026756,0.0010346174240112305
0.5050167224080268,0.0016787052154541016
0.5083612040133779,0.002278625965118408
0.5117056856187291,0.0008854269981384277
0.5150501672240803,0.0018864274024963379
0.5183946488294314,0.002887427806854248
0.5217391304347826,0.003888428211212158
0.5250836120401338,0.003257572650909424
0.5284280936454849,0.0014559030532836914
0.5317725752508361,0.00243300199508667
0.5351170568561873,0.0033121705055236816
0.5384615384615384,0.004196286201477051
0.5418060200668896,0.004898369312286377
0.5451505016722408,0.0014407634735107422
0.5484949832775919,0.004419386386871338
0.5518394648829431,0.005296111106872559
0.5551839464882943,0.0027317404747009277
0.5585284280936454,0.0009039640426635742
0.5618729096989966,0.0008515715599060059
0.5652173913043478,0.0016102194786071777
0.568561872909699,0.0003848075866699219
0.5719063545150501,0.0007855892181396484
0.5752508361204013,0.0007354021072387695
0.5785953177257525,0.002024710178375244
0.5819397993311036,0.0033065080642700195
0.5852842809364548,0.008785903453826904
0.588628762541806,0.011327028274536133
0.5919732441471571,0.012376368045806885
0.5953177257525083,0.00845491886138916
0.5986622073578595,0.003430187702178955
0.6020066889632107,0.004562735557556152
0.6053511705685619,0.007494628429412842
0.6086956521739131,0.008204460144042969
0.6120401337792643,0.00968921184539795
0.6153846153846154,0.010716259479522705
0.6187290969899666,0.011772990226745605
0.6220735785953178,0.01285618543624878
0.6254180602006689,0.009944915771484375
0.6287625418060201,0.006651818752288818
0.6321070234113713,0.008120715618133545
0.6354515050167224,0.008730113506317139
0.6387959866220736,0.00909113883972168
0.6421404682274248,0.00945192575454712
0.6454849498327759,0.012887120246887207
0.6488294314381271,0.01652967929840088
0.6521739130434783,0.01997298002243042
0.6555183946488294,0.006525993347167969
0.6588628762541806,0.0008098483085632324
0.6622073578595318,0.00473177433013916
0.6655518394648829,0.007739841938018799
0.6688963210702341,0.010604441165924072
0.6722408026755853,0.011579811573028564
0.6755852842809364,0.014979124069213867
0.6789297658862876,0.019062340259552002
0.6822742474916388,0.02234828472137451
0.68561872909699,0.018589138984680176
0.6889632107023411,0.012774765491485596
0.6923076923076923,0.00870048999786377
0.6956521739130435,0.008077561855316162
0.6989966555183946,0.008047819137573242
0.7023411371237458,0.008115112781524658
0.705685618729097,0.010062634944915771
0.7090301003344481,0.013289391994476318
0.7123745819397993,0.01618325710296631
0.7157190635451505,0.013890087604522705
0.7190635451505016,0.014374911785125732
0.7224080267558528,0.0144730806350708
0.725752508361204,0.012478768825531006
0.7290969899665551,0.007956922054290771
0.7324414715719063,0.005636632442474365
0.7357859531772575,0.00821387767791748
0.7391304347826086,0.010391652584075928
0.7424749163879598,0.010158181190490723
0.745819397993311,0.013003885746002197
0.7491638795986622,0.014493346214294434
0.7525083612040133,0.015899240970611572
0.7558528428093645,0.013986349105834961
0.7591973244147157,0.011180341243743896
0.7625418060200668,0.011794030666351318
0.765886287625418,0.013065814971923828
0.7692307692307692,0.0141562819480896
0.7725752508361204,0.015311360359191895
0.7759197324414716,0.018014907836914062
0.7792642140468228,0.016592442989349365
0.782608695652174,0.01635342836380005
0.7859531772575251,0.013596296310424805
0.7892976588628763,0.01278001070022583
0.7926421404682275,0.013073563575744629
0.7959866220735786,0.013745605945587158
0.7993311036789298,0.012653172016143799
0.802675585284281,0.0103837251663208
0.8060200668896321,0.008897721767425537
0.8093645484949833,0.008594632148742676
0.8127090301003345,0.007551729679107666
0.8160535117056856,0.0040465593338012695
0.8193979933110368,0.001191556453704834
0.822742474916388,0.0013288259506225586
0.8260869565217391,0.002677023410797119
0.8294314381270903,0.006890416145324707
0.8327759197324415,0.012394130229949951
0.8361204013377926,0.008544743061065674
0.8394648829431438,0.0022128820419311523
0.842809364548495,0.00226670503616333
0.8461538461538461,0.0027960538864135742
0.8494983277591973,0.002370178699493408
0.8528428093645485,0.0004957914352416992
0.8561872909698997,0.003406345844268799
0.8595317725752508,0.00843203067779541
0.862876254180602,0.01394277811050415
0.8662207357859532,0.01218867301940918
0.8695652173913043,0.008426845073699951
0.8729096989966555,0.004918158054351807
0.8762541806020067,0.0010924339294433594
0.8795986622073578,0.00147932767868042
0.882943143812709,0.0007281303405761719
0.8862876254180602,0.0241582989692688
0.8896321070234113,0.0256577730178833
0.8929765886287625,0.019644081592559814
0.8963210702341137,0.006715893745422363
0.8996655518394648,0.005798041820526123
0.903010033444816,0.003717660903930664
0.9063545150501672,0.002572000026702881
0.9096989966555183,0.0012306571006774902
0.9130434782608695,0.0062035322189331055
0.9163879598662207,0.010308444499969482
0.9197324414715718,0.004828333854675293
0.923076923076923,0.000723421573638916
0.9264214046822742,0.0055817365646362305
0.9297658862876254,0.010378897190093994
0.9331103678929765,0.014601707458496094
0.9364548494983277,0.017216265201568604
0.9397993311036789,0.014734745025634766
0.9431438127090301,0.014930903911590576
0.9464882943143813,0.014715254306793213
0.9498327759197325,0.0130995512008667
0.9531772575250836,0.011483609676361084
0.9565217391304348,0.009814858436584473
0.959866220735786,0.008288443088531494
0.9632107023411371,0.006762266159057617
0.9665551839464883,0.0052359700202941895
0.9698996655518395,0.003709554672241211
0.9732441471571907,0.0020554661750793457
0.9765886287625418,0.0023931264877319336
0.979933110367893,0.003499925136566162
0.9832775919732442,0.0046065449714660645
0.9866220735785953,0.0058602094650268555
0.9899665551839465,0.0076097846031188965
0.9933110367892977,0.009868144989013672
0.9966555183946488,0.012126624584197998
1.0,0.014385223388671875


==> sawTooth-projProp-lin_nonlin-N512-r1-f3.dat <==
sampling,projectionProp
0.0,0.031095420941710472
0.0033444816053511705,0.037064846605062485
0.006688963210702341,0.039140935987234116
0.010033444816053512,0.037977125495672226
0.013377926421404682,0.03623406961560249
0.016722408026755852,0.03449082374572754
0.020066889632107024,0.032748423516750336
0.023411371237458192,0.03100753203034401
0.026755852842809364,0.02926740236580372
0.030100334448160536,0.027526510879397392
0.033444816053511704,0.0257858969271183
0.03678929765886287,0.024045666679739952
0.04013377926421405,0.022305071353912354
0.043478260869565216,0.018566753715276718
0.046822742474916385,0.012992668896913528
0.05016722408026756,0.00741809606552124
0.05351170568561873,0.0018426775932312012
0.056856187290969896,0.0037312842905521393
0.06020066889632107,0.009536556899547577
0.06354515050167224,0.011483155190944672
0.06688963210702341,0.013428792357444763
0.07023411371237458,0.01593329757452011
0.07357859531772575,0.018450453877449036
0.07692307692307693,0.020967327058315277
0.0802675585284281,0.023485109210014343
0.08361204013377926,0.0260021835565567
0.08695652173913043,0.028519675135612488
0.0903010033444816,0.03103695809841156
0.09364548494983277,0.03355434536933899
0.09698996655518395,0.036071546375751495
0.10033444816053512,0.03903253376483917
0.10367892976588629,0.04260186851024628
0.10702341137123746,0.04617074877023697
0.11036789297658862,0.04974062740802765
0.11371237458193979,0.053309909999370575
0.11705685618729096,0.05687924474477768
0.12040133779264214,0.06044842302799225
0.12374581939799331,0.06417135149240494
0.12709030100334448,0.06812259554862976
0.13043478260869565,0.07207334041595459
0.13377926421404682,0.07485413551330566
0.13712374581939799,0.07273508608341217
0.14046822742474915,0.07052241265773773
0.14381270903010032,0.06831094622612
0.1471571906354515,0.0660998523235321
0.1505016722408027,0.06388840079307556
0.15384615384615385,0.06167702376842499
0.15719063545150502,0.05946597456932068
0.1605351170568562,0.05680835247039795
0.16387959866220736,0.054106757044792175
0.16722408026755853,0.05261194705963135
0.1705685618729097,0.05273434519767761
0.17391304347826086,0.05288311839103699
0.17725752508361203,0.053031399846076965
0.1806020066889632,0.05317993462085724
0.18394648829431437,0.053328365087509155
0.18729096989966554,0.05347724258899689
0.1906354515050167,0.05362538993358612
0.1939799331103679,0.05377399921417236
0.19732441471571907,0.05392272770404816
0.20066889632107024,0.054070740938186646
0.2040133779264214,0.05421942472457886
0.20735785953177258,0.05436822772026062
0.21070234113712374,0.05425040423870087
0.2140468227424749,0.04941903054714203
0.21739130434782608,0.041677847504615784
0.22073578595317725,0.031193256378173828
0.22408026755852842,0.020708084106445312
0.22742474916387959,0.01022358238697052
0.23076923076923075,0.00170232355594635
0.23411371237458192,0.015196099877357483
0.23745819397993312,0.028690457344055176
0.2408026755852843,0.031230419874191284
0.24414715719063546,0.033689066767692566
0.24749163879598662,0.03614744544029236
0.2508361204013378,0.03903065621852875
0.25418060200668896,0.04268732666969299
0.25752508361204013,0.04634341597557068
0.2608695652173913,0.05000025033950806
0.26421404682274247,0.05365684628486633
0.26755852842809363,0.057313114404678345
0.2709030100334448,0.060970455408096313
0.27424749163879597,0.06474079191684723
0.27759197324414714,0.06902298331260681
0.2809364548494983,0.07335695624351501
0.2842809364548495,0.06913590431213379
0.28762541806020064,0.06491550803184509
0.2909698996655518,0.06007227301597595
0.294314381270903,0.05163486301898956
0.29765886287625415,0.04207420349121094
0.3010033444816054,0.032512277364730835
0.30434782608695654,0.023165345191955566
0.3076923076923077,0.014308720827102661
0.3110367892976589,0.005451709032058716
0.31438127090301005,0.003406524658203125
0.3177257525083612,0.012263655662536621
0.3210702341137124,0.021122008562088013
0.32441471571906355,0.029979318380355835
0.3277591973244147,0.03883594274520874
0.3311036789297659,0.04769358038902283
0.33444816053511706,0.05655086040496826
0.3377926421404682,0.06540846824645996
0.3411371237458194,0.07426625490188599
0.34448160535117056,0.083123117685318
0.34782608695652173,0.09198099374771118
0.3511705685618729,0.1003415584564209
0.35451505016722407,0.1038253903388977
0.35785953177257523,0.1073082983493805
0.3612040133779264,0.11097091436386108
0.36454849498327757,0.11477220058441162
0.36789297658862874,0.11819231510162354
0.3712374581939799,0.12154430150985718
0.3745819397993311,0.12184929847717285
0.37792642140468224,0.12102782726287842
0.3812709030100334,0.12018594145774841
0.3846153846153846,0.11754932999610901
0.3879598662207358,0.1149129569530487
0.391304347826087,0.112275630235672
0.39464882943143814,0.10963913798332214
0.3979933110367893,0.10698553919792175
0.4013377926421405,0.10426265001296997
0.40468227424749165,0.10161662101745605
0.4080267558528428,0.09896981716156006
0.411371237458194,0.09632313251495361
0.41471571906354515,0.09367728233337402
0.4180602006688963,0.09103116393089294
0.4214046822742475,0.08838483691215515
0.42474916387959866,0.08573862910270691
0.4280936454849498,0.08307787775993347
0.431438127090301,0.07907304167747498
0.43478260869565216,0.07517364621162415
0.43812709030100333,0.07158452272415161
0.4414715719063545,0.06799578666687012
0.44481605351170567,0.0644080638885498
0.44816053511705684,0.06086289882659912
0.451505016722408,0.05736696720123291
0.45484949832775917,0.053871482610702515
0.45819397993311034,0.05037549138069153
0.4615384615384615,0.04528895020484924
0.4648829431438127,0.04000023007392883
0.46822742474916385,0.034774988889694214
0.47157190635451507,0.030976980924606323
0.47491638795986624,0.026888608932495117
0.4782608695652174,0.022798895835876465
0.4816053511705686,0.018710851669311523
0.48494983277591974,0.014621376991271973
0.4882943143812709,0.010473489761352539
0.4916387959866221,0.0061833858489990234
0.49498327759197325,0.003513246774673462
0.4983277591973244,0.0009930729866027832
0.5016722408026756,0.0017672479152679443
0.5050167224080268,0.004527688026428223
0.5083612040133779,0.007341980934143066
0.5117056856187291,0.010233700275421143
0.5150501672240803,0.01312553882598877
0.5183946488294314,0.01601731777191162
0.5217391304347826,0.0189092755317688
0.5250836120401338,0.021801650524139404
0.5284280936454849,0.024692654609680176
0.5317725752508361,0.02758467197418213
0.5351170568561873,0.03047698736190796
0.5384615384615384,0.033368825912475586
0.5418060200668896,0.036260783672332764
0.5451505016722408,0.039235591888427734
0.5484949832775919,0.04223412275314331
0.5518394648829431,0.04458510875701904
0.5551839464882943,0.0467066764831543
0.5585284280936454,0.04973107576370239
0.5618729096989966,0.05288439989089966
0.5652173913043478,0.05603820085525513
0.568561872909699,0.059202611446380615
0.5719063545150501,0.06298428773880005
0.5752508361204013,0.06676626205444336
0.5785953177257525,0.06797540187835693
0.5819397993311036,0.0678941011428833
0.5852842809364548,0.06770724058151245
0.588628762541806,0.06652271747589111
0.5919732441471571,0.06533879041671753
0.5953177257525083,0.06415355205535889
0.5986622073578595,0.06296950578689575
0.6020066889632107,0.06178516149520874
0.6053511705685619,0.060601234436035156
0.6086956521739131,0.059415996074676514
0.6120401337792643,0.058230578899383545
0.6153846153846154,0.057047367095947266
0.6187290969899666,0.05586272478103638
0.6220735785953178,0.05467844009399414
0.6254180602006689,0.053493499755859375
0.6287625418060201,0.05230903625488281
0.6321070234113713,0.05077850818634033
0.6354515050167224,0.04966622591018677
0.6387959866220736,0.04754084348678589
0.6421404682274248,0.04575711488723755
0.6454849498327759,0.044205307960510254
0.6488294314381271,0.04265391826629639
0.6521739130434783,0.0411035418510437
0.6555183946488294,0.0396273136138916
0.6588628762541806,0.038236021995544434
0.6622073578595318,0.03684520721435547
0.6655518394648829,0.03707510232925415
0.6688963210702341,0.038007497787475586
0.6722408026755853,0.038780152797698975
0.6755852842809364,0.03955423831939697
0.6789297658862876,0.040327370166778564
0.6822742474916388,0.04109865427017212
0.68561872909699,0.04186946153640747
0.6889632107023411,0.04242628812789917
0.6923076923076923,0.04246026277542114
0.6956521739130435,0.042413532733917236
0.6989966555183946,0.042049288749694824
0.7023411371237458,0.04168444871902466
0.705685618729097,0.041319847106933594
0.7090301003344481,0.04095524549484253
0.7123745819397993,0.04059058427810669
0.7157190635451505,0.040035367012023926
0.7190635451505016,0.03902477025985718
0.7224080267558528,0.03801393508911133
0.725752508361204,0.037167251110076904
0.7290969899665551,0.03632539510726929
0.7324414715719063,0.03547126054763794
0.7357859531772575,0.036058902740478516
0.7391304347826086,0.0372578501701355
0.7424749163879598,0.038459062576293945
0.745819397993311,0.03965729475021362
0.7491638795986622,0.04085707664489746
0.7525083612040133,0.04193681478500366
0.7558528428093645,0.04250311851501465
0.7591973244147157,0.04306882619857788
0.7625418060200668,0.039491236209869385
0.765886287625418,0.03376126289367676
0.7692307692307692,0.025451838970184326
0.7725752508361204,0.01695382595062256
0.7759197324414716,0.008456051349639893
0.7792642140468228,0.00023794174194335938
0.782608695652174,0.004591107368469238
0.7859531772575251,0.008687019348144531
0.7892976588628763,0.012782156467437744
0.7926421404682275,0.016458988189697266
0.7959866220735786,0.019813835620880127
0.7993311036789298,0.02316945791244507
0.802675585284281,0.026525378227233887
0.8060200668896321,0.02988046407699585
0.8093645484949833,0.032959938049316406
0.8127090301003345,0.03518557548522949
0.8160535117056856,0.0361400842666626
0.8193979933110368,0.029961884021759033
0.822742474916388,0.02130746841430664
0.8260869565217391,0.012515723705291748
0.8294314381270903,0.003715991973876953
0.8327759197324415,0.005082547664642334
0.8361204013377926,0.013881862163543701
0.8394648829431438,0.022680819034576416
0.842809364548495,0.031163156032562256
0.8461538461538461,0.038859546184539795
0.8494983277591973,0.046607017517089844
0.8528428093645485,0.05476677417755127
0.8561872909698997,0.06292611360549927
0.8595317725752508,0.07108592987060547
0.862876254180602,0.079245924949646
0.8662207357859532,0.08635926246643066
0.8695652173913043,0.09121400117874146
0.8729096989966555,0.09368830919265747
0.8762541806020067,0.09376347064971924
0.8795986622073578,0.09426349401473999
0.882943143812709,0.0955808162689209
0.8862876254180602,0.0990254282951355
0.8896321070234113,0.1020013689994812
0.8929765886287625,0.104922354221344
0.8963210702341137,0.10808932781219482
0.8996655518394648,0.11061221361160278
0.903010033444816,0.11178034543991089
0.9063545150501672,0.11307543516159058
0.9096989966555183,0.11369943618774414
0.9130434782608695,0.11432301998138428
0.9163879598662207,0.11494678258895874
0.9197324414715718,0.11524903774261475
0.923076923076923,0.11592519283294678
0.9264214046822742,0.11694568395614624
0.9297658862876254,0.11796659231185913
0.9331103678929765,0.11898791790008545
0.9364548494983277,0.11758631467819214
0.9397993311036789,0.11544167995452881
0.9431438127090301,0.11329764127731323
0.9464882943143813,0.10661423206329346
0.9498327759197325,0.09890544414520264
0.9531772575250836,0.09119182825088501
0.9565217391304348,0.08933210372924805
0.959866220735786,0.09200787544250488
0.9632107023411371,0.09468328952789307
0.9665551839464883,0.09463751316070557
0.9698996655518395,0.09125310182571411
0.9732441471571907,0.08786863088607788
0.9765886287625418,0.08448410034179688
0.979933110367893,0.07813161611557007
0.9832775919732442,0.07077330350875854
0.9866220735785953,0.06313443183898926
0.9899665551839465,0.055495500564575195
0.9933110367892977,0.04785716533660889
0.9966555183946488,0.042794764041900635
1.0,0.03809159994125366


==> sawTooth-projProp-lin_nonlin-N513-r1-f3.dat <==
sampling,projectionProp
0.0,0.05085775628685951
0.0033444816053511705,0.052762921899557114
0.006688963210702341,0.05290625989437103
0.010033444816053512,0.053899481892585754
0.013377926421404682,0.05112859234213829
0.016722408026755852,0.04392152279615402
0.020066889632107024,0.03425471484661102
0.023411371237458192,0.025028936564922333
0.026755852842809364,0.01673780381679535
0.030100334448160536,0.010265974327921867
0.033444816053511704,0.0038318634033203125
0.03678929765886287,0.002602245658636093
0.04013377926421405,0.009036794304847717
0.043478260869565216,0.01344054564833641
0.046822742474916385,0.016607508063316345
0.05016722408026756,0.018691599369049072
0.05351170568561873,0.020775485783815384
0.056856187290969896,0.022225502878427505
0.06020066889632107,0.02242065966129303
0.06354515050167224,0.022615842521190643
0.06688963210702341,0.023096807301044464
0.07023411371237458,0.023647315800189972
0.07357859531772575,0.024197369813919067
0.07692307692307693,0.0247478187084198
0.0802675585284281,0.025298044085502625
0.08361204013377926,0.025848574936389923
0.08695652173913043,0.02621167153120041
0.0903010033444816,0.025378823280334473
0.09364548494983277,0.02454610913991928
0.09698996655518395,0.023713618516921997
0.10033444816053512,0.022880911827087402
0.10367892976588629,0.022048473358154297
0.10702341137123746,0.021215520799160004
0.11036789297658862,0.01966235041618347
0.11371237458193979,0.018104322254657745
0.11705685618729096,0.016546152532100677
0.12040133779264214,0.014988332986831665
0.12374581939799331,0.013430081307888031
0.12709030100334448,0.011872202157974243
0.13043478260869565,0.010314136743545532
0.13377926421404682,0.008756205439567566
0.13712374581939799,0.007197842001914978
0.14046822742474915,0.005640089511871338
0.14381270903010032,0.004082158207893372
0.1471571906354515,0.0025239884853363037
0.1505016722408027,0.0009658783674240112
0.15384615384615385,0.0005870908498764038
0.15719063545150502,0.0018299072980880737
0.1605351170568562,0.0029237866401672363
0.16387959866220736,0.003967911005020142
0.16722408026755853,0.0043355971574783325
0.1705685618729097,0.004682078957557678
0.17391304347826086,0.005028069019317627
0.17725752508361203,0.00537419319152832
0.1806020066889632,0.005720511078834534
0.18394648829431437,0.0060665905475616455
0.18729096989966554,0.006413072347640991
0.1906354515050167,0.006759330630302429
0.1939799331103679,0.007105812430381775
0.19732441471571907,0.007147505879402161
0.20066889632107024,0.006643921136856079
0.2040133779264214,0.006023123860359192
0.20735785953177258,0.005402594804763794
0.21070234113712374,0.004781872034072876
0.2140468227424749,0.004161268472671509
0.21739130434782608,0.004452884197235107
0.22073578595317725,0.005301356315612793
0.22408026755852842,0.006196528673171997
0.22742474916387959,0.007137522101402283
0.23076923076923075,0.00809718668460846
0.23411371237458192,0.009056627750396729
0.23745819397993312,0.010112568736076355
0.2408026755852843,0.011193200945854187
0.24414715719063546,0.012060686945915222
0.24749163879598662,0.012650325894355774
0.2508361204013378,0.013239562511444092
0.25418060200668896,0.013829231262207031
0.25752508361204013,0.014418825507164001
0.2608695652173913,0.015008524060249329
0.26421404682274247,0.01559777557849884
0.26755852842809363,0.016187667846679688
0.2709030100334448,0.01677730679512024
0.27424749163879597,0.017366737127304077
0.27759197324414714,0.017956078052520752
0.2809364548494983,0.018545717000961304
0.2842809364548495,0.019135266542434692
0.28762541806020064,0.019536882638931274
0.2909698996655518,0.019869714975357056
0.294314381270903,0.020197004079818726
0.29765886287625415,0.02049538493156433
0.3010033444816054,0.02079370617866516
0.30434782608695654,0.021092623472213745
0.3076923076923077,0.02139103412628174
0.3110367892976589,0.02169010043144226
0.31438127090301005,0.022486209869384766
0.3177257525083612,0.0241776704788208
0.3210702341137124,0.02564588189125061
0.32441471571906355,0.02666562795639038
0.3277591973244147,0.027623772621154785
0.3311036789297659,0.028548359870910645
0.33444816053511706,0.029356062412261963
0.3377926421404682,0.030512899160385132
0.3411371237458194,0.03186807036399841
0.34448160535117056,0.033223479986190796
0.34782608695652173,0.0345517098903656
0.3511705685618729,0.03580233454704285
0.35451505016722407,0.037052690982818604
0.35785953177257523,0.03830417990684509
0.3612040133779264,0.03948402404785156
0.36454849498327757,0.03567326068878174
0.36789297658862874,0.029921382665634155
0.3712374581939799,0.023603349924087524
0.3745819397993311,0.017044395208358765
0.37792642140468224,0.010484933853149414
0.3812709030100334,0.0039081573486328125
0.3846153846153846,0.0027066171169281006
0.3879598662207358,0.008823484182357788
0.391304347826087,0.012983828783035278
0.39464882943143814,0.016999036073684692
0.3979933110367893,0.020382940769195557
0.4013377926421405,0.023766398429870605
0.40468227424749165,0.027150064706802368
0.4080267558528428,0.030533939599990845
0.411371237458194,0.033917635679244995
0.41471571906354515,0.03730115294456482
0.4180602006688963,0.040785133838653564
0.4214046822742475,0.04548940062522888
0.42474916387959866,0.05202305316925049
0.4280936454849498,0.057257503271102905
0.431438127090301,0.06181344389915466
0.43478260869565216,0.06541112065315247
0.43812709030100333,0.06822377443313599
0.4414715719063545,0.07085263729095459
0.44481605351170567,0.07313334941864014
0.44816053511705684,0.07510107755661011
0.451505016722408,0.07705754041671753
0.45484949832775917,0.07901379466056824
0.45819397993311034,0.08104345202445984
0.4615384615384615,0.08285108208656311
0.4648829431438127,0.08370605111122131
0.46822742474916385,0.08456024527549744
0.47157190635451507,0.08541467785835266
0.47491638795986624,0.08626925945281982
0.4782608695652174,0.08712369203567505
0.4816053511705686,0.08459711074829102
0.48494983277591974,0.07785689830780029
0.4882943143812709,0.07269591093063354
0.4916387959866221,0.06777992844581604
0.49498327759197325,0.06299212574958801
0.4983277591973244,0.05851384997367859
0.5016722408026756,0.05403625965118408
0.5050167224080268,0.04955810308456421
0.5083612040133779,0.04508024454116821
0.5117056856187291,0.04060262441635132
0.5150501672240803,0.036124467849731445
0.5183946488294314,0.0316464900970459
0.5217391304347826,0.02716851234436035
0.5250836120401338,0.02269059419631958
0.5284280936454849,0.01821279525756836
0.5317725752508361,0.013734579086303711
0.5351170568561873,0.009256839752197266
0.5384615384615384,0.004778623580932617
0.5418060200668896,0.0003006458282470703
0.5451505016722408,0.0050550103187561035
0.5484949832775919,0.011780202388763428
0.5518394648829431,0.01741158962249756
0.5551839464882943,0.021588027477264404
0.5585284280936454,0.025764822959899902
0.5618729096989966,0.029813647270202637
0.5652173913043478,0.03382313251495361
0.568561872909699,0.03799384832382202
0.5719063545150501,0.04240882396697998
0.5752508361204013,0.04682379961013794
0.5785953177257525,0.0512235164642334
0.5819397993311036,0.05527520179748535
0.5852842809364548,0.05895113945007324
0.588628762541806,0.05510091781616211
0.5919732441471571,0.049172818660736084
0.5953177257525083,0.04324519634246826
0.5986622073578595,0.03956407308578491
0.6020066889632107,0.04006689786911011
0.6053511705685619,0.04056978225708008
0.6086956521739131,0.04109126329421997
0.6120401337792643,0.04177200794219971
0.6153846153846154,0.04245257377624512
0.6187290969899666,0.04233145713806152
0.6220735785953178,0.04170447587966919
0.6254180602006689,0.04107791185379028
0.6287625418060201,0.03996682167053223
0.6321070234113713,0.03833794593811035
0.6354515050167224,0.03670930862426758
0.6387959866220736,0.03508085012435913
0.6421404682274248,0.03345191478729248
0.6454849498327759,0.03182345628738403
0.6488294314381271,0.030194997787475586
0.6521739130434783,0.028566420078277588
0.6555183946488294,0.026937365531921387
0.6588628762541806,0.02530890703201294
0.6622073578595318,0.02368032932281494
0.6655518394648829,0.022051632404327393
0.6688963210702341,0.020422697067260742
0.6722408026755853,0.01879429817199707
0.6755852842809364,0.01716560125350952
0.6789297658862876,0.015537083148956299
0.6822742474916388,0.0139082670211792
0.68561872909699,0.012279748916625977
0.6889632107023411,0.010650932788848877
0.6923076923076923,0.010708510875701904
0.6956521739130435,0.012442529201507568
0.6989966555183946,0.01417630910873413
0.7023411371237458,0.015910565853118896
0.705685618729097,0.016178667545318604
0.7090301003344481,0.01641136407852173
0.7123745819397993,0.01664435863494873
0.7157190635451505,0.016876935958862305
0.7190635451505016,0.01710951328277588
0.7224080267558528,0.017342448234558105
0.725752508361204,0.017575204372406006
0.7290969899665551,0.017808139324188232
0.7324414715719063,0.018033504486083984
0.7357859531772575,0.018164992332458496
0.7391304347826086,0.01829659938812256
0.7424749163879598,0.018428266048431396
0.745819397993311,0.018560171127319336
0.7491638795986622,0.018691956996917725
0.7525083612040133,0.018823683261871338
0.7558528428093645,0.018954992294311523
0.7591973244147157,0.01908707618713379
0.7625418060200668,0.019218504428863525
0.765886287625418,0.019411683082580566
0.7692307692307692,0.019631564617156982
0.7725752508361204,0.0198514461517334
0.7759197324414716,0.020288944244384766
0.7792642140468228,0.020985960960388184
0.782608695652174,0.02177351713180542
0.7859531772575251,0.022561311721801758
0.7892976588628763,0.023298025131225586
0.7926421404682275,0.02375727891921997
0.7959866220735786,0.024216413497924805
0.7993311036789298,0.024675428867340088
0.802675585284281,0.025013446807861328
0.8060200668896321,0.025334954261779785
0.8093645484949833,0.025656461715698242
0.8127090301003345,0.025978267192840576
0.8160535117056856,0.025606513023376465
0.8193979933110368,0.024937987327575684
0.822742474916388,0.024269700050354004
0.8260869565217391,0.023601651191711426
0.8294314381270903,0.022933125495910645
0.8327759197324415,0.02226477861404419
0.8361204013377926,0.02159637212753296
0.8394648829431438,0.020927846431732178
0.842809364548495,0.020259499549865723
0.8461538461538461,0.01959139108657837
0.8494983277591973,0.01892322301864624
0.8528428093645485,0.018255174160003662
0.8561872909698997,0.01758641004562378
0.8595317725752508,0.0169181227684021
0.862876254180602,0.01624971628189087
0.8662207357859532,0.01558154821395874
0.8695652173913043,0.01491314172744751
0.8729096989966555,0.01424497365951538
0.8762541806020067,0.013576805591583252
0.8795986622073578,0.01290804147720337
0.882943143812709,0.012030303478240967
0.8862876254180602,0.010863721370697021
0.8896321070234113,0.009588658809661865
0.8929765886287625,0.007979989051818848
0.8963210702341137,0.006371557712554932
0.8996655518394648,0.004762530326843262
0.903010033444816,0.003154277801513672
0.9063545150501672,0.0020385384559631348
0.9096989966555183,0.0024701952934265137
0.9130434782608695,0.0029011964797973633
0.9163879598662207,0.0033327341079711914
0.9197324414715718,0.0037642717361450195
0.923076923076923,0.004195272922515869
0.9264214046822742,0.004626750946044922
0.9297658862876254,0.005058169364929199
0.9331103678929765,0.005489468574523926
0.9364548494983277,0.005920588970184326
0.9397993311036789,0.006352126598358154
0.9431438127090301,0.00678330659866333
0.9464882943143813,0.007214665412902832
0.9498327759197325,0.007646381855010986
0.9531772575250836,0.008077681064605713
0.9565217391304348,0.008508920669555664
0.959866220735786,0.008939623832702637
0.9632107023411371,0.00937122106552124
0.9665551839464883,0.009709060192108154
0.9698996655518395,0.00793367624282837
0.9732441471571907,0.006158947944641113
0.9765886287625418,0.004384100437164307
0.979933110367893,0.0026090145111083984
0.9832775919732442,0.0009140968322753906
0.9866220735785953,0.00022476911544799805
0.9899665551839465,0.0013890266418457031
0.9933110367892977,0.0025662779808044434
0.9966555183946488,0.003743469715118408
1.0,0.004838466644287109


==> sawTooth-projProp-nonlin-N512-r1-f3.dat <==
sampling,projectionProp
0.0,0.0427202433347702
0.0033444816053511705,0.04236086830496788
0.006688963210702341,0.042001817375421524
0.010033444816053512,0.041642531752586365
0.013377926421404682,0.04128340631723404
0.016722408026755852,0.04092421010136604
0.020066889632107024,0.04056499898433685
0.023411371237458192,0.04020557552576065
0.026755852842809364,0.03984647989273071
0.030100334448160536,0.03948744758963585
0.033444816053511704,0.039128027856349945
0.03678929765886287,0.03876881301403046
0.04013377926421405,0.038409631699323654
0.043478260869565216,0.03805035725235939
0.046822742474916385,0.03769126534461975
0.05016722408026756,0.0373319610953331
0.05351170568561873,0.036972690373659134
0.056856187290969896,0.03644181415438652
0.06020066889632107,0.03596819192171097
0.06354515050167224,0.03564721345901489
0.06688963210702341,0.03520601987838745
0.07023411371237458,0.03452276438474655
0.07357859531772575,0.034075453877449036
0.07692307692307693,0.03391615301370621
0.0802675585284281,0.03375665098428726
0.08361204013377926,0.0335974395275116
0.08695652173913043,0.03343801945447922
0.0903010033444816,0.03327853977680206
0.09364548494983277,0.03311936557292938
0.09698996655518395,0.03295988589525223
0.10033444816053512,0.032800495624542236
0.10367892976588629,0.03280144929885864
0.10702341137123746,0.032605938613414764
0.11036789297658862,0.032410308718681335
0.11371237458193979,0.03221458941698074
0.11705685618729096,0.03201825171709061
0.12040133779264214,0.03182166814804077
0.12374581939799331,0.031529806554317474
0.12709030100334448,0.031206592917442322
0.13043478260869565,0.03088344633579254
0.13377926421404682,0.030301973223686218
0.13712374581939799,0.029720187187194824
0.14046822742474915,0.029138535261154175
0.14381270903010032,0.02839331328868866
0.1471571906354515,0.027599558234214783
0.1505016722408027,0.026805803179740906
0.15384615384615385,0.026011914014816284
0.15719063545150502,0.025218278169631958
0.1605351170568562,0.024424433708190918
0.16387959866220736,0.023618176579475403
0.16722408026755853,0.02297578752040863
0.1705685618729097,0.022425666451454163
0.17391304347826086,0.021157562732696533
0.17725752508361203,0.01855185627937317
0.1806020066889632,0.01594601571559906
0.18394648829431437,0.013340160250663757
0.18729096989966554,0.010678157210350037
0.1906354515050167,0.00800931453704834
0.1939799331103679,0.005183905363082886
0.19732441471571907,0.002366185188293457
0.20066889632107024,0.0003468543291091919
0.2040133779264214,0.003241404891014099
0.20735785953177258,0.006303861737251282
0.21070234113712374,0.00938454270362854
0.2140468227424749,0.012471050024032593
0.21739130434782608,0.015560805797576904
0.22073578595317725,0.018650487065315247
0.22408026755852842,0.021686747670173645
0.22742474916387959,0.024693340063095093
0.23076923076923075,0.027699977159500122
0.23411371237458192,0.030706554651260376
0.23745819397993312,0.0337132066488266
0.2408026755852843,0.03631614148616791
0.24414715719063546,0.03783665597438812
0.24749163879598662,0.039092063903808594
0.2508361204013378,0.040347352623939514
0.25418060200668896,0.03899891674518585
0.25752508361204013,0.03499625623226166
0.2608695652173913,0.030938073992729187
0.26421404682274247,0.02683223783969879
0.26755852842809363,0.022738918662071228
0.2709030100334448,0.018649131059646606
0.27424749163879597,0.014559954404830933
0.27759197324414714,0.010541409254074097
0.2809364548494983,0.006323903799057007
0.2842809364548495,0.002159327268600464
0.28762541806020064,0.001971602439880371
0.2909698996655518,0.0056688785552978516
0.294314381270903,0.009366095066070557
0.29765886287625415,0.012749969959259033
0.3010033444816054,0.01528555154800415
0.30434782608695654,0.017820537090301514
0.3076923076923077,0.02035626769065857
0.3110367892976589,0.0230160653591156
0.31438127090301005,0.025776714086532593
0.3177257525083612,0.028537124395370483
0.3210702341137124,0.0312977135181427
0.32441471571906355,0.03135770559310913
0.3277591973244147,0.03170496225357056
0.3311036789297659,0.03373438119888306
0.33444816053511706,0.03538745641708374
0.3377926421404682,0.035064697265625
0.3411371237458194,0.03474205732345581
0.34448160535117056,0.034419506788253784
0.34782608695652173,0.03406688570976257
0.3511705685618729,0.03328976035118103
0.35451505016722407,0.03186717629432678
0.35785953177257523,0.030226022005081177
0.3612040133779264,0.028546690940856934
0.36454849498327757,0.026867330074310303
0.36789297658862874,0.025187969207763672
0.3712374581939799,0.023508667945861816
0.3745819397993311,0.02182924747467041
0.37792642140468224,0.02014988660812378
0.3812709030100334,0.01847049593925476
0.3846153846153846,0.017935842275619507
0.3879598662207358,0.018785327672958374
0.391304347826087,0.01963445544242859
0.39464882943143814,0.02102068066596985
0.3979933110367893,0.02248552441596985
0.4013377926421405,0.024124443531036377
0.40468227424749165,0.02577364444732666
0.4080267558528428,0.027422606945037842
0.411371237458194,0.0290718674659729
0.41471571906354515,0.031126976013183594
0.4180602006688963,0.033396393060684204
0.4214046822742475,0.03568097949028015
0.42474916387959866,0.03857877850532532
0.4280936454849498,0.041476815938949585
0.431438127090301,0.04436793923377991
0.43478260869565216,0.047253698110580444
0.43812709030100333,0.04982554912567139
0.4414715719063545,0.05221760272979736
0.44481605351170567,0.05460995435714722
0.44816053511705684,0.05700492858886719
0.451505016722408,0.05945056676864624
0.45484949832775917,0.06195637583732605
0.45819397993311034,0.0644620954990387
0.4615384615384615,0.06696769595146179
0.4648829431438127,0.06967082619667053
0.46822742474916385,0.07289597392082214
0.47157190635451507,0.07612130045890808
0.47491638795986624,0.07934659719467163
0.4782608695652174,0.08257192373275757
0.4816053511705686,0.0857972502708435
0.48494983277591974,0.087485671043396
0.4882943143812709,0.0882149338722229
0.4916387959866221,0.08885976672172546
0.49498327759197325,0.0893501341342926
0.4983277591973244,0.08984056115150452
0.5016722408026756,0.09033071994781494
0.5050167224080268,0.0908210277557373
0.5083612040133779,0.09102541208267212
0.5117056856187291,0.08911687135696411
0.5150501672240803,0.08720839023590088
0.5183946488294314,0.08529984951019287
0.5217391304347826,0.08339148759841919
0.5250836120401338,0.0814828872680664
0.5284280936454849,0.07957452535629272
0.5317725752508361,0.07766598463058472
0.5351170568561873,0.07575738430023193
0.5384615384615384,0.07384908199310303
0.5418060200668896,0.07192707061767578
0.5451505016722408,0.07010972499847412
0.5484949832775919,0.06846100091934204
0.5518394648829431,0.0669565200805664
0.5551839464882943,0.06558603048324585
0.5585284280936454,0.06443130970001221
0.5618729096989966,0.06345045566558838
0.5652173913043478,0.0627095103263855
0.568561872909699,0.06201446056365967
0.5719063545150501,0.06134563684463501
0.5752508361204013,0.06097900867462158
0.5785953177257525,0.060697197914123535
0.5819397993311036,0.06039226055145264
0.5852842809364548,0.060087740421295166
0.588628762541806,0.05978292226791382
0.5919732441471571,0.059478044509887695
0.5953177257525083,0.05923724174499512
0.5986622073578595,0.05913311243057251
0.6020066889632107,0.0577889084815979
0.6053511705685619,0.056365251541137695
0.6086956521739131,0.054941415786743164
0.6120401337792643,0.05351758003234863
0.6153846153846154,0.05230766534805298
0.6187290969899666,0.05119699239730835
0.6220735785953178,0.05013096332550049
0.6254180602006689,0.04906529188156128
0.6287625418060201,0.04804122447967529
0.6321070234113713,0.04704248905181885
0.6354515050167224,0.04605799913406372
0.6387959866220736,0.04508078098297119
0.6421404682274248,0.04410368204116821
0.6454849498327759,0.04313904047012329
0.6488294314381271,0.04221808910369873
0.6521739130434783,0.04129749536514282
0.6555183946488294,0.04037761688232422
0.6588628762541806,0.03947007656097412
0.6622073578595318,0.0385628342628479
0.6655518394648829,0.037655532360076904
0.6688963210702341,0.03674817085266113
0.6722408026755853,0.035840749740600586
0.6755852842809364,0.035088181495666504
0.6789297658862876,0.034857332706451416
0.6822742474916388,0.03462648391723633
0.68561872909699,0.034395694732666016
0.6889632107023411,0.0341649055480957
0.6923076923076923,0.03393423557281494
0.6956521739130435,0.033703505992889404
0.6989966555183946,0.033472657203674316
0.7023411371237458,0.03324192762374878
0.705685618729097,0.03301107883453369
0.7090301003344481,0.032780349254608154
0.7123745819397993,0.03254961967468262
0.7157190635451505,0.03231173753738403
0.7190635451505016,0.03208720684051514
0.7224080267558528,0.0319674015045166
0.725752508361204,0.03185534477233887
0.7290969899665551,0.031724631786346436
0.7324414715719063,0.03159409761428833
0.7357859531772575,0.03159201145172119
0.7391304347826086,0.03167468309402466
0.7424749163879598,0.031900107860565186
0.745819397993311,0.032284438610076904
0.7491638795986622,0.03259342908859253
0.7525083612040133,0.03289651870727539
0.7558528428093645,0.03328585624694824
0.7591973244147157,0.033282577991485596
0.7625418060200668,0.033235371112823486
0.765886287625418,0.033173322677612305
0.7692307692307692,0.03345537185668945
0.7725752508361204,0.03389179706573486
0.7759197324414716,0.0343281626701355
0.7792642140468228,0.03479266166687012
0.782608695652174,0.03535205125808716
0.7859531772575251,0.036001384258270264
0.7892976588628763,0.03665035963058472
0.7926421404682275,0.037299394607543945
0.7959866220735786,0.03794890642166138
0.7993311036789298,0.03859800100326538
0.802675585284281,0.03924739360809326
0.8060200668896321,0.03989630937576294
0.8093645484949833,0.04054570198059082
0.8127090301003345,0.04119449853897095
0.8160535117056856,0.04184389114379883
0.8193979933110368,0.04260963201522827
0.822742474916388,0.043425679206848145
0.8260869565217391,0.04420214891433716
0.8294314381270903,0.04496204853057861
0.8327759197324415,0.045721471309661865
0.8361204013377926,0.046497642993927
0.8394648829431438,0.047360897064208984
0.842809364548495,0.04822486639022827
0.8461538461538461,0.04908859729766846
0.8494983277591973,0.04992324113845825
0.8528428093645485,0.05073702335357666
0.8561872909698997,0.05158931016921997
0.8595317725752508,0.05244779586791992
0.862876254180602,0.0533028244972229
0.8662207357859532,0.05415689945220947
0.8695652173913043,0.055050671100616455
0.8729096989966555,0.05601269006729126
0.8762541806020067,0.05697476863861084
0.8795986622073578,0.05793660879135132
0.882943143812709,0.0588986873626709
0.8862876254180602,0.05994158983230591
0.8896321070234113,0.06109583377838135
0.8929765886287625,0.06225019693374634
0.8963210702341137,0.06342494487762451
0.8996655518394648,0.0647246241569519
0.903010033444816,0.06544744968414307
0.9063545150501672,0.06617170572280884
0.9096989966555183,0.0669061541557312
0.9130434782608695,0.06764090061187744
0.9163879598662207,0.06837540864944458
0.9197324414715718,0.06911015510559082
0.923076923076923,0.06984490156173706
0.9264214046822742,0.07057929039001465
0.9297658862876254,0.07131427526473999
0.9331103678929765,0.07204866409301758
0.9364548494983277,0.07277876138687134
0.9397993311036789,0.07350003719329834
0.9431438127090301,0.0742231011390686
0.9464882943143813,0.07494014501571655
0.9498327759197325,0.07565855979919434
0.9531772575250836,0.07637971639633179
0.9565217391304348,0.07710051536560059
0.959866220735786,0.07782119512557983
0.9632107023411371,0.07854235172271729
0.9665551839464883,0.07926303148269653
0.9698996655518395,0.07996559143066406
0.9732441471571907,0.08055311441421509
0.9765886287625418,0.08080101013183594
0.979933110367893,0.08101576566696167
0.9832775919732442,0.08122986555099487
0.9866220735785953,0.08144426345825195
0.9899665551839465,0.08165866136550903
0.9933110367892977,0.08187222480773926
0.9966555183946488,0.08207780122756958
1.0,0.08228397369384766

